Using Trusted Execution Environments for Secure Stream Processing of Medical Data

Processing sensitive data, such as those produced by body sensors, on third-party untrusted clouds is particularly challenging without compromising the privacy of the users generating it. Typically, these sensors generate large quantities of continuous data in a streaming fashion. Such vast amount of data must be processed efficiently and securely, even under strong adversarial models. The recent introduction in the mass-market of consumer-grade processors with Trusted Execution Environments (TEEs), such as Intel SGX, paves the way to implement solutions that overcome less flexible approaches, such as those atop homomorphic encryption. We present a secure streaming processing system built on top of Intel SGX to showcase the viability of this approach with a system specifically fitted for medical data. We design and fully implement a prototype system that we evaluate with several realistic datasets. Our experimental results show that the proposed system achieves modest overhead compared to vanilla Spark while offering additional protection guarantees under powerful attackers and threat models.

==> resources/plots/batch/input_size/big-data/identitybatch_enclave_input_size.dat <==
6.2 8.2880622668 0.20715367175315555
6.6 9.0592677204 0.08768737151192826
7.0 10.3064770488 0.16715339563682496
7.4 13.960104367399998 0.10094034114748393
7.8 23.8081789264 0.2556391561440863
8.2 51.5419857026 2.3922351739864083


==> resources/plots/batch/input_size/big-data/identitybatch_enclave_input_size_reshuffled.dat <==
1 8.2880622668 0.20715367175315555
2.5 9.0592677204 0.08768737151192826
4.0 10.3064770488 0.16715339563682496
5.5 13.960104367399998 0.10094034114748393
7.0 23.8081789264 0.2556391561440863
8.5 51.5419857026 2.3922351739864083


==> resources/plots/batch/input_size/big-data/identitybatch_noenclave_input_size.dat <==
3.2 6.436105905400001 0.26287015792108787
3.6 6.94594888 0.11484242212255259
4.0 7.340193998000001 0.08043544501642039
4.4 7.9835740094 0.18097848182698478
4.8 9.3393493538 0.21338357019414378
5.2 11.8047142974 0.12496978228042455


==> resources/plots/batch/input_size/big-data/identitybatch_noenclave_input_size_reshuffled.dat <==
0.6 6.436105905400001 0.26287015792108787
2.1 6.94594888 0.11484242212255259
3.6 7.340193998000001 0.08043544501642039
5.1 7.9835740094 0.18097848182698478
6.6 9.3393493538 0.21338357019414378
8.1 11.8047142974 0.12496978228042455


==> resources/plots/batch/input_size/big-data/identitybatch_results_enclave.txt <==
450560 8.2880622668 0.20715367175315555 7.916059478 8.484063744 8.328062565 8.240061905 8.472063642
911360 9.0592677204 0.08768737151192826 9.140068327 9.120068174 8.980067128 8.928066738 9.128068235
1822720 10.3064770488 0.16715339563682496 10.272076794 10.256076672 10.632079482 10.208076313 10.164075983
3645440 13.960104367399998 0.10094034114748393 14.132105653 14.0041047 13.888103829 13.844103499 13.932104156
7290880 23.8081789264 0.2556391561440863 23.584177271 23.688178039 24.188181784 23.548176958 24.03218058
14581760 51.5419857026 2.3922351739864083 55.444414459 53.180397529 49.356368937 49.480369856 50.248377732


==> resources/plots/batch/input_size/big-data/identitybatch_results_noenclave.txt <==
450560 6.436105905400001 0.26287015792108787 6.643946173 6.248656948 6.810349569 6.081877281 6.395699556
911360 6.94594888 0.11484242212255259 7.058976863 7.065824087 6.969325372 6.869830291 6.765787787
1822720 7.340193998000001 0.08043544501642039 7.375802645 7.216906553 7.290074092 7.453112027 7.365074673
3645440 7.9835740094 0.18097848182698478 8.261511632 7.943117881 7.734807907 8.096295231 7.882137396
7290880 9.3393493538 0.21338357019414378 9.733233776 9.353863844 9.308763729 9.150117842 9.150767578
14581760 11.8047142974 0.12496978228042455 11.586550666 11.911870939 11.782117038 11.8023296 11.940703244


==> resources/plots/batch/input_size/big-data/identitybatch_results_vanilla.txt <==
450560 2.449334134 0.03985423720947127 2.485728792 2.405479596 2.417678467 2.507147072 2.430636743
911360 2.5628945756 0.03747151854209785 2.55891954 2.57685339 2.564316367 2.615255803 2.499127778
1822720 2.7234157580000002 0.02881624083928395 2.684756991 2.764619041 2.747271519 2.705628505 2.714802734
3645440 3.1123000535999994 0.0779507712751026 3.035912652 3.181975446 3.228334456 3.068869238 3.046408476
7290880 3.8402606102 0.033005756176075304 3.791739016 3.890192037 3.820363984 3.845463542 3.853544472
14581760 5.3410629466 0.0554829606010788 5.314808181 5.30409646 5.335601038 5.301419934 5.44938912


==> resources/plots/batch/input_size/big-data/identitybatch_vanilla_input_size.dat <==
0.2 2.449334134 0.03985423720947127
0.6000000000000001 2.5628945756 0.03747151854209785
1.0 2.7234157580000002 0.02881624083928395
1.4000000000000001 3.1123000535999994 0.0779507712751026
1.8 3.8402606102 0.033005756176075304
2.2 5.3410629466 0.0554829606010788


==> resources/plots/batch/input_size/big-data/identitybatch_vanilla_input_size_reshuffled.dat <==
0.2 2.449334134 0.03985423720947127
1.7 2.5628945756 0.03747151854209785
3.2 2.7234157580000002 0.02881624083928395
4.7 3.1123000535999994 0.0779507712751026
6.2 3.8402606102 0.033005756176075304
7.7 5.3410629466 0.0554829606010788


==> resources/plots/batch/input_size/big-data/sdnnbatch_enclave_input_size.dat <==
6.2 14.681709573000001 0.26371826266572124
6.6 17.6289313422 0.29275627788801745
7.0 24.672183797400002 0.4916295359611847
7.4 37.840281851 0.4898558621084852
7.8 63.534073567600004 0.09010640924685114
8.2 114.7872553964 0.5344710972929873


==> resources/plots/batch/input_size/big-data/sdnnbatch_enclave_input_size_reshuffled.dat <==
1.0 14.681709573000001 0.26371826266572124
2.5 17.6289313422 0.29275627788801745
4.0 24.672183797400002 0.4916295359611847
5.5 37.840281851 0.4898558621084852
7.0 63.534073567600004 0.09010640924685114
8.5 114.7872553964 0.5344710972929873


==> resources/plots/batch/input_size/big-data/sdnnbatch_noenclave_input_size.dat <==
3.2 8.4390352676 0.08170261838527304
3.6 9.6198273108 0.12415629821494789
4.0 11.9461444526 0.044596147081435805
4.4 16.3712971176 0.15010538266505413
4.8 25.0580457432 0.27959616174110596
5.2 42.73185592059999 0.5398999163206257


==> resources/plots/batch/input_size/big-data/sdnnbatch_noenclave_input_size_reshuffled.dat <==
0.6 8.4390352676 0.08170261838527304
2.1 9.6198273108 0.12415629821494789
3.6 11.9461444526 0.044596147081435805
5.1 16.3712971176 0.15010538266505413
6.6 25.0580457432 0.27959616174110596
8.1 42.73185592059999 0.5398999163206257


==> resources/plots/batch/input_size/big-data/sdnnbatch_results_enclave.txt <==
450560 14.681709573000001 0.26371826266572124 14.348106956 14.824110506 14.528108302 15.112112978 14.596109123
911360 17.6289313422 0.29275627788801745 17.500130378 17.264128621 17.776132438 18.116134976 17.488130298
1822720 24.672183797400002 0.4916295359611847 25.152187363 23.800177296 25.116187105 24.744184339 24.548182884
3645440 37.840281851 0.4898558621084852 38.592287437 37.716280915 38.192284473 37.264277569 37.436278861
7290880 63.534073567600004 0.09010640924685114 63.392472479 63.484473184 63.564473793 63.568473841 63.660474541
14581760 114.7872553964 0.5344710972929873 114.516853277 114.596853926 114.292851711 114.708854866 115.820863202


==> resources/plots/batch/input_size/big-data/sdnnbatch_results_noenclave.txt <==
450560 8.4390352676 0.08170261838527304 8.521140409 8.468618389 8.507530513 8.398114272 8.299772755
911360 9.6198273108 0.12415629821494789 9.577855233 9.527135562 9.857121461 9.619234486 9.517789812
1822720 11.9461444526 0.044596147081435805 11.941779078 11.988992462 11.864451549 11.983270204 11.95222897
3645440 16.3712971176 0.15010538266505413 16.500009048 16.312536709 16.525373143 16.40727826 16.111288428
7290880 25.0580457432 0.27959616174110596 24.719987283 24.735570321 25.221725879 25.412239195 25.200706038
14581760 42.73185592059999 0.5398999163206257 43.013356684 43.621048455 42.635680085 42.21706801 42.172126369


==> resources/plots/batch/input_size/big-data/sdnnbatch_results_vanilla.txt <==
450560 3.2163604639999996 0.02705473335027538 3.182696004 3.23532886 3.229791009 3.248501292 3.185485155
911360 3.9360360668 0.055624847623773135 3.955434307 4.026625639 3.856197095 3.915524812 3.926398481
1822720 5.1193993776 0.05589136674951115 5.100575343 5.13802961 5.205989081 5.033260235 5.119142619
3645440 7.5657613346 0.06653567146319429 7.525045444 7.458070173 7.625402695 7.583847394 7.636440967
7290880 12.517882721 0.0475199557755706 12.523928118 12.439316323 12.532513431 12.586776613 12.50687912
14581760 22.133133589 0.13220682762368602 22.245015145 22.147317231 21.993610715 21.973854323 22.305870531


==> resources/plots/batch/input_size/big-data/sdnnbatch_vanilla_input_size.dat <==
0.2 3.2163604639999996 0.02705473335027538
0.6000000000000001 3.9360360668 0.055624847623773135
1.0 5.1193993776 0.05589136674951115
1.4000000000000001 7.5657613346 0.06653567146319429
1.8 12.517882721 0.0475199557755706
2.2 22.133133589 0.13220682762368602


==> resources/plots/batch/input_size/big-data/sdnnbatch_vanilla_input_size_reshuffled.dat <==
0.2 3.2163604639999996 0.02705473335027538
1.7 3.9360360668 0.055624847623773135
3.2 5.1193993776 0.05589136674951115
4.7 7.5657613346 0.06653567146319429
6.2 12.517882721 0.0475199557755706
7.7 22.133133589 0.13220682762368602


==> resources/plots/batch/input_size/identitybatch_enclave_input_size.dat <==
6.2 6.8448513460000004 0.11842791360482324
6.6 6.764850726000001 0.16217446114074033
7.0 6.930451895199999 0.08113654756898972
7.4 7.0368528074 0.1731860581024157
7.8 7.1720537558 0.10691385263587792
8.2 7.416055560000001 0.10291821782658767


==> resources/plots/batch/input_size/identitybatch_enclave_input_size_reshuffled.dat <==
1.0 6.8448513460000004 0.11842791360482324
2.5 6.764850726000001 0.16217446114074033
4.0 6.930451895199999 0.08113654756898972
5.5 7.0368528074 0.1731860581024157
7.0 7.1720537558 0.10691385263587792
8.5 7.416055560000001 0.10291821782658767


==> resources/plots/batch/input_size/identitybatch_noenclave_input_size.dat <==
3.2 5.8141798634 0.1973182577004369
3.6 5.675122847 0.17359540473741605
4.0 5.975453005 0.24513719357930877
4.4 5.767785760000001 0.1379782040993993
4.8 6.027587201999999 0.18982830977706525
5.2 6.2205189492 0.18395173308115806


==> resources/plots/batch/input_size/identitybatch_noenclave_input_size_reshuffled.dat <==
0.6 5.8141798634 0.1973182577004369
2.1 5.675122847 0.17359540473741605
3.6 5.975453005 0.24513719357930877
5.1 5.767785760000001 0.1379782040993993
6.6 6.027587201999999 0.18982830977706525
8.1 6.2205189492 0.18395173308115806


==> resources/plots/batch/input_size/identitybatch_vanilla_input_size.dat <==
0.2 2.2167798886 0.025285832226508813
0.6000000000000001 2.2054319914 0.023258483139707093
1.0 2.2217715124 0.02094007963031967
1.4000000000000001 2.1959536165999998 0.017766418863319797
1.8 2.2199580136000003 0.012946560832790137
2.2 2.2442003396 0.013735236494377329


==> resources/plots/batch/input_size/identitybatch_vanilla_input_size_reshuffled.dat <==
0.2 2.2167798886 0.025285832226508813
1.7 2.2054319914 0.023258483139707093
3.2 2.2217715124 0.02094007963031967
4.7 2.1959536165999998 0.017766418863319797
6.2 2.2199580136000003 0.012946560832790137
7.7 2.2442003396 0.013735236494377329


==> resources/plots/batch/input_size/sdnnbatch_enclave_input_size.dat <==
6.2 9.2368692416 0.06234905283653095
6.6 9.4448712704 0.18613511713732314
7.0 9.5696720954 0.0708626426870579
7.4 10.0464751882 0.2596090345816769
7.8 10.52647939 0.17488139007262735
8.2 11.6552878572 0.3550837474392995


==> resources/plots/batch/input_size/sdnnbatch_enclave_input_size_reshuffled.dat <==
1.0 9.2368692416 0.06234905283653095
2.5 9.4448712704 0.18613511713732314
4.0 9.5696720954 0.0708626426870579
5.5 10.0464751882 0.2596090345816769
7.0 10.52647939 0.17488139007262735
8.5 11.6552878572 0.3550837474392995


==> resources/plots/batch/input_size/sdnnbatch_noenclave_input_size.dat <==
3.2 6.7202465254 0.17817517440237707
3.6 6.7068909572 0.108796017656767
4.0 6.983525382399999 0.26252906149526367
4.4 7.2548799988 0.1004178145429968
4.8 7.420186334 0.11681632648849034
5.2 7.5645651468 0.12685849530274135


==> resources/plots/batch/input_size/sdnnbatch_noenclave_input_size_reshuffled.dat <==
0.6 6.7202465254 0.17817517440237707
2.1 6.7068909572 0.108796017656767
3.6 6.983525382399999 0.26252906149526367
5.1 7.2548799988 0.1004178145429968
6.6 7.420186334 0.11681632648849034
8.1 7.5645651468 0.12685849530274135


==> resources/plots/batch/input_size/sdnnbatch_vanilla_input_size.dat <==
0.2 2.4949258139999997 0.032251882158527444
0.6000000000000001 2.521609104 0.026961630689045762
1.0 2.556632751 0.019980881560914272
1.4000000000000001 2.6015208967999994 0.026175657840450037
1.8 2.6347989866 0.023023362152278036
2.2 2.7659439758000004 0.02730952442349864


==> resources/plots/batch/input_size/sdnnbatch_vanilla_input_size_reshuffled.dat <==
0.2 2.4949258139999997 0.032251882158527444
1.7 2.521609104 0.026961630689045762
3.2 2.556632751 0.019980881560914272
4.7 2.6015208967999994 0.026175657840450037
6.2 2.6347989866 0.023023362152278036
7.7 2.7659439758000004 0.02730952442349864


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_100_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.02200007438659668
1 0.0280001163482666
2 0.0280001163482666
3 0.023999929428100586
4 0.025999784469604492
5 0.026999950408935547
6 0.023999929428100586
7 0.029000043869018555
8 0.02500009536743164
9 0.017999887466430664
10 0.01699995994567871
11 0.023999929428100586
12 0.03099989891052246
13 0.02499985694885254
14 0.02499985694885254
15 0.0279998779296875
16 0.032000064849853516
17 0.026000022888183594
18 0.026000022888183594
19 0.03099989891052246
20 0.02499985694885254
21 0.023999929428100586
22 0.024000167846679688
23 0.0280001163482666
24 0.02500009536743164
25 0.06699991226196289
26 0.03299999237060547
27 0.03299999237060547
28 0.02700018882751465
29 0.026000022888183594
30 0.026000022888183594
31 0.029999971389770508
32 0.0279998779296875
33 0.026999950408935547
34 0.03099989891052246
35 0.026000022888183594
36 0.025999784469604492
37 0.02499985694885254
38 0.028999805450439453
39 0.02499985694885254
40 0.02500009536743164
41 0.026000022888183594
42 0.031999826431274414
43 0.03699994087219238
44 0.018000125885009766
45 0.026999950408935547
46 0.03000020980834961
47 0.01699995994567871
48 0.02500009536743164
49 0.026000022888183594
50 0.04200005531311035
51 0.03900003433227539
52 0.020000219345092773
53 0.026999950408935547
54 0.02500009536743164
55 0.029999971389770508
56 0.02500009536743164
57 0.025999784469604492
58 0.031999826431274414
59 0.02499985694885254
60 0.026000022888183594
61 0.03400015830993652
62 0.03400015830993652
63 0.0280001163482666
64 0.026000022888183594
65 0.02499985694885254
66 0.031000137329101562
67 0.024000167846679688
68 0.02500009536743164
69 0.02500009536743164
70 0.03099989891052246
71 0.02500009536743164
72 0.03299999237060547
73 0.037999868392944336
74 0.0279998779296875
75 0.031000137329101562
76 0.031000137329101562
77 0.03399991989135742
78 0.017999887466430664
79 0.028999805450439453
80 0.026000022888183594
81 0.031000137329101562
82 0.023999929428100586
83 0.02499985694885254
84 0.025999784469604492
85 0.028999805450439453
86 0.029000043869018555
87 0.02499985694885254
88 0.016000032424926758
89 0.032000064849853516
90 0.03099989891052246
91 0.034999847412109375
92 0.031000137329101562
93 0.024000167846679688
94 0.016000032424926758
95 0.016000032424926758
96 0.02499985694885254
97 0.031999826431274414
98 0.026000022888183594
99 0.02500009536743164
100 0.03300023078918457
101 0.04900002479553223
102 0.0280001163482666
103 0.031000137329101562
104 0.02500009536743164
105 0.02499985694885254
106 0.02499985694885254
107 0.029999971389770508
108 0.02500009536743164
109 0.02500009536743164
110 0.02500009536743164
111 0.03699994087219238
112 0.0279998779296875
113 0.02500009536743164
114 0.032000064849853516
115 0.026000022888183594
116 0.02500009536743164
117 0.02500009536743164
118 0.029999971389770508
119 0.02500009536743164
120 0.02499985694885254
121 0.016000032424926758
122 0.04200005531311035
123 0.0280001163482666
124 0.026999950408935547
125 0.03299999237060547
126 0.03500008583068848
127 0.0280001163482666
128 0.026000022888183594
129 0.0280001163482666
130 0.03000020980834961
131 0.02500009536743164
132 0.023999929428100586
133 0.02499985694885254
134 0.029999971389770508
135 0.023999929428100586
136 0.02499985694885254
137 0.032000064849853516
138 0.015999794006347656
139 0.016000032424926758
140 0.029000043869018555
141 0.029000043869018555
142 0.029999971389770508
143 0.02499985694885254
144 0.02499985694885254
145 0.02499985694885254
146 0.032000064849853516
147 0.02500009536743164
148 0.02499985694885254
149 0.02499985694885254
150 0.06099987030029297
151 0.021999835968017578
152 0.026000022888183594
153 0.026999950408935547
154 0.032000064849853516
155 0.015999794006347656
156 0.026000022888183594
157 0.03299999237060547
158 0.028999805450439453
159 0.029999971389770508
160 0.02500009536743164
161 0.02500009536743164
162 0.031000137329101562
163 0.016000032424926758
164 0.02500009536743164
165 0.026000022888183594
166 0.02499985694885254
167 0.03099989891052246
168 0.02499985694885254
169 0.029999971389770508
170 0.03800010681152344
171 0.026000022888183594
172 0.026000022888183594
173 0.02500009536743164
174 0.028999805450439453
175 0.031000137329101562
176 0.03099989891052246
177 0.032000064849853516
178 0.03800010681152344
179 0.02500009536743164
180 0.02500009536743164
181 0.029000043869018555
182 0.02500009536743164
183 0.017000198364257812
184 0.026000022888183594
185 0.032000064849853516
186 0.023999929428100586
187 0.03099989891052246
188 0.026999950408935547
189 0.02499985694885254
190 0.028999805450439453
191 0.016000032424926758
192 0.02499985694885254
193 0.02499985694885254
194 0.031999826431274414
195 0.026000022888183594
196 0.026000022888183594
197 0.026000022888183594
198 0.031999826431274414
199 0.0279998779296875
200 0.05799984931945801
201 0.029000043869018555
202 0.0280001163482666
203 0.026000022888183594
204 0.03299999237060547
205 0.026000022888183594
206 0.02499985694885254
207 0.021000146865844727
208 0.03399991989135742
209 0.025999784469604492
210 0.025999784469604492
211 0.02499985694885254
212 0.03099989891052246
213 0.02500009536743164
214 0.02500009536743164
215 0.02500009536743164
216 0.029999971389770508
217 0.026000022888183594
218 0.029000043869018555
219 0.03699994087219238
220 0.025999784469604492
221 0.026000022888183594
222 0.02500009536743164
223 0.029999971389770508
224 0.02499985694885254
225 0.032000064849853516
226 0.042999982833862305
227 0.03800010681152344
228 0.02500009536743164
229 0.023999929428100586
230 0.02499985694885254
231 0.03099989891052246
232 0.02500009536743164
233 0.02500009536743164
234 0.031000137329101562
235 0.0279998779296875
236 0.019999980926513672
237 0.042999982833862305
238 0.04799985885620117
239 0.04800009727478027
240 0.04200005531311035
241 0.037999868392944336
242 0.039999961853027344
243 0.029999971389770508
244 0.028999805450439453
245 0.019999980926513672
246 0.029000043869018555
247 0.03600001335144043
248 0.018000125885009766
249 0.026000022888183594
250 0.03699994087219238
251 0.04200005531311035
252 0.034999847412109375
253 0.019999980926513672
254 0.026000022888183594
255 0.026000022888183594
256 0.032000064849853516
257 0.02499985694885254
258 0.017000198364257812
259 0.023999929428100586
260 0.03099989891052246
261 0.02499985694885254
262 0.026000022888183594
263 0.03299999237060547
264 0.03399991989135742
265 0.0279998779296875
266 0.026000022888183594
267 0.01699995994567871
268 0.031000137329101562
269 0.026000022888183594
270 0.02499985694885254
271 0.02499985694885254
272 0.029000043869018555
273 0.02499985694885254
274 0.03299999237060547
275 0.05299997329711914
276 0.03399991989135742
277 0.02700018882751465
278 0.017999887466430664
279 0.026000022888183594
280 0.031000137329101562
281 0.03400015830993652
282 0.02500009536743164
283 0.03500008583068848
284 0.026000022888183594
285 0.02500009536743164
286 0.02500009536743164
287 0.029999971389770508
288 0.023999929428100586
289 0.016000032424926758
290 0.016000032424926758
291 0.03099989891052246
292 0.03699994087219238
293 0.029999971389770508
294 0.026000022888183594
295 0.029999971389770508
296 0.02500009536743164
297 0.026000022888183594
298 0.02499985694885254
299 0.032000064849853516
300 0.03399991989135742
301 0.040000200271606445
302 0.039999961853027344
303 0.026999950408935547
304 0.023999929428100586
305 0.031000137329101562
306 0.02499985694885254
307 0.02499985694885254
308 0.026000022888183594
309 0.029999971389770508
310 0.02499985694885254
311 0.026000022888183594
312 0.03099989891052246
313 0.026999950408935547
314 0.028999805450439453
315 0.02499985694885254
316 0.029999971389770508
317 0.01699995994567871
318 0.02500009536743164
319 0.02500009536743164
320 0.032000064849853516
321 0.02500009536743164
322 0.02500009536743164
323 0.03399991989135742
324 0.03399991989135742
325 0.03699994087219238
326 0.029000043869018555
327 0.029000043869018555
328 0.03099989891052246
329 0.016000032424926758
330 0.031999826431274414
331 0.02500009536743164
332 0.016000032424926758
333 0.029000043869018555
334 0.015999794006347656
335 0.023999929428100586
336 0.023999929428100586
337 0.023000001907348633
338 0.023999929428100586
339 0.024000167846679688
340 0.016000032424926758
341 0.03400015830993652
342 0.025999784469604492
343 0.019999980926513672
344 0.02700018882751465
345 0.02500009536743164
346 0.03299999237060547
347 0.026000022888183594
348 0.02500009536743164
349 0.026000022888183594
350 0.03900003433227539
351 0.02700018882751465
352 0.03399991989135742
353 0.023999929428100586
354 0.018000125885009766
355 0.03099989891052246
356 0.023999929428100586
357 0.023999929428100586
358 0.024000167846679688
359 0.031999826431274414
360 0.026999950408935547
361 0.026000022888183594
362 0.032000064849853516
363 0.02499985694885254
364 0.02500009536743164
365 0.023999929428100586
366 0.029000043869018555
367 0.02500009536743164
368 0.023999929428100586
369 0.02500009536743164
370 0.03699994087219238
371 0.029000043869018555
372 0.02700018882751465
373 0.02500009536743164
374 0.029999971389770508
375 0.031000137329101562
376 0.023000001907348633
377 0.037999868392944336
378 0.03399991989135742
379 0.02500009536743164
380 0.02500009536743164
381 0.024000167846679688
382 0.029999971389770508
383 0.016000032424926758
384 0.026000022888183594
385 0.02500009536743164
386 0.031000137329101562
387 0.023999929428100586
388 0.028999805450439453
389 0.042999982833862305
390 0.029000043869018555
391 0.02500009536743164
392 0.02500009536743164
393 0.03099989891052246
394 0.02499985694885254
395 0.024000167846679688
396 0.02500009536743164
397 0.029999971389770508
398 0.023999929428100586
399 0.029000043869018555
400 0.05099987983703613
401 0.03099989891052246
402 0.026999950408935547
403 0.032000064849853516
404 0.026000022888183594
405 0.02500009536743164
406 0.031000137329101562
407 0.023999929428100586
408 0.028999805450439453
409 0.0279998779296875
410 0.031999826431274414
411 0.026000022888183594
412 0.02499985694885254
413 0.02500009536743164
414 0.032000064849853516
415 0.02500009536743164
416 0.02500009536743164
417 0.029000043869018555
418 0.029999971389770508
419 0.026999950408935547
420 0.0279998779296875
421 0.032000064849853516
422 0.017999887466430664
423 0.026000022888183594
424 0.02500009536743164
425 0.03299999237060547
426 0.05299997329711914
427 0.018999814987182617
428 0.026000022888183594
429 0.026000022888183594
430 0.02200007438659668
431 0.017000198364257812
432 0.028999805450439453
433 0.02499985694885254
434 0.029999971389770508
435 0.025999784469604492
436 0.031999826431274414
437 0.029000043869018555
438 0.03699994087219238
439 0.026000022888183594
440 0.029999971389770508
441 0.03099989891052246
442 0.0279998779296875
443 0.0279998779296875
444 0.03099989891052246
445 0.023999929428100586
446 0.02500009536743164
447 0.037000179290771484
448 0.03900003433227539
449 0.018000125885009766
450 0.03599977493286133
451 0.029999971389770508
452 0.03399991989135742
453 0.026000022888183594
454 0.0279998779296875
455 0.02499985694885254
456 0.023000001907348633
457 0.026000022888183594
458 0.02500009536743164
459 0.016000032424926758
460 0.023999929428100586
461 0.029999971389770508
462 0.026000022888183594
463 0.02499985694885254
464 0.031999826431274414
465 0.031999826431274414
466 0.029000043869018555
467 0.026000022888183594
468 0.01699995994567871
469 0.029999971389770508
470 0.02499985694885254
471 0.025999784469604492
472 0.016000032424926758
473 0.03299999237060547
474 0.02499985694885254
475 0.05299997329711914
476 0.039999961853027344
477 0.023000001907348633
478 0.026000022888183594
479 0.01699995994567871
480 0.026000022888183594
481 0.03299999237060547
482 0.031000137329101562
483 0.0279998779296875
484 0.026000022888183594
485 0.029999971389770508
486 0.026000022888183594
487 0.015999794006347656
488 0.025999784469604492
489 0.015999794006347656
490 0.03299999237060547
491 0.02499985694885254
492 0.02500009536743164
493 0.02500009536743164
494 0.03500008583068848
495 0.03099989891052246
496 0.026999950408935547
497 0.03099989891052246
498 0.02499985694885254
499 0.016000032424926758
500 0.042999982833862305
501 0.031000137329101562
502 0.026999950408935547
503 0.037999868392944336
504 0.03099989891052246
505 0.024000167846679688
506 0.02499985694885254
507 0.02499985694885254
508 0.029999971389770508
509 0.023999929428100586
510 0.023999929428100586
511 0.015999794006347656
512 0.023000001907348633
513 0.02500009536743164
514 0.023999929428100586
515 0.0280001163482666
516 0.019999980926513672
517 0.031000137329101562
518 0.01699995994567871
519 0.02500009536743164
520 0.02500009536743164
521 0.032000064849853516
522 0.05200004577636719
523 0.04700016975402832
524 0.031000137329101562
525 0.042999982833862305
526 0.04999995231628418
527 0.026000022888183594
528 0.02500009536743164
529 0.02500009536743164
530 0.03299999237060547
531 0.6170001029968262
532 0.026000022888183594
533 0.026999950408935547
534 0.02500009536743164
535 0.016000032424926758
536 0.03400015830993652
537 0.026000022888183594
538 0.026999950408935547
539 0.026000022888183594
540 0.03299999237060547
541 0.026999950408935547
542 0.017999887466430664
543 0.01699995994567871
544 0.029999971389770508
545 0.034999847412109375
546 0.017999887466430664
547 0.02500009536743164
548 0.02499985694885254
549 0.032000064849853516
550 0.037000179290771484
551 0.03500008583068848
552 0.03299999237060547
553 0.031999826431274414
554 0.026000022888183594
555 0.02500009536743164
556 0.026000022888183594
557 0.023000001907348633
558 0.023999929428100586
559 0.028999805450439453
560 0.025999784469604492
561 0.037999868392944336
562 0.029999971389770508
563 0.029000043869018555
564 0.031000137329101562
565 0.026000022888183594
566 0.026999950408935547
567 0.02499985694885254
568 0.028999805450439453
569 0.023999929428100586
570 0.01699995994567871
571 0.026000022888183594
572 0.029999971389770508
573 0.0280001163482666
574 0.029000043869018555
575 0.0279998779296875
576 0.029000043869018555
577 0.03399991989135742
578 0.02700018882751465
579 0.03399991989135742
580 0.03399991989135742
581 0.026999950408935547
582 0.02500009536743164
583 0.026000022888183594
584 0.01699995994567871
585 0.029000043869018555
586 0.024000167846679688
587 0.02500009536743164
588 0.03099989891052246
589 0.02499985694885254
590 0.03299999237060547
591 0.0279998779296875
592 0.03900003433227539
593 0.02500009536743164
594 0.024000167846679688
595 0.026000022888183594
596 0.023999929428100586
597 0.02499985694885254
598 0.023999929428100586
599 0.02500009536743164
600 0.03699994087219238
601 0.046000003814697266
602 0.03400015830993652
603 0.026000022888183594
604 0.02499985694885254
605 0.023999929428100586
606 0.01699995994567871
607 0.029000043869018555
608 0.02499985694885254
609 0.02499985694885254
610 0.04700016975402832
611 0.029999971389770508
612 0.026000022888183594
613 0.026000022888183594
614 0.031000137329101562
615 0.02500009536743164
616 0.02500009536743164
617 0.02499985694885254
618 0.03399991989135742
619 0.015999794006347656
620 0.026000022888183594
621 0.03699994087219238
622 0.03500008583068848
623 0.029000043869018555
624 0.026999950408935547
625 0.03900003433227539
626 0.031000137329101562
627 0.0280001163482666
628 0.029999971389770508
629 0.029999971389770508
630 0.02499985694885254
631 0.02499985694885254
632 0.02499985694885254
633 0.03099989891052246
634 0.02500009536743164
635 0.029000043869018555
636 0.029999971389770508
637 0.02500009536743164
638 0.02500009536743164
639 0.029000043869018555
640 0.03699994087219238
641 0.026999950408935547
642 0.02499985694885254
643 0.023999929428100586
644 0.028999805450439453
645 0.02499985694885254
646 0.02499985694885254
647 0.03099989891052246
648 0.02500009536743164
649 0.03600001335144043
650 0.05200004577636719
651 0.03399991989135742
652 0.026000022888183594
653 0.026000022888183594
654 0.02499985694885254
655 0.031000137329101562
656 0.031000137329101562
657 0.025999784469604492
658 0.025999784469604492
659 0.020999908447265625
660 0.024000167846679688
661 0.02500009536743164
662 0.023999929428100586
663 0.03699994087219238
664 0.01699995994567871
665 0.016000032424926758
666 0.02499985694885254
667 0.026999950408935547
668 0.03400015830993652
669 0.02500009536743164
670 0.02500009536743164
671 0.032000064849853516
672 0.02499985694885254
673 0.02500009536743164
674 0.026000022888183594
675 0.043000221252441406
676 0.03600001335144043
677 0.031999826431274414
678 0.02500009536743164
679 0.031000137329101562
680 0.02499985694885254
681 0.015999794006347656
682 0.01699995994567871
683 0.026999950408935547
684 0.0410001277923584
685 0.019999980926513672
686 0.0280001163482666
687 0.026000022888183594
688 0.032000064849853516
689 0.02500009536743164
690 0.02500009536743164
691 0.02499985694885254
692 0.020999908447265625
693 0.026000022888183594
694 0.02500009536743164
695 0.02500009536743164
696 0.03699994087219238
697 0.03299999237060547
698 0.01900005340576172
699 0.025999784469604492
700 0.03299999237060547
701 0.032000064849853516
702 0.019999980926513672
703 0.029999971389770508
704 0.03500008583068848
705 0.016000032424926758
706 0.03500008583068848
707 0.02500009536743164
708 0.026000022888183594
709 0.02500009536743164
710 0.029000043869018555
711 0.026000022888183594
712 0.02500009536743164
713 0.02500009536743164
714 0.031000137329101562
715 0.026999950408935547
716 0.029000043869018555
717 0.026999950408935547
718 0.01699995994567871
719 0.029999971389770508
720 0.026000022888183594
721 0.02500009536743164
722 0.031000137329101562
723 0.016000032424926758
724 0.026000022888183594
725 0.04400014877319336
726 0.03399991989135742
727 0.03500008583068848
728 0.01699995994567871
729 0.02500009536743164
730 0.023999929428100586
731 0.03099989891052246
732 0.02499985694885254
733 0.01900005340576172
734 0.028999805450439453
735 0.01699995994567871
736 0.029999971389770508
737 0.02499985694885254
738 0.02499985694885254
739 0.03099989891052246
740 0.025999784469604492
741 0.026000022888183594
742 0.023999929428100586
743 0.028999805450439453
744 0.03099989891052246
745 0.029000043869018555
746 0.02500009536743164
747 0.031000137329101562
748 0.026000022888183594
749 0.02500009536743164
750 0.029000043869018555
751 0.04700016975402832
752 0.03500008583068848
753 0.026999950408935547
754 0.029999971389770508
755 0.02499985694885254
756 0.02499985694885254
757 0.02499985694885254
758 0.028999805450439453
759 0.02499985694885254
760 0.025999784469604492
761 0.026999950408935547
762 0.034999847412109375
763 0.0279998779296875
764 0.026999950408935547
765 0.029000043869018555
766 0.02200007438659668
767 0.02500009536743164
768 0.02500009536743164
769 0.016000032424926758
770 0.03099989891052246
771 0.025999784469604492
772 0.03600001335144043
773 0.021999835968017578
774 0.029000043869018555
775 0.04999995231628418
776 0.029999971389770508
777 0.026999950408935547
778 0.03099989891052246
779 0.03000020980834961
780 0.02500009536743164
781 0.026000022888183594
782 0.031999826431274414
783 0.023999929428100586
784 0.02500009536743164
785 0.03099989891052246
786 0.02499985694885254
787 0.025999784469604492
788 0.02500009536743164
789 0.028999805450439453
790 0.029999971389770508
791 0.029999971389770508
792 0.042999982833862305
793 0.026000022888183594
794 0.023999929428100586
795 0.024000167846679688
796 0.029999971389770508
797 0.026000022888183594
798 0.02499985694885254
799 0.02500009536743164
800 0.023000001907348633
801 0.03099989891052246
802 0.029000043869018555
803 0.03099989891052246
804 0.016000032424926758
805 0.0279998779296875
806 0.016000032424926758
807 0.029999971389770508
808 0.01699995994567871
809 0.016000032424926758
810 0.016000032424926758
811 0.0279998779296875
812 0.03400015830993652
813 0.026000022888183594
814 0.026000022888183594
815 0.02500009536743164
816 0.031000137329101562
817 0.026000022888183594
818 0.026000022888183594
819 0.02499985694885254
820 0.023000001907348633
821 0.02499985694885254
822 0.029999971389770508
823 0.031000137329101562
824 0.031000137329101562
825 0.037999868392944336
826 0.021999835968017578
827 0.029000043869018555
828 0.04500007629394531
829 0.0280001163482666
830 0.026000022888183594
831 0.02500009536743164
832 0.029999971389770508
833 0.023999929428100586
834 0.02500009536743164
835 0.02500009536743164
836 0.031000137329101562
837 0.026000022888183594
838 0.01699995994567871
839 0.037000179290771484
840 0.03600001335144043
841 0.020000219345092773
842 0.02500009536743164
843 0.026000022888183594
844 0.01699995994567871
845 0.032000064849853516
846 0.02500009536743164
847 0.026000022888183594
848 0.02500009536743164
849 0.028999805450439453
850 0.05099987983703613
851 0.039999961853027344
852 0.021000146865844727
853 0.031000137329101562
854 0.026999950408935547
855 0.026000022888183594
856 0.026000022888183594
857 0.03299999237060547
858 0.026999950408935547
859 0.02500009536743164
860 0.03400015830993652
861 0.026000022888183594
862 0.016000032424926758
863 0.02500009536743164
864 0.024000167846679688
865 0.020999908447265625
866 0.02500009536743164
867 0.02500009536743164
868 0.0279998779296875
869 0.03699994087219238
870 0.0279998779296875
871 0.017999887466430664
872 0.02500009536743164
873 0.029000043869018555
874 0.016000032424926758
875 0.03399991989135742
876 0.04700016975402832
877 0.0409998893737793
878 0.02499985694885254
879 0.02499985694885254
880 0.016000032424926758
881 0.029999971389770508
882 0.02200007438659668
883 0.02500009536743164
884 0.026000022888183594
885 0.026000022888183594
886 0.03500008583068848
887 0.0279998779296875
888 0.0279998779296875
889 0.025999784469604492
890 0.029999971389770508
891 0.016000032424926758
892 0.016000032424926758
893 0.016000032424926758
894 0.02499985694885254
895 0.032000064849853516
896 0.02500009536743164
897 0.017000198364257812
898 0.032000064849853516
899 0.028999805450439453
900 0.03500008583068848
901 0.04200005531311035
902 0.026000022888183594
903 0.016000032424926758
904 0.02499985694885254
905 0.0279998779296875
906 0.03299999237060547
907 0.02500009536743164
908 0.026000022888183594
909 0.03400015830993652
910 0.026000022888183594
911 0.02500009536743164
912 0.02500009536743164
913 0.02200007438659668
914 0.02500009536743164
915 0.02500009536743164
916 0.03699994087219238
917 0.034999847412109375
918 0.029999971389770508
919 0.023999929428100586
920 0.02499985694885254
921 0.032000064849853516
922 0.026000022888183594
923 0.02500009536743164
924 0.02500009536743164
925 0.046000003814697266
926 0.040000200271606445
927 0.029999971389770508
928 0.03399991989135742
929 0.02499985694885254
930 0.026000022888183594
931 0.032000064849853516
932 0.0409998893737793
933 0.06399989128112793
934 0.04699993133544922
935 0.046000003814697266
936 0.03900003433227539
937 0.03399991989135742
938 0.053999900817871094
939 0.040000200271606445
940 0.037999868392944336
941 0.03900003433227539
942 0.03400015830993652
943 0.1119999885559082
944 0.05800008773803711
945 0.03900003433227539
946 0.03299999237060547
947 0.026000022888183594
948 0.02500009536743164
949 0.029999971389770508
950 0.046000003814697266
951 0.054000139236450195
952 0.03600001335144043
953 0.026000022888183594
954 0.02499985694885254
955 0.031999826431274414
956 0.023999929428100586
957 0.029000043869018555
958 0.031999826431274414
959 0.02499985694885254
960 0.03399991989135742
961 0.03099989891052246
962 0.0280001163482666
963 0.029000043869018555
964 0.026000022888183594
965 0.026000022888183594
966 0.029999971389770508
967 0.026000022888183594
968 0.02499985694885254
969 0.025999784469604492
970 0.029999971389770508
971 0.03800010681152344
972 0.029999971389770508
973 0.026000022888183594
974 0.03600001335144043
975 0.029999971389770508
976 0.028999805450439453
977 0.03699994087219238
978 0.03900003433227539
979 0.032000064849853516
980 0.02499985694885254
981 0.032000064849853516
982 0.02500009536743164
983 0.026999950408935547
984 0.02499985694885254
985 0.029000043869018555
986 0.02500009536743164
987 0.03800010681152344
988 0.01900005340576172
989 0.039999961853027344
990 0.03899979591369629
991 0.031999826431274414
992 0.0279998779296875
993 0.03900003433227539
994 0.023999929428100586
995 0.039999961853027344

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_100_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 100
Total clients:	 100


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_100_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.03 0.11
0.06 0.03 0.11
0.53 0.13 0.14
1.45 0.34 0.21
1.60 0.41 0.23
1.72 0.48 0.26
1.60 0.49 0.27
1.43 0.49 0.27
1.44 0.53 0.28
1.44 0.56 0.30
1.29 0.56 0.30
1.39 0.60 0.32
1.25 0.60 0.32
1.50 0.68 0.35
1.34 0.67 0.35
1.28 0.68 0.36
1.67 0.79 0.40
1.49 0.78 0.40
1.48 0.80 0.41
1.55 0.84 0.43
1.31 0.81 0.42
1.26 0.82 0.43
1.36 0.86 0.44
1.52 0.91 0.47
1.36 0.90 0.47
1.30 0.90 0.47
1.32 0.92 0.48
1.19 0.91 0.48
1.15 0.91 0.49
1.28 0.95 0.50
1.54 1.01 0.53
1.59 1.05 0.55
1.57 1.06 0.56
1.40 1.04 0.56
1.33 1.04 0.56
1.20 1.02 0.56
1.09 1.00 0.56
1.00 0.99 0.56
1.14 1.02 0.57
1.04 1.00 0.57
1.18 1.03 0.59
1.07 1.01 0.59
1.20 1.05 0.60
1.09 1.03 0.60
1.14 1.04 0.61
1.11 1.04 0.61
1.09 1.04 0.62
1.00 1.02 0.62
0.99 1.02 0.62
1.13 1.05 0.64
1.18 1.07 0.65
1.22 1.08 0.65
1.47 1.14 0.68
1.47 1.15 0.69
1.54 1.18 0.70
1.45 1.18 0.71
1.67 1.23 0.73
2.00 1.33 0.77
1.99 1.35 0.78
1.76 1.32 0.78
2.08 1.41 0.81
2.12 1.44 0.83
1.94 1.43 0.83
2.01 1.46 0.85
1.93 1.46 0.85
1.63 1.41 0.84
1.67 1.43 0.86
1.78 1.47 0.87
1.75 1.47 0.88
1.85 1.50 0.90
1.79 1.50 0.90
1.81 1.52 0.92
1.75 1.52 0.92
1.55 1.48 0.92
1.68 1.51 0.93
1.58 1.50 0.93
1.80 1.55 0.96
1.82 1.56 0.97
1.99 1.61 0.99
2.13 1.65 1.01
2.56 1.76 1.06
2.61 1.80 1.08
2.50 1.81 1.09
2.64 1.86 1.11
2.45 1.85 1.12
2.59 1.91 1.14
2.49 1.91 1.15
2.33 1.89 1.15
2.26 1.90 1.16
1.99 1.85 1.16
2.06 1.87 1.17
1.81 1.83 1.16
1.83 1.83 1.17
1.84 1.84 1.18
1.71 1.81 1.18
1.67 1.80 1.18
1.63 1.79 1.19
1.45 1.74 1.18
1.38 1.72 1.18
1.31 1.70 1.17
1.26 1.67 1.17
1.58 1.73 1.20
1.41 1.69 1.19
1.27 1.65 1.18
1.14 1.61 1.17
1.04 1.58 1.17
0.96 1.54 1.16
1.10 1.55 1.17
1.01 1.52 1.16
1.15 1.53 1.17
1.04 1.50 1.16
1.19 1.52 1.17
1.45 1.56 1.19
1.37 1.54 1.19
1.31 1.53 1.19
1.40 1.54 1.20
1.26 1.51 1.19
1.44 1.54 1.20
1.51 1.55 1.21
1.73 1.60 1.23
1.69 1.60 1.23
1.51 1.56 1.22
1.42 1.54 1.22
1.28 1.51 1.21
1.15 1.47 1.20
1.12 1.46 1.20
1.10 1.44 1.20
1.00 1.41 1.19
1.00 1.40 1.19
0.92 1.37 1.18
0.77 1.32 1.17
0.80 1.31 1.17
0.75 1.28 1.16
0.78 1.27 1.16
0.88 1.28 1.16
0.75 1.24 1.15
0.78 1.23 1.15
0.73 1.20 1.14
0.84 1.21 1.14
0.87 1.21 1.14
0.81 1.18 1.13
0.76 1.16 1.13
1.08 1.22 1.15
0.99 1.19 1.14
1.13 1.22 1.15
1.03 1.20 1.14
1.17 1.22 1.15
1.21 1.23 1.16
1.18 1.22 1.15
1.07 1.20 1.15
1.05 1.19 1.14
1.18 1.22 1.15
1.22 1.23 1.16
1.33 1.25 1.17
1.20 1.23 1.16
1.09 1.20 1.15
1.14 1.21 1.16
1.11 1.20 1.16
1.02 1.18 1.15
1.46 1.27 1.18
1.38 1.26 1.18
1.25 1.24 1.17
1.50 1.30 1.19
1.49 1.30 1.19
1.63 1.34 1.21
1.53 1.33 1.20
1.66 1.37 1.22
1.55 1.35 1.21
1.39 1.33 1.21
1.69 1.40 1.23
1.50 1.37 1.22
1.49 1.37 1.23
1.57 1.39 1.23
1.40 1.36 1.23
1.33 1.35 1.22
1.65 1.42 1.25
1.85 1.47 1.27
1.86 1.49 1.27
1.79 1.49 1.28
1.89 1.52 1.29
1.82 1.52 1.29
1.61 1.48 1.28
1.66 1.50 1.29
1.62 1.50 1.29
1.52 1.48 1.29
1.36 1.45 1.28
1.45 1.47 1.29
1.44 1.47 1.29
1.37 1.45 1.28
1.31 1.44 1.28
1.40 1.46 1.29
1.33 1.44 1.29
1.27 1.43 1.28
1.37 1.44 1.29
1.31 1.43 1.29
1.33 1.43 1.29
1.27 1.42 1.28
1.15 1.39 1.27
1.41 1.44 1.29
1.57 1.47 1.31


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_100_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
3868

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_100_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 0.08099985122680664
1 0.0279998779296875
2 0.04200005531311035
3 0.04900002479553223
4 0.042999982833862305
5 0.04499983787536621
6 0.04199981689453125
7 0.04200005531311035
8 0.0279998779296875
9 0.05299997329711914
10 0.03399991989135742
11 0.03099989891052246
12 0.04499983787536621
13 0.03899979591369629
14 0.05099987983703613
15 0.028999805450439453
16 0.026000022888183594
17 0.04900002479553223
18 0.05900001525878906
19 0.026999950408935547
20 0.03299999237060547
21 0.03500008583068848
22 0.07499980926513672
23 0.034999847412109375
24 0.037999868392944336
25 0.10100007057189941
26 0.09799981117248535
27 0.039999961853027344
28 0.03900003433227539
29 0.0409998893737793
30 0.046000003814697266
31 0.03399991989135742
32 0.042999982833862305
33 0.04200005531311035
34 0.10400009155273438
35 0.04999995231628418
36 0.046000003814697266
37 0.039999961853027344
38 0.05500006675720215
39 0.03900003433227539
40 0.039999961853027344
41 0.051000118255615234
42 0.04200005531311035
43 0.042999982833862305
44 0.04699993133544922
45 0.13400006294250488
46 0.039999961853027344
47 0.03900003433227539
48 0.04200005531311035
49 0.06299996376037598
50 0.10100007057189941
51 0.06400012969970703
52 0.05300021171569824
53 0.06099987030029297
54 0.034999847412109375
55 0.04200005531311035
56 0.0279998779296875
57 0.05200004577636719
58 0.037000179290771484
59 0.0410001277923584
60 0.04399991035461426
61 0.05099987983703613
62 0.0409998893737793
63 0.07599997520446777
64 0.03800010681152344
65 0.05499982833862305
66 0.03600001335144043
67 0.037999868392944336
68 0.03699994087219238
69 0.05200004577636719
70 0.0409998893737793
71 0.03600001335144043
72 0.057000160217285156
73 0.0409998893737793
74 0.06500005722045898
75 0.07500004768371582
76 0.06800007820129395
77 0.03800010681152344
78 0.037999868392944336
79 0.0409998893737793
80 0.07799983024597168
81 0.037000179290771484
82 0.03600001335144043
83 0.024000167846679688
84 0.042999982833862305
85 0.02500009536743164
86 0.03699994087219238
87 0.026000022888183594
88 0.04500007629394531
89 0.05500006675720215
90 0.03399991989135742
91 0.03600001335144043
92 0.056999921798706055
93 0.0690000057220459
94 0.04200005531311035
95 0.046000003814697266
96 0.06099987030029297
97 0.039999961853027344
98 0.03800010681152344
99 0.03800010681152344
100 0.1100001335144043
101 0.059999942779541016
102 0.03399991989135742
103 0.039999961853027344
104 0.04199981689453125
105 0.06500005722045898
106 0.043000221252441406
107 0.03699994087219238
108 0.04699993133544922
109 0.03599977493286133
110 0.06799983978271484
111 0.04500007629394531
112 0.05200004577636719
113 0.03500008583068848
114 0.037999868392944336
115 0.04200005531311035
116 0.05799984931945801
117 0.03899979591369629
118 0.039999961853027344
119 0.04900002479553223
120 0.03699994087219238
121 0.0820000171661377
122 0.04399991035461426
123 0.06100010871887207
124 0.04200005531311035
125 0.09800004959106445
126 0.06699991226196289
127 0.07899999618530273
128 0.053999900817871094
129 0.040000200271606445
130 0.05099987983703613
131 0.03500008583068848
132 0.03600001335144043
133 0.029000043869018555
134 0.03800010681152344
135 0.04699993133544922
136 0.039999961853027344
137 0.04699993133544922
138 0.0710000991821289
139 0.05900001525878906
140 0.02499985694885254
141 0.04900002479553223
142 0.0410001277923584
143 0.04699993133544922
144 0.03900003433227539
145 0.034999847412109375
146 0.04700016975402832
147 0.04200005531311035
148 0.03600001335144043
149 0.0280001163482666
150 0.09800004959106445
151 0.0709998607635498
152 0.031000137329101562
153 0.0409998893737793
154 0.04800009727478027
155 0.0559999942779541
156 0.09299993515014648
157 0.03900003433227539
158 0.04800009727478027
159 0.039999961853027344
160 0.03900003433227539
161 0.03600001335144043
162 0.05500006675720215
163 0.04900002479553223
164 0.04500007629394531
165 0.03400015830993652
166 0.05299997329711914
167 0.07399988174438477
168 0.03900003433227539
169 0.059999942779541016
170 0.04200005531311035
171 0.0410001277923584
172 0.026000022888183594
173 0.031000137329101562
174 0.026000022888183594
175 0.07400012016296387
176 0.06499981880187988
177 0.08599996566772461
178 0.06099987030029297
179 0.039999961853027344
180 0.039999961853027344
181 0.029000043869018555
182 0.04500007629394531
183 0.0559999942779541
184 0.03699994087219238
185 0.056999921798706055
186 0.056999921798706055
187 0.03699994087219238
188 0.039999961853027344
189 0.03600001335144043
190 0.04500007629394531
191 0.03500008583068848
192 0.037999868392944336
193 0.0559999942779541
194 0.039999961853027344
195 0.039999961853027344
196 0.057000160217285156
197 0.07599997520446777
198 0.04200005531311035
199 0.05900001525878906
200 0.127000093460083
201 0.11899995803833008
202 0.08800005912780762
203 0.07800006866455078
204 0.10500001907348633
205 0.14100003242492676
206 0.08500003814697266
207 0.10800004005432129
208 0.11099982261657715
209 0.10400009155273438
210 0.04500007629394531
211 0.04200005531311035
212 0.04699993133544922
213 0.03899979591369629
214 0.039999961853027344
215 0.05900001525878906
216 0.03800010681152344
217 0.0559999942779541
218 0.0409998893737793
219 0.03900003433227539
220 0.05499982833862305
221 0.03699994087219238
222 0.03899979591369629
223 0.057000160217285156
224 0.029999971389770508
225 0.05500006675720215
226 0.08300018310546875
227 0.06400012969970703
228 0.053999900817871094
229 0.04500007629394531
230 0.026999950408935547
231 0.03600001335144043
232 0.04900002479553223
233 0.09599995613098145
234 0.03400015830993652
235 0.0409998893737793
236 0.05000019073486328
237 0.039999961853027344
238 0.0409998893737793
239 0.03900003433227539
240 0.0559999942779541
241 0.03600001335144043
242 0.03299999237060547
243 0.0690000057220459
244 0.1230001449584961
245 0.03599977493286133
246 0.029999971389770508
247 0.04799985885620117
248 0.037999868392944336
249 0.043000221252441406
250 0.05900001525878906
251 0.09800004959106445
252 0.06699991226196289
253 0.046000003814697266
254 0.0559999942779541
255 0.03600001335144043
256 0.026000022888183594
257 0.037999868392944336
258 0.05000019073486328
259 0.0410001277923584
260 0.03600001335144043
261 0.03600001335144043
262 0.0989999771118164
263 0.03500008583068848
264 0.04200005531311035
265 0.039999961853027344
266 0.06200003623962402
267 0.028999805450439453
268 0.0279998779296875
269 0.03800010681152344
270 0.05200004577636719
271 0.03800010681152344
272 0.034999847412109375
273 0.0820000171661377
274 0.06400012969970703
275 0.06599998474121094
276 0.04999995231628418
277 0.054000139236450195
278 0.037999868392944336
279 0.07699990272521973
280 0.037000179290771484
281 0.04499983787536621
282 0.03699994087219238
283 0.03099989891052246
284 0.039999961853027344
285 0.04900002479553223
286 0.034999847412109375
287 0.046000003814697266
288 0.037999868392944336
289 0.06800007820129395
290 0.08499979972839355
291 0.04999995231628418
292 0.034999847412109375
293 0.05499982833862305
294 0.0410001277923584
295 0.02499985694885254
296 0.037999868392944336
297 0.04900002479553223
298 0.029000043869018555
299 0.03699994087219238
300 0.08999991416931152
301 0.11300015449523926
302 0.026000022888183594
303 0.037999868392944336
304 0.04200005531311035
305 0.0559999942779541
306 0.03500008583068848
307 0.04699993133544922
308 0.05299997329711914
309 0.03500008583068848
310 0.0280001163482666
311 0.04500007629394531
312 0.05900001525878906
313 0.05800008773803711
314 0.029000043869018555
315 0.03900003433227539
316 0.037000179290771484
317 0.05900001525878906
318 0.03900003433227539
319 0.03500008583068848
320 0.04399991035461426
321 0.0559999942779541
322 0.040000200271606445
323 0.03900003433227539
324 0.06100010871887207
325 0.07899999618530273
326 0.08299994468688965
327 0.08299994468688965
328 0.06500005722045898
329 0.1099998950958252
330 0.034999847412109375
331 0.039999961853027344
332 0.029999971389770508
333 0.04499983787536621
334 0.03500008583068848
335 0.03400015830993652
336 0.026999950408935547
337 0.023000001907348633
338 0.056999921798706055
339 0.04499983787536621
340 0.032000064849853516
341 0.04800009727478027
342 0.040000200271606445
343 0.05299997329711914
344 0.037999868392944336
345 0.02499985694885254
346 0.034999847412109375
347 0.046000003814697266
348 0.03600001335144043
349 0.0279998779296875
350 0.09299993515014648
351 0.09200000762939453
352 0.05200004577636719
353 0.037000179290771484
354 0.02500009536743164
355 0.034999847412109375
356 0.056999921798706055
357 0.026000022888183594
358 0.03699994087219238
359 0.05500006675720215
360 0.06600022315979004
361 0.03500008583068848
362 0.03699994087219238
363 0.031999826431274414
364 0.06399989128112793
365 0.04500007629394531
366 0.04200005531311035
367 0.04700016975402832
368 0.05900001525878906
369 0.03900003433227539
370 0.06099987030029297
371 0.06000018119812012
372 0.06500005722045898
373 0.02500009536743164
374 0.0409998893737793
375 0.09399986267089844
376 0.08599996566772461
377 0.09399986267089844
378 0.07699990272521973
379 0.03500008583068848
380 0.04699993133544922
381 0.042999982833862305
382 0.0410001277923584
383 0.07200002670288086
384 0.042999982833862305
385 0.04699993133544922
386 0.03900003433227539
387 0.0970001220703125
388 0.03800010681152344
389 0.039999961853027344
390 0.04399991035461426
391 0.03500008583068848
392 0.05099987983703613
393 0.031999826431274414
394 0.03500008583068848
395 0.05499982833862305
396 0.04900002479553223
397 0.03400015830993652
398 0.056999921798706055
399 0.06299996376037598
400 0.0969998836517334
401 0.06800007820129395
402 0.07500004768371582
403 0.03900003433227539
404 0.053999900817871094
405 0.026000022888183594
406 0.03399991989135742
407 0.03699994087219238
408 0.05500006675720215
409 0.02500009536743164
410 0.04399991035461426
411 0.03500008583068848
412 0.06399989128112793
413 0.042999982833862305
414 0.03800010681152344
415 0.037999868392944336
416 0.05200004577636719
417 0.042999982833862305
418 0.03600001335144043
419 0.0559999942779541
420 0.06500005722045898
421 0.026000022888183594
422 0.03900003433227539
423 0.03399991989135742
424 0.04900002479553223
425 0.06399989128112793
426 0.06699991226196289
427 0.0409998893737793
428 0.051000118255615234
429 0.03899979591369629
430 0.03600001335144043
431 0.03699994087219238
432 0.05900001525878906
433 0.04700016975402832
434 0.03600001335144043
435 0.06999993324279785
436 0.07400012016296387
437 0.07200002670288086
438 0.03900003433227539
439 0.051000118255615234
440 0.03699994087219238
441 0.0559999942779541
442 0.04399991035461426
443 0.051999807357788086
444 0.03699994087219238
445 0.04799985885620117
446 0.05899977684020996
447 0.06799983978271484
448 0.05299997329711914
449 0.04900002479553223
450 0.05299997329711914
451 0.07800006866455078
452 0.06099987030029297
453 0.04399991035461426
454 0.0840001106262207
455 0.034999847412109375
456 0.03900003433227539
457 0.03299999237060547
458 0.06200003623962402
459 0.03600001335144043
460 0.026000022888183594
461 0.03600001335144043
462 0.0280001163482666
463 0.05799984931945801
464 0.046000003814697266
465 0.06299996376037598
466 0.029999971389770508
467 0.0280001163482666
468 0.046000003814697266
469 0.037000179290771484
470 0.029000043869018555
471 0.04199981689453125
472 0.04999995231628418
473 0.03600001335144043
474 0.04200005531311035
475 0.12199997901916504
476 0.06800007820129395
477 0.03800010681152344
478 0.03399991989135742
479 0.05800008773803711
480 0.03800010681152344
481 0.037999868392944336
482 0.03299999237060547
483 0.04699993133544922
484 0.05299997329711914
485 0.03600001335144043
486 0.0410001277923584
487 0.0690000057220459
488 0.029999971389770508
489 0.03900003433227539
490 0.03299999237060547
491 0.042999982833862305
492 0.05299997329711914
493 0.03699994087219238
494 0.06299996376037598
495 0.029000043869018555
496 0.046000003814697266
497 0.03899979591369629
498 0.029000043869018555
499 0.0409998893737793
500 0.06999993324279785
501 0.09099984169006348
502 0.11599993705749512
503 0.03600001335144043
504 0.03299999237060547
505 0.039999961853027344
506 0.06599998474121094
507 0.03800010681152344
508 0.04399991035461426
509 0.046000003814697266
510 0.04700016975402832
511 0.04199981689453125
512 0.034999847412109375
513 0.03699994087219238
514 0.046000003814697266
515 0.057000160217285156
516 0.037000179290771484
517 0.023999929428100586
518 0.03699994087219238
519 0.046000003814697266
520 0.039999961853027344
521 0.037999868392944336
522 0.053999900817871094
523 0.04999995231628418
524 0.037999868392944336
525 0.07599997520446777
526 0.10199999809265137
527 0.07999992370605469
528 0.04400014877319336
529 0.039999961853027344
530 0.04999995231628418
531 0.042999982833862305
532 0.026000022888183594
533 0.04199981689453125
534 0.04199981689453125
535 0.05900001525878906
536 0.06399989128112793
537 0.037000179290771484
538 0.0410001277923584
539 0.05500006675720215
540 0.039999961853027344
541 0.03600001335144043
542 0.046000003814697266
543 0.06000018119812012
544 0.042999982833862305
545 0.042999982833862305
546 0.03699994087219238
547 0.06099987030029297
548 0.03899979591369629
549 0.03699994087219238
550 0.09799981117248535
551 0.0690000057220459
552 0.040000200271606445
553 0.05200004577636719
554 0.06100010871887207
555 0.034999847412109375
556 0.03800010681152344
557 0.0409998893737793
558 0.07300019264221191
559 0.11100006103515625
560 0.03600001335144043
561 0.04200005531311035
562 0.06200003623962402
563 0.0409998893737793
564 0.042999982833862305
565 0.034999847412109375
566 0.06599998474121094
567 0.03399991989135742
568 0.03800010681152344
569 0.0409998893737793
570 0.09500002861022949
571 0.046000003814697266
572 0.046000003814697266
573 0.03600001335144043
574 0.04200005531311035
575 0.08100008964538574
576 0.06000018119812012
577 0.04500007629394531
578 0.03699994087219238
579 0.039999961853027344
580 0.0280001163482666
581 0.04200005531311035
582 0.06500005722045898
583 0.04700016975402832
584 0.03500008583068848
585 0.0410001277923584
586 0.06200003623962402
587 0.03699994087219238
588 0.03800010681152344
589 0.08299994468688965
590 0.08899998664855957
591 0.046000003814697266
592 0.0690000057220459
593 0.06099987030029297
594 0.04800009727478027
595 0.08500003814697266
596 0.05499982833862305
597 0.06599998474121094
598 0.0690000057220459
599 0.0820000171661377
600 0.17299985885620117
601 0.1119999885559082
602 0.15899991989135742
603 0.07200002670288086
604 0.10500001907348633
605 0.0970001220703125
606 0.13000011444091797
607 0.08500003814697266
608 0.10800004005432129
609 0.0989999771118164
610 0.14400005340576172
611 0.11399984359741211
612 0.10000014305114746
613 0.059999942779541016
614 0.03900003433227539
615 0.03899979591369629
616 0.03599977493286133
617 0.05900001525878906
618 0.039999961853027344
619 0.057000160217285156
620 0.07999992370605469
621 0.042999982833862305
622 0.03600001335144043
623 0.04500007629394531
624 0.05799984931945801
625 0.07500004768371582
626 0.06799983978271484
627 0.03299999237060547
628 0.04999995231628418
629 0.03399991989135742
630 0.03400015830993652
631 0.04399991035461426
632 0.07200002670288086
633 0.03600001335144043
634 0.04200005531311035
635 0.023999929428100586
636 0.05200004577636719
637 0.10400009155273438
638 0.04199981689453125
639 0.031000137329101562
640 0.04200005531311035
641 0.054000139236450195
642 0.03600001335144043
643 0.04499983787536621
644 0.05500006675720215
645 0.04399991035461426
646 0.039999961853027344
647 0.039999961853027344
648 0.13300013542175293
649 0.04399991035461426
650 0.05800008773803711
651 0.0820000171661377
652 0.037000179290771484
653 0.02499985694885254
654 0.037000179290771484
655 0.03900003433227539
656 0.04999995231628418
657 0.039999961853027344
658 0.029999971389770508
659 0.037999868392944336
660 0.053999900817871094
661 0.0409998893737793
662 0.026999950408935547
663 0.039999961853027344
664 0.03800010681152344
665 0.0559999942779541
666 0.05800008773803711
667 0.03399991989135742
668 0.042999982833862305
669 0.04800009727478027
670 0.039999961853027344
671 0.039999961853027344
672 0.03699994087219238
673 0.05900001525878906
674 0.046000003814697266
675 0.125
676 0.06200003623962402
677 0.08500003814697266
678 0.03399991989135742
679 0.03399991989135742
680 0.0559999942779541
681 0.03500008583068848
682 0.0279998779296875
683 0.03800010681152344
684 0.04800009727478027
685 0.04999995231628418
686 0.03800010681152344
687 0.0410001277923584
688 0.03399991989135742
689 0.07299995422363281
690 0.05299997329711914
691 0.046000003814697266
692 0.026000022888183594
693 0.04500007629394531
694 0.03600001335144043
695 0.06299996376037598
696 0.039999961853027344
697 0.032000064849853516
698 0.05299997329711914
699 0.029000043869018555
700 0.10700011253356934
701 0.039999961853027344
702 0.042999982833862305
703 0.10100007057189941
704 0.03600001335144043
705 0.040000200271606445
706 0.042999982833862305
707 0.05500006675720215
708 0.039999961853027344
709 0.03500008583068848
710 0.04499983787536621
711 0.04699993133544922
712 0.02500009536743164
713 0.02700018882751465
714 0.08100008964538574
715 0.059999942779541016
716 0.06999993324279785
717 0.04399991035461426
718 0.037000179290771484
719 0.059999942779541016
720 0.02499985694885254
721 0.039999961853027344
722 0.03800010681152344
723 0.039999961853027344
724 0.06400012969970703
725 0.11700010299682617
726 0.05499982833862305
727 0.03399991989135742
728 0.07200002670288086
729 0.0279998779296875
730 0.04199981689453125
731 0.026999950408935547
732 0.06099987030029297
733 0.056999921798706055
734 0.03900003433227539
735 0.0410001277923584
736 0.0559999942779541
737 0.0409998893737793
738 0.0710000991821289
739 0.03600001335144043
740 0.06200003623962402
741 0.03699994087219238
742 0.0409998893737793
743 0.0710000991821289
744 0.0280001163482666
745 0.04999995231628418
746 0.03600001335144043
747 0.039999961853027344
748 0.039999961853027344
749 0.05299997329711914
750 0.07200002670288086
751 0.08100008964538574
752 0.10299992561340332
753 0.04800009727478027
754 0.034999847412109375
755 0.05800008773803711
756 0.039999961853027344
757 0.03900003433227539
758 0.04200005531311035
759 0.05299997329711914
760 0.03900003433227539
761 0.05900001525878906
762 0.03299999237060547
763 0.05299997329711914
764 0.029999971389770508
765 0.04499983787536621
766 0.039999961853027344
767 0.06799983978271484
768 0.04699993133544922
769 0.04199981689453125
770 0.03399991989135742
771 0.06200003623962402
772 0.04699993133544922
773 0.042999982833862305
774 0.06999993324279785
775 0.07400012016296387
776 0.06699991226196289
777 0.05900001525878906
778 0.07200002670288086
779 0.053999900817871094
780 0.06799983978271484
781 0.03500008583068848
782 0.034999847412109375
783 0.06100010871887207
784 0.042999982833862305
785 0.026999950408935547
786 0.03900003433227539
787 0.05200004577636719
788 0.03600001335144043
789 0.032000064849853516
790 0.042999982833862305
791 0.05800008773803711
792 0.034999847412109375
793 0.08500003814697266
794 0.06299996376037598
795 0.05299997329711914
796 0.06299996376037598
797 0.06600022315979004
798 0.07299995422363281
799 0.06199979782104492
800 0.19500017166137695
801 0.12399983406066895
802 0.10500001907348633
803 0.07999992370605469
804 0.10199999809265137
805 0.10000014305114746
806 0.10299992561340332
807 0.08500003814697266
808 0.07899999618530273
809 0.12199997901916504
810 0.13100004196166992
811 0.09299993515014648
812 0.10800004005432129
813 0.11099982261657715
814 0.06399989128112793
815 0.03900003433227539
816 0.04699993133544922
817 0.042999982833862305
818 0.0410001277923584
819 0.06399989128112793
820 0.06500005722045898
821 0.03800010681152344
822 0.039999961853027344
823 0.04999995231628418
824 0.03500008583068848
825 0.10800004005432129
826 0.09999990463256836
827 0.09500002861022949
828 0.03600001335144043
829 0.0409998893737793
830 0.04999995231628418
831 0.0409998893737793
832 0.04799985885620117
833 0.04999995231628418
834 0.029999971389770508
835 0.042999982833862305
836 0.037000179290771484
837 0.08100008964538574
838 0.029000043869018555
839 0.054000139236450195
840 0.039999961853027344
841 0.039999961853027344
842 0.037000179290771484
843 0.051000118255615234
844 0.03800010681152344
845 0.042999982833862305
846 0.07599997520446777
847 0.029000043869018555
848 0.04399991035461426
849 0.05799984931945801
850 0.06399989128112793
851 0.05299997329711914
852 0.03699994087219238
853 0.026999950408935547
854 0.07500004768371582
855 0.023999929428100586
856 0.04999995231628418
857 0.0410001277923584
858 0.04799985885620117
859 0.02700018882751465
860 0.0559999942779541
861 0.04799985885620117
862 0.042999982833862305
863 0.03800010681152344
864 0.07400012016296387
865 0.03699994087219238
866 0.054000139236450195
867 0.05900001525878906
868 0.0689997673034668
869 0.0410001277923584
870 0.04199981689453125
871 0.03500008583068848
872 0.056999921798706055
873 0.03300023078918457
874 0.03899979591369629
875 0.09100008010864258
876 0.07400012016296387
877 0.046000003814697266
878 0.03500008583068848
879 0.05299997329711914
880 0.04200005531311035
881 0.039999961853027344
882 0.03900003433227539
883 0.07800006866455078
884 0.02499985694885254
885 0.04499983787536621
886 0.06200003623962402
887 0.04500007629394531
888 0.03699994087219238
889 0.029000043869018555
890 0.042999982833862305
891 0.057000160217285156
892 0.03600001335144043
893 0.03900003433227539
894 0.10800004005432129
895 0.07300019264221191
896 0.04999995231628418
897 0.04799985885620117
898 0.06200003623962402
899 0.06999993324279785
900 0.1700000762939453
901 0.13199996948242188
902 0.1510000228881836
903 0.10899996757507324
904 0.0969998836517334
905 0.13000011444091797

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_100_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 100
Total clients:	 100


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_100_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.46 0.36 2.15
3.83 0.91 2.31
5.16 1.29 2.42
9.02 2.24 2.72
9.41 2.54 2.81
10.2 2.95 2.94
11.3 3.43 3.10
12.7 3.96 3.28
14.1 4.56 3.48
14.2 4.89 3.59
14.1 5.17 3.70
14.0 5.46 3.81
15.8 6.12 4.05
16.2 6.51 4.20
16.4 6.89 4.34
16.7 7.26 4.49
16.9 7.63 4.64
17.4 8.02 4.80
16.6 8.17 4.88
15.5 8.21 4.93
14.6 8.27 4.99
14.3 8.41 5.07
13.8 8.50 5.13
14.2 8.76 5.26
15.8 9.26 5.46
15.4 9.40 5.54
14.9 9.51 5.62
14.6 9.60 5.69
16.1 10.1 5.89
15.8 10.2 5.98
17.3 10.7 6.19
18.5 11.2 6.39
20.4 11.8 6.65
20.0 12.0 6.77
19.9 12.3 6.91
20.5 12.6 7.08
19.6 12.6 7.10
18.6 12.6 7.16
18.6 12.8 7.29
18.9 13.1 7.42
18.9 13.3 7.55
18.4 13.3 7.64
19.8 13.8 7.85
19.8 14.0 7.98
19.4 14.1 8.08
19.4 14.3 8.21
18.4 14.3 8.26
19.0 14.5 8.41
18.1 14.5 8.47
18.7 14.7 8.61
17.0 14.5 8.60
16.2 14.4 8.64
15.6 14.3 8.68
16.3 14.6 8.80
16.1 14.6 8.87
15.9 14.6 8.94
16.3 14.7 9.04
17.2 15.0 9.19
17.1 15.0 9.27
17.9 15.3 9.41
17.6 15.3 9.48
17.6 15.4 9.57
17.7 15.5 9.67
18.9 15.8 9.84
19.1 15.9 9.94
19.1 16.1 10.0
20.1 16.4 10.2
18.9 16.2 10.2
18.1 16.1 10.3
17.3 16.1 10.3
16.3 15.9 10.3
16.6 16.0 10.4
16.4 15.9 10.4
16.0 15.9 10.5
15.3 15.7 10.5
14.5 15.6 10.5
14.4 15.5 10.5
13.8 15.3 10.5
14.8 15.5 10.6
14.5 15.4 10.7
14.5 15.4 10.7
14.5 15.3 10.7
16.1 15.7 10.9
15.6 15.6 10.9
17.2 15.9 11.1
16.9 15.9 11.1
16.9 15.9 11.2
16.0 15.8 11.2
15.5 15.7 11.2
16.3 15.8 11.3
15.8 15.7 11.3
17.1 16.0 11.5
17.3 16.1 11.5
16.9 16.0 11.6
18.4 16.4 11.7
18.4 16.5 11.8
19.6 16.8 12.0
18.6 16.7 12.0
18.3 16.7 12.0
20.4 17.2 12.2
20.0 17.2 12.3
19.4 17.1 12.3
18.6 17.1 12.4
18.3 17.1 12.4
17.8 17.0 12.4
17.5 16.9 12.5
17.7 17.0 12.5
18.0 17.1 12.6
17.9 17.1 12.7
20.6 17.7 12.9
20.0 17.7 13.0
20.7 17.9 13.1
22.0 18.3 13.3
21.8 18.4 13.3
20.6 18.2 13.3
19.9 18.2 13.4
19.6 18.1 13.4
18.8 18.1 13.4
17.8 17.9 13.4
16.9 17.7 13.4
15.7 17.4 13.4
15.8 17.3 13.4
15.2 17.2 13.4
14.7 17.0 13.4
15.1 17.0 13.4
14.8 16.9 13.4
14.8 16.8 13.4
16.3 17.1 13.6
16.2 17.0 13.6
16.5 17.1 13.6
16.8 17.1 13.7
17.3 17.2 13.7
17.9 17.3 13.8
17.7 17.3 13.9
17.0 17.2 13.8
15.9 17.0 13.8
16.7 17.1 13.9
17.2 17.2 13.9
17.1 17.2 14.0
17.0 17.1 14.0
17.6 17.3 14.1
17.5 17.2 14.1
18.1 17.4 14.2
18.6 17.5 14.3
18.8 17.6 14.3
17.7 17.4 14.3
19.2 17.7 14.4
18.0 17.5 14.4
17.2 17.4 14.4
17.4 17.4 14.4
16.5 17.2 14.4
16.3 17.2 14.4
16.7 17.2 14.5
16.5 17.1 14.5
15.6 16.9 14.4
15.5 16.9 14.4
16.8 17.1 14.6
19.0 17.6 14.7
18.6 17.6 14.7
19.7 17.8 14.9
19.2 17.8 14.9
19.3 17.8 14.9
18.8 17.8 14.9
17.4 17.5 14.9
16.4 17.3 14.8
16.9 17.4 14.9
16.2 17.2 14.9
15.8 17.1 14.9
16.0 17.1 14.9
15.4 16.9 14.8
14.6 16.7 14.8
14.4 16.6 14.8
16.7 17.0 14.9
16.9 17.1 15.0
17.1 17.1 15.0
17.0 17.1 15.0
18.0 17.3 15.1
19.0 17.5 15.2
18.4 17.4 15.2
18.3 17.4 15.2
18.9 17.6 15.3
17.8 17.4 15.3
17.6 17.4 15.3
17.8 17.4 15.3
19.1 17.7 15.4
18.5 17.6 15.4
17.6 17.5 15.4
18.4 17.7 15.5
18.5 17.7 15.5
18.5 17.7 15.6
18.1 17.7 15.6
18.7 17.8 15.6
18.8 17.9 15.7
18.1 17.8 15.7
18.2 17.8 15.7
16.4 17.4 15.6
15.8 17.3 15.6
16.8 17.4 15.6
18.4 17.7 15.8
18.1 17.7 15.8


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_100_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
7822

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_10_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.03699994087219238
1 0.04399991035461426
2 0.018000125885009766
3 0.0280001163482666
4 0.0280001163482666
5 0.026000022888183594
6 0.029000043869018555
7 0.01699995994567871
8 0.03400015830993652
9 0.026999950408935547
10 0.034999847412109375
11 0.03800010681152344
12 0.026999950408935547
13 0.026000022888183594
14 0.029999971389770508
15 0.0279998779296875
16 0.026999950408935547
17 0.031999826431274414
18 0.026999950408935547
19 0.026999950408935547
20 0.029000043869018555
21 0.031000137329101562
22 0.026000022888183594
23 0.026000022888183594
24 0.0279998779296875
25 0.03800010681152344
26 0.0410001277923584
27 0.029000043869018555
28 0.026999950408935547
29 0.031000137329101562
30 0.029999971389770508
31 0.03099989891052246
32 0.026999950408935547
33 0.0409998893737793
34 0.0279998779296875
35 0.026999950408935547
36 0.026000022888183594
37 0.029999971389770508
38 0.026999950408935547
39 0.02700018882751465
40 0.03299999237060547
41 0.01900005340576172
42 0.0280001163482666
43 0.026999950408935547
44 0.026000022888183594
45 0.031000137329101562
46 0.03099989891052246
47 0.025999784469604492
48 0.01699995994567871
49 0.031000137329101562
50 0.042999982833862305
51 0.03099989891052246
52 0.05200004577636719
53 0.0279998779296875
54 0.0279998779296875
55 0.026999950408935547
56 0.032000064849853516
57 0.026999950408935547
58 0.029999971389770508
59 0.0280001163482666
60 0.029999971389770508
61 0.028999805450439453
62 0.029999971389770508
63 0.018000125885009766
64 0.03299999237060547
65 0.02700018882751465
66 0.01699995994567871
67 0.026000022888183594
68 0.023999929428100586
69 0.018000125885009766
70 0.018000125885009766
71 0.026000022888183594
72 0.0280001163482666
73 0.03900003433227539
74 0.03399991989135742
75 0.03600001335144043
76 0.04199981689453125
77 0.04200005531311035
78 0.026999950408935547
79 0.03399991989135742
80 0.03300023078918457
81 0.026999950408935547
82 0.026999950408935547
83 0.03399991989135742
84 0.029999971389770508
85 0.03699994087219238
86 0.0279998779296875
87 0.028999805450439453
88 0.03099989891052246
89 0.01699995994567871
90 0.039999961853027344
91 0.029999971389770508
92 0.01699995994567871
93 0.04200005531311035
94 0.026999950408935547
95 0.02499985694885254
96 0.026000022888183594
97 0.020999908447265625
98 0.03099989891052246
99 0.0409998893737793
100 0.04900002479553223
101 0.054000139236450195
102 0.03699994087219238
103 0.026999950408935547
104 0.026000022888183594
105 0.034999847412109375
106 0.026000022888183594
107 0.026000022888183594
108 0.032000064849853516
109 0.026999950408935547
110 0.032000064849853516
111 0.026999950408935547
112 0.03400015830993652
113 0.03400015830993652
114 0.0410001277923584
115 0.026000022888183594
116 0.03699994087219238
117 0.04699993133544922
118 0.03699994087219238
119 0.0280001163482666
120 0.031999826431274414
121 0.026999950408935547
122 0.02700018882751465
123 0.026000022888183594
124 0.03600001335144043
125 0.046000003814697266
126 0.04400014877319336
127 0.03699994087219238
128 0.03500008583068848
129 0.04900002479553223
130 0.04399991035461426
131 0.03600001335144043
132 0.0280001163482666
133 0.0280001163482666
134 0.029000043869018555
135 0.06300020217895508
136 0.029999971389770508
137 0.029000043869018555
138 0.029000043869018555
139 0.03699994087219238
140 0.02700018882751465
141 0.0280001163482666
142 0.03299999237060547
143 0.03400015830993652
144 0.032000064849853516
145 0.026000022888183594
146 0.026000022888183594
147 0.032000064849853516
148 0.01699995994567871
149 0.026999950408935547
150 0.029999971389770508
151 0.019999980926513672
152 0.2970001697540283
153 0.042999982833862305
154 0.02700018882751465
155 0.039999961853027344
156 0.01900005340576172
157 0.04699993133544922
158 0.026999950408935547
159 0.01699995994567871
160 0.03600001335144043
161 0.026000022888183594
162 0.026999950408935547
163 0.01699995994567871
164 0.026000022888183594
165 0.029999971389770508
166 0.03099989891052246
167 0.026000022888183594
168 0.031999826431274414
169 0.03800010681152344
170 0.017999887466430664
171 0.02700018882751465
172 0.029999971389770508
173 0.026999950408935547
174 0.01699995994567871
175 0.0559999942779541
176 0.03400015830993652
177 0.03399991989135742
178 0.026000022888183594
179 0.01699995994567871
180 0.0279998779296875
181 0.031999826431274414
182 0.026000022888183594
183 0.042999982833862305
184 0.03900003433227539
185 0.03299999237060547
186 0.026000022888183594
187 0.02200007438659668
188 0.026999950408935547
189 0.03099989891052246
190 0.028999805450439453
191 0.026000022888183594
192 0.026999950408935547
193 0.03699994087219238
194 0.028999805450439453
195 0.02700018882751465
196 0.026000022888183594
197 0.03299999237060547
198 0.025999784469604492
199 0.029999971389770508
200 0.03600001335144043
201 0.040000200271606445
202 0.03500008583068848
203 0.026000022888183594
204 0.026000022888183594
205 0.03300023078918457
206 0.026999950408935547
207 0.031999826431274414
208 0.031999826431274414
209 0.026999950408935547
210 0.026999950408935547
211 0.0280001163482666
212 0.029999971389770508
213 0.026000022888183594
214 0.026999950408935547
215 0.01699995994567871
216 0.03600001335144043
217 0.029000043869018555
218 0.026999950408935547
219 0.03399991989135742
220 0.029999971389770508
221 0.0279998779296875
222 0.026000022888183594
223 0.029000043869018555
224 0.03299999237060547
225 0.03000020980834961
226 0.029999971389770508
227 0.037999868392944336
228 0.03000020980834961
229 0.026000022888183594
230 0.03000020980834961
231 0.029999971389770508
232 0.026999950408935547
233 0.01699995994567871
234 0.03600001335144043
235 0.03099989891052246
236 0.026000022888183594
237 0.026999950408935547
238 0.01699995994567871
239 0.02499985694885254
240 0.032000064849853516
241 0.01699995994567871
242 0.028999805450439453
243 0.03500008583068848
244 0.026000022888183594
245 0.026000022888183594
246 0.0280001163482666
247 0.026999950408935547
248 0.04200005531311035
249 0.029000043869018555
250 0.032000064849853516
251 0.03600001335144043
252 0.029000043869018555
253 0.023000001907348633
254 0.029000043869018555
255 0.026999950408935547
256 0.03000020980834961
257 0.026999950408935547
258 0.026000022888183594
259 0.03099989891052246
260 0.018000125885009766
261 0.026000022888183594
262 0.034999847412109375
263 0.03699994087219238
264 0.026000022888183594
265 0.026000022888183594
266 0.02700018882751465
267 0.0410001277923584
268 0.026000022888183594
269 0.01699995994567871
270 0.03299999237060547
271 0.031000137329101562
272 0.02499985694885254
273 0.0280001163482666
274 0.01699995994567871
275 0.03699994087219238
276 0.029999971389770508
277 0.029000043869018555
278 0.0279998779296875
279 0.029999971389770508
280 0.020000219345092773
281 0.026000022888183594
282 0.01699995994567871
283 0.026000022888183594
284 0.04400014877319336
285 0.02700018882751465
286 0.026999950408935547
287 0.017000198364257812
288 0.029999971389770508
289 0.026999950408935547
290 0.03900003433227539
291 0.03099989891052246
292 0.037000179290771484
293 0.026999950408935547
294 0.026999950408935547
295 0.029999971389770508
296 0.02500009536743164
297 0.026000022888183594
298 0.02499985694885254
299 0.042999982833862305
300 0.04499983787536621
301 0.029000043869018555
302 0.019999980926513672
303 0.032000064849853516
304 0.026000022888183594
305 0.01699995994567871
306 0.02500009536743164
307 0.03000020980834961
308 0.026999950408935547
309 0.026000022888183594
310 0.0279998779296875
311 0.031999826431274414
312 0.03600001335144043
313 0.03300023078918457
314 0.026999950408935547
315 0.03900003433227539
316 0.02499985694885254
317 0.042999982833862305
318 0.037000179290771484
319 0.026000022888183594
320 0.0280001163482666
321 0.03900003433227539
322 0.026000022888183594
323 0.0279998779296875
324 0.029000043869018555
325 0.03400015830993652
326 0.03399991989135742
327 0.0279998779296875
328 0.017999887466430664
329 0.03399991989135742
330 0.03500008583068848
331 0.0280001163482666
332 0.026000022888183594
333 0.031000137329101562
334 0.026000022888183594
335 0.0279998779296875
336 0.02500009536743164
337 0.03099989891052246
338 0.029999971389770508
339 0.029000043869018555
340 0.03400015830993652
341 0.01900005340576172
342 0.031000137329101562
343 0.03600001335144043
344 0.046000003814697266
345 0.026999950408935547
346 0.01699995994567871
347 0.03400015830993652
348 0.031000137329101562
349 0.03500008583068848
350 0.037999868392944336
351 0.034999847412109375
352 0.042999982833862305
353 0.017000198364257812
354 0.026000022888183594
355 0.026000022888183594
356 0.03500008583068848
357 0.026000022888183594
358 0.026000022888183594
359 0.026000022888183594
360 0.02700018882751465
361 0.026000022888183594
362 0.026999950408935547
363 0.029999971389770508
364 0.01699995994567871
365 0.02499985694885254
366 0.01699995994567871
367 0.026000022888183594
368 0.039999961853027344
369 0.018000125885009766
370 0.01900005340576172
371 0.032000064849853516
372 0.053999900817871094
373 0.029999971389770508
374 0.03600001335144043
375 0.06400012969970703
376 0.0559999942779541
377 0.026000022888183594
378 0.03699994087219238
379 0.026999950408935547
380 0.0409998893737793
381 0.026000022888183594
382 0.016000032424926758
383 0.02700018882751465
384 0.023000001907348633
385 0.02500009536743164
386 0.046000003814697266
387 0.032000064849853516
388 0.03900003433227539
389 0.032000064849853516
390 0.0280001163482666
391 0.037999868392944336
392 0.0279998779296875
393 0.0559999942779541
394 0.0280001163482666
395 0.03299999237060547
396 0.02700018882751465
397 0.01699995994567871
398 0.02500009536743164
399 0.054000139236450195
400 0.039999961853027344
401 0.029000043869018555
402 0.026999950408935547
403 0.032000064849853516
404 0.029000043869018555
405 0.018000125885009766
406 0.0280001163482666
407 0.03099989891052246
408 0.02500009536743164
409 0.026000022888183594
410 0.026999950408935547
411 0.03299999237060547
412 0.0280001163482666
413 0.026999950408935547
414 0.026000022888183594
415 0.029999971389770508
416 0.029000043869018555
417 0.026999950408935547
418 0.03600001335144043
419 0.029000043869018555
420 0.0280001163482666
421 0.026999950408935547
422 0.031000137329101562
423 0.0690000057220459
424 0.032000064849853516
425 0.03699994087219238
426 0.03800010681152344
427 0.026999950408935547
428 0.03099989891052246
429 0.026000022888183594
430 0.031999826431274414
431 0.01699995994567871
432 0.02500009536743164
433 0.026000022888183594
434 0.04200005531311035
435 0.029000043869018555
436 0.026000022888183594
437 0.026000022888183594
438 0.020999908447265625
439 0.026000022888183594
440 0.03500008583068848
441 0.026999950408935547
442 0.032000064849853516
443 0.01699995994567871
444 0.02499985694885254
445 0.026000022888183594
446 0.029999971389770508
447 0.026999950408935547
448 0.03699994087219238
449 0.040000200271606445
450 0.042999982833862305
451 0.04699993133544922
452 0.02700018882751465
453 0.026000022888183594
454 0.029000043869018555
455 0.02500009536743164
456 0.026000022888183594
457 0.03500008583068848
458 0.03800010681152344
459 0.01900005340576172
460 0.0280001163482666
461 0.026999950408935547
462 0.032000064849853516
463 0.02500009536743164
464 0.03900003433227539
465 0.025999784469604492
466 0.029999971389770508
467 0.026000022888183594
468 0.02499985694885254
469 0.04200005531311035
470 0.01900005340576172
471 0.029999971389770508
472 0.01699995994567871
473 0.026000022888183594
474 0.023000001907348633
475 0.042999982833862305
476 0.26200008392333984
477 0.021999835968017578
478 0.03099989891052246
479 0.03399991989135742
480 0.0280001163482666
481 0.03600001335144043
482 0.03000020980834961
483 0.026000022888183594
484 0.02500009536743164
485 0.031000137329101562
486 0.03500008583068848
487 0.02500009536743164
488 0.026999950408935547
489 0.029000043869018555
490 0.0280001163482666
491 0.02500009536743164
492 0.01699995994567871
493 0.03399991989135742
494 0.026000022888183594
495 0.01699995994567871
496 0.026000022888183594
497 0.029000043869018555
498 0.026000022888183594
499 0.026000022888183594
500 0.03399991989135742
501 0.037000179290771484
502 0.026999950408935547
503 0.02499985694885254
504 0.026000022888183594
505 0.03900003433227539
506 0.029000043869018555
507 0.02500009536743164
508 0.031000137329101562
509 0.02500009536743164
510 0.026999950408935547
511 0.026000022888183594
512 0.0410001277923584
513 0.026999950408935547
514 0.026999950408935547
515 0.026999950408935547
516 0.031000137329101562
517 0.026999950408935547
518 0.026000022888183594
519 0.02500009536743164
520 0.031999826431274414
521 0.026000022888183594
522 0.026000022888183594
523 0.031000137329101562
524 0.02500009536743164
525 0.03299999237060547
526 0.029000043869018555
527 0.034999847412109375
528 0.026000022888183594
529 0.029999971389770508
530 0.029999971389770508
531 0.023000001907348633
532 0.026000022888183594
533 0.026000022888183594
534 0.026000022888183594
535 0.031999826431274414
536 0.03900003433227539
537 0.026999950408935547
538 0.01699995994567871
539 0.031000137329101562
540 0.026999950408935547
541 0.026000022888183594
542 0.026000022888183594
543 0.03099989891052246
544 0.0409998893737793
545 0.026999950408935547
546 0.029000043869018555
547 0.032000064849853516
548 0.026999950408935547
549 0.02499985694885254
550 0.031000137329101562
551 0.05800008773803711
552 0.029000043869018555
553 0.018999814987182617
554 0.026000022888183594
555 0.031000137329101562
556 0.017999887466430664
557 0.025999784469604492
558 0.026000022888183594
559 0.01699995994567871
560 0.029999971389770508
561 0.026000022888183594
562 0.02500009536743164
563 0.031000137329101562
564 0.02500009536743164
565 0.026000022888183594
566 0.026000022888183594
567 0.016000032424926758
568 0.028999805450439453
569 0.0279998779296875
570 0.017999887466430664
571 0.026000022888183594
572 0.032000064849853516
573 0.026000022888183594
574 0.016000032424926758
575 0.03500008583068848
576 0.04399991035461426
577 0.03099989891052246
578 0.026000022888183594
579 0.032000064849853516
580 0.029000043869018555
581 0.026999950408935547
582 0.017999887466430664
583 0.026999950408935547
584 0.03000020980834961
585 0.02499985694885254
586 0.0279998779296875
587 0.017000198364257812
588 0.031999826431274414
589 0.026000022888183594
590 0.029999971389770508
591 0.026000022888183594
592 0.029999971389770508
593 0.026999950408935547
594 0.02499985694885254
595 0.03099989891052246
596 0.026000022888183594
597 0.02499985694885254
598 0.02499985694885254
599 0.029000043869018555
600 0.031000137329101562
601 0.031000137329101562
602 0.0280001163482666
603 0.032000064849853516
604 0.025999784469604492
605 0.01699995994567871
606 0.026000022888183594
607 0.029000043869018555
608 0.026000022888183594
609 0.02500009536743164
610 0.029000043869018555
611 0.048999786376953125
612 0.03099989891052246
613 0.05900001525878906
614 0.03600001335144043
615 0.042999982833862305
616 0.03900003433227539
617 0.04699993133544922
618 0.042999982833862305
619 0.03600001335144043
620 0.0279998779296875
621 0.01699995994567871
622 0.026000022888183594
623 0.03500008583068848
624 0.02700018882751465
625 0.028999805450439453
626 0.039999961853027344
627 0.02700018882751465
628 0.01699995994567871
629 0.025999784469604492
630 0.026999950408935547
631 0.03399991989135742
632 0.032000064849853516
633 0.026999950408935547
634 0.03600001335144043
635 0.0279998779296875
636 0.0280001163482666
637 0.03500008583068848
638 0.03600001335144043
639 0.031999826431274414
640 0.026999950408935547
641 0.017000198364257812
642 0.0559999942779541
643 0.0280001163482666
644 0.0280001163482666
645 0.046000003814697266
646 0.03600001335144043
647 0.031999826431274414
648 0.0279998779296875
649 0.017999887466430664
650 0.03900003433227539
651 0.04399991035461426
652 0.02700018882751465
653 0.017999887466430664
654 0.026000022888183594
655 0.029000043869018555
656 0.026000022888183594
657 0.03299999237060547
658 0.034999847412109375
659 0.029000043869018555
660 0.018000125885009766
661 0.026999950408935547
662 0.029999971389770508
663 0.02700018882751465
664 0.01699995994567871
665 0.026000022888183594
666 0.031000137329101562
667 0.02500009536743164
668 0.02500009536743164
669 0.01699995994567871
670 0.03600001335144043
671 0.02500009536743164
672 0.026000022888183594
673 0.02500009536743164
674 0.03099989891052246
675 0.03699994087219238
676 0.039999961853027344
677 0.01699995994567871
678 0.029999971389770508
679 0.03299999237060547
680 0.01900005340576172
681 0.025999784469604492
682 0.01699995994567871
683 0.0409998893737793
684 0.0279998779296875
685 0.026999950408935547
686 0.026000022888183594
687 0.03500008583068848
688 0.034999847412109375
689 0.025999784469604492
690 0.03299999237060547
691 0.02500009536743164
692 0.026999950408935547
693 0.026999950408935547
694 0.03099989891052246
695 0.01699995994567871
696 0.02500009536743164
697 0.02499985694885254
698 0.03099989891052246
699 0.03000020980834961
700 0.046000003814697266
701 0.03500008583068848
702 0.029999971389770508
703 0.026000022888183594
704 0.026999950408935547
705 0.026000022888183594
706 0.032000064849853516
707 0.032000064849853516
708 0.026000022888183594
709 0.026000022888183594
710 0.032000064849853516
711 0.02499985694885254
712 0.026000022888183594
713 0.03099989891052246
714 0.026999950408935547
715 0.040000200271606445
716 0.02700018882751465
717 0.029999971389770508
718 0.026999950408935547
719 0.025999784469604492
720 0.03099989891052246
721 0.029999971389770508
722 0.02500009536743164
723 0.026000022888183594
724 0.03699994087219238
725 0.039999961853027344
726 0.03299999237060547
727 0.0279998779296875
728 0.01699995994567871
729 0.03000020980834961
730 0.026999950408935547
731 0.01900005340576172
732 0.02500009536743164
733 0.03099989891052246
734 0.026000022888183594
735 0.026000022888183594
736 0.017000198364257812
737 0.029000043869018555
738 0.02500009536743164
739 0.026000022888183594
740 0.03500008583068848
741 0.032000064849853516
742 0.02500009536743164
743 0.017000198364257812
744 0.02499985694885254
745 0.029999971389770508
746 0.026000022888183594
747 0.026000022888183594
748 0.04900002479553223
749 0.03600001335144043
750 0.03299999237060547
751 0.029999971389770508
752 0.03600001335144043
753 0.028999805450439453
754 0.02499985694885254
755 0.026000022888183594
756 0.03099989891052246
757 0.026000022888183594
758 0.031999826431274414
759 0.016000032424926758
760 0.02700018882751465
761 0.031000137329101562
762 0.026000022888183594
763 0.026000022888183594
764 0.01699995994567871
765 0.032000064849853516
766 0.02500009536743164
767 0.02500009536743164
768 0.026000022888183594
769 0.029000043869018555
770 0.017999887466430664
771 0.025999784469604492
772 0.016000032424926758
773 0.031000137329101562
774 0.026000022888183594
775 0.03299999237060547
776 0.028999805450439453
777 0.021000146865844727
778 0.029999971389770508
779 0.026000022888183594
780 0.0280001163482666
781 0.03299999237060547
782 0.029000043869018555
783 0.02700018882751465
784 0.026000022888183594
785 0.02499985694885254
786 0.026999950408935547
787 0.026000022888183594
788 0.025999784469604492
789 0.031999826431274414
790 0.02700018882751465
791 0.026999950408935547
792 0.017000198364257812
793 0.03500008583068848
794 0.026000022888183594
795 0.026000022888183594
796 0.026000022888183594
797 0.031999826431274414
798 0.026000022888183594
799 0.02499985694885254
800 0.034999847412109375
801 0.03399991989135742
802 0.026000022888183594
803 0.026999950408935547
804 0.031000137329101562
805 0.02500009536743164
806 0.02500009536743164
807 0.02500009536743164
808 0.029999971389770508
809 0.03699994087219238
810 0.0280001163482666
811 0.026000022888183594
812 0.03099989891052246
813 0.026999950408935547
814 0.02700018882751465
815 0.026000022888183594
816 0.031000137329101562
817 0.026000022888183594
818 0.01699995994567871
819 0.026000022888183594
820 0.03299999237060547
821 0.029000043869018555
822 0.02500009536743164
823 0.025999784469604492
824 0.029999971389770508
825 0.031000137329101562
826 0.023000001907348633
827 0.0710000991821289
828 0.0409998893737793
829 0.03099989891052246
830 0.029000043869018555
831 0.01699995994567871
832 0.029999971389770508
833 0.016000032424926758
834 0.03399991989135742
835 0.032000064849853516
836 0.04200005531311035
837 0.026000022888183594
838 0.01699995994567871
839 0.02500009536743164
840 0.032000064849853516
841 0.026000022888183594
842 0.026000022888183594
843 0.029000043869018555
844 0.03099989891052246
845 0.029000043869018555
846 0.026000022888183594
847 0.01699995994567871
848 0.029999971389770508
849 0.016000032424926758
850 0.03099989891052246
851 0.042999982833862305
852 0.03600001335144043
853 0.0279998779296875
854 0.016000032424926758
855 0.026000022888183594
856 0.03099989891052246
857 0.028999805450439453
858 0.026000022888183594
859 0.026000022888183594
860 0.023000001907348633
861 0.026000022888183594
862 0.016000032424926758
863 0.02499985694885254
864 0.03099989891052246
865 0.02499985694885254
866 0.02499985694885254
867 0.01699995994567871
868 0.026000022888183594
869 0.03900003433227539
870 0.0279998779296875
871 0.026000022888183594
872 0.03099989891052246
873 0.02499985694885254
874 0.02499985694885254
875 0.020999908447265625
876 0.05200004577636719
877 0.04199981689453125
878 0.02499985694885254
879 0.026000022888183594
880 0.03299999237060547
881 0.02500009536743164
882 0.03900003433227539
883 0.02499985694885254
884 0.029999971389770508
885 0.02500009536743164
886 0.02500009536743164
887 0.026000022888183594
888 0.031000137329101562
889 0.026000022888183594
890 0.026999950408935547
891 0.0279998779296875
892 0.029999971389770508
893 0.026000022888183594
894 0.026000022888183594
895 0.03099989891052246
896 0.026999950408935547
897 0.02500009536743164
898 0.025999784469604492
899 0.03099989891052246
900 0.031999826431274414
901 0.03099989891052246
902 0.026999950408935547
903 0.032000064849853516
904 0.026000022888183594
905 0.026999950408935547
906 0.025999784469604492
907 0.029000043869018555
908 0.02500009536743164
909 0.02500009536743164
910 0.03299999237060547
911 0.026000022888183594
912 0.026000022888183594
913 0.02499985694885254
914 0.03299999237060547
915 0.026999950408935547
916 0.02700018882751465
917 0.026999950408935547
918 0.031000137329101562
919 0.02500009536743164
920 0.0280001163482666
921 0.01699995994567871
922 0.04500007629394531
923 0.02700018882751465
924 0.026999950408935547
925 0.04200005531311035
926 0.031999826431274414
927 0.0280001163482666
928 0.01699995994567871
929 0.016000032424926758
930 0.026999950408935547
931 0.029999971389770508
932 0.02499985694885254
933 0.016000032424926758
934 0.026000022888183594
935 0.031000137329101562
936 0.026000022888183594
937 0.026999950408935547
938 0.026999950408935547
939 0.029999971389770508
940 0.017999887466430664
941 0.026000022888183594
942 0.026000022888183594
943 0.03000020980834961
944 0.01699995994567871
945 0.02499985694885254
946 0.03699994087219238
947 0.026000022888183594
948 0.029999971389770508
949 0.02500009536743164
950 0.029999971389770508
951 0.04499983787536621
952 0.01900005340576172
953 0.026000022888183594
954 0.029999971389770508
955 0.01699995994567871
956 0.029999971389770508
957 0.016000032424926758
958 0.026000022888183594
959 0.02500009536743164
960 0.03299999237060547
961 0.02499985694885254
962 0.02499985694885254
963 0.02499985694885254
964 0.020999908447265625
965 0.028999805450439453
966 0.025999784469604492
967 0.031999826431274414
968 0.02500009536743164
969 0.02500009536743164
970 0.02700018882751465
971 0.11099982261657715
972 0.0279998779296875
973 0.026000022888183594
974 0.026000022888183594
975 0.04699993133544922
976 0.0410001277923584
977 0.026000022888183594
978 0.02499985694885254
979 0.0279998779296875
980 0.026999950408935547
981 0.026000022888183594
982 0.026000022888183594
983 0.0410001277923584
984 0.0279998779296875
985 0.03399991989135742
986 0.026999950408935547
987 0.029000043869018555
988 0.02500009536743164
989 0.026000022888183594
990 0.03500008583068848
991 0.029000043869018555
992 0.02499985694885254
993 0.026000022888183594
994 0.029999971389770508
995 0.029000043869018555
996 0.026000022888183594
997 0.02500009536743164
998 0.04200005531311035
999 0.026000022888183594

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_10_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 10
Total clients:	 10


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_10_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.40 0.28 0.28
0.39 0.28 0.28
0.43 0.29 0.28
0.53 0.32 0.29
0.53 0.32 0.29
0.69 0.36 0.30
1.30 0.50 0.35
1.82 0.63 0.39
2.18 0.75 0.43
2.81 0.92 0.49
2.62 0.94 0.50
2.37 0.94 0.51
2.01 0.91 0.50
1.70 0.88 0.50
1.52 0.87 0.50
1.36 0.86 0.50
1.15 0.83 0.49
1.06 0.82 0.49
0.89 0.79 0.48
0.76 0.76 0.48
0.64 0.74 0.47
0.54 0.71 0.47
0.46 0.69 0.46
0.39 0.66 0.45
0.33 0.64 0.45
0.28 0.62 0.44
0.23 0.60 0.44
0.20 0.58 0.43
0.17 0.56 0.43
0.14 0.54 0.42
0.20 0.54 0.43
0.17 0.52 0.42
0.14 0.50 0.42
0.12 0.49 0.41
0.10 0.47 0.41
0.08 0.45 0.40
0.07 0.44 0.40
0.06 0.42 0.39
0.05 0.41 0.39
0.04 0.40 0.38
0.04 0.38 0.38
0.03 0.37 0.37
0.02 0.36 0.37
0.02 0.34 0.36
0.02 0.33 0.36
0.01 0.32 0.35
0.01 0.31 0.35
0.01 0.30 0.35
0.01 0.29 0.34
0.08 0.30 0.34
0.07 0.29 0.34
0.06 0.28 0.34
0.05 0.27 0.33
0.04 0.26 0.33
0.03 0.25 0.33
0.03 0.24 0.32
0.02 0.23 0.32
0.02 0.22 0.31
0.02 0.22 0.31
0.01 0.21 0.31
0.01 0.20 0.30
0.01 0.19 0.30
0.01 0.19 0.29
   0 0.18 0.29
   0 0.17 0.29
   0 0.17 0.28
   0 0.16 0.28
   0 0.16 0.27
   0 0.15 0.27
   0 0.14 0.27
   0 0.14 0.27
   0 0.13 0.26
   0 0.13 0.26
   0 0.12 0.26
   0 0.12 0.25
   0 0.12 0.25
   0 0.11 0.25
   0 0.11 0.24
   0 0.10 0.24
   0 0.10 0.24
   0 0.10 0.24
   0 0.09 0.23
   0 0.09 0.23
   0 0.08 0.23
   0 0.08 0.22
   0 0.08 0.22
   0 0.08 0.22
   0 0.07 0.22
   0 0.07 0.21
   0 0.07 0.21
   0 0.06 0.21
   0 0.06 0.20
   0 0.06 0.20
   0 0.06 0.20
   0 0.05 0.19
   0 0.05 0.19
0.07 0.07 0.19
0.06 0.06 0.19
0.05 0.06 0.19
0.04 0.06 0.19
0.04 0.06 0.18
0.03 0.05 0.18
0.02 0.05 0.18
0.02 0.05 0.18
0.02 0.05 0.17
0.01 0.05 0.17
0.01 0.04 0.17
0.01 0.04 0.17
0.01 0.04 0.17
0.01 0.04 0.16
   0 0.04 0.16
   0 0.04 0.16
   0 0.03 0.16
   0 0.03 0.16
0.08 0.05 0.16
0.07 0.04 0.16
0.06 0.04 0.16
0.05 0.04 0.16
0.04 0.04 0.15
0.03 0.04 0.15
0.03 0.03 0.15
0.02 0.03 0.15
0.02 0.03 0.15
0.02 0.03 0.14
0.01 0.03 0.14
0.01 0.03 0.14
0.01 0.03 0.14
0.01 0.02 0.14
   0 0.02 0.13
   0 0.02 0.13
   0 0.02 0.13
   0 0.02 0.13
   0 0.02 0.13
   0 0.02 0.12
   0 0.02 0.12
   0 0.02 0.12
   0 0.02 0.12
   0 0.02 0.12
   0 0.01 0.11
   0 0.01 0.11
   0 0.01 0.11
   0 0.01 0.11
0.07 0.03 0.11
0.06 0.03 0.11
0.05 0.03 0.11
0.04 0.02 0.11
0.04 0.02 0.10
0.03 0.02 0.10
0.02 0.02 0.10
0.10 0.04 0.10
0.08 0.04 0.10
0.07 0.03 0.10
0.06 0.03 0.10
0.05 0.03 0.10
0.04 0.03 0.09
0.04 0.03 0.09
0.03 0.03 0.09
0.02 0.03 0.09
0.02 0.02 0.09
0.02 0.02 0.09
0.01 0.02 0.09
0.01 0.02 0.09
0.01 0.02 0.08
0.01 0.02 0.08
0.01 0.02 0.08
   0 0.02 0.08
   0 0.02 0.08
   0 0.02 0.08
   0 0.01 0.08
   0 0.01 0.08
   0 0.01 0.08
   0 0.01 0.08
   0 0.01 0.08
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.07
   0    0 0.07
   0    0 0.07
   0    0 0.07
   0    0 0.07
   0    0 0.07
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_10_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
427

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_10_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 0.08000016212463379
1 0.13000011444091797
2 0.06299996376037598
3 0.08099985122680664
4 0.03900003433227539
5 0.03600001335144043
6 0.046000003814697266
7 0.051999807357788086
8 0.026999950408935547
9 0.05500006675720215
10 0.037999868392944336
11 0.05800008773803711
12 0.03800010681152344
13 0.04200005531311035
14 0.037999868392944336
15 0.046000003814697266
16 0.1119999885559082
17 0.07200002670288086
18 0.06299996376037598
19 0.043000221252441406
20 0.0409998893737793
21 0.07200002670288086
22 0.046000003814697266
23 0.04399991035461426
24 0.0559999942779541
25 0.08700013160705566
26 0.07400012016296387
27 0.04200005531311035
28 0.04800009727478027
29 0.04200005531311035
30 0.029000043869018555
31 0.06400012969970703
32 0.042999982833862305
33 0.042999982833862305
34 0.03299999237060547
35 0.06099987030029297
36 0.037999868392944336
37 0.07800006866455078
38 0.05000019073486328
39 0.048999786376953125
40 0.039999961853027344
41 0.03600001335144043
42 0.07000017166137695
43 0.046000003814697266
44 0.037000179290771484
45 0.07500004768371582
46 0.08100008964538574
47 0.042999982833862305
48 0.03699994087219238
49 0.0410001277923584
50 0.07999992370605469
51 0.0820000171661377
52 0.06299996376037598
53 0.04200005531311035
54 0.05900001525878906
55 0.04999995231628418
56 0.04399991035461426
57 0.037000179290771484
58 0.037000179290771484
59 0.046000003814697266
60 0.037000179290771484
61 0.04399991035461426
62 0.028999805450439453
63 0.04399991035461426
64 0.06299996376037598
65 0.04799985885620117
66 0.03900003433227539
67 0.03299999237060547
68 0.10199999809265137
69 0.0410001277923584
70 0.04800009727478027
71 0.026999950408935547
72 0.06800007820129395
73 0.03299999237060547
74 0.05500006675720215
75 0.10599994659423828
76 0.07699990272521973
77 0.0690000057220459
78 0.0710000991821289
79 0.039999961853027344
80 0.07299995422363281
81 0.046000003814697266
82 0.039999961853027344
83 0.06000018119812012
84 0.0409998893737793
85 0.032000064849853516
86 0.04400014877319336
87 0.0410001277923584
88 0.0559999942779541
89 0.0410001277923584
90 0.043000221252441406
91 0.026999950408935547
92 0.04800009727478027
93 0.05200004577636719
94 0.04500007629394531
95 0.03900003433227539
96 0.04399991035461426
97 0.06299996376037598
98 0.0559999942779541
99 0.07899999618530273
100 0.07599997520446777
101 0.042999982833862305
102 0.04500007629394531
103 0.046000003814697266
104 0.04199981689453125
105 0.03900003433227539
106 0.04400014877319336
107 0.08699989318847656
108 0.0690000057220459
109 0.10599994659423828
110 0.03699994087219238
111 0.05099987983703613
112 0.06599998474121094
113 0.08599996566772461
114 0.05500006675720215
115 0.0410001277923584
116 0.029000043869018555
117 0.0409998893737793
118 0.03399991989135742
119 0.08899998664855957
120 0.026999950408935547
121 0.04800009727478027
122 0.03899979591369629
123 0.07800006866455078
124 0.05800008773803711
125 0.09800004959106445
126 0.09599995613098145
127 0.12299990653991699
128 0.06500005722045898
129 0.09300017356872559
130 0.039999961853027344
131 0.06599998474121094
132 0.06099987030029297
133 0.048999786376953125
134 0.026999950408935547
135 0.04400014877319336
136 0.04799985885620117
137 0.05500006675720215
138 0.04200005531311035
139 0.05099987983703613
140 0.04200005531311035
141 0.040000200271606445
142 0.03899979591369629
143 0.0820000171661377
144 0.03699994087219238
145 0.042999982833862305
146 0.04499983787536621
147 0.04999995231628418
148 0.037999868392944336
149 0.04400014877319336
150 0.09300017356872559
151 0.06599998474121094
152 0.03800010681152344
153 0.05299997329711914
154 0.04999995231628418
155 0.06799983978271484
156 0.04399991035461426
157 0.03900003433227539
158 0.051000118255615234
159 0.04399991035461426
160 0.056999921798706055
161 0.031999826431274414
162 0.10700011253356934
163 0.028999805450439453
164 0.054000139236450195
165 0.03900003433227539
166 0.07000017166137695
167 0.03800010681152344
168 0.039999961853027344
169 0.039999961853027344
170 0.04699993133544922
171 0.03699994087219238
172 0.03400015830993652
173 0.037000179290771484
174 0.056999921798706055
175 0.0559999942779541
176 0.07599997520446777
177 0.026999950408935547
178 0.042999982833862305
179 0.05900001525878906
180 0.06299996376037598
181 0.04400014877319336
182 0.042999982833862305
183 0.06999993324279785
184 0.04500007629394531
185 0.03699994087219238
186 0.0559999942779541
187 0.03900003433227539
188 0.03900003433227539
189 0.039999961853027344
190 0.04799985885620117
191 0.039999961853027344
192 0.04199981689453125
193 0.039999961853027344
194 0.053999900817871094
195 0.03500008583068848
196 0.03800010681152344
197 0.03699994087219238
198 0.051000118255615234
199 0.0409998893737793
200 0.06499981880187988
201 0.08500003814697266
202 0.05300021171569824
203 0.03900003433227539
204 0.034999847412109375
205 0.07399988174438477
206 0.04499983787536621
207 0.03899979591369629
208 0.03699994087219238
209 0.06599998474121094
210 0.04900002479553223
211 0.06700015068054199
212 0.06800007820129395
213 0.03699994087219238
214 0.034999847412109375
215 0.039999961853027344
216 0.026999950408935547
217 0.04499983787536621
218 0.02700018882751465
219 0.032000064849853516
220 0.026000022888183594
221 0.039999961853027344
222 0.06599998474121094
223 0.03899979591369629
224 0.02700018882751465
225 0.09299993515014648
226 0.08500003814697266
227 0.04500007629394531
228 0.04200005531311035
229 0.06100010871887207
230 0.06500005722045898
231 0.04200005531311035
232 0.034999847412109375
233 0.06400012969970703
234 0.053999900817871094
235 0.04699993133544922
236 0.05800008773803711
237 0.04900002479553223
238 0.04200005531311035
239 0.026999950408935547
240 0.0559999942779541
241 0.04200005531311035
242 0.046000003814697266
243 0.03699994087219238
244 0.031000137329101562
245 0.05299997329711914
246 0.04200005531311035
247 0.042999982833862305
248 0.03600001335144043
249 0.05299997329711914
250 0.06500005722045898
251 0.03800010681152344
252 0.11299991607666016
253 0.03800010681152344
254 0.03699994087219238
255 0.04699993133544922
256 0.08899998664855957
257 0.04200005531311035
258 0.0559999942779541
259 0.039999961853027344
260 0.039999961853027344
261 0.032000064849853516
262 0.026000022888183594
263 0.045999765396118164
264 0.04900002479553223
265 0.05200004577636719
266 0.03600001335144043
267 0.037999868392944336
268 0.039999961853027344
269 0.037000179290771484
270 0.06399989128112793
271 0.03600001335144043
272 0.09500002861022949
273 0.03399991989135742
274 0.06699991226196289
275 0.07999992370605469
276 0.06400012969970703
277 0.03800010681152344
278 0.04499983787536621
279 0.04799985885620117
280 0.03900003433227539
281 0.06599998474121094
282 0.03900003433227539
283 0.051999807357788086
284 0.05800008773803711
285 0.0409998893737793
286 0.08100008964538574
287 0.04400014877319336
288 0.046000003814697266
289 0.03699994087219238
290 0.037000179290771484
291 0.05900001525878906
292 0.03900003433227539
293 0.039999961853027344
294 0.04900002479553223
295 0.05299997329711914
296 0.042999982833862305
297 0.04499983787536621
298 0.0559999942779541
299 0.04200005531311035
300 0.13399982452392578
301 0.03699994087219238
302 0.06799983978271484
303 0.04900002479553223
304 0.046000003814697266
305 0.04199981689453125
306 0.03500008583068848
307 0.03500008583068848
308 0.03099989891052246
309 0.026999950408935547
310 0.03299999237060547
311 0.04900002479553223
312 0.03900003433227539
313 0.03900003433227539
314 0.042999982833862305
315 0.14599990844726562
316 0.042999982833862305
317 0.03399991989135742
318 0.0410001277923584
319 0.05900001525878906
320 0.03900003433227539
321 0.07800006866455078
322 0.05299997329711914
323 0.10500001907348633
324 0.029999971389770508
325 0.09200000762939453
326 0.06700015068054199
327 0.06700015068054199
328 0.03699994087219238
329 0.029000043869018555
330 0.03800010681152344
331 0.04699993133544922
332 0.02500009536743164
333 0.0409998893737793
334 0.04900002479553223
335 0.06699991226196289
336 0.039999961853027344
337 0.03900003433227539
338 0.07299995422363281
339 0.05900001525878906
340 0.04200005531311035
341 0.03699994087219238
342 0.1510000228881836
343 0.09000015258789062
344 0.10800004005432129
345 0.039999961853027344
346 0.09299993515014648
347 0.0280001163482666
348 0.042999982833862305
349 0.06999993324279785
350 0.12299990653991699
351 0.07500004768371582
352 0.08599996566772461
353 0.06599998474121094
354 0.0989999771118164
355 0.059999942779541016
356 0.07500004768371582
357 0.04999995231628418
358 0.059999942779541016
359 0.0410001277923584
360 0.04799985885620117
361 0.07400012016296387
362 0.03800010681152344
363 0.037999868392944336
364 0.037000179290771484
365 0.06800007820129395
366 0.03699994087219238
367 0.029999971389770508
368 0.07899999618530273
369 0.059999942779541016
370 0.0410001277923584
371 0.023999929428100586
372 0.03800010681152344
373 0.5959999561309814
374 0.04199981689453125
375 0.13100004196166992
376 0.04999995231628418
377 0.046000003814697266
378 0.0409998893737793
379 0.04999995231628418
380 0.0969998836517334
381 0.03900003433227539
382 0.0409998893737793
383 0.037999868392944336
384 0.04199981689453125
385 0.034999847412109375
386 0.03399991989135742
387 0.05900001525878906
388 0.039999961853027344
389 0.04999995231628418
390 0.0409998893737793
391 0.05299997329711914
392 0.042999982833862305
393 0.042999982833862305
394 0.05500006675720215
395 0.07000017166137695
396 0.08999991416931152
397 0.10800004005432129
398 0.0690000057220459
399 0.07800006866455078
400 0.0690000057220459
401 0.0409998893737793
402 0.056999921798706055
403 0.04500007629394531
404 0.04200005531311035
405 0.03699994087219238
406 0.03699994087219238
407 0.05099987983703613
408 0.039999961853027344
409 0.04200005531311035
410 0.057000160217285156
411 0.04200005531311035
412 0.042999982833862305
413 0.03600001335144043
414 0.0409998893737793
415 0.04499983787536621
416 0.042999982833862305
417 0.042999982833862305
418 0.0280001163482666
419 0.03699994087219238
420 0.0410001277923584
421 0.03699994087219238
422 0.034999847412109375
423 0.05499982833862305
424 0.06599998474121094
425 0.10900020599365234
426 0.07299995422363281
427 0.04400014877319336
428 0.03399991989135742
429 0.037000179290771484
430 0.06299996376037598
431 0.039999961853027344
432 0.039999961853027344
433 0.0410001277923584
434 0.0279998779296875
435 0.04500007629394531
436 0.03299999237060547
437 0.03699994087219238
438 0.054000139236450195
439 0.0409998893737793
440 0.03800010681152344
441 0.02700018882751465
442 0.05499982833862305
443 0.03600001335144043
444 0.042999982833862305
445 0.03399991989135742
446 0.04199981689453125
447 0.04999995231628418
448 0.03800010681152344
449 0.06999993324279785
450 0.0989999771118164
451 0.059999942779541016
452 0.0410001277923584
453 0.029999971389770508
454 0.05099987983703613
455 0.056999921798706055
456 0.08999991416931152
457 0.06399989128112793
458 0.10699987411499023
459 0.059999942779541016
460 0.03600001335144043
461 0.03299999237060547
462 0.056999921798706055
463 0.03600001335144043
464 0.03800010681152344
465 0.0409998893737793
466 0.06399989128112793
467 0.04900002479553223
468 0.04500007629394531
469 0.05200004577636719
470 0.053999900817871094
471 0.03699994087219238
472 0.03800010681152344
473 0.06500005722045898
474 0.03900003433227539
475 0.09200000762939453
476 0.03699994087219238
477 0.06500005722045898
478 0.0409998893737793
479 0.0410001277923584
480 0.04700016975402832
481 0.053999900817871094
482 0.0410001277923584
483 0.04200005531311035
484 0.043000221252441406
485 0.039999961853027344
486 0.02500009536743164
487 0.051999807357788086
488 0.029000043869018555
489 0.024000167846679688
490 0.026999950408935547
491 0.04200005531311035
492 0.042999982833862305
493 0.08599996566772461
494 0.06699991226196289
495 0.039999961853027344
496 0.039999961853027344
497 0.039999961853027344
498 0.0690000057220459
499 0.05500006675720215
500 0.1770000457763672
501 0.06800007820129395
502 0.051999807357788086
503 0.04399991035461426
504 0.03299999237060547
505 0.04200005531311035
506 0.039999961853027344
507 0.03699994087219238
508 0.0280001163482666
509 0.05200004577636719
510 0.039999961853027344
511 0.0559999942779541
512 0.04400014877319336
513 0.06299996376037598
514 0.03900003433227539
515 0.04800009727478027
516 0.03299999237060547
517 0.06100010871887207
518 0.03900003433227539
519 0.040000200271606445
520 0.06699991226196289
521 0.04499983787536621
522 0.028999805450439453
523 0.039999961853027344
524 0.051000118255615234
525 0.10100007057189941
526 0.0410001277923584
527 0.0559999942779541
528 0.0840001106262207
529 0.0410001277923584
530 0.0410001277923584
531 0.029000043869018555
532 0.06800007820129395
533 0.0279998779296875
534 0.037999868392944336
535 0.03600001335144043
536 0.03600001335144043
537 0.0710000991821289
538 0.042999982833862305
539 0.0409998893737793
540 0.03800010681152344
541 0.07499980926513672
542 0.09299993515014648
543 0.06800007820129395
544 0.042999982833862305
545 0.08299994468688965
546 0.0409998893737793
547 0.05299997329711914
548 0.03900003433227539
549 0.0410001277923584
550 0.1700000762939453
551 0.08899998664855957
552 0.04699993133544922
553 0.029000043869018555
554 0.03800010681152344
555 0.06100010871887207
556 0.039999961853027344
557 0.023999929428100586
558 0.03900003433227539
559 0.04400014877319336
560 0.03699994087219238
561 0.04499983787536621
562 0.040000200271606445
563 0.04999995231628418
564 0.042999982833862305
565 0.0840001106262207
566 0.03900003433227539
567 0.051000118255615234
568 0.039999961853027344
569 0.03699994087219238
570 0.06700015068054199
571 0.04799985885620117
572 0.04500007629394531
573 0.10699987411499023
574 0.0409998893737793
575 0.07399988174438477
576 0.051999807357788086
577 0.053999900817871094
578 0.05800008773803711
579 0.03899979591369629
580 0.03000020980834961
581 0.042999982833862305
582 0.03699994087219238
583 0.04800009727478027
584 0.03800010681152344
585 0.0409998893737793
586 0.06500005722045898
587 0.03699994087219238
588 0.024000167846679688
589 0.059999942779541016
590 0.04999995231628418
591 0.046000003814697266
592 0.0410001277923584
593 0.037000179290771484
594 0.026000022888183594
595 0.06100010871887207
596 0.07400012016296387
597 0.04500007629394531
598 0.059999942779541016
599 0.04200005531311035
600 0.06699991226196289
601 0.0970001220703125
602 0.14999985694885254
603 0.04499983787536621
604 0.04900002479553223
605 0.06700015068054199
606 0.0410001277923584
607 0.03800010681152344
608 0.03600001335144043
609 0.042999982833862305
610 0.0820000171661377
611 0.16100001335144043
612 0.12999987602233887
613 0.10899996757507324
614 0.10000014305114746
615 0.09599995613098145
616 0.0969998836517334
617 0.11899995803833008
618 0.07999992370605469
619 0.09099984169006348
620 0.05099987983703613
621 0.059999942779541016
622 0.03399991989135742
623 0.029000043869018555
624 0.06399989128112793
625 0.09200000762939453
626 0.07599997520446777
627 0.04900002479553223
628 0.06500005722045898
629 0.04699993133544922
630 0.03500008583068848
631 0.07200002670288086
632 0.03800010681152344
633 0.05299997329711914
634 0.0559999942779541
635 0.05099987983703613
636 0.053999900817871094
637 0.03500008583068848
638 0.043000221252441406
639 0.06800007820129395
640 0.040000200271606445
641 0.0279998779296875
642 0.04199981689453125
643 0.026999950408935547
644 0.06000018119812012
645 0.0690000057220459
646 0.0409998893737793
647 0.026000022888183594
648 0.053999900817871094
649 0.07899999618530273
650 0.059999942779541016
651 0.06299996376037598
652 0.10500001907348633
653 0.04699993133544922
654 0.05099987983703613
655 0.0709998607635498
656 0.039999961853027344
657 0.05200004577636719
658 0.03900003433227539
659 0.05800008773803711
660 0.04700016975402832
661 0.04399991035461426
662 0.04500007629394531
663 0.051000118255615234
664 0.06300020217895508
665 0.0409998893737793
666 0.06400012969970703
667 0.03099989891052246
668 0.04900002479553223
669 0.07299995422363281
670 0.04400014877319336
671 0.04399991035461426
672 0.03900003433227539
673 0.03399991989135742
674 0.08000016212463379
675 0.09100008010864258
676 0.09099984169006348
677 0.03800010681152344
678 0.05499982833862305
679 0.10500001907348633
680 0.029999971389770508
681 0.03800010681152344
682 0.06799983978271484
683 0.05900001525878906
684 0.039999961853027344
685 0.03699994087219238
686 0.034999847412109375
687 0.053999900817871094
688 0.08600020408630371
689 0.07500004768371582
690 0.03900003433227539
691 0.06299996376037598
692 0.05200004577636719
693 0.042999982833862305
694 0.0410001277923584
695 0.0560002326965332
696 0.0409998893737793
697 0.0410001277923584
698 0.05500006675720215
699 0.028999805450439453
700 0.06299996376037598
701 0.046000003814697266
702 0.0280001163482666
703 0.04799985885620117
704 0.0279998779296875
705 0.03400015830993652
706 0.06099987030029297
707 0.06599998474121094
708 0.03699994087219238
709 0.04900002479553223
710 0.03699994087219238
711 0.04900002479553223
712 0.053999900817871094
713 0.03600001335144043
714 0.05900001525878906
715 0.053999900817871094
716 0.03800010681152344
717 0.0410001277923584
718 0.05900001525878906
719 0.03299999237060547
720 0.03500008583068848
721 0.04500007629394531
722 0.026999950408935547
723 0.07299995422363281
724 0.03699994087219238
725 0.05500006675720215
726 0.06599998474121094
727 0.059999942779541016
728 0.03600001335144043
729 0.03900003433227539
730 0.039999961853027344
731 0.056999921798706055
732 0.04699993133544922
733 0.026999950408935547
734 0.0559999942779541
735 0.05799984931945801
736 0.07799983024597168
737 0.0820000171661377
738 0.05800008773803711
739 0.05099987983703613
740 0.039999961853027344
741 0.029000043869018555
742 0.0559999942779541
743 0.040000200271606445
744 0.03800010681152344
745 0.029000043869018555
746 0.06299996376037598
747 0.0839998722076416
748 0.05200004577636719
749 0.06999993324279785
750 0.11099982261657715
751 0.0690000057220459
752 0.0710000991821289
753 0.03899979591369629
754 0.05800008773803711
755 0.03699994087219238
756 0.051000118255615234
757 0.026999950408935547
758 0.05099987983703613
759 0.034999847412109375
760 0.06699991226196289
761 0.04699993133544922
762 0.056999921798706055
763 0.03600001335144043
764 0.039999961853027344
765 0.037000179290771484
766 0.03500008583068848
767 0.04399991035461426
768 0.026999950408935547
769 0.04200005531311035
770 0.02500009536743164
771 0.0559999942779541
772 0.03699994087219238
773 0.04200005531311035
774 0.0410001277923584
775 0.07899999618530273
776 0.08999991416931152
777 0.03800010681152344
778 0.04999995231628418
779 0.03699994087219238
780 0.04500007629394531
781 0.046000003814697266
782 0.05300021171569824
783 0.04500007629394531
784 0.10199999809265137
785 0.0410001277923584
786 0.029999971389770508
787 0.03900003433227539
788 0.03500008583068848
789 0.05500006675720215
790 0.023999929428100586
791 0.037000179290771484
792 0.039999961853027344
793 0.05200004577636719
794 0.0409998893737793
795 0.039999961853027344
796 0.03900003433227539
797 0.04400014877319336
798 0.0410001277923584
799 0.04400014877319336
800 0.06299996376037598
801 0.04399991035461426
802 0.03899979591369629
803 0.059999942779541016
804 0.032000064849853516
805 0.05299997329711914
806 0.04699993133544922
807 0.037000179290771484
808 0.03600001335144043
809 0.03600001335144043
810 0.03699994087219238
811 0.03399991989135742
812 0.031999826431274414
813 0.05299997329711914
814 0.04999995231628418
815 0.03699994087219238
816 0.03900003433227539
817 0.06099987030029297
818 0.03900003433227539
819 0.037999868392944336
820 0.04900002479553223
821 0.05500006675720215
822 0.03800010681152344
823 0.03699994087219238
824 0.03900003433227539
825 0.06599998474121094
826 0.04700016975402832
827 0.08300018310546875
828 0.10399985313415527
829 0.05500006675720215
830 0.03699994087219238
831 0.0280001163482666
832 0.037999868392944336
833 0.039999961853027344
834 0.05500006675720215
835 0.05299997329711914
836 0.04199981689453125
837 0.06999993324279785
838 0.04999995231628418
839 0.039999961853027344
840 0.04399991035461426
841 0.0559999942779541
842 0.03600001335144043
843 0.0409998893737793
844 0.04999995231628418
845 0.04399991035461426
846 0.03699994087219238
847 0.02499985694885254
848 0.037999868392944336
849 0.05200004577636719
850 0.13899993896484375
851 0.0839998722076416
852 0.0690000057220459
853 0.06100010871887207
854 0.03600001335144043
855 0.07599997520446777
856 0.03500008583068848
857 0.06200003623962402
858 0.03699994087219238
859 0.05900001525878906
860 0.06100010871887207
861 0.037999868392944336
862 0.03800010681152344
863 0.03900003433227539
864 0.05799984931945801
865 0.03600001335144043
866 0.03900003433227539
867 0.03900003433227539
868 0.07399988174438477
869 0.04999995231628418
870 0.03900003433227539
871 0.03600001335144043
872 0.05900001525878906
873 0.0409998893737793
874 0.03800010681152344
875 0.16100001335144043
876 0.0279998779296875
877 0.07500004768371582
878 0.029000043869018555
879 0.03800010681152344
880 0.029000043869018555
881 0.06099987030029297
882 0.0410001277923584
883 0.031999826431274414
884 0.059999942779541016
885 0.037999868392944336
886 0.03900003433227539
887 0.0559999942779541
888 0.0709998607635498
889 0.029999971389770508
890 0.039999961853027344
891 0.034999847412109375
892 0.029000043869018555
893 0.039999961853027344
894 0.051000118255615234
895 0.039999961853027344
896 0.06599998474121094
897 0.05799984931945801
898 0.053999900817871094
899 0.042999982833862305
900 0.0710000991821289
901 0.06700015068054199
902 0.0410001277923584
903 0.039999961853027344
904 0.03500008583068848
905 0.07200002670288086
906 0.034999847412109375
907 0.05099987983703613
908 0.04400014877319336
909 0.0559999942779541
910 0.03299999237060547
911 0.0410001277923584
912 0.03500008583068848
913 0.0710000991821289
914 0.03900003433227539
915 0.0409998893737793
916 0.04999995231628418
917 0.03800010681152344
918 0.03600001335144043
919 0.03899979591369629
920 0.05299997329711914
921 0.06700015068054199
922 0.042999982833862305
923 0.0280001163482666
924 0.05800008773803711
925 0.06100010871887207
926 0.07200002670288086
927 0.04499983787536621
928 0.04399991035461426
929 0.0559999942779541
930 0.03900003433227539
931 0.025999784469604492
932 0.03500008583068848
933 0.03600001335144043
934 0.04800009727478027
935 0.037999868392944336
936 0.037999868392944336
937 0.07599997520446777
938 0.0559999942779541
939 0.042999982833862305
940 0.04200005531311035
941 0.05000019073486328
942 0.03800010681152344
943 0.042999982833862305
944 0.04200005531311035
945 0.07299995422363281
946 0.0410001277923584
947 0.0280001163482666
948 0.03500008583068848
949 0.05800008773803711
950 0.10400009155273438
951 0.05299997329711914
952 0.03900003433227539
953 0.0710000991821289
954 0.03500008583068848
955 0.03699994087219238
956 0.03600001335144043
957 0.05500006675720215
958 0.03399991989135742
959 0.034999847412109375
960 0.04399991035461426
961 0.05900001525878906
962 0.039999961853027344
963 0.0409998893737793
964 0.04900002479553223
965 0.03800010681152344
966 0.04900002479553223
967 0.03900003433227539
968 0.10199999809265137
969 0.04800009727478027
970 0.0280001163482666
971 0.03399991989135742
972 0.04800009727478027
973 0.042999982833862305
974 0.03699994087219238
975 0.07799983024597168
976 0.054000139236450195
977 0.05200004577636719
978 0.026999950408935547
979 0.029999971389770508

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_10_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 10
Total clients:	 10


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_10_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.52 3.35 6.43
3.47 3.72 6.52
5.21 4.07 6.61
6.28 4.34 6.67
6.31 4.41 6.66
7.04 4.63 6.71
7.44 4.79 6.74
9.52 5.32 6.89
9.96 5.56 6.95
10.1 5.72 6.99
9.52 5.75 6.99
9.57 5.89 7.02
8.79 5.84 6.99
9.24 6.03 7.04
10.6 6.41 7.15
10.7 6.56 7.20
11.3 6.84 7.28
10.9 6.91 7.30
10.6 6.96 7.31
10.4 7.05 7.33
10.1 7.10 7.35
9.89 7.14 7.36
10.3 7.32 7.42
10.9 7.56 7.49
11.1 7.70 7.54
10.6 7.71 7.55
10.2 7.72 7.55
10.2 7.80 7.58
10.8 8.00 7.65
10.3 7.99 7.64
11.3 8.27 7.74
10.9 8.28 7.75
10.9 8.38 7.79
10.1 8.29 7.76
10.2 8.36 7.79
11.1 8.61 7.88
11.3 8.74 7.93
12.5 9.07 8.05
12.4 9.16 8.09
12.1 9.20 8.11
12.1 9.30 8.16
11.8 9.33 8.18
11.6 9.37 8.21
12.1 9.54 8.27
10.9 9.38 8.23
11.2 9.48 8.28
10.9 9.48 8.29
11.2 9.60 8.34
10.8 9.56 8.35
10.7 9.58 8.36
10.6 9.59 8.38
10.8 9.67 8.42
9.89 9.52 8.38
10.3 9.61 8.43
10.4 9.67 8.46
10.7 9.75 8.50
9.78 9.59 8.46
9.81 9.61 8.48
9.53 9.55 8.47
9.90 9.64 8.51
10.3 9.73 8.55
9.39 9.56 8.51
9.65 9.60 8.54
9.26 9.52 8.52
9.47 9.55 8.54
9.87 9.63 8.58
10.1 9.68 8.61
10.3 9.76 8.64
10.2 9.75 8.65
9.62 9.64 8.63
10.6 9.86 8.71
11.1 10.0 8.77
10.3 9.85 8.73
10.2 9.86 8.75
10.3 9.89 8.77
10.8 10.0 8.82
12.6 10.4 8.97
13.4 10.7 9.07
13.0 10.7 9.09
12.0 10.5 9.06
12.6 10.7 9.13
13.4 11.0 9.23
13.7 11.1 9.30
14.3 11.3 9.39
14.1 11.4 9.43
14.3 11.5 9.49
13.3 11.4 9.48
13.3 11.5 9.52
12.5 11.4 9.50
11.9 11.3 9.49
13.3 11.6 9.62
13.5 11.7 9.68
14.1 11.9 9.75
13.9 11.9 9.79
13.7 11.9 9.82
13.5 12.0 9.85
14.5 12.2 9.96
14.2 12.2 9.99
13.7 12.2 10.0
12.9 12.1 9.98
12.6 12.0 10.0
13.6 12.3 10.1
13.4 12.3 10.1
13.1 12.2 10.1
13.0 12.3 10.2
13.2 12.3 10.2
13.1 12.3 10.2
13.3 12.4 10.3
12.5 12.3 10.3
12.5 12.3 10.3
12.9 12.4 10.3
12.5 12.3 10.3
12.3 12.3 10.3
13.4 12.5 10.4
13.0 12.5 10.4
12.5 12.4 10.4
13.1 12.5 10.5
12.7 12.5 10.5
13.7 12.7 10.6
13.5 12.7 10.6
13.7 12.8 10.7
13.8 12.8 10.7
14.2 12.9 10.8
14.6 13.1 10.9
14.4 13.1 10.9
16.1 13.5 11.1
15.3 13.4 11.1
14.7 13.4 11.1
14.5 13.4 11.1
13.4 13.2 11.1
13.8 13.3 11.1
14.0 13.3 11.1
14.7 13.5 11.2
15.3 13.7 11.3
14.9 13.7 11.3
15.0 13.7 11.4
14.1 13.6 11.3
13.5 13.5 11.3
14.2 13.6 11.4
14.0 13.6 11.4
14.0 13.6 11.4
13.7 13.6 11.4
14.4 13.7 11.5
13.8 13.6 11.5
13.9 13.7 11.6
14.0 13.7 11.6
13.5 13.6 11.6
13.1 13.5 11.6
14.5 13.8 11.7
13.9 13.7 11.7
13.5 13.6 11.7
13.8 13.7 11.7
14.1 13.8 11.8
13.2 13.6 11.7
13.5 13.7 11.8
13.6 13.7 11.8
12.8 13.5 11.8
13.2 13.6 11.8
13.3 13.6 11.8
12.9 13.5 11.8
13.3 13.5 11.8
13.6 13.6 11.9
13.3 13.5 11.9
14.5 13.8 12.0
14.1 13.8 12.0
14.3 13.8 12.0
14.6 13.9 12.1
15.0 14.0 12.1
15.3 14.1 12.2
15.2 14.1 12.2
14.5 14.0 12.2
14.2 14.0 12.2
14.2 14.0 12.2
13.4 13.8 12.2
13.2 13.8 12.2
15.2 14.2 12.3
15.9 14.4 12.4
15.5 14.4 12.4
15.1 14.3 12.5
14.4 14.2 12.4
14.2 14.2 12.4
14.7 14.3 12.5
14.1 14.2 12.5
13.8 14.1 12.5
13.8 14.1 12.5
14.2 14.2 12.5
13.5 14.0 12.5
13.9 14.1 12.5
13.7 14.0 12.5
14.9 14.3 12.6
14.8 14.3 12.7
13.3 14.0 12.6
12.3 13.7 12.5
13.9 14.1 12.6
13.4 13.9 12.6
13.0 13.8 12.6
12.2 13.6 12.5
12.6 13.7 12.6
11.6 13.4 12.5
10.4 13.1 12.4


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_10_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
810

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_125_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.053999900817871094
1 0.039999961853027344
2 0.02499985694885254
3 0.03099989891052246
4 0.017000198364257812
5 0.02500009536743164
6 0.03299999237060547
7 0.034999847412109375
8 0.02499985694885254
9 0.02500009536743164
10 0.026000022888183594
11 0.029999971389770508
12 0.02499985694885254
13 0.026000022888183594
14 0.02500009536743164
15 0.032000064849853516
16 0.026000022888183594
17 0.034999847412109375
18 0.019999980926513672
19 0.03900003433227539
20 0.026000022888183594
21 0.02500009536743164
22 0.016000032424926758
23 0.03299999237060547
24 0.023999929428100586
25 0.03299999237060547
26 0.046000003814697266
27 0.03600001335144043
28 0.026000022888183594
29 0.026000022888183594
30 0.026000022888183594
31 0.03099989891052246
32 0.025999784469604492
33 0.02499985694885254
34 0.02499985694885254
35 0.026000022888183594
36 0.034999847412109375
37 0.026999950408935547
38 0.029999971389770508
39 0.01699995994567871
40 0.026000022888183594
41 0.02500009536743164
42 0.018000125885009766
43 0.029999971389770508
44 0.02500009536743164
45 0.02500009536743164
46 0.019999980926513672
47 0.03900003433227539
48 0.026999950408935547
49 0.026000022888183594
50 0.02500009536743164
51 0.03099989891052246
52 0.04200005531311035
53 0.0279998779296875
54 0.01699995994567871
55 0.02500009536743164
56 0.032000064849853516
57 0.016000032424926758
58 0.02500009536743164
59 0.026000022888183594
60 0.029000043869018555
61 0.026000022888183594
62 0.026000022888183594
63 0.02500009536743164
64 0.03500008583068848
65 0.028999805450439453
66 0.02500009536743164
67 0.02499985694885254
68 0.03099989891052246
69 0.02500009536743164
70 0.02500009536743164
71 0.016000032424926758
72 0.032000064849853516
73 0.02499985694885254
74 0.026000022888183594
75 0.05900001525878906
76 0.03399991989135742
77 0.0280001163482666
78 0.026000022888183594
79 0.026000022888183594
80 0.032000064849853516
81 0.034999847412109375
82 0.029999971389770508
83 0.02700018882751465
84 0.029000043869018555
85 0.01699995994567871
86 0.02499985694885254
87 0.01699995994567871
88 0.032000064849853516
89 0.02500009536743164
90 0.01699995994567871
91 0.02500009536743164
92 0.026000022888183594
93 0.03399991989135742
94 0.032000064849853516
95 0.0280001163482666
96 0.032000064849853516
97 0.026000022888183594
98 0.02500009536743164
99 0.026000022888183594
100 0.026999950408935547
101 0.029000043869018555
102 0.03600001335144043
103 0.026999950408935547
104 0.026000022888183594
105 0.02500009536743164
106 0.03400015830993652
107 0.026999950408935547
108 0.02499985694885254
109 0.016000032424926758
110 0.03099989891052246
111 0.025999784469604492
112 0.026000022888183594
113 0.016000032424926758
114 0.02500009536743164
115 0.03099989891052246
116 0.02499985694885254
117 0.020999908447265625
118 0.0279998779296875
119 0.03900003433227539
120 0.026000022888183594
121 0.026000022888183594
122 0.029999971389770508
123 0.026000022888183594
124 0.02500009536743164
125 0.03399991989135742
126 0.04799985885620117
127 0.029000043869018555
128 0.02500009536743164
129 0.03299999237060547
130 0.02499985694885254
131 0.026000022888183594
132 0.02500009536743164
133 0.03900003433227539
134 0.029000043869018555
135 0.026000022888183594
136 0.026000022888183594
137 0.03099989891052246
138 0.025999784469604492
139 0.02500009536743164
140 0.031999826431274414
141 0.026000022888183594
142 0.02499985694885254
143 0.026999950408935547
144 0.023999929428100586
145 0.03399991989135742
146 0.03099989891052246
147 0.025999784469604492
148 0.03099989891052246
149 0.02499985694885254
150 0.0279998779296875
151 0.01900005340576172
152 0.046000003814697266
153 0.03600001335144043
154 0.02500009536743164
155 0.02499985694885254
156 0.032000064849853516
157 0.026000022888183594
158 0.026000022888183594
159 0.02500009536743164
160 0.029999971389770508
161 0.016000032424926758
162 0.03000020980834961
163 0.029999971389770508
164 0.03299999237060547
165 0.023999929428100586
166 0.026000022888183594
167 0.0280001163482666
168 0.029999971389770508
169 0.026000022888183594
170 0.016000032424926758
171 0.02500009536743164
172 0.032000064849853516
173 0.037999868392944336
174 0.029000043869018555
175 0.04800009727478027
176 0.03600001335144043
177 0.02700018882751465
178 0.026000022888183594
179 0.02499985694885254
180 0.03699994087219238
181 0.029999971389770508
182 0.026999950408935547
183 0.02499985694885254
184 0.031000137329101562
185 0.026000022888183594
186 0.026000022888183594
187 0.032000064849853516
188 0.026000022888183594
189 0.015999794006347656
190 0.02499985694885254
191 0.03099989891052246
192 0.03699994087219238
193 0.03699994087219238
194 0.026000022888183594
195 0.032000064849853516
196 0.02500009536743164
197 0.02499985694885254
198 0.026000022888183594
199 0.016000032424926758
200 0.053999900817871094
201 0.03899979591369629
202 0.026000022888183594
203 0.03099989891052246
204 0.026000022888183594
205 0.026000022888183594
206 0.02500009536743164
207 0.03000020980834961
208 0.03699994087219238
209 0.028999805450439453
210 0.02500009536743164
211 0.032000064849853516
212 0.02499985694885254
213 0.01699995994567871
214 0.02500009536743164
215 0.03099989891052246
216 0.023999929428100586
217 0.02500009536743164
218 0.026000022888183594
219 0.032000064849853516
220 0.029000043869018555
221 0.01900005340576172
222 0.026000022888183594
223 0.016000032424926758
224 0.029999971389770508
225 0.04900002479553223
226 0.03399991989135742
227 0.018999814987182617
228 0.01699995994567871
229 0.02500009536743164
230 0.016000032424926758
231 0.03099989891052246
232 0.01699995994567871
233 0.018000125885009766
234 0.029999971389770508
235 0.026000022888183594
236 0.020999908447265625
237 0.02500009536743164
238 0.024000167846679688
239 0.026000022888183594
240 0.032000064849853516
241 0.026000022888183594
242 0.026999950408935547
243 0.026000022888183594
244 0.020999908447265625
245 0.031000137329101562
246 0.019999980926513672
247 0.029000043869018555
248 0.03299999237060547
249 0.026999950408935547
250 0.026999950408935547
251 0.0280001163482666
252 0.042999982833862305
253 0.026999950408935547
254 0.01900005340576172
255 0.026000022888183594
256 0.02500009536743164
257 0.016000032424926758
258 0.031000137329101562
259 0.02500009536743164
260 0.02500009536743164
261 0.02500009536743164
262 0.039999961853027344
263 0.029999971389770508
264 0.0279998779296875
265 0.017999887466430664
266 0.032000064849853516
267 0.026000022888183594
268 0.02499985694885254
269 0.02499985694885254
270 0.021000146865844727
271 0.02500009536743164
272 0.02500009536743164
273 0.03900003433227539
274 0.037999868392944336
275 0.03800010681152344
276 0.032000064849853516
277 0.026999950408935547
278 0.032000064849853516
279 0.01699995994567871
280 0.029999971389770508
281 0.018999814987182617
282 0.02500009536743164
283 0.03299999237060547
284 0.02500009536743164
285 0.02500009536743164
286 0.02499985694885254
287 0.029000043869018555
288 0.02500009536743164
289 0.026999950408935547
290 0.031999826431274414
291 0.032000064849853516
292 0.0279998779296875
293 0.026000022888183594
294 0.029999971389770508
295 0.02500009536743164
296 0.02500009536743164
297 0.018000125885009766
298 0.032000064849853516
299 0.024000167846679688
300 0.037999868392944336
301 0.037000179290771484
302 0.03500008583068848
303 0.026000022888183594
304 0.02500009536743164
305 0.026000022888183594
306 0.03099989891052246
307 0.02500009536743164
308 0.03699994087219238
309 0.029000043869018555
310 0.02200007438659668
311 0.024000167846679688
312 0.02500009536743164
313 0.026000022888183594
314 0.032000064849853516
315 0.016000032424926758
316 0.02500009536743164
317 0.01699995994567871
318 0.017000198364257812
319 0.0409998893737793
320 0.029999971389770508
321 0.031999826431274414
322 0.03299999237060547
323 0.032000064849853516
324 0.02500009536743164
325 0.03399991989135742
326 0.0279998779296875
327 0.031999826431274414
328 0.032000064849853516
329 0.02500009536743164
330 0.026000022888183594
331 0.031999826431274414
332 0.016000032424926758
333 0.02499985694885254
334 0.023999929428100586
335 0.029999971389770508
336 0.016000032424926758
337 0.03300023078918457
338 0.026999950408935547
339 0.03900003433227539
340 0.026000022888183594
341 0.026999950408935547
342 0.026000022888183594
343 0.029999971389770508
344 0.026000022888183594
345 0.026000022888183594
346 0.034999847412109375
347 0.02499985694885254
348 0.03299999237060547
349 0.0280001163482666
350 0.029000043869018555
351 0.05500006675720215
352 0.029999971389770508
353 0.026000022888183594
354 0.026999950408935547
355 0.031000137329101562
356 0.02499985694885254
357 0.023999929428100586
358 0.02500009536743164
359 0.032000064849853516
360 0.02500009536743164
361 0.03500008583068848
362 0.03299999237060547
363 0.026999950408935547
364 0.02500009536743164
365 0.02500009536743164
366 0.032000064849853516
367 0.02500009536743164
368 0.026000022888183594
369 0.026000022888183594
370 0.02200007438659668
371 0.03099989891052246
372 0.029000043869018555
373 0.029000043869018555
374 0.03399991989135742
375 0.03500008583068848
376 0.03000020980834961
377 0.026999950408935547
378 0.03399991989135742
379 0.0279998779296875
380 0.02500009536743164
381 0.032000064849853516
382 0.02499985694885254
383 0.02499985694885254
384 0.02499985694885254
385 0.029999971389770508
386 0.026999950408935547
387 0.026000022888183594
388 0.02499985694885254
389 0.03900003433227539
390 0.029999971389770508
391 0.026000022888183594
392 0.026000022888183594
393 0.03099989891052246
394 0.02500009536743164
395 0.02500009536743164
396 0.032000064849853516
397 0.026000022888183594
398 0.02499985694885254
399 0.0410001277923584
400 0.06800007820129395
401 0.029999971389770508
402 0.026000022888183594
403 0.01699995994567871
404 0.03699994087219238
405 0.02500009536743164
406 0.026999950408935547
407 0.03399991989135742
408 0.02499985694885254
409 0.02499985694885254
410 0.026000022888183594
411 0.032000064849853516
412 0.017999887466430664
413 0.01699995994567871
414 0.026000022888183594
415 0.023999929428100586
416 0.03099989891052246
417 0.032000064849853516
418 0.029999971389770508
419 0.03399991989135742
420 0.026000022888183594
421 0.02499985694885254
422 0.02499985694885254
423 0.01699995994567871
424 0.029000043869018555
425 0.03299999237060547
426 0.04500007629394531
427 0.03699994087219238
428 0.025999784469604492
429 0.025999784469604492
430 0.017999887466430664
431 0.02500009536743164
432 0.029000043869018555
433 0.026000022888183594
434 0.025999784469604492
435 0.032000064849853516
436 0.03600001335144043
437 0.026000022888183594
438 0.026999950408935547
439 0.02500009536743164
440 0.03399991989135742
441 0.016000032424926758
442 0.026999950408935547
443 0.032000064849853516
444 0.026000022888183594
445 0.024000167846679688
446 0.032000064849853516
447 0.029000043869018555
448 0.03299999237060547
449 0.02500009536743164
450 0.03500008583068848
451 0.040000200271606445
452 0.03699994087219238
453 0.020999908447265625
454 0.02499985694885254
455 0.016000032424926758
456 0.031000137329101562
457 0.028999805450439453
458 0.01699995994567871
459 0.01699995994567871
460 0.031000137329101562
461 0.026000022888183594
462 0.024000167846679688
463 0.02500009536743164
464 0.03299999237060547
465 0.03099989891052246
466 0.01900005340576172
467 0.018000125885009766
468 0.026000022888183594
469 0.03299999237060547
470 0.025999784469604492
471 0.017999887466430664
472 0.026000022888183594
473 0.031000137329101562
474 0.026000022888183594
475 0.029999971389770508
476 0.029000043869018555
477 0.03300023078918457
478 0.03099989891052246
479 0.02500009536743164
480 0.02500009536743164
481 0.026999950408935547
482 0.032000064849853516
483 0.02500009536743164
484 0.023999929428100586
485 0.02500009536743164
486 0.02200007438659668
487 0.029999971389770508
488 0.029999971389770508
489 0.0279998779296875
490 0.03299999237060547
491 0.016000032424926758
492 0.02500009536743164
493 0.02500009536743164
494 0.029999971389770508
495 0.02499985694885254
496 0.026000022888183594
497 0.03500008583068848
498 0.040000200271606445
499 0.021000146865844727
500 0.037000179290771484
501 0.032000064849853516
502 0.03299999237060547
503 0.02499985694885254
504 0.032000064849853516
505 0.01699995994567871
506 0.03299999237060547
507 0.02500009536743164
508 0.02500009536743164
509 0.02499985694885254
510 0.03099989891052246
511 0.026000022888183594
512 0.01699995994567871
513 0.026000022888183594
514 0.031999826431274414
515 0.029999971389770508
516 0.031000137329101562
517 0.029000043869018555
518 0.031999826431274414
519 0.026000022888183594
520 0.02500009536743164
521 0.026000022888183594
522 0.031999826431274414
523 0.026000022888183594
524 0.02500009536743164
525 0.03399991989135742
526 0.046000003814697266
527 0.031000137329101562
528 0.02500009536743164
529 0.016000032424926758
530 0.017000198364257812
531 0.031999826431274414
532 0.03299999237060547
533 0.032000064849853516
534 0.024000167846679688
535 0.031000137329101562
536 0.026000022888183594
537 0.026000022888183594
538 0.03399991989135742
539 0.02500009536743164
540 0.026000022888183594
541 0.02500009536743164
542 0.029999971389770508
543 0.037999868392944336
544 0.029000043869018555
545 0.03099989891052246
546 0.03399991989135742
547 0.026000022888183594
548 0.026000022888183594
549 0.01699995994567871
550 0.051000118255615234
551 0.04999995231628418
552 0.03099989891052246
553 0.01699995994567871
554 0.032000064849853516
555 0.02499985694885254
556 0.026999950408935547
557 0.02499985694885254
558 0.031999826431274414
559 0.02700018882751465
560 0.02499985694885254
561 0.020999908447265625
562 0.034999847412109375
563 0.0280001163482666
564 0.026000022888183594
565 0.01699995994567871
566 0.02499985694885254
567 0.03000020980834961
568 0.029000043869018555
569 0.026000022888183594
570 0.032000064849853516
571 0.026000022888183594
572 0.03099989891052246
573 0.029999971389770508
574 0.03500008583068848
575 0.03900003433227539
576 0.032000064849853516
577 0.028999805450439453
578 0.03600001335144043
579 0.0280001163482666
580 0.026000022888183594
581 0.02499985694885254
582 0.021999835968017578
583 0.025999784469604492
584 0.025999784469604492
585 0.02499985694885254
586 0.031999826431274414
587 0.02499985694885254
588 0.025999784469604492
589 0.037999868392944336
590 0.03600001335144043
591 0.031000137329101562
592 0.02700018882751465
593 0.01699995994567871
594 0.03299999237060547
595 0.02499985694885254
596 0.026000022888183594
597 0.023999929428100586
598 0.029999971389770508
599 0.026000022888183594
600 0.03900003433227539
601 0.029999971389770508
602 0.03299999237060547
603 0.028999805450439453
604 0.02499985694885254
605 0.026000022888183594
606 0.01699995994567871
607 0.032000064849853516
608 0.026000022888183594
609 0.026000022888183594
610 0.024000167846679688
611 0.031000137329101562
612 0.03600001335144043
613 0.031000137329101562
614 0.03900003433227539
615 0.029000043869018555
616 0.02700018882751465
617 0.026000022888183594
618 0.029999971389770508
619 0.02500009536743164
620 0.026999950408935547
621 0.02500009536743164
622 0.024000167846679688
623 0.03900003433227539
624 0.03699994087219238
625 0.051000118255615234
626 0.037000179290771484
627 0.019999980926513672
628 0.026000022888183594
629 0.02499985694885254
630 0.0409998893737793
631 0.026999950408935547
632 0.026000022888183594
633 0.02500009536743164
634 0.031000137329101562
635 0.01699995994567871
636 0.02499985694885254
637 0.026000022888183594
638 0.03299999237060547
639 0.01699995994567871
640 0.02500009536743164
641 0.02200007438659668
642 0.03099989891052246
643 0.03299999237060547
644 0.02499985694885254
645 0.026000022888183594
646 0.016000032424926758
647 0.032000064849853516
648 0.02499985694885254
649 0.02500009536743164
650 0.0409998893737793
651 0.04900002479553223
652 0.031000137329101562
653 0.026000022888183594
654 0.03099989891052246
655 0.026000022888183594
656 0.026000022888183594
657 0.026000022888183594
658 0.7869999408721924
659 0.03099989891052246
660 0.026000022888183594
661 0.026000022888183594
662 0.02700018882751465
663 0.03299999237060547
664 0.026999950408935547
665 0.017999887466430664
666 0.017999887466430664
667 0.026999950408935547
668 0.03600001335144043
669 0.037999868392944336
670 0.0279998779296875
671 0.029999971389770508
672 0.03099989891052246
673 0.026000022888183594
674 0.023999929428100586
675 0.04200005531311035
676 0.03399991989135742
677 0.023000001907348633
678 0.03099989891052246
679 0.02500009536743164
680 0.03000020980834961
681 0.026000022888183594
682 0.02500009536743164
683 0.032000064849853516
684 0.02500009536743164
685 0.02500009536743164
686 0.02500009536743164
687 0.03600001335144043
688 0.021999835968017578
689 0.026999950408935547
690 0.02500009536743164
691 0.031000137329101562
692 0.026000022888183594
693 0.02500009536743164
694 0.026000022888183594
695 0.029999971389770508
696 0.02499985694885254
697 0.02499985694885254
698 0.031000137329101562
699 0.03800010681152344
700 0.04900002479553223
701 0.03500008583068848
702 0.026000022888183594
703 0.032000064849853516
704 0.03800010681152344
705 0.028999805450439453
706 0.03099989891052246
707 0.02700018882751465
708 0.02500009536743164
709 0.026000022888183594
710 0.029999971389770508
711 0.02700018882751465
712 0.02500009536743164
713 0.02500009536743164
714 0.031000137329101562
715 0.03699994087219238
716 0.028999805450439453
717 0.029999971389770508
718 0.03299999237060547
719 0.02499985694885254
720 0.026000022888183594
721 0.031000137329101562
722 0.016000032424926758
723 0.02500009536743164
724 0.02500009536743164
725 0.03600001335144043
726 0.019999980926513672
727 0.04500007629394531
728 0.026000022888183594
729 0.02500009536743164
730 0.026000022888183594
731 0.03099989891052246
732 0.02499985694885254
733 0.02500009536743164
734 0.02500009536743164
735 0.03099989891052246
736 0.025999784469604492
737 0.025999784469604492
738 0.04499983787536621
739 0.023999929428100586
740 0.032000064849853516
741 0.02700018882751465
742 0.02499985694885254
743 0.028999805450439453
744 0.023999929428100586
745 0.025999784469604492
746 0.031999826431274414
747 0.02499985694885254
748 0.02499985694885254
749 0.0279998779296875
750 0.06200003623962402
751 0.029000043869018555
752 0.026999950408935547
753 0.02500009536743164
754 0.024000167846679688
755 0.03099989891052246
756 0.02200007438659668
757 0.031000137329101562
758 0.026000022888183594
759 0.029999971389770508
760 0.03099989891052246
761 0.02500009536743164
762 0.031000137329101562
763 0.026999950408935547
764 0.029000043869018555
765 0.02500009536743164
766 0.031000137329101562
767 0.019999980926513672
768 0.029000043869018555
769 0.029000043869018555
770 0.032000064849853516
771 0.026000022888183594
772 0.026000022888183594
773 0.02500009536743164
774 0.031000137329101562
775 0.037999868392944336
776 0.039999961853027344
777 0.03600001335144043
778 0.02499985694885254
779 0.024000167846679688
780 0.02500009536743164
781 0.029000043869018555
782 0.016000032424926758
783 0.026000022888183594
784 0.023000001907348633
785 0.03299999237060547
786 0.03099989891052246
787 0.02499985694885254
788 0.02500009536743164
789 0.02500009536743164
790 0.03099989891052246
791 0.02499985694885254
792 0.026000022888183594
793 0.031000137329101562
794 0.01699995994567871
795 0.032000064849853516
796 0.029000043869018555
797 0.026000022888183594
798 0.029999971389770508
799 0.02499985694885254
800 0.034999847412109375
801 0.04200005531311035
802 0.032000064849853516
803 0.029000043869018555
804 0.026000022888183594
805 0.029999971389770508
806 0.018000125885009766
807 0.02499985694885254
808 0.016000032424926758
809 0.02500009536743164
810 0.032000064849853516
811 0.02499985694885254
812 0.031999826431274414
813 0.029000043869018555
814 0.031999826431274414
815 0.026999950408935547
816 0.026000022888183594
817 0.02500009536743164
818 0.039999961853027344
819 0.016000032424926758
820 0.02499985694885254
821 0.02499985694885254
822 0.029000043869018555
823 0.037999868392944336
824 0.029000043869018555
825 0.04800009727478027
826 0.03299999237060547
827 0.025999784469604492
828 0.02499985694885254
829 0.02499985694885254
830 0.04200005531311035
831 0.019999980926513672
832 0.02500009536743164
833 0.026000022888183594
834 0.026000022888183594
835 0.039999961853027344
836 0.02700018882751465
837 0.026000022888183594
838 0.02499985694885254
839 0.016000032424926758
840 0.03299999237060547
841 0.026000022888183594
842 0.031999826431274414
843 0.026999950408935547
844 0.03699994087219238
845 0.026999950408935547
846 0.02500009536743164
847 0.031000137329101562
848 0.02499985694885254
849 0.017000198364257812
850 0.034999847412109375
851 0.0279998779296875
852 0.0279998779296875
853 0.04499983787536621
854 0.026000022888183594
855 0.02500009536743164
856 0.03099989891052246
857 0.025999784469604492
858 0.02499985694885254
859 0.026999950408935547
860 0.032000064849853516
861 0.023999929428100586
862 0.02499985694885254
863 0.02499985694885254
864 0.0559999942779541
865 0.02200007438659668
866 0.031000137329101562
867 0.026999950408935547
868 0.03099989891052246
869 0.026000022888183594
870 0.025999784469604492
871 0.031999826431274414
872 0.026000022888183594
873 0.026000022888183594
874 0.023999929428100586
875 0.05799984931945801
876 0.03699994087219238
877 0.026000022888183594
878 0.02499985694885254
879 0.031999826431274414
880 0.02499985694885254
881 0.02499985694885254
882 0.03299999237060547
883 0.0280001163482666
884 0.02700018882751465
885 0.016000032424926758
886 0.02500009536743164
887 0.031000137329101562
888 0.03500008583068848
889 0.017999887466430664
890 0.02500009536743164
891 0.02500009536743164
892 0.03299999237060547
893 0.029999971389770508
894 0.03800010681152344
895 0.03899979591369629
896 0.025999784469604492
897 0.015999794006347656
898 0.01699995994567871
899 0.01699995994567871
900 0.04200005531311035
901 0.04499983787536621
902 0.019999980926513672
903 0.025999784469604492
904 0.03299999237060547
905 0.026000022888183594
906 0.02500009536743164
907 0.02499985694885254
908 0.016000032424926758
909 0.031000137329101562
910 0.02500009536743164
911 0.029999971389770508
912 0.03800010681152344
913 0.02500009536743164
914 0.01699995994567871
915 0.02500009536743164
916 0.02500009536743164
917 0.03099989891052246
918 0.025999784469604492
919 0.023999929428100586
920 0.031999826431274414
921 0.01699995994567871
922 0.032000064849853516
923 0.031000137329101562
924 0.029000043869018555
925 0.04699993133544922
926 0.01900005340576172
927 0.0280001163482666
928 0.03600001335144043
929 0.039999961853027344
930 0.02499985694885254
931 0.02500009536743164
932 0.02700018882751465
933 0.029999971389770508
934 0.02499985694885254
935 0.02500009536743164
936 0.03299999237060547
937 0.029000043869018555
938 0.02499985694885254
939 0.03600001335144043
940 0.0410001277923584
941 0.039999961853027344
942 0.02500009536743164
943 0.03299999237060547
944 0.02499985694885254
945 0.026000022888183594
946 0.02500009536743164
947 0.01699995994567871
948 0.032000064849853516
949 0.02500009536743164
950 0.03800010681152344
951 0.03900003433227539
952 0.034999847412109375
953 0.026000022888183594
954 0.016000032424926758
955 0.026000022888183594
956 0.029999971389770508
957 0.037999868392944336
958 0.029999971389770508
959 0.026000022888183594
960 0.023000001907348633
961 0.02500009536743164
962 0.01699995994567871
963 0.02499985694885254
964 0.023999929428100586
965 0.032000064849853516
966 0.026000022888183594
967 0.02500009536743164
968 0.031000137329101562
969 0.029000043869018555
970 0.020999908447265625
971 0.03099989891052246
972 0.04799985885620117
973 0.026000022888183594
974 0.026000022888183594

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_125_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 125
Total clients:	 125


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_125_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.04 0.03 0.09
0.35 0.09 0.11
1.21 0.29 0.17
1.26 0.33 0.19
1.67 0.45 0.23
2.16 0.60 0.28
2.21 0.66 0.31
2.09 0.69 0.32
2.00 0.71 0.33
2.14 0.79 0.36
2.11 0.83 0.38
1.94 0.83 0.39
2.16 0.92 0.42
2.30 0.99 0.45
2.32 1.04 0.47
2.27 1.07 0.49
2.44 1.15 0.52
2.22 1.14 0.53
2.18 1.17 0.54
2.29 1.23 0.57
2.31 1.27 0.59
2.18 1.28 0.60
2.00 1.27 0.61
2.00 1.30 0.62
1.92 1.30 0.63
2.51 1.45 0.69
2.35 1.46 0.70
2.29 1.47 0.71
2.17 1.47 0.72
2.06 1.47 0.73
1.90 1.46 0.73
1.83 1.46 0.74
1.78 1.46 0.75
2.03 1.53 0.78
1.87 1.51 0.78
1.96 1.54 0.80
1.81 1.52 0.81
1.68 1.51 0.81
1.65 1.51 0.82
1.92 1.57 0.85
2.00 1.60 0.86
1.85 1.58 0.87
1.94 1.61 0.88
1.94 1.62 0.90
1.88 1.62 0.90
2.13 1.68 0.93
2.10 1.69 0.94
1.93 1.67 0.95
2.01 1.70 0.96
2.00 1.71 0.97
2.07 1.73 0.99
2.35 1.81 1.02
2.29 1.81 1.03
2.25 1.82 1.04
2.06 1.79 1.04
1.89 1.76 1.04
1.76 1.74 1.04
1.71 1.73 1.05
1.53 1.69 1.04
1.67 1.72 1.06
2.02 1.79 1.09
2.01 1.80 1.10
1.93 1.79 1.10
2.16 1.84 1.13
2.05 1.83 1.13
1.96 1.82 1.13
1.89 1.81 1.14
1.75 1.78 1.14
2.08 1.86 1.17
1.91 1.83 1.16
1.92 1.83 1.17
1.86 1.82 1.18
1.80 1.81 1.18
2.04 1.87 1.21
1.96 1.85 1.21
1.88 1.84 1.21
1.82 1.83 1.22
1.84 1.84 1.22
2.08 1.89 1.25
2.21 1.93 1.27
2.02 1.89 1.26
1.87 1.86 1.26
1.81 1.85 1.26
1.68 1.82 1.26
1.58 1.80 1.26
1.56 1.79 1.26
1.55 1.78 1.26
1.54 1.77 1.27
1.60 1.77 1.27
1.73 1.80 1.29
1.62 1.77 1.28
1.82 1.81 1.30
1.77 1.80 1.30
1.88 1.82 1.32
1.82 1.81 1.32
1.84 1.82 1.33
2.30 1.92 1.37
2.47 1.97 1.39
2.47 1.99 1.40
2.39 1.99 1.41
2.91 2.12 1.45
2.91 2.15 1.47
2.55 2.10 1.46
2.46 2.09 1.47
2.61 2.14 1.49
2.37 2.10 1.48
2.52 2.15 1.50
2.36 2.12 1.50
2.30 2.12 1.51
2.54 2.18 1.54
2.53 2.19 1.55
2.37 2.17 1.55
2.53 2.21 1.57
2.37 2.19 1.57
2.23 2.16 1.56
2.19 2.16 1.57
2.38 2.20 1.59
2.39 2.21 1.60
2.32 2.20 1.60
2.41 2.23 1.62
2.34 2.22 1.62
2.28 2.21 1.63
2.31 2.22 1.64
2.33 2.23 1.65
2.50 2.27 1.67
2.64 2.31 1.69
2.61 2.32 1.70
2.51 2.31 1.70
2.72 2.36 1.72
2.76 2.38 1.74
2.78 2.40 1.75
2.58 2.37 1.75
2.63 2.39 1.76
2.38 2.35 1.75
2.17 2.30 1.74
2.45 2.36 1.77
2.15 2.30 1.75
2.57 2.38 1.79
2.48 2.37 1.79
2.70 2.42 1.82
2.58 2.41 1.82
2.49 2.40 1.82
2.48 2.40 1.83
2.62 2.43 1.84
2.74 2.47 1.86
2.84 2.50 1.88
2.85 2.52 1.89
3.08 2.58 1.92
2.76 2.53 1.91
2.79 2.55 1.92
2.66 2.53 1.92
2.85 2.58 1.94
2.79 2.57 1.95
2.95 2.62 1.97
2.87 2.61 1.98
3.54 2.77 2.04
3.15 2.71 2.02
3.04 2.71 2.03
2.73 2.65 2.02
2.68 2.64 2.02
2.57 2.62 2.02
2.56 2.62 2.03
2.54 2.61 2.03
2.53 2.61 2.04
2.30 2.56 2.02
2.18 2.52 2.02
2.22 2.52 2.02
2.64 2.60 2.06
2.39 2.55 2.04
2.10 2.48 2.03
2.15 2.48 2.03
2.21 2.48 2.04
2.32 2.50 2.05
2.19 2.47 2.04
2.10 2.43 2.03
1.85 2.37 2.02
1.87 2.36 2.02
2.32 2.44 2.05
2.42 2.46 2.06
2.50 2.48 2.07
2.51 2.48 2.07
2.65 2.51 2.09
2.56 2.50 2.09
2.48 2.48 2.09
2.78 2.55 2.11
2.67 2.53 2.11
2.49 2.50 2.10
2.34 2.46 2.10
2.30 2.45 2.10
2.43 2.47 2.11
2.82 2.55 2.14
2.47 2.48 2.12
2.55 2.50 2.13
2.92 2.58 2.16
2.92 2.60 2.17
2.95 2.61 2.18
2.87 2.61 2.18
2.97 2.64 2.20
3.14 2.68 2.22
3.49 2.77 2.25


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_125_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
4840

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_125_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 0.07700014114379883
1 0.10300016403198242
2 0.09600019454956055
3 0.07399988174438477
4 0.06599998474121094
5 0.05800008773803711
6 0.05200004577636719
7 0.13100004196166992
8 0.05500006675720215
9 0.05799984931945801
10 0.046000003814697266
11 0.10000014305114746
12 0.0559999942779541
13 0.07299995422363281
14 0.1529998779296875
15 0.17799997329711914
16 0.14400005340576172
17 0.15199995040893555
18 0.10099983215332031
19 0.12800002098083496
20 0.1510000228881836
21 0.12299990653991699
22 0.15999984741210938
23 0.10199999809265137
24 0.12299990653991699
25 0.18399977684020996
26 0.12400007247924805
27 0.12999987602233887
28 0.11899995803833008
29 0.12899994850158691
30 0.12999987602233887
31 0.11599993705749512
32 0.09800004959106445
33 0.12800002098083496
34 0.16700005531311035
35 0.14299988746643066
36 0.09200000762939453
37 0.11399984359741211
38 0.11299991607666016
39 0.1419999599456787
40 0.10899996757507324
41 0.10599994659423828
42 0.14800000190734863
43 0.15799999237060547
44 0.11600017547607422
45 0.12400007247924805
46 0.11400008201599121
47 0.11800003051757812
48 0.10100007057189941
49 0.06599998474121094
50 0.20600008964538574
51 0.1399998664855957
52 0.12100005149841309
53 0.1400001049041748
54 0.14999985694885254
55 0.16699981689453125
56 0.14599990844726562
57 0.1510000228881836
58 0.15000009536743164
59 0.14600014686584473
60 0.13700008392333984
61 0.13499999046325684
62 0.16199994087219238
63 0.06299996376037598
64 0.10500001907348633
65 0.08500003814697266
66 0.06200003623962402
67 0.09100008010864258
68 0.0970001220703125
69 0.11800003051757812
70 0.06799983978271484
71 0.06599998474121094
72 0.07200002670288086
73 0.10199999809265137
74 0.0690000057220459
75 0.14100003242492676
76 0.07200002670288086
77 0.09000015258789062
78 0.08899998664855957
79 0.07999992370605469
80 0.07400012016296387
81 0.07800006866455078
82 0.127000093460083
83 0.0690000057220459
84 0.05299997329711914
85 0.12800002098083496
86 0.0840001106262207
87 0.07500004768371582
88 0.07399988174438477
89 0.10899996757507324
90 0.05200004577636719
91 0.06599998474121094
92 0.12100005149841309
93 0.06200003623962402
94 0.0710000991821289
95 0.07599997520446777
96 0.09399986267089844
97 0.0559999942779541
98 0.0559999942779541
99 0.07299995422363281
100 0.07400012016296387
101 0.12299990653991699
102 0.08899998664855957
103 0.06099987030029297
104 0.07200002670288086
105 0.09299993515014648
106 0.07700014114379883
107 0.13299989700317383
108 0.08099985122680664
109 0.06699991226196289
110 0.06700015068054199
111 0.08300018310546875
112 0.11699986457824707
113 0.12199997901916504
114 0.125
115 0.051000118255615234
116 0.09599995613098145
117 0.08899998664855957
118 0.09100008010864258
119 0.07599997520446777
120 0.04799985885620117
121 0.09200000762939453
122 0.06500005722045898
123 0.07599997520446777
124 0.06500005722045898
125 0.10599994659423828
126 0.11100006103515625
127 0.14299988746643066
128 0.05500006675720215
129 0.06599998474121094
130 0.09100008010864258
131 0.10700011253356934
132 0.09999990463256836
133 0.12299990653991699
134 0.04399991035461426
135 0.07899999618530273
136 0.10500001907348633
137 0.1099998950958252
138 0.06399989128112793
139 0.08899998664855957
140 0.11400008201599121
141 0.0820000171661377
142 0.09400010108947754
143 0.08299994468688965
144 0.07799983024597168
145 0.08999991416931152
146 0.0820000171661377
147 0.08500003814697266
148 0.0840001106262207
149 0.11700010299682617
150 0.0970001220703125
151 0.12599992752075195
152 0.0709998607635498
153 0.10299992561340332
154 0.08599996566772461
155 0.13400006294250488
156 0.09299993515014648
157 0.0710000991821289
158 0.06800007820129395
159 0.10699987411499023
160 0.06699991226196289
161 0.07700014114379883
162 0.08300018310546875
163 0.11300015449523926
164 0.21399998664855957
165 0.14400005340576172
166 0.12399983406066895
167 0.11899995803833008
168 0.12799978256225586
169 0.10899996757507324
170 0.13000011444091797
171 0.11599993705749512
172 0.11500000953674316
173 0.19499993324279785
174 0.1119999885559082
175 0.1100001335144043
176 0.18900012969970703
177 0.14100003242492676
178 0.10599994659423828
179 0.10899996757507324
180 0.11599993705749512
181 0.12299990653991699
182 0.13899993896484375
183 0.16499996185302734
184 0.17100000381469727
185 0.1680002212524414
186 0.15000009536743164
187 1.184000015258789
188 0.37800002098083496
189 0.13499999046325684
190 0.20299983024597168
191 0.16200017929077148
192 0.14499998092651367
193 0.12899994850158691
194 0.1380000114440918
195 0.15600013732910156
196 0.13899993896484375
197 0.14100003242492676
198 0.14600014686584473
199 0.13699984550476074
200 0.13099980354309082
201 0.13300013542175293
202 0.2090001106262207
203 0.1940000057220459
204 0.15199995040893555
205 0.19099998474121094
206 0.16900014877319336
207 0.054000139236450195
208 0.04699993133544922
209 0.0690000057220459
210 0.09799981117248535
211 0.07599997520446777
212 0.06599998474121094
213 0.0820000171661377
214 0.07500004768371582
215 0.10699987411499023
216 0.0690000057220459
217 0.1119999885559082
218 0.0690000057220459
219 0.07200002670288086
220 0.07899999618530273
221 0.09000015258789062
222 0.0710000991821289
223 0.08899998664855957
224 0.10199999809265137
225 0.07800006866455078
226 0.07000017166137695
227 0.0820000171661377
228 0.0690000057220459
229 0.0709998607635498
230 0.0839998722076416
231 0.08099985122680664
232 0.06399989128112793
233 0.08999991416931152
234 0.10100007057189941
235 0.06499981880187988
236 0.07299995422363281
237 0.07599997520446777
238 0.05900001525878906
239 0.10399985313415527
240 0.051000118255615234
241 0.06299996376037598
242 0.09500002861022949
243 0.057000160217285156
244 0.06799983978271484
245 0.13899993896484375
246 0.0710000991821289
247 0.09100008010864258
248 0.0559999942779541
249 0.10899996757507324
250 0.09100008010864258
251 0.07500004768371582
252 0.125
253 0.0840001106262207
254 0.0690000057220459
255 0.10899996757507324
256 0.08899998664855957
257 0.12000012397766113
258 0.09800004959106445
259 0.0690000057220459
260 0.06999993324279785
261 0.14800000190734863
262 0.06400012969970703
263 0.11899995803833008
264 0.07700014114379883
265 0.0559999942779541
266 0.07800006866455078
267 0.0709998607635498
268 0.09599995613098145
269 0.03399991989135742
270 0.037999868392944336
271 0.05800008773803711
272 0.05499982833862305
273 0.1100001335144043
274 0.12299990653991699
275 0.16100001335144043
276 0.11899995803833008
277 0.11899995803833008
278 0.12599992752075195
279 0.06199979782104492
280 0.06700015068054199
281 0.09599995613098145
282 0.07999992370605469
283 0.04800009727478027
284 0.0690000057220459
285 0.0709998607635498
286 0.053999900817871094
287 0.05500006675720215
288 0.08299994468688965
289 0.08700013160705566
290 0.09500002861022949
291 0.07899999618530273
292 0.10100007057189941
293 0.059999942779541016
294 0.04999995231628418
295 0.0710000991821289
296 0.056999921798706055
297 0.06200003623962402
298 0.06500005722045898
299 0.07800006866455078
300 0.21799993515014648
301 0.13400006294250488
302 0.06700015068054199
303 0.10400009155273438
304 0.09399986267089844
305 0.07400012016296387
306 0.13899993896484375
307 0.1680002212524414
308 0.13100004196166992
309 0.18400001525878906
310 0.13100004196166992
311 0.1959998607635498
312 0.18899989128112793
313 0.15899991989135742
314 0.10599994659423828
315 0.12599992752075195
316 0.1100001335144043
317 0.1510000228881836
318 0.14100003242492676
319 0.2090001106262207
320 0.21500015258789062
321 0.24000000953674316
322 0.16100001335144043
323 0.13499999046325684
324 0.1359999179840088
325 0.21399998664855957
326 0.1700000762939453
327 0.14499998092651367
328 0.10699987411499023
329 0.14499998092651367
330 0.15199995040893555
331 0.17199993133544922
332 0.15699982643127441
333 0.16700005531311035
334 0.14899992942810059
335 0.12600016593933105
336 0.11699986457824707
337 0.13199996948242188
338 0.2089998722076416
339 0.2070000171661377
340 0.14699983596801758
341 0.14899992942810059
342 0.14300012588500977
343 0.125
344 0.125
345 0.1419999599456787
346 0.14599990844726562
347 0.19499993324279785
348 0.11599993705749512
349 0.10899996757507324
350 0.16100001335144043
351 0.18499994277954102
352 0.1640000343322754
353 0.1359999179840088
354 0.1359999179840088
355 0.11399984359741211
356 0.17400002479553223
357 0.15199995040893555
358 0.14599990844726562
359 0.15799999237060547
360 0.14899992942810059
361 0.08100008964538574
362 0.056999921798706055
363 0.04799985885620117
364 0.07200002670288086
365 0.1399998664855957
366 0.0690000057220459
367 0.13499999046325684
368 0.05200004577636719
369 0.07400012016296387
370 0.08800005912780762
371 0.07000017166137695
372 0.06200003623962402
373 0.0710000991821289
374 0.0820000171661377
375 0.09800004959106445
376 0.09100008010864258
377 1.247999906539917
378 0.06699991226196289
379 0.08099985122680664
380 0.1119999885559082
381 0.10399985313415527
382 0.11500000953674316
383 0.06200003623962402
384 0.08999991416931152
385 0.1099998950958252
386 0.11900019645690918
387 0.1119999885559082
388 0.08600020408630371
389 0.09800004959106445
390 0.08500003814697266
391 0.11400008201599121
392 0.10300016403198242
393 0.11400008201599121
394 0.09599995613098145
395 0.09100008010864258
396 0.13400006294250488
397 0.08999991416931152
398 0.08999991416931152
399 0.08000016212463379
400 0.12199997901916504
401 0.16299986839294434
402 0.09599995613098145
403 0.08999991416931152
404 0.11100006103515625
405 0.10099983215332031
406 0.059999942779541016
407 0.09400010108947754
408 0.09300017356872559
409 0.08999991416931152
410 0.06699991226196289
411 0.06999993324279785
412 0.10899996757507324
413 0.10500001907348633
414 0.05300021171569824
415 0.06200003623962402
416 0.06099987030029297
417 0.17199993133544922
418 0.05299997329711914
419 0.06500005722045898
420 0.06299996376037598
421 0.10100007057189941
422 0.08000016212463379
423 0.13199996948242188
424 0.054000139236450195
425 0.07700014114379883
426 0.10000014305114746
427 0.15000009536743164
428 0.09500002861022949
429 0.07300019264221191
430 0.08600020408630371
431 0.07599997520446777
432 0.07399988174438477
433 0.08700013160705566
434 0.09299993515014648
435 0.07700014114379883
436 0.06500005722045898
437 0.12400007247924805
438 1.0929999351501465
439 0.09299993515014648
440 0.06400012969970703
441 0.13499999046325684
442 0.12900018692016602
443 0.15700006484985352
444 0.1679999828338623
445 0.13899993896484375
446 0.19499993324279785
447 0.18000006675720215
448 0.13899993896484375
449 0.13199996948242188
450 0.18899989128112793
451 0.16700005531311035
452 0.14100003242492676
453 0.1420001983642578
454 0.10500001907348633
455 0.09800004959106445
456 0.15000009536743164
457 0.12599992752075195
458 0.13100004196166992
459 0.13100004196166992
460 0.1680002212524414
461 0.10700011253356934
462 0.10899996757507324
463 0.10899996757507324
464 0.11500000953674316
465 0.13100004196166992
466 0.14299988746643066
467 0.1360001564025879
468 0.10899996757507324
469 0.14099979400634766
470 0.09399986267089844
471 0.15999984741210938
472 0.14999985694885254
473 0.14100003242492676
474 0.12399983406066895
475 0.17100000381469727
476 0.12999987602233887
477 0.14400005340576172
478 0.15899991989135742
479 0.17099976539611816
480 0.1419999599456787
481 0.13899993896484375
482 0.13700008392333984
483 0.16700005531311035
484 0.12299990653991699
485 0.13100004196166992
486 0.12599992752075195
487 0.14499998092651367
488 0.17400002479553223
489 0.11400008201599121
490 0.0690000057220459
491 0.0690000057220459
492 0.10000014305114746
493 0.04799985885620117
494 0.08299994468688965
495 0.0970001220703125
496 0.056999921798706055
497 0.08999991416931152
498 0.09599995613098145
499 0.0559999942779541
500 0.127000093460083
501 0.08699989318847656
502 0.16100001335144043
503 0.059999942779541016
504 0.04900002479553223
505 0.06999993324279785
506 0.07699990272521973
507 0.13199996948242188
508 0.07600021362304688
509 0.0839998722076416
510 0.07700014114379883
511 0.08000016212463379
512 0.09800004959106445
513 0.056999921798706055
514 0.06999993324279785
515 0.0820000171661377
516 0.04200005531311035
517 0.08299994468688965
518 0.06399989128112793
519 0.10699987411499023
520 0.056999921798706055
521 0.0819997787475586
522 0.08500003814697266
523 0.07300019264221191
524 0.09900021553039551
525 0.08700013160705566
526 0.0970001220703125
527 0.08899998664855957
528 0.06800007820129395
529 0.09500002861022949
530 0.07699990272521973
531 0.08799982070922852
532 0.08599996566772461
533 0.07399988174438477
534 0.09500002861022949
535 0.08800005912780762
536 0.07599997520446777
537 0.07699990272521973
538 0.07899999618530273
539 0.05000019073486328
540 0.13700008392333984
541 0.06500005722045898
542 0.07700014114379883
543 0.06500005722045898
544 0.08899998664855957
545 0.05099987983703613
546 0.09299993515014648
547 0.05800008773803711
548 0.07200002670288086
549 0.10299992561340332
550 0.19099998474121094
551 0.10699987411499023
552 0.09299993515014648
553 0.06999993324279785
554 0.11100006103515625
555 0.0969998836517334
556 0.09500002861022949
557 0.12199997901916504
558 0.046000003814697266
559 0.05500006675720215
560 0.08700013160705566
561 0.06500005722045898
562 0.10199999809265137
563 0.05500006675720215
564 0.06699991226196289
565 0.0690000057220459
566 0.06699991226196289
567 0.0709998607635498
568 0.1529998779296875
569 0.04800009727478027
570 0.11800003051757812
571 0.07400012016296387
572 0.07300019264221191
573 0.0709998607635498
574 0.08300018310546875
575 0.16100001335144043
576 0.08699989318847656
577 0.08500003814697266
578 0.08100008964538574
579 0.0690000057220459
580 0.06399989128112793
581 0.051000118255615234
582 0.08999991416931152
583 0.15600013732910156
584 0.7829999923706055
585 0.15600013732910156
586 0.1809999942779541
587 0.1359999179840088
588 0.09600019454956055
589 0.16100001335144043
590 0.12800002098083496
591 0.14599990844726562
592 0.13299989700317383
593 0.12000012397766113
594 0.17499995231628418
595 0.13100004196166992
596 0.13000011444091797
597 0.12999987602233887
598 0.13499999046325684
599 0.1640000343322754
600 0.23099994659423828
601 0.21600008010864258
602 0.14599990844726562
603 0.1380000114440918
604 0.14300012588500977
605 0.1419999599456787
606 0.11299991607666016
607 0.11700010299682617
608 0.14299988746643066
609 0.11300015449523926
610 0.0820000171661377
611 0.09999990463256836
612 0.15599989891052246
613 0.1659998893737793
614 0.11800003051757812
615 0.11999988555908203
616 0.08699989318847656
617 0.11100006103515625
618 0.1490001678466797
619 0.10600018501281738
620 0.14100003242492676
621 0.127000093460083
622 0.11899995803833008
623 0.13499999046325684
624 0.14800000190734863
625 0.16899991035461426
626 0.1919999122619629
627 0.1679999828338623
628 0.11400008201599121
629 0.059999942779541016
630 0.05499982833862305
631 0.07200002670288086
632 0.08099985122680664
633 0.07199978828430176
634 0.0690000057220459
635 0.07599997520446777
636 0.07599997520446777
637 0.09599995613098145
638 0.08299994468688965
639 0.07699990272521973
640 0.07899999618530273
641 0.06500005722045898
642 0.07000017166137695
643 0.05900001525878906
644 0.0970001220703125
645 0.06200003623962402
646 0.11400008201599121
647 0.14100003242492676
648 0.07899999618530273
649 0.0970001220703125
650 0.08099985122680664
651 0.12400007247924805
652 0.12599992752075195
653 0.07299995422363281
654 0.05500006675720215
655 0.07000017166137695
656 0.07899999618530273
657 0.07399988174438477
658 0.08599996566772461
659 0.05900001525878906
660 0.0709998607635498
661 0.08699989318847656
662 0.06699991226196289
663 0.11599993705749512
664 0.15600013732910156
665 0.10899996757507324
666 0.048999786376953125
667 0.0709998607635498
668 0.06999993324279785
669 0.12199997901916504
670 0.07200002670288086
671 0.0969998836517334
672 0.0839998722076416
673 0.04900002479553223
674 0.08899998664855957
675 0.1919999122619629
676 0.07599997520446777
677 0.07699990272521973
678 0.1119999885559082
679 0.11300015449523926
680 0.1099998950958252
681 0.09200000762939453
682 0.07399988174438477
683 0.08899998664855957
684 0.11299991607666016
685 0.06100010871887207
686 0.06599998474121094
687 0.0820000171661377
688 0.06299996376037598
689 0.08899998664855957
690 0.07299995422363281
691 0.05299997329711914
692 0.05500006675720215
693 0.07500004768371582
694 0.06800007820129395
695 0.07299995422363281
696 0.10299992561340332
697 0.07599997520446777
698 0.05000019073486328
699 0.10500001907348633
700 0.07399988174438477
701 0.08499979972839355
702 0.07200002670288086
703 0.10100007057189941
704 0.0839998722076416
705 0.08499979972839355
706 0.07800006866455078
707 0.06799983978271484
708 0.11599993705749512
709 0.06099987030029297
710 0.11800003051757812
711 0.18000006675720215
712 0.18499994277954102
713 0.18500018119812012
714 0.15799999237060547
715 0.1419999599456787
716 0.13500022888183594
717 0.15000009536743164
718 0.11400008201599121
719 0.11099982261657715
720 0.12899994850158691
721 0.11400008201599121
722 0.1510000228881836
723 0.10899996757507324
724 0.06799983978271484
725 0.16199994087219238
726 0.11699986457824707
727 0.12599992752075195
728 0.1360001564025879
729 0.11700010299682617
730 0.11399984359741211
731 0.10500001907348633
732 0.11899995803833008
733 0.11800003051757812
734 0.14800000190734863
735 0.13100004196166992
736 0.09299993515014648
737 0.14400005340576172
738 0.13299989700317383
739 0.11099982261657715
740 0.13499999046325684
741 0.15899991989135742
742 0.15200018882751465
743 0.14700007438659668
744 0.1119999885559082
745 0.12199997901916504
746 0.11299991607666016
747 0.14599990844726562
748 0.12299990653991699
749 0.17100000381469727
750 0.1979999542236328
751 0.1659998893737793
752 0.1530001163482666
753 0.16700005531311035
754 0.1510000228881836
755 0.1359999179840088
756 0.2070000171661377
757 0.12100005149841309
758 0.13899993896484375
759 0.10099983215332031
760 0.13299989700317383
761 0.11599993705749512
762 0.08700013160705566
763 0.06400012969970703
764 0.05299997329711914
765 0.08700013160705566
766 0.10800004005432129
767 0.12999987602233887
768 0.12999987602233887
769 0.0690000057220459
770 0.05500006675720215
771 0.0840001106262207
772 0.054000139236450195
773 0.11800003051757812
774 0.0690000057220459
775 0.0839998722076416
776 0.0989999771118164
777 0.07600021362304688
778 0.08799982070922852
779 0.06399989128112793
780 0.08100008964538574
781 0.12000012397766113
782 0.06699991226196289
783 0.07000017166137695
784 0.09300017356872559
785 0.08500003814697266
786 0.125
787 0.06399989128112793
788 0.059999942779541016
789 0.07599997520446777
790 0.08500003814697266
791 0.15799999237060547
792 0.08099985122680664
793 0.06700015068054199
794 0.059999942779541016
795 0.11800003051757812
796 0.07299995422363281
797 0.06099987030029297
798 0.14100003242492676
799 0.11100006103515625
800 0.06599998474121094
801 0.10699987411499023
802 0.11899995803833008
803 0.07400012016296387
804 0.06200003623962402
805 0.08000016212463379
806 0.06999993324279785
807 0.0690000057220459
808 0.0839998722076416
809 0.059999942779541016
810 0.06599998474121094
811 0.10800004005432129
812 0.0710000991821289
813 0.06299996376037598
814 0.07999992370605469
815 0.0840001106262207
816 0.15199995040893555
817 0.06299996376037598
818 0.07200002670288086
819 0.06799983978271484
820 0.07299995422363281
821 0.056999921798706055
822 0.1119999885559082
823 0.07299995422363281
824 0.054000139236450195
825 0.09599995613098145
826 0.08099985122680664
827 0.06999993324279785
828 0.06500005722045898
829 0.09400010108947754
830 0.06400012969970703
831 0.12400007247924805
832 0.15199995040893555
833 0.07200002670288086
834 0.07199978828430176
835 0.08500003814697266
836 0.0559999942779541
837 0.09400010108947754
838 0.08500003814697266
839 0.04399991035461426
840 0.06799983978271484
841 0.08999991416931152
842 0.06700015068054199
843 0.053999900817871094
844 0.11100006103515625
845 0.06800007820129395
846 0.08699989318847656
847 0.07399988174438477
848 0.0690000057220459
849 0.09999990463256836
850 0.07899999618530273
851 0.14800000190734863
852 0.0559999942779541
853 0.09800004959106445
854 0.07700014114379883
855 0.0690000057220459
856 0.11500000953674316
857 0.05900001525878906
858 0.06799983978271484
859 0.0710000991821289
860 0.09299993515014648
861 0.18400001525878906
862 0.15400004386901855
863 0.125
864 0.11599993705749512
865 0.14400005340576172
866 0.11500000953674316
867 0.15700006484985352
868 0.1549999713897705
869 0.19700002670288086
870 0.18700003623962402
871 0.15600013732910156
872 0.15199995040893555
873 0.12800002098083496
874 0.15899991989135742
875 0.2109999656677246
876 0.20099997520446777
877 0.17499995231628418
878 0.15199995040893555
879 0.11500000953674316
880 0.12299990653991699
881 0.12800002098083496
882 0.18600010871887207
883 0.12800002098083496
884 0.15000009536743164
885 0.13399982452392578
886 0.12199997901916504
887 0.14700007438659668
888 0.17199993133544922
889 0.2649998664855957
890 0.25
891 0.25099992752075195
892 0.20399999618530273
893 0.2220001220703125
894 0.16500020027160645
895 0.17300009727478027
896 0.23600006103515625
897 0.19099998474121094
898 0.15599989891052246
899 0.09800004959106445
900 0.18400001525878906
901 0.20000004768371582
902 0.1660001277923584
903 0.10400009155273438
904 0.14899992942810059
905 0.11100006103515625
906 0.14699983596801758
907 0.16900014877319336
908 0.1809999942779541

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_125_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 124
Total clients:	 125


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_125_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.42 0.55 1.52
3.88 0.93 1.64
5.47 1.36 1.77
9.35 2.34 2.08
12.7 3.28 2.39
15.9 4.29 2.73
17.3 4.97 2.97
17.5 5.43 3.14
17.3 5.78 3.28
16.8 6.05 3.40
17.6 6.59 3.60
18.1 7.07 3.79
18.6 7.53 3.97
19.3 8.05 4.18
18.7 8.28 4.30
18.2 8.54 4.43
19.9 9.20 4.68
19.8 9.54 4.84
19.3 9.77 4.97
20.0 10.2 5.18
20.2 10.6 5.35
19.9 10.8 5.48
19.2 11.0 5.59
18.2 11.1 5.67
18.9 11.4 5.85
19.6 11.9 6.05
20.1 12.2 6.23
20.1 12.5 6.38
18.8 12.4 6.43
17.9 12.5 6.50
18.4 12.8 6.66
20.4 13.4 6.93
20.3 13.6 7.07
19.9 13.7 7.19
19.6 13.8 7.23
18.6 13.8 7.30
18.1 13.8 7.38
18.2 14.0 7.51
17.3 13.9 7.56
17.6 14.1 7.68
18.2 14.3 7.83
17.0 14.2 7.86
16.4 14.2 7.92
16.2 14.2 7.99
15.8 14.2 8.06
16.4 14.4 8.18
16.1 14.3 8.24
15.9 14.4 8.32
16.8 14.6 8.46
17.4 14.8 8.59
16.3 14.7 8.61
15.7 14.6 8.65
15.8 14.6 8.73
15.3 14.6 8.77
15.5 14.6 8.85
15.3 14.6 8.91
16.2 14.8 9.04
15.6 14.7 9.08
15.6 14.8 9.15
18.0 15.3 9.39
17.6 15.3 9.46
19.1 15.7 9.65
19.0 15.8 9.74
19.3 16.0 9.86
19.7 16.2 9.99
19.6 16.3 10.1
18.5 16.1 10.1
19.3 16.4 10.3
20.3 16.7 10.4
19.3 16.6 10.4
19.1 16.6 10.5
18.9 16.7 10.6
18.6 16.7 10.7
17.6 16.6 10.7
18.3 16.7 10.8
19.0 16.9 10.9
18.0 16.8 11.0
17.2 16.6 11.0
18.2 16.9 11.1
17.8 16.8 11.2
16.9 16.7 11.2
18.8 17.1 11.4
18.0 16.9 11.4
17.5 16.9 11.4
17.3 16.8 11.5
17.3 16.9 11.5
18.6 17.2 11.7
18.6 17.2 11.8
20.6 17.7 12.0
21.0 17.9 12.1
22.0 18.2 12.3
21.6 18.2 12.3
23.4 18.7 12.6
22.2 18.6 12.6
22.1 18.7 12.7
20.4 18.5 12.7
19.1 18.2 12.7
18.8 18.2 12.7
17.6 18.0 12.7
18.2 18.1 12.8
17.3 17.9 12.8
16.7 17.8 12.8
17.1 17.8 12.9
18.0 18.0 13.0
17.8 17.9 13.0
18.1 18.0 13.1
19.3 18.3 13.2
20.9 18.6 13.4
20.2 18.6 13.4
20.3 18.6 13.5
19.5 18.5 13.5
20.4 18.7 13.7
19.8 18.7 13.7
18.8 18.5 13.7
19.7 18.7 13.8
18.8 18.5 13.8
18.6 18.5 13.8
18.9 18.5 13.9
18.8 18.5 14.0
17.8 18.3 13.9
17.1 18.2 13.9
19.2 18.6 14.1
19.4 18.6 14.2
20.6 18.9 14.3
18.9 18.6 14.3
18.3 18.5 14.3
19.3 18.7 14.4
18.4 18.5 14.4
19.0 18.6 14.5
18.9 18.6 14.5
18.7 18.6 14.5
20.0 18.9 14.7
20.5 19.1 14.8
19.4 18.8 14.8
18.5 18.7 14.7
17.6 18.5 14.7
18.8 18.7 14.8
19.4 18.8 14.9
17.7 18.5 14.8
17.6 18.4 14.9
17.4 18.4 14.9
18.0 18.4 14.9
17.9 18.4 15.0
17.4 18.3 15.0
16.5 18.1 14.9
16.4 18.0 14.9
17.1 18.1 15.0
16.1 17.8 15.0
15.9 17.8 15.0
16.3 17.8 15.0
17.3 17.9 15.1
16.6 17.8 15.1
16.3 17.7 15.1
16.0 17.6 15.1
17.8 17.9 15.2
17.6 17.9 15.2
17.5 17.8 15.2
18.7 18.1 15.3
17.5 17.8 15.3
17.7 17.9 15.3
17.0 17.7 15.3
17.3 17.7 15.3
19.1 18.1 15.5
18.0 17.9 15.4
19.2 18.1 15.5
18.6 18.1 15.5
18.4 18.1 15.6
19.4 18.3 15.7
19.5 18.3 15.7
19.6 18.4 15.8
18.6 18.2 15.7
17.7 18.0 15.7
17.2 17.9 15.7
18.2 18.1 15.8
17.4 17.9 15.7
17.4 17.9 15.8
17.7 18.0 15.8
17.9 18.0 15.8
16.7 17.7 15.8
17.5 17.9 15.8
16.5 17.7 15.8
17.5 17.8 15.9
18.0 17.9 15.9
17.6 17.8 15.9
17.6 17.8 15.9
17.3 17.7 15.9
17.7 17.8 15.9
17.8 17.8 16.0
18.9 18.1 16.1
18.9 18.1 16.1
21.0 18.6 16.3
19.5 18.3 16.2
18.8 18.2 16.2
19.4 18.4 16.3
18.3 18.1 16.2
18.9 18.3 16.3
19.5 18.4 16.4
18.8 18.3 16.4
18.4 18.3 16.4
18.0 18.2 16.4


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_125_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
14112

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_150_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.0409998893737793
1 0.04200005531311035
2 0.03699994087219238
3 0.015999794006347656
4 0.016000032424926758
5 0.023999929428100586
6 0.023999929428100586
7 0.028999805450439453
8 0.01699995994567871
9 0.031999826431274414
10 0.032000064849853516
11 0.031000137329101562
12 0.026000022888183594
13 0.02500009536743164
14 0.026000022888183594
15 0.029999971389770508
16 0.02499985694885254
17 0.023999929428100586
18 0.03099989891052246
19 0.02499985694885254
20 0.031000137329101562
21 0.032000064849853516
22 0.03399991989135742
23 0.026000022888183594
24 0.02500009536743164
25 0.03299999237060547
26 0.037999868392944336
27 0.03099989891052246
28 0.026000022888183594
29 0.023999929428100586
30 0.029999971389770508
31 0.02499985694885254
32 0.01699995994567871
33 0.02500009536743164
34 0.034999847412109375
35 0.026000022888183594
36 0.023999929428100586
37 0.03399991989135742
38 0.020999908447265625
39 0.029000043869018555
40 0.026000022888183594
41 0.03299999237060547
42 0.02500009536743164
43 0.01699995994567871
44 0.024000167846679688
45 0.02499985694885254
46 0.029000043869018555
47 0.023999929428100586
48 0.032000064849853516
49 0.03600001335144043
50 0.03899979591369629
51 0.023000001907348633
52 0.04400014877319336
53 0.026000022888183594
54 0.029999971389770508
55 0.02500009536743164
56 0.026000022888183594
57 0.02500009536743164
58 0.03299999237060547
59 0.023999929428100586
60 0.02500009536743164
61 0.024000167846679688
62 0.04400014877319336
63 0.03099989891052246
64 0.019999980926513672
65 0.02499985694885254
66 0.03099989891052246
67 0.015999794006347656
68 0.02499985694885254
69 0.02499985694885254
70 0.028999805450439453
71 0.02499985694885254
72 0.01699995994567871
73 0.02500009536743164
74 0.03300023078918457
75 0.0559999942779541
76 0.019999980926513672
77 0.0280001163482666
78 0.026000022888183594
79 0.031000137329101562
80 0.029999971389770508
81 0.029000043869018555
82 0.016000032424926758
83 0.03299999237060547
84 0.01699995994567871
85 0.02500009536743164
86 0.02500009536743164
87 0.02500009536743164
88 0.02200007438659668
89 0.02500009536743164
90 0.02500009536743164
91 0.029000043869018555
92 0.0280001163482666
93 0.029999971389770508
94 0.02499985694885254
95 0.026000022888183594
96 0.03099989891052246
97 0.025999784469604492
98 0.025999784469604492
99 0.02499985694885254
100 0.0559999942779541
101 0.0409998893737793
102 0.029000043869018555
103 0.026000022888183594
104 0.03299999237060547
105 0.02499985694885254
106 0.01699995994567871
107 0.026000022888183594
108 0.032000064849853516
109 0.02700018882751465
110 0.02499985694885254
111 0.026000022888183594
112 0.029999971389770508
113 0.02500009536743164
114 0.026000022888183594
115 0.02500009536743164
116 0.03299999237060547
117 0.02500009536743164
118 0.023999929428100586
119 0.029000043869018555
120 0.03399991989135742
121 0.03099989891052246
122 0.02500009536743164
123 0.03000020980834961
124 0.02500009536743164
125 0.037999868392944336
126 0.056999921798706055
127 0.03600001335144043
128 0.026000022888183594
129 0.026000022888183594
130 0.026000022888183594
131 0.032000064849853516
132 0.01699995994567871
133 0.026000022888183594
134 0.026000022888183594
135 0.029999971389770508
136 0.031000137329101562
137 0.029000043869018555
138 0.026000022888183594
139 0.03600001335144043
140 0.024000167846679688
141 0.026999950408935547
142 0.03000020980834961
143 0.026000022888183594
144 0.02499985694885254
145 0.02499985694885254
146 0.031999826431274414
147 0.03600001335144043
148 0.032000064849853516
149 0.029999971389770508
150 0.039999961853027344
151 0.03399991989135742
152 0.02700018882751465
153 0.029999971389770508
154 0.03099989891052246
155 0.029999971389770508
156 0.02499985694885254
157 0.031000137329101562
158 0.02500009536743164
159 0.02500009536743164
160 0.02500009536743164
161 0.03299999237060547
162 0.026999950408935547
163 0.02500009536743164
164 0.026000022888183594
165 0.03600001335144043
166 0.021000146865844727
167 0.02200007438659668
168 0.02500009536743164
169 0.031000137329101562
170 0.016000032424926758
171 0.02500009536743164
172 0.02500009536743164
173 0.026000022888183594
174 0.031000137329101562
175 0.04900002479553223
176 0.03600001335144043
177 0.031000137329101562
178 0.031000137329101562
179 0.026000022888183594
180 0.02500009536743164
181 0.029999971389770508
182 0.03299999237060547
183 0.029999971389770508
184 0.021000146865844727
185 0.031000137329101562
186 0.016000032424926758
187 0.02500009536743164
188 0.02500009536743164
189 0.01699995994567871
190 0.03000020980834961
191 0.02499985694885254
192 0.02499985694885254
193 0.03399991989135742
194 0.029999971389770508
195 0.03299999237060547
196 0.01900005340576172
197 0.02500009536743164
198 0.03000020980834961
199 0.026000022888183594
200 0.046000003814697266
201 0.03099989891052246
202 0.026000022888183594
203 0.026000022888183594
204 0.02500009536743164
205 0.023999929428100586
206 0.029999971389770508
207 0.02500009536743164
208 0.039999961853027344
209 0.029000043869018555
210 0.03299999237060547
211 0.02500009536743164
212 0.024000167846679688
213 0.02500009536743164
214 0.029000043869018555
215 0.02500009536743164
216 0.02500009536743164
217 0.032000064849853516
218 0.02500009536743164
219 0.028999805450439453
220 0.03299999237060547
221 0.034999847412109375
222 0.026000022888183594
223 0.023999929428100586
224 0.02500009536743164
225 0.04999995231628418
226 0.042999982833862305
227 0.032000064849853516
228 0.026999950408935547
229 0.029000043869018555
230 0.02500009536743164
231 0.02500009536743164
232 0.03500008583068848
233 0.02499985694885254
234 0.02499985694885254
235 0.026999950408935547
236 0.03699994087219238
237 0.029000043869018555
238 0.0279998779296875
239 0.015999794006347656
240 0.03099989891052246
241 0.026000022888183594
242 0.02500009536743164
243 0.02499985694885254
244 0.020999908447265625
245 0.026000022888183594
246 0.03299999237060547
247 0.029999971389770508
248 0.037999868392944336
249 0.02499985694885254
250 0.023000001907348633
251 0.0279998779296875
252 0.021999835968017578
253 0.04200005531311035
254 0.02700018882751465
255 0.02500009536743164
256 0.031999826431274414
257 0.02499985694885254
258 0.026000022888183594
259 0.02500009536743164
260 0.029999971389770508
261 0.02499985694885254
262 0.01699995994567871
263 0.02500009536743164
264 0.03500008583068848
265 0.029999971389770508
266 0.0279998779296875
267 0.02499985694885254
268 0.029999971389770508
269 0.025999784469604492
270 0.02499985694885254
271 0.02499985694885254
272 0.03399991989135742
273 0.026000022888183594
274 0.02499985694885254
275 0.042999982833862305
276 0.042999982833862305
277 0.0280001163482666
278 0.02500009536743164
279 0.03099989891052246
280 0.023999929428100586
281 0.03099989891052246
282 0.02499985694885254
283 0.03099989891052246
284 0.02500009536743164
285 0.02500009536743164
286 0.02500009536743164
287 0.032000064849853516
288 0.026000022888183594
289 0.016000032424926758
290 0.023999929428100586
291 0.01699995994567871
292 0.037999868392944336
293 0.02200007438659668
294 0.03000020980834961
295 0.017999887466430664
296 0.03299999237060547
297 0.02499985694885254
298 0.02499985694885254
299 0.02499985694885254
300 0.03900003433227539
301 0.037999868392944336
302 0.018999814987182617
303 0.02500009536743164
304 0.03099989891052246
305 0.02500009536743164
306 0.016000032424926758
307 0.01699995994567871
308 0.02500009536743164
309 0.026999950408935547
310 0.03600001335144043
311 0.026999950408935547
312 0.01699995994567871
313 0.02499985694885254
314 0.031000137329101562
315 0.02500009536743164
316 0.026000022888183594
317 0.026000022888183594
318 0.029000043869018555
319 0.02500009536743164
320 0.03500008583068848
321 0.039999961853027344
322 0.023000001907348633
323 0.023000001907348633
324 0.026000022888183594
325 0.03099989891052246
326 0.03800010681152344
327 0.03800010681152344
328 0.03299999237060547
329 0.026999950408935547
330 0.032000064849853516
331 0.01699995994567871
332 0.02500009536743164
333 0.02500009536743164
334 0.029999971389770508
335 0.026000022888183594
336 0.02500009536743164
337 0.02500009536743164
338 0.04200005531311035
339 0.032000064849853516
340 0.026999950408935547
341 0.029000043869018555
342 0.032000064849853516
343 0.016000032424926758
344 0.02500009536743164
345 0.02500009536743164
346 0.031000137329101562
347 0.02499985694885254
348 0.023999929428100586
349 0.025999784469604492
350 0.03399991989135742
351 0.029999971389770508
352 0.0280001163482666
353 0.026999950408935547
354 0.029999971389770508
355 0.02700018882751465
356 0.026000022888183594
357 0.026000022888183594
358 0.032000064849853516
359 0.02500009536743164
360 0.026000022888183594
361 0.026000022888183594
362 0.029999971389770508
363 0.034999847412109375
364 0.029999971389770508
365 0.034999847412109375
366 0.026999950408935547
367 0.02500009536743164
368 0.02499985694885254
369 0.029999971389770508
370 0.02500009536743164
371 0.02500009536743164
372 0.02499985694885254
373 0.03099989891052246
374 0.03800010681152344
375 0.04700016975402832
376 0.03399991989135742
377 0.029999971389770508
378 0.02500009536743164
379 0.026000022888183594
380 0.03299999237060547
381 0.02200007438659668
382 0.019999980926513672
383 0.019999980926513672
384 0.026000022888183594
385 0.03500008583068848
386 0.02500009536743164
387 0.02500009536743164
388 0.02500009536743164
389 0.032000064849853516
390 0.026000022888183594
391 0.02499985694885254
392 0.029000043869018555
393 0.03699994087219238
394 0.031000137329101562
395 0.026000022888183594
396 0.01699995994567871
397 0.01699995994567871
398 0.032000064849853516
399 0.016000032424926758
400 0.03299999237060547
401 0.042999982833862305
402 0.03699994087219238
403 0.02499985694885254
404 0.02499985694885254
405 0.023999929428100586
406 0.031999826431274414
407 0.02499985694885254
408 0.02500009536743164
409 0.026000022888183594
410 0.03800010681152344
411 0.026999950408935547
412 0.02500009536743164
413 0.026000022888183594
414 0.03299999237060547
415 0.026000022888183594
416 0.029000043869018555
417 0.02499985694885254
418 0.029999971389770508
419 0.02499985694885254
420 0.04200005531311035
421 0.03900003433227539
422 0.032000064849853516
423 0.02500009536743164
424 0.02500009536743164
425 0.03699994087219238
426 0.0279998779296875
427 0.029999971389770508
428 0.029999971389770508
429 0.034999847412109375
430 0.026000022888183594
431 0.02500009536743164
432 0.02500009536743164
433 0.031000137329101562
434 0.026000022888183594
435 0.02500009536743164
436 0.02499985694885254
437 0.02499985694885254
438 0.019999980926513672
439 0.03399991989135742
440 0.029000043869018555
441 0.0410001277923584
442 0.02500009536743164
443 0.026000022888183594
444 0.02499985694885254
445 0.03299999237060547
446 0.029000043869018555
447 0.019999980926513672
448 0.016000032424926758
449 0.03399991989135742
450 0.04999995231628418
451 0.024000167846679688
452 0.026000022888183594
453 0.026000022888183594
454 0.029999971389770508
455 0.03600001335144043
456 0.039999961853027344
457 0.029999971389770508
458 0.03299999237060547
459 0.03000020980834961
460 0.02499985694885254
461 0.031999826431274414
462 0.028999805450439453
463 0.029999971389770508
464 0.03900003433227539
465 0.0280001163482666
466 0.039999961853027344
467 0.0279998779296875
468 0.04200005531311035
469 0.026000022888183594
470 0.029000043869018555
471 0.029000043869018555
472 0.039999961853027344
473 0.03000020980834961
474 0.029000043869018555
475 0.05800008773803711
476 0.042999982833862305
477 0.03399991989135742
478 0.026000022888183594
479 0.03600001335144043
480 0.029000043869018555
481 0.032000064849853516
482 0.0280001163482666
483 0.03600001335144043
484 0.03500008583068848
485 0.02200007438659668
486 0.026999950408935547
487 0.026000022888183594
488 0.028999805450439453
489 0.03099989891052246
490 0.0279998779296875
491 0.016000032424926758
492 0.03900003433227539
493 0.0280001163482666
494 0.0280001163482666
495 0.039999961853027344
496 0.032000064849853516
497 0.029999971389770508
498 0.029999971389770508
499 0.016000032424926758
500 0.06100010871887207
501 0.031999826431274414
502 0.0410001277923584
503 0.0280001163482666
504 0.029000043869018555
505 0.032000064849853516
506 0.03399991989135742
507 0.029999971389770508
508 0.0410001277923584
509 0.019999980926513672
510 0.026999950408935547
511 0.017999887466430664
512 0.029000043869018555
513 0.0280001163482666
514 0.0280001163482666
515 0.03800010681152344
516 0.029000043869018555
517 0.029000043869018555
518 0.039999961853027344
519 0.02700018882751465
520 0.02200007438659668
521 0.02200007438659668
522 0.029999971389770508
523 0.02700018882751465
524 0.023000001907348633
525 0.03800010681152344
526 0.03399991989135742
527 0.02499985694885254
528 0.03800010681152344
529 0.016000032424926758
530 0.016000032424926758
531 0.028999805450439453
532 0.0279998779296875
533 0.03399991989135742
534 0.03299999237060547
535 0.0279998779296875
536 0.029000043869018555
537 0.04399991035461426
538 0.029999971389770508
539 0.0280001163482666
540 0.029000043869018555
541 0.03899979591369629
542 0.028999805450439453
543 0.028999805450439453
544 0.03900003433227539
545 0.029000043869018555
546 0.029999971389770508
547 0.042999982833862305
548 0.0410001277923584
549 0.029999971389770508
550 0.037999868392944336
551 0.03600001335144043
552 0.037999868392944336
553 0.029000043869018555
554 0.03299999237060547
555 0.02500009536743164
556 0.03400015830993652
557 0.01699995994567871
558 0.032000064849853516
559 0.0280001163482666
560 0.03500008583068848
561 0.032000064849853516
562 0.0279998779296875
563 0.029000043869018555
564 0.03800010681152344
565 0.03599977493286133
566 0.028999805450439453
567 0.019999980926513672
568 0.03500008583068848
569 0.056999921798706055
570 0.0559999942779541
571 0.039999961853027344
572 0.05299997329711914
573 0.039999961853027344
574 0.023999929428100586
575 0.07399988174438477
576 0.03699994087219238
577 0.0280001163482666
578 0.026000022888183594
579 0.032000064849853516
580 0.015999794006347656
581 0.03399991989135742
582 0.04200005531311035
583 0.019999980926513672
584 0.026999950408935547
585 0.03500008583068848
586 0.03299999237060547
587 0.029000043869018555
588 0.0280001163482666
589 0.03800010681152344
590 0.0280001163482666
591 0.0280001163482666
592 0.03900003433227539
593 0.0409998893737793
594 0.029999971389770508
595 0.029999971389770508
596 0.046000003814697266
597 0.029999971389770508
598 0.03699994087219238
599 0.03699994087219238
600 0.04199981689453125
601 0.05500006675720215
602 0.032000064849853516
603 0.031000137329101562
604 0.0279998779296875
605 0.032000064849853516
606 0.029000043869018555
607 0.03699994087219238
608 0.032000064849853516
609 0.0280001163482666
610 0.029000043869018555
611 0.051000118255615234
612 0.031999826431274414
613 0.032000064849853516
614 0.04400014877319336
615 0.032000064849853516
616 0.0279998779296875
617 0.029999971389770508
618 0.03800010681152344
619 0.029000043869018555
620 0.032000064849853516
621 0.0280001163482666
622 0.046000003814697266
623 0.032000064849853516
624 0.029000043869018555
625 0.04500007629394531
626 0.03900003433227539
627 0.029999971389770508
628 0.029999971389770508
629 0.019999980926513672
630 0.03900003433227539
631 0.028999805450439453
632 0.0279998779296875
633 0.019999980926513672
634 0.029000043869018555
635 0.03399991989135742
636 0.031000137329101562
637 0.03600001335144043
638 0.040000200271606445
639 0.029000043869018555
640 0.031999826431274414
641 0.032000064849853516
642 0.03600001335144043
643 0.026000022888183594
644 0.032000064849853516
645 0.03600001335144043
646 0.028999805450439453
647 0.020000219345092773
648 0.029000043869018555
649 0.03299999237060547
650 0.026999950408935547
651 0.031999826431274414
652 0.029999971389770508
653 0.0410001277923584
654 0.03800010681152344
655 0.029999971389770508
656 0.0280001163482666
657 0.032000064849853516
658 0.03500008583068848
659 0.0280001163482666
660 0.031000137329101562
661 0.03600001335144043
662 0.032000064849853516
663 0.0280001163482666
664 0.03399991989135742
665 0.0409998893737793
666 0.03399991989135742
667 0.0280001163482666
668 0.029999971389770508
669 0.04399991035461426
670 0.03699994087219238
671 0.032000064849853516
672 0.03500008583068848
673 0.03299999237060547
674 0.04400014877319336
675 0.05900001525878906
676 0.032000064849853516
677 0.026999950408935547
678 0.032000064849853516
679 0.03399991989135742
680 0.03400015830993652
681 0.03299999237060547
682 0.029000043869018555
683 0.03600001335144043
684 0.031000137329101562
685 0.016000032424926758
686 0.01699995994567871
687 0.019999980926513672
688 0.03399991989135742
689 0.029000043869018555
690 0.03299999237060547
691 0.029000043869018555
692 0.0410001277923584
693 0.03600001335144043
694 0.028999805450439453
695 0.026000022888183594
696 0.037000179290771484
697 0.029000043869018555
698 0.0280001163482666
699 0.03900003433227539
700 0.03699994087219238
701 0.037999868392944336
702 0.029999971389770508
703 0.026999950408935547
704 0.034999847412109375
705 0.019999980926513672
706 0.0279998779296875
707 0.029000043869018555
708 0.03900003433227539
709 0.03299999237060547
710 0.020999908447265625
711 0.029000043869018555
712 0.031999826431274414
713 0.032000064849853516
714 0.0279998779296875
715 0.029000043869018555
716 0.0280001163482666
717 0.03600001335144043
718 0.01699995994567871
719 0.019999980926513672
720 0.03400015830993652
721 0.037999868392944336
722 0.019999980926513672
723 0.026000022888183594
724 0.029999971389770508
725 0.04399991035461426
726 0.031000137329101562
727 0.03800010681152344
728 0.03599977493286133
729 0.023999929428100586
730 0.0280001163482666
731 0.032000064849853516
732 0.0280001163482666
733 0.03699994087219238
734 0.019999980926513672
735 0.029000043869018555
736 0.03299999237060547
737 0.037999868392944336
738 0.03400015830993652
739 0.029000043869018555
740 0.029000043869018555
741 0.039999961853027344
742 0.0279998779296875
743 0.028999805450439453
744 0.03099989891052246
745 0.034999847412109375
746 0.019999980926513672
747 0.029999971389770508
748 0.032000064849853516
749 0.01900005340576172
750 0.04499983787536621
751 0.037000179290771484
752 0.026000022888183594
753 0.0280001163482666
754 0.03500008583068848
755 0.020999908447265625
756 0.03299999237060547
757 0.02500009536743164
758 0.03600001335144043
759 0.03299999237060547
760 0.029000043869018555
761 0.01699995994567871
762 0.040000200271606445
763 0.029000043869018555
764 0.031999826431274414
765 0.016000032424926758
766 0.03099989891052246
767 0.04800009727478027
768 0.029000043869018555
769 0.026000022888183594
770 0.03800010681152344
771 0.029999971389770508
772 0.029999971389770508
773 0.032000064849853516
774 0.03400015830993652
775 0.06999993324279785
776 0.03500008583068848
777 0.03400015830993652
778 0.029000043869018555
779 0.03299999237060547
780 0.028999805450439453
781 0.03399991989135742
782 0.031999826431274414
783 0.03800010681152344
784 0.029000043869018555
785 0.03699994087219238
786 0.029000043869018555
787 0.018999814987182617
788 0.0279998779296875
789 0.034999847412109375
790 0.032000064849853516
791 0.029000043869018555
792 0.031999826431274414
793 0.03699994087219238
794 0.026999950408935547
795 0.03299999237060547
796 0.029999971389770508
797 0.03500008583068848
798 0.021000146865844727
799 0.029000043869018555
800 0.04999995231628418
801 0.0410001277923584
802 0.032000064849853516
803 0.029000043869018555
804 0.020000219345092773
805 0.029000043869018555
806 0.03500008583068848
807 0.023000001907348633
808 0.023000001907348633
809 0.0279998779296875
810 0.03399991989135742
811 0.03299999237060547
812 0.028999805450439453
813 0.029000043869018555
814 0.03800010681152344
815 0.01699995994567871
816 0.019999980926513672
817 0.029000043869018555
818 0.04200005531311035
819 0.032000064849853516
820 0.023000001907348633
821 0.0280001163482666
822 0.026000022888183594
823 0.0279998779296875
824 0.03399991989135742
825 0.04700016975402832
826 0.04900002479553223
827 0.039999961853027344
828 0.01900005340576172
829 0.02500009536743164
830 0.031000137329101562
831 0.029000043869018555
832 0.03500008583068848
833 0.031000137329101562
834 0.0280001163482666
835 0.039999961853027344
836 0.029000043869018555
837 0.03099989891052246
838 0.026999950408935547
839 0.040000200271606445
840 0.029000043869018555
841 0.0280001163482666
842 0.03099989891052246
843 0.03600001335144043
844 0.0280001163482666
845 0.032000064849853516
846 0.04200005531311035
847 0.03800010681152344
848 0.031000137329101562
849 0.031999826431274414
850 0.04499983787536621
851 0.03899979591369629
852 0.03299999237060547
853 0.021000146865844727
854 0.03699994087219238
855 0.03299999237060547
856 0.03099989891052246
857 0.03600001335144043
858 0.029000043869018555
859 0.032000064849853516
860 0.029999971389770508
861 0.03600001335144043
862 0.032000064849853516
863 0.016000032424926758
864 0.03299999237060547
865 0.0410001277923584
866 0.0280001163482666
867 0.016000032424926758
868 0.029999971389770508
869 0.042999982833862305
870 0.019999980926513672
871 0.029000043869018555
872 0.029999971389770508
873 0.04399991035461426
874 0.029000043869018555
875 0.043000221252441406
876 0.0410001277923584
877 0.03699994087219238
878 0.029000043869018555
879 0.029000043869018555
880 0.029000043869018555
881 0.023000001907348633
882 0.03600001335144043
883 0.0280001163482666
884 0.039999961853027344
885 0.03800010681152344
886 0.01699995994567871
887 0.03299999237060547
888 0.029000043869018555
889 0.03900003433227539
890 0.032000064849853516
891 0.029000043869018555
892 0.037999868392944336
893 0.039999961853027344
894 0.029000043869018555
895 0.0279998779296875
896 0.042999982833862305
897 0.029000043869018555
898 0.032000064849853516
899 0.03500008583068848
900 0.054000139236450195
901 0.039999961853027344
902 0.032000064849853516
903 0.03299999237060547
904 0.031999826431274414
905 0.03600001335144043
906 0.032000064849853516
907 0.03399991989135742
908 0.0279998779296875
909 0.03399991989135742
910 0.05900001525878906
911 0.029999971389770508
912 0.03900003433227539
913 0.019999980926513672
914 0.05500006675720215
915 0.046000003814697266
916 0.03500008583068848
917 0.05300021171569824
918 0.04200005531311035
919 0.05499982833862305
920 0.06400012969970703
921 0.05900001525878906
922 0.11099982261657715
923 0.03800010681152344
924 0.020999908447265625
925 0.03600001335144043
926 0.051000118255615234
927 0.05200004577636719
928 0.03699994087219238
929 0.032000064849853516
930 0.029000043869018555
931 0.03399991989135742
932 0.037000179290771484
933 0.029999971389770508
934 0.039999961853027344
935 0.029000043869018555
936 0.029999971389770508
937 0.03600001335144043
938 0.046000003814697266
939 0.0279998779296875
940 0.029000043869018555
941 0.032000064849853516
942 0.037999868392944336
943 0.032000064849853516
944 0.042999982833862305
945 0.01699995994567871
946 0.039999961853027344
947 0.029000043869018555
948 0.032000064849853516
949 0.042999982833862305

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_150_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 150
Total clients:	 150


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_150_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.14 0.10 0.14
0.19 0.11 0.14
0.85 0.26 0.19
1.18 0.35 0.22
1.76 0.50 0.27
1.71 0.53 0.28
1.59 0.55 0.29
1.72 0.61 0.32
1.60 0.62 0.32
1.80 0.70 0.35
1.67 0.71 0.36
1.56 0.72 0.37
1.32 0.70 0.36
1.19 0.69 0.36
1.31 0.73 0.38
1.55 0.81 0.41
1.68 0.86 0.43
1.64 0.88 0.44
1.69 0.92 0.46
1.72 0.95 0.48
1.60 0.95 0.48
2.07 1.07 0.52
1.97 1.09 0.54
1.89 1.10 0.55
1.74 1.10 0.55
1.77 1.13 0.57
1.50 1.09 0.56
1.34 1.07 0.56
1.28 1.07 0.56
1.16 1.05 0.56
1.13 1.04 0.57
1.18 1.06 0.58
1.14 1.06 0.58
1.04 1.04 0.58
1.03 1.04 0.58
1.16 1.07 0.60
1.13 1.07 0.60
1.11 1.06 0.61
1.16 1.08 0.62
1.27 1.11 0.63
1.69 1.20 0.67
1.91 1.26 0.69
1.76 1.25 0.70
1.88 1.29 0.72
1.66 1.27 0.72
1.85 1.32 0.74
1.64 1.30 0.74
1.53 1.29 0.74
1.37 1.26 0.74
1.53 1.30 0.75
1.51 1.31 0.76
1.50 1.31 0.77
1.42 1.30 0.77
1.42 1.31 0.78
1.50 1.33 0.79
1.56 1.35 0.81
1.47 1.34 0.81
1.46 1.34 0.82
1.39 1.33 0.82
1.39 1.34 0.83
1.40 1.34 0.83
2.05 1.48 0.88
1.89 1.46 0.88
1.97 1.50 0.90
1.74 1.46 0.90
1.77 1.48 0.91
2.63 1.68 0.98
2.53 1.69 0.99
2.29 1.67 0.99
2.38 1.71 1.01
2.16 1.69 1.01
1.90 1.65 1.01
1.98 1.67 1.02
1.83 1.65 1.02
1.77 1.65 1.03
1.57 1.61 1.02
1.40 1.57 1.02
1.41 1.57 1.02
1.49 1.58 1.03
1.78 1.64 1.06
1.65 1.62 1.06
1.54 1.60 1.06
2.20 1.75 1.11
2.01 1.72 1.11
1.92 1.71 1.11
2.23 1.79 1.14
1.96 1.75 1.13
2.04 1.77 1.15
1.94 1.76 1.15
1.87 1.75 1.16
1.65 1.71 1.15
1.55 1.69 1.15
1.53 1.68 1.15
1.52 1.67 1.16
1.43 1.65 1.15
1.28 1.61 1.15
1.16 1.57 1.14
1.20 1.57 1.14
1.16 1.55 1.14
1.06 1.52 1.14
1.13 1.52 1.14
1.03 1.48 1.13
1.17 1.50 1.14
1.28 1.52 1.15
1.23 1.50 1.15
1.26 1.50 1.15
1.44 1.53 1.17
1.36 1.51 1.17
1.77 1.60 1.20
1.72 1.59 1.20
1.53 1.55 1.19
1.88 1.63 1.22
1.74 1.61 1.22
1.69 1.61 1.22
1.65 1.61 1.22
1.55 1.59 1.22
1.38 1.55 1.21
1.39 1.55 1.22
1.32 1.53 1.21
1.19 1.50 1.21
1.08 1.46 1.20
1.06 1.45 1.20
1.05 1.43 1.19
1.33 1.48 1.21
1.43 1.50 1.22
1.88 1.60 1.26
2.28 1.69 1.29
2.37 1.74 1.31
2.38 1.76 1.32
2.39 1.78 1.33
2.48 1.82 1.35
3.09 1.98 1.41
3.07 2.01 1.43
2.75 1.98 1.42
2.63 1.98 1.43
2.46 1.96 1.43
2.45 1.98 1.44
2.23 1.95 1.44
2.26 1.97 1.45
2.07 1.93 1.44
1.98 1.92 1.44
1.90 1.90 1.44
1.76 1.87 1.44
1.72 1.86 1.44
1.83 1.88 1.45
1.92 1.90 1.46
1.85 1.89 1.46
1.95 1.91 1.47
1.80 1.88 1.47
1.83 1.88 1.47
2.22 1.97 1.51
2.03 1.94 1.50
1.95 1.92 1.50
1.88 1.91 1.50
1.74 1.88 1.49
1.85 1.90 1.51
1.79 1.89 1.51
1.74 1.87 1.51
1.78 1.88 1.51
2.17 1.96 1.54
2.06 1.95 1.54
1.97 1.93 1.54
1.82 1.90 1.54
1.77 1.89 1.54
1.81 1.89 1.54
1.90 1.91 1.55
1.99 1.93 1.56
2.21 1.98 1.58
2.74 2.10 1.63
2.47 2.06 1.62
2.32 2.04 1.62
2.11 2.01 1.61
1.94 1.97 1.60
1.87 1.96 1.60
1.97 1.98 1.61
1.90 1.96 1.61
1.98 1.98 1.62
1.90 1.96 1.62
1.76 1.93 1.61
1.87 1.95 1.62
2.18 2.01 1.65
2.29 2.05 1.66
2.24 2.04 1.67
2.27 2.06 1.68
2.52 2.12 1.70
2.29 2.08 1.69
2.09 2.05 1.69
2.22 2.08 1.70
2.03 2.04 1.69
1.95 2.02 1.69
1.80 1.99 1.68
2.19 2.07 1.71
2.16 2.07 1.72
2.20 2.08 1.72
2.02 2.05 1.72
2.30 2.11 1.74
2.47 2.16 1.76
2.69 2.22 1.78
2.50 2.19 1.78
2.43 2.18 1.78


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_150_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
5772

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_150_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 0.17199993133544922
1 0.13300013542175293
2 0.05900001525878906
3 0.06099987030029297
4 0.07599997520446777
5 0.10100007057189941
6 0.06599998474121094
7 0.07499980926513672
8 0.10500001907348633
9 0.05500006675720215
10 0.06800007820129395
11 0.10199999809265137
12 0.04800009727478027
13 0.08100008964538574
14 0.06100010871887207
15 0.06500005722045898
16 0.0840001106262207
17 0.09800004959106445
18 0.09999990463256836
19 0.07000017166137695
20 0.06999993324279785
21 0.054000139236450195
22 0.07999992370605469
23 0.11899995803833008
24 0.1380000114440918
25 0.1360001564025879
26 0.09100008010864258
27 0.08300018310546875
28 0.08899998664855957
29 0.07299995422363281
30 0.10399985313415527
31 0.0820000171661377
32 0.17100000381469727
33 0.0710000991821289
34 0.06800007820129395
35 0.09099984169006348
36 0.13499999046325684
37 0.11500000953674316
38 0.07899999618530273
39 0.14299988746643066
40 0.10400009155273438
41 0.0690000057220459
42 0.07999992370605469
43 0.12899994850158691
44 0.06999993324279785
45 0.04999995231628418
46 0.09200000762939453
47 0.0989999771118164
48 0.08299994468688965
49 0.11500000953674316
50 0.12299990653991699
51 0.0690000057220459
52 0.15399980545043945
53 0.06599998474121094
54 0.04699993133544922
55 0.059999942779541016
56 0.08099985122680664
57 0.08999991416931152
58 0.06800007820129395
59 0.10899996757507324
60 0.08800005912780762
61 0.07800006866455078
62 0.056999921798706055
63 0.10799980163574219
64 0.09100008010864258
65 0.09599995613098145
66 0.09100008010864258
67 0.0559999942779541
68 0.07899999618530273
69 0.0820000171661377
70 0.09399986267089844
71 0.08599996566772461
72 0.1419999599456787
73 0.10900020599365234
74 0.05000019073486328
75 0.10400009155273438
76 0.125
77 0.08800005912780762
78 0.07299995422363281
79 0.08300018310546875
80 0.06200003623962402
81 0.11499977111816406
82 0.05799984931945801
83 0.09599995613098145
84 0.10500001907348633
85 0.11500000953674316
86 0.11400008201599121
87 0.07599997520446777
88 0.06800007820129395
89 0.06699991226196289
90 0.04999995231628418
91 0.08100008964538574
92 0.1099998950958252
93 0.10599994659423828
94 0.046000003814697266
95 0.0690000057220459
96 0.1119999885559082
97 0.07599997520446777
98 0.13700008392333984
99 0.06399989128112793
100 0.1530001163482666
101 0.08500003814697266
102 0.07700014114379883
103 0.09200000762939453
104 0.06600022315979004
105 0.06599998474121094
106 0.059999942779541016
107 0.0820000171661377
108 0.12100005149841309
109 0.11600017547607422
110 0.09599995613098145
111 0.08999991416931152
112 0.11100006103515625
113 0.07800006866455078
114 0.06200003623962402
115 0.12899994850158691
116 0.08899998664855957
117 0.09500002861022949
118 0.06399989128112793
119 0.10500001907348633
120 0.15599989891052246
121 0.06100010871887207
122 0.07200002670288086
123 0.07599997520446777
124 0.11500000953674316
125 0.08800005912780762
126 0.06399989128112793
127 0.11400008201599121
128 0.09800004959106445
129 0.051999807357788086
130 0.07200002670288086
131 0.13900017738342285
132 0.09999990463256836
133 0.08699989318847656
134 0.0690000057220459
135 0.18499994277954102
136 0.15900015830993652
137 0.24200010299682617
138 0.2519998550415039
139 0.21200013160705566
140 0.21199989318847656
141 0.1530001163482666
142 0.3059999942779541
143 0.2109999656677246
144 0.2980000972747803
145 0.23800015449523926
146 0.16700005531311035
147 0.3510000705718994
148 0.3320000171661377
149 0.36699986457824707
150 0.35500001907348633
151 0.20399999618530273
152 0.19499993324279785
153 0.14499998092651367
154 0.12999987602233887
155 0.1679999828338623
156 0.21399998664855957
157 0.125
158 0.21700000762939453
159 0.23600006103515625
160 0.21300005912780762
161 0.16899991035461426
162 0.19700002670288086
163 0.24300003051757812
164 0.25800013542175293
165 0.21500015258789062
166 0.18499994277954102
167 0.13199996948242188
168 0.14499998092651367
169 0.16900014877319336
170 0.1530001163482666
171 0.13699984550476074
172 0.2389998435974121
173 0.22099995613098145
174 0.2089998722076416
175 0.2840001583099365
176 0.14800000190734863
177 0.21500015258789062
178 0.20800018310546875
179 0.26999998092651367
180 0.21600008010864258
181 0.22699999809265137
182 0.21899986267089844
183 0.21399998664855957
184 0.15899991989135742
185 0.18499994277954102
186 0.22099995613098145
187 0.17599987983703613
188 0.2070000171661377
189 0.16899991035461426
190 0.17100000381469727
191 0.12800002098083496
192 0.1380000114440918
193 0.21499991416931152
194 0.20300006866455078
195 0.1700000762939453
196 0.17300009727478027
197 0.17200016975402832
198 0.20099997520446777
199 0.18199992179870605
200 0.2349998950958252
201 0.2070000171661377
202 0.17499995231628418
203 0.19499993324279785
204 0.17600011825561523
205 0.19899988174438477
206 0.17100000381469727
207 0.1659998893737793
208 0.19099998474121094
209 0.14700007438659668
210 0.18700003623962402
211 0.1979999542236328
212 0.2239999771118164
213 0.1789999008178711
214 0.1700000762939453
215 0.11500000953674316
216 0.17499995231628418
217 0.19499993324279785
218 0.10100007057189941
219 0.09399986267089844
220 0.09799981117248535
221 0.10500001907348633
222 0.08500003814697266
223 0.05800008773803711
224 0.06200003623962402
225 0.10799980163574219
226 0.12899994850158691
227 0.06400012969970703
228 0.08500003814697266
229 0.0559999942779541
230 0.07200002670288086
231 0.053999900817871094
232 0.06800007820129395
233 0.06599998474121094
234 0.053999900817871094
235 0.08500003814697266
236 0.08000016212463379
237 0.17100000381469727
238 0.10199999809265137
239 0.06700015068054199
240 0.04900002479553223
241 0.14499998092651367
242 0.06699991226196289
243 0.06799983978271484
244 0.10199999809265137
245 0.07399988174438477
246 0.08299994468688965
247 0.06699991226196289
248 0.07699990272521973
249 0.08000016212463379
250 0.10699987411499023
251 0.09000015258789062
252 0.1380000114440918
253 0.12600016593933105
254 0.10500001907348633
255 0.06799983978271484
256 0.10100007057189941
257 0.11500000953674316
258 0.06699991226196289
259 0.07800006866455078
260 0.07200002670288086
261 0.04700016975402832
262 0.06199979782104492
263 0.08299994468688965
264 0.09999990463256836
265 0.0839998722076416
266 0.05499982833862305
267 0.04900002479553223
268 0.10800004005432129
269 0.06999993324279785
270 0.10400009155273438
271 0.08800005912780762
272 0.13899993896484375
273 0.07200002670288086
274 0.1099998950958252
275 0.12199997901916504
276 0.125
277 0.08299994468688965
278 0.10899996757507324
279 0.0820000171661377
280 0.07200002670288086
281 0.15600013732910156
282 0.08299994468688965
283 0.08899998664855957
284 0.11800003051757812
285 0.07400012016296387
286 0.1119999885559082
287 0.11800003051757812
288 0.09299993515014648
289 0.07299995422363281
290 0.09599995613098145
291 0.0989999771118164
292 0.11699986457824707
293 0.09500002861022949
294 0.07299995422363281
295 0.10199999809265137
296 0.0709998607635498
297 0.1119999885559082
298 0.11399984359741211
299 0.05000019073486328
300 0.07399988174438477
301 0.08800005912780762
302 0.20600008964538574
303 0.06599998474121094
304 0.06499981880187988
305 0.08500003814697266
306 2.7899999618530273
307 0.06200003623962402
308 0.06399989128112793
309 0.0840001106262207
310 0.10000014305114746
311 0.17600011825561523
312 0.08499979972839355
313 0.11599993705749512
314 0.22100019454956055
315 0.22499990463256836
316 0.19500017166137695
317 0.19300007820129395
318 0.19499993324279785
319 0.11500000953674316
320 0.19700002670288086
321 0.19500017166137695
322 0.16899991035461426
323 0.1119999885559082
324 0.12199997901916504
325 0.2719998359680176
326 0.18600010871887207
327 0.17200016975402832
328 0.15900015830993652
329 0.17100000381469727
330 0.13900017738342285
331 0.307999849319458
332 0.3510000705718994
333 0.34600019454956055
334 0.19700002670288086
335 0.14499998092651367
336 0.1400001049041748
337 0.17499995231628418
338 0.11299991607666016
339 0.16299986839294434
340 0.18400001525878906
341 0.19700002670288086
342 0.15899991989135742
343 0.15600013732910156
344 0.1509997844696045
345 0.14999985694885254
346 0.18000006675720215
347 0.17799997329711914
348 0.16100001335144043
349 0.1549999713897705
350 0.17600011825561523
351 0.2070000171661377
352 0.19899988174438477
353 0.1419999599456787
354 0.10800004005432129
355 0.15999984741210938
356 0.1419999599456787
357 0.22500014305114746
358 0.21700000762939453
359 0.2220001220703125
360 0.1549999713897705
361 0.21700000762939453
362 0.1919999122619629
363 0.2200000286102295
364 0.25
365 0.25300002098083496
366 0.20999979972839355
367 0.19899988174438477
368 0.20000004768371582
369 0.182999849319458
370 0.18499994277954102
371 0.2369999885559082
372 0.22500014305114746
373 0.22099995613098145
374 0.21899986267089844
375 0.24100017547607422
376 0.15400004386901855
377 0.18000006675720215
378 0.08099985122680664
379 0.14400005340576172
380 0.15600013732910156
381 0.14399981498718262
382 0.14499998092651367
383 0.1919999122619629
384 0.20800018310546875
385 0.11800003051757812
386 0.17100000381469727
387 0.14499998092651367
388 0.18200016021728516
389 0.2070000171661377
390 0.14999985694885254
391 0.22899985313415527
392 0.14300012588500977
393 0.20300006866455078
394 0.1700000762939453
395 0.16899991035461426
396 0.23800015449523926
397 0.26399993896484375
398 0.2369999885559082
399 0.12400007247924805
400 0.1419999599456787
401 0.08599996566772461
402 0.053999900817871094
403 0.09800004959106445
404 0.12100005149841309
405 0.0710000991821289
406 0.0559999942779541
407 0.09999990463256836
408 0.11100006103515625
409 0.07699990272521973
410 0.05900001525878906
411 0.06599998474121094
412 0.08500003814697266
413 0.09299993515014648
414 0.11399984359741211
415 0.0559999942779541
416 0.07699990272521973
417 0.06800007820129395
418 0.13299989700317383
419 0.06799983978271484
420 0.10699987411499023
421 0.08999991416931152
422 0.0820000171661377
423 0.06599998474121094
424 0.09400010108947754
425 0.1530001163482666
426 0.08800005912780762
427 0.09599995613098145
428 0.07800006866455078
429 0.09400010108947754
430 0.07599997520446777
431 0.04400014877319336
432 0.06499981880187988
433 0.2049999237060547
434 0.08500003814697266
435 0.04700016975402832
436 0.08800005912780762
437 0.07800006866455078
438 0.0820000171661377
439 0.16100001335144043
440 0.11599993705749512
441 0.0969998836517334
442 0.13000011444091797
443 0.07600021362304688
444 0.10599994659423828
445 0.1119999885559082
446 0.08999991416931152
447 0.06400012969970703
448 0.10599994659423828
449 0.06699991226196289
450 0.12000012397766113
451 0.0989999771118164
452 0.0820000171661377
453 0.125
454 0.08099985122680664
455 0.056999921798706055
456 0.09200000762939453
457 0.056999921798706055
458 0.10599994659423828
459 0.10500001907348633
460 0.07999992370605469
461 0.04900002479553223
462 0.08899998664855957
463 0.10699987411499023
464 0.08299994468688965
465 0.0969998836517334
466 0.11999988555908203
467 0.10199999809265137
468 0.16100001335144043
469 0.07899999618530273
470 0.08699989318847656
471 0.0690000057220459
472 0.06099987030029297
473 0.12199997901916504
474 0.07500004768371582
475 0.06299996376037598
476 0.1400001049041748
477 0.06700015068054199
478 0.06599998474121094
479 0.11899995803833008
480 0.08099985122680664
481 0.13200020790100098
482 0.0690000057220459
483 0.08999991416931152
484 0.15199995040893555
485 0.10899996757507324
486 0.125
487 0.08799982070922852
488 0.06599998474121094
489 0.16699981689453125
490 0.09200000762939453
491 0.06300020217895508
492 0.07400012016296387
493 0.06299996376037598
494 0.10400009155273438
495 0.09500002861022949
496 0.08099985122680664
497 0.11300015449523926
498 0.07200002670288086
499 0.07400012016296387
500 0.09200000762939453
501 0.12199997901916504
502 0.06799983978271484
503 0.17100000381469727
504 0.09500002861022949
505 0.07200002670288086
506 0.11599993705749512
507 0.08100008964538574
508 0.09299993515014648
509 0.13299989700317383
510 0.06099987030029297
511 0.09400010108947754
512 0.0709998607635498
513 0.05900001525878906
514 0.056999921798706055
515 0.12599992752075195
516 0.09299993515014648
517 0.0840001106262207
518 0.10199999809265137
519 0.12800002098083496
520 0.12199997901916504
521 0.13700008392333984
522 0.0690000057220459
523 0.10699987411499023
524 0.10900020599365234
525 0.09599995613098145
526 0.09599995613098145
527 0.06800007820129395
528 0.12400007247924805
529 0.12999987602233887
530 0.07200002670288086
531 0.06800007820129395
532 0.06100010871887207
533 0.06200003623962402
534 0.07699990272521973
535 0.08599996566772461
536 0.08700013160705566
537 0.06699991226196289
538 0.10599994659423828
539 0.07399988174438477
540 0.06599998474121094
541 0.09800004959106445
542 0.06400012969970703
543 0.05900001525878906
544 0.0839998722076416
545 0.07599997520446777
546 0.1119999885559082
547 0.04700016975402832
548 0.07899999618530273
549 0.07300019264221191
550 0.13000011444091797
551 0.08099985122680664
552 0.04999995231628418
553 0.09500002861022949
554 0.12200021743774414
555 0.04999995231628418
556 0.0840001106262207
557 0.10699987411499023
558 0.08599996566772461
559 0.08299994468688965
560 0.056999921798706055
561 0.08699989318847656
562 0.19000005722045898
563 0.15700006484985352
564 0.21700000762939453
565 0.182999849319458
566 0.1919999122619629
567 0.11299991607666016
568 0.15599989891052246
569 0.16299986839294434
570 0.13199996948242188
571 0.21199989318847656
572 0.18000006675720215
573 0.16200017929077148
574 0.20799994468688965
575 0.20099997520446777
576 0.20099997520446777
577 0.1940000057220459
578 0.18700003623962402
579 0.19499993324279785
580 0.19099998474121094
581 0.2219998836517334
582 0.18799996376037598
583 0.1530001163482666
584 0.10899996757507324
585 0.1770000457763672
586 0.12000012397766113
587 0.15599989891052246
588 0.2200000286102295
589 0.23099994659423828
590 0.2670001983642578
591 0.1979999542236328
592 0.1510000228881836
593 0.24000000953674316
594 0.19800019264221191
595 0.23000001907348633
596 0.1549999713897705
597 0.20199990272521973
598 0.1640000343322754
599 0.13000011444091797
600 0.24600005149841309
601 0.1979999542236328
602 0.17199993133544922
603 0.1679999828338623
604 0.19099998474121094
605 0.1419999599456787
606 0.20600008964538574
607 0.23799991607666016
608 0.20600008964538574
609 0.21700000762939453
610 0.13299989700317383
611 0.19299983978271484
612 0.22500014305114746
613 0.1830000877380371
614 0.2219998836517334
615 0.15900015830993652
616 0.23199987411499023
617 0.24099993705749512
618 0.22300004959106445
619 0.21599984169006348
620 0.22300004959106445
621 0.19899988174438477
622 0.25999999046325684
623 0.18400001525878906
624 0.19000005722045898
625 0.18700003623962402
626 0.14100003242492676
627 0.24199986457824707
628 0.18999981880187988
629 0.11600017547607422
630 0.13499999046325684
631 0.20099997520446777
632 0.16499996185302734
633 0.1940000057220459
634 0.24900007247924805
635 0.23199987411499023
636 0.25099992752075195
637 0.20399999618530273
638 0.18000006675720215
639 0.182999849319458
640 0.19900012016296387
641 0.22099995613098145
642 0.23799991607666016
643 0.1399998664855957
644 0.2370002269744873
645 0.22499990463256836
646 0.19299983978271484
647 0.20000004768371582
648 0.21399998664855957
649 0.16199994087219238
650 0.1230001449584961
651 0.1979999542236328
652 0.07899999618530273
653 0.08800005912780762
654 0.08299994468688965
655 0.06800007820129395
656 0.09000015258789062
657 0.04800009727478027
658 0.06699991226196289
659 0.08100008964538574
660 0.09199976921081543
661 0.1809999942779541
662 0.08499979972839355
663 0.0690000057220459
664 0.07299995422363281
665 0.06599998474121094
666 0.1419999599456787
667 0.08500003814697266
668 0.09100008010864258
669 0.0840001106262207
670 0.08700013160705566
671 0.06599998474121094
672 0.0969998836517334
673 0.10199999809265137
674 0.0969998836517334
675 0.1490001678466797
676 0.11099982261657715
677 0.17200016975402832
678 0.06200003623962402
679 0.11999988555908203
680 0.08999991416931152
681 0.13300013542175293
682 0.0690000057220459
683 0.09299993515014648
684 0.07500004768371582
685 0.05800008773803711
686 0.12199997901916504
687 0.08699989318847656
688 0.14299988746643066
689 0.06799983978271484
690 0.05500006675720215
691 0.08100008964538574
692 0.14100003242492676
693 0.056999921798706055
694 0.08700013160705566
695 0.08599996566772461
696 0.05299997329711914
697 0.07899999618530273
698 0.17300009727478027
699 0.09399986267089844
700 0.09400010108947754
701 0.06499981880187988
702 0.14499998092651367
703 0.0710000991821289
704 0.07200002670288086
705 0.0559999942779541
706 0.08699989318847656
707 0.15000009536743164
708 0.07799983024597168
709 0.07800006866455078
710 0.11599993705749512
711 0.07400012016296387
712 0.06399989128112793
713 0.07500004768371582
714 0.17400002479553223
715 0.1359999179840088
716 0.06400012969970703
717 0.05799984931945801
718 0.06799983978271484
719 0.06599998474121094
720 0.17499995231628418
721 0.09100008010864258
722 0.06100010871887207
723 0.10500001907348633
724 0.0690000057220459
725 0.14399981498718262
726 0.12400007247924805
727 0.0709998607635498
728 0.0710000991821289
729 0.12899994850158691
730 0.06200003623962402
731 0.07700014114379883
732 0.05900001525878906
733 0.07200002670288086
734 0.08999991416931152
735 0.07500004768371582
736 0.1100001335144043
737 0.09000015258789062
738 0.06999993324279785
739 0.1399998664855957
740 0.08000016212463379
741 0.07500004768371582
742 0.08000016212463379
743 0.07399988174438477
744 0.10000014305114746
745 0.07200002670288086
746 0.06599998474121094
747 0.06299996376037598
748 0.07400012016296387
749 0.10499978065490723
750 0.14100003242492676
751 0.08800005912780762
752 0.15599989891052246
753 0.19899988174438477
754 0.24600005149841309
755 0.23000001907348633
756 0.21900010108947754
757 0.22600007057189941
758 0.1700000762939453
759 0.1789999008178711
760 0.23799991607666016
761 0.20799994468688965
762 0.1959998607635498
763 0.18899989128112793
764 0.19299983978271484
765 0.16000008583068848
766 0.16899991035461426
767 0.19000005722045898
768 0.18499994277954102
769 0.19499993324279785
770 0.14100003242492676
771 0.1679999828338623
772 0.20300006866455078
773 0.19700002670288086
774 0.16000008583068848
775 0.307999849319458
776 0.18900012969970703
777 0.10699987411499023
778 0.14700007438659668
779 0.3619999885559082
780 0.27699995040893555
781 0.1919999122619629
782 0.2370002269744873
783 0.14600014686584473
784 0.17499995231628418
785 0.18899989128112793
786 0.14299988746643066
787 0.16200017929077148
788 0.19499993324279785
789 0.2090001106262207
790 0.1530001163482666
791 0.1809999942779541
792 0.15900015830993652
793 0.1770000457763672
794 0.2089998722076416
795 0.1919999122619629
796 0.16700005531311035
797 0.1419999599456787
798 0.10899996757507324
799 0.1979999542236328
800 0.26600003242492676
801 0.1660001277923584
802 0.23000001907348633
803 0.2049999237060547
804 0.22899985313415527
805 0.25500011444091797
806 0.3659999370574951
807 0.2950000762939453
808 0.19300007820129395
809 0.1940000057220459
810 0.20399999618530273
811 0.22600007057189941
812 0.2200000286102295
813 0.16899991035461426
814 0.2539999485015869
815 0.2560000419616699
816 0.2330000400543213
817 0.18400001525878906
818 0.1419999599456787
819 0.16299986839294434
820 0.20800018310546875
821 0.20599985122680664
822 0.18400001525878906
823 0.1830000877380371
824 0.1809999942779541
825 0.1940000057220459
826 0.2929999828338623
827 0.24100017547607422
828 0.2350001335144043
829 0.20300006866455078
830 0.252000093460083
831 0.23200011253356934
832 0.23199987411499023
833 0.24200010299682617
834 0.22699999809265137
835 0.16700005531311035
836 0.15799999237060547
837 0.18700003623962402
838 0.1770000457763672
839 0.06299996376037598
840 0.05499982833862305
841 0.1119999885559082
842 0.08800005912780762
843 0.08500003814697266
844 0.05499982833862305
845 0.10500001907348633
846 0.07200002670288086
847 0.10000014305114746
848 0.06100010871887207
849 0.08899998664855957
850 0.18700003623962402
851 0.10100007057189941
852 0.07399988174438477
853 0.11699986457824707
854 0.08800005912780762
855 0.0710000991821289
856 0.07299995422363281
857 0.06799983978271484
858 0.07200002670288086
859 0.06699991226196289
860 0.14699983596801758
861 0.12100005149841309
862 0.05299997329711914
863 0.06200003623962402
864 0.1119999885559082
865 0.11800003051757812
866 0.06500005722045898
867 0.05800008773803711
868 0.059999942779541016
869 0.09200000762939453
870 0.05900001525878906
871 0.04999995231628418
872 0.0709998607635498
873 0.11500000953674316
874 0.08800005912780762
875 0.2109999656677246
876 0.10500001907348633
877 0.07500004768371582
878 0.11400008201599121
879 0.06799983978271484
880 0.09599995613098145
881 0.17199993133544922
882 0.06400012969970703
883 0.06399989128112793
884 0.07500004768371582
885 0.0690000057220459
886 0.07599997520446777
887 0.2329998016357422
888 0.12100005149841309
889 0.10500001907348633
890 0.09999990463256836
891 0.13199996948242188
892 0.1679999828338623
893 0.0989999771118164
894 0.08500003814697266
895 0.1700000762939453
896 0.14100003242492676
897 0.11999988555908203
898 0.09400010108947754
899 0.1269998550415039
900 0.1679999828338623
901 0.16499996185302734
902 0.22699999809265137
903 0.1419999599456787
904 0.11500000953674316
905 0.1419999599456787
906 0.2050001621246338
907 0.1100001335144043
908 0.18400001525878906
909 0.10500001907348633
910 0.07899999618530273
911 0.10400009155273438
912 0.13400006294250488
913 0.07599997520446777
914 0.0820000171661377
915 0.06800007820129395
916 0.14400005340576172
917 0.07399988174438477
918 0.07300019264221191
919 0.10899996757507324

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_150_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 150
Total clients:	 150


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_150_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.77 0.42 1.05
4.09 0.97 1.22
6.09 1.51 1.40
6.76 1.80 1.50
8.14 2.27 1.65
11.2 3.10 1.93
11.8 3.51 2.07
12.5 3.93 2.22
14.7 4.67 2.48
14.9 5.05 2.63
16.4 5.69 2.87
16.8 6.13 3.04
16.4 6.39 3.16
18.3 7.13 3.43
18.0 7.44 3.58
17.8 7.72 3.71
17.6 8.01 3.85
17.4 8.29 3.98
17.9 8.70 4.16
20.4 9.54 4.49
21.4 10.1 4.73
20.0 10.2 4.81
20.4 10.6 5.00
21.4 11.2 5.24
21.9 11.6 5.46
21.2 11.8 5.58
21.1 12.1 5.74
21.4 12.4 5.93
20.6 12.6 6.04
21.0 12.9 6.22
20.8 13.2 6.37
21.2 13.5 6.55
20.4 13.6 6.65
21.6 14.0 6.88
20.8 14.1 6.98
19.3 14.0 7.03
19.2 14.2 7.15
19.5 14.4 7.31
19.8 14.6 7.45
18.4 14.5 7.48
20.4 15.1 7.75
20.2 15.2 7.87
21.4 15.6 8.09
21.2 15.8 8.22
20.6 15.8 8.31
20.4 15.9 8.43
19.3 15.9 8.49
20.6 16.2 8.69
20.2 16.3 8.79
20.5 16.5 8.94
20.0 16.5 9.02
21.0 16.9 9.22
20.6 16.9 9.32
19.5 16.8 9.37
19.3 16.9 9.46
17.4 16.5 9.43
17.1 16.5 9.50
18.5 16.8 9.67
18.2 16.8 9.74
18.9 17.0 9.89
19.6 17.2 10.0
19.2 17.2 10.1
18.9 17.2 10.2
17.5 16.9 10.2
18.6 17.2 10.3
18.2 17.1 10.4
18.6 17.3 10.5
17.8 17.1 10.5
17.4 17.1 10.6
16.7 16.9 10.6
15.9 16.8 10.6
16.6 16.9 10.7
15.5 16.7 10.7
15.3 16.6 10.8
17.0 16.9 10.9
19.1 17.4 11.1
19.5 17.5 11.2
18.5 17.3 11.3
19.0 17.5 11.4
18.6 17.4 11.4
17.8 17.3 11.4
18.8 17.5 11.6
18.5 17.5 11.6
17.1 17.2 11.6
16.6 17.1 11.6
16.0 17.0 11.7
15.8 16.9 11.7
15.0 16.7 11.7
16.2 16.9 11.8
16.9 17.1 11.9
15.9 16.8 11.9
15.2 16.6 11.9
16.0 16.8 12.0
17.0 17.0 12.1
18.0 17.2 12.2
17.9 17.2 12.3
18.4 17.3 12.4
19.1 17.5 12.5
18.2 17.4 12.5
17.5 17.2 12.5
18.3 17.4 12.6
18.8 17.6 12.7
17.6 17.3 12.7
16.9 17.2 12.7
16.2 17.0 12.7
16.5 17.1 12.7
16.3 17.0 12.8
17.4 17.2 12.9
16.5 17.0 12.9
16.8 17.1 12.9
16.2 16.9 12.9
16.3 16.9 13.0
16.7 17.0 13.0
16.6 16.9 13.1
16.4 16.9 13.1
16.1 16.8 13.1
15.5 16.7 13.1
15.2 16.6 13.1
15.8 16.7 13.2
15.3 16.5 13.2
15.6 16.5 13.2
15.9 16.6 13.2
16.1 16.6 13.3
15.7 16.5 13.3
15.7 16.4 13.3
15.0 16.3 13.3
15.1 16.2 13.3
15.9 16.4 13.4
17.6 16.7 13.5
17.1 16.6 13.5
16.9 16.6 13.6
16.8 16.6 13.6
15.9 16.4 13.6
17.8 16.8 13.7
19.3 17.2 13.9
19.4 17.3 13.9
19.8 17.4 14.0
18.7 17.3 14.0
18.7 17.3 14.1
18.4 17.3 14.1
17.7 17.2 14.1
17.9 17.3 14.1
17.4 17.2 14.2
17.5 17.2 14.2
17.1 17.1 14.2
17.6 17.2 14.3
16.8 17.1 14.2
16.1 16.9 14.2
15.6 16.8 14.2
16.4 16.9 14.3
16.6 16.9 14.3
17.3 17.1 14.4
16.4 16.9 14.3
18.9 17.4 14.6
17.9 17.2 14.5
19.3 17.5 14.7
19.6 17.6 14.7
18.3 17.4 14.7
17.6 17.3 14.7
19.3 17.7 14.8
18.9 17.6 14.8
18.1 17.5 14.8
18.4 17.6 14.9
18.0 17.6 14.9
18.2 17.6 14.9
17.1 17.4 14.9
17.8 17.5 15.0
18.6 17.7 15.1
19.8 18.0 15.2
18.5 17.8 15.2
17.7 17.6 15.1
18.2 17.8 15.2
17.2 17.6 15.2
17.0 17.5 15.2
16.6 17.4 15.2
16.1 17.2 15.1
16.8 17.4 15.2
18.3 17.7 15.3
19.2 17.9 15.4
20.5 18.2 15.6
20.7 18.3 15.6
20.8 18.4 15.7
20.2 18.4 15.7
19.9 18.4 15.7
20.4 18.6 15.8
18.8 18.2 15.7
17.6 18.0 15.7
18.1 18.1 15.7
17.5 18.0 15.7
17.5 17.9 15.7
18.1 18.1 15.8
17.2 17.9 15.8
18.6 18.1 15.9
18.9 18.2 15.9
18.3 18.1 15.9
17.5 17.9 15.9
17.9 18.0 15.9
17.3 17.9 15.9
16.9 17.8 15.9
17.1 17.8 15.9


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_150_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
21347

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_15_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.039999961853027344
1 0.018999814987182617
2 0.026999950408935547
3 0.03000020980834961
4 0.016000032424926758
5 0.024000167846679688
6 0.02500009536743164
7 0.01699995994567871
8 0.0279998779296875
9 0.023999929428100586
10 0.028999805450439453
11 0.03099989891052246
12 0.02499985694885254
13 0.02500009536743164
14 0.02700018882751465
15 0.031000137329101562
16 0.026000022888183594
17 0.02500009536743164
18 0.026000022888183594
19 0.029999971389770508
20 0.02499985694885254
21 0.02500009536743164
22 0.023999929428100586
23 0.0279998779296875
24 0.015999794006347656
25 0.029999971389770508
26 0.031999826431274414
27 0.023999929428100586
28 0.026000022888183594
29 0.02500009536743164
30 0.02500009536743164
31 0.029999971389770508
32 0.01699995994567871
33 0.023999929428100586
34 0.02499985694885254
35 0.017000198364257812
36 0.03099989891052246
37 0.02499985694885254
38 0.02499985694885254
39 0.026000022888183594
40 0.03099989891052246
41 0.025999784469604492
42 0.028999805450439453
43 0.03099989891052246
44 0.02500009536743164
45 0.03900003433227539
46 0.026000022888183594
47 0.04800009727478027
48 0.026000022888183594
49 0.02500009536743164
50 0.03900003433227539
51 0.029999971389770508
52 0.03500008583068848
53 0.01699995994567871
54 0.02499985694885254
55 0.03099989891052246
56 0.02500009536743164
57 0.01699995994567871
58 0.02499985694885254
59 0.043000221252441406
60 0.01900005340576172
61 0.026999950408935547
62 0.026999950408935547
63 0.029999971389770508
64 0.026000022888183594
65 0.026000022888183594
66 0.02500009536743164
67 0.031000137329101562
68 0.029000043869018555
69 0.02499985694885254
70 0.032000064849853516
71 0.016000032424926758
72 0.026000022888183594
73 0.026000022888183594
74 0.031000137329101562
75 0.03400015830993652
76 0.03399991989135742
77 0.0279998779296875
78 0.029999971389770508
79 0.026000022888183594
80 0.02499985694885254
81 0.017000198364257812
82 0.03099989891052246
83 0.016000032424926758
84 0.03299999237060547
85 0.017999887466430664
86 0.029999971389770508
87 0.0279998779296875
88 0.016000032424926758
89 0.02500009536743164
90 0.02500009536743164
91 0.03099989891052246
92 0.02499985694885254
93 0.018999814987182617
94 0.026000022888183594
95 0.0280001163482666
96 0.029000043869018555
97 0.02500009536743164
98 0.031000137329101562
99 0.026000022888183594
100 0.029000043869018555
101 0.02200007438659668
102 0.028999805450439453
103 0.029000043869018555
104 0.02500009536743164
105 0.02499985694885254
106 0.032000064849853516
107 0.02500009536743164
108 0.026000022888183594
109 0.02500009536743164
110 0.029000043869018555
111 0.01699995994567871
112 0.02500009536743164
113 0.02500009536743164
114 0.031000137329101562
115 0.026999950408935547
116 0.026000022888183594
117 0.02500009536743164
118 0.0280001163482666
119 0.026000022888183594
120 0.026000022888183594
121 0.026000022888183594
122 0.029999971389770508
123 0.03500008583068848
124 0.026999950408935547
125 0.032000064849853516
126 0.03600001335144043
127 0.026000022888183594
128 0.025999784469604492
129 0.03099989891052246
130 0.026999950408935547
131 0.02500009536743164
132 0.026000022888183594
133 0.029000043869018555
134 0.016000032424926758
135 0.02499985694885254
136 0.02499985694885254
137 0.03099989891052246
138 0.031000137329101562
139 0.026000022888183594
140 0.02499985694885254
141 0.03000020980834961
142 0.01699995994567871
143 0.02500009536743164
144 0.02500009536743164
145 0.031999826431274414
146 0.026000022888183594
147 0.023999929428100586
148 0.02499985694885254
149 0.031999826431274414
150 0.03099989891052246
151 0.020999908447265625
152 0.037000179290771484
153 0.032000064849853516
154 0.018000125885009766
155 0.026000022888183594
156 0.026999950408935547
157 0.026000022888183594
158 0.03500008583068848
159 0.024000167846679688
160 0.02700018882751465
161 0.031999826431274414
162 0.02499985694885254
163 0.02499985694885254
164 0.02500009536743164
165 0.029999971389770508
166 0.02499985694885254
167 0.01699995994567871
168 0.026000022888183594
169 0.03099989891052246
170 0.026999950408935547
171 0.026000022888183594
172 0.026000022888183594
173 0.0279998779296875
174 0.02500009536743164
175 0.04399991035461426
176 0.05500006675720215
177 0.03500008583068848
178 0.02700018882751465
179 0.026000022888183594
180 0.026000022888183594
181 0.029000043869018555
182 0.02499985694885254
183 0.026000022888183594
184 0.03299999237060547
185 0.016000032424926758
186 0.026000022888183594
187 0.026000022888183594
188 0.02499985694885254
189 0.019999980926513672
190 0.0279998779296875
191 0.0279998779296875
192 0.017999887466430664
193 0.032000064849853516
194 0.02500009536743164
195 0.016000032424926758
196 0.02500009536743164
197 0.02500009536743164
198 0.029000043869018555
199 0.02500009536743164
200 0.04500007629394531
201 0.03900003433227539
202 0.026999950408935547
203 0.026999950408935547
204 0.026000022888183594
205 0.031000137329101562
206 0.017000198364257812
207 0.02499985694885254
208 0.02499985694885254
209 0.03000020980834961
210 0.029000043869018555
211 0.02500009536743164
212 0.02500009536743164
213 0.028999805450439453
214 0.02500009536743164
215 0.02500009536743164
216 0.031999826431274414
217 0.026000022888183594
218 0.023999929428100586
219 0.026000022888183594
220 0.017999887466430664
221 0.029000043869018555
222 0.02499985694885254
223 0.01900005340576172
224 0.026000022888183594
225 0.026999950408935547
226 0.037999868392944336
227 0.0279998779296875
228 0.017999887466430664
229 0.026000022888183594
230 0.031000137329101562
231 0.01699995994567871
232 0.02499985694885254
233 0.02499985694885254
234 0.03099989891052246
235 0.02700018882751465
236 0.03800010681152344
237 0.0280001163482666
238 0.03399991989135742
239 0.02499985694885254
240 0.026000022888183594
241 0.029999971389770508
242 0.02500009536743164
243 0.026000022888183594
244 0.025999784469604492
245 0.03099989891052246
246 0.02500009536743164
247 0.03400015830993652
248 0.026999950408935547
249 0.031000137329101562
250 0.03600001335144043
251 0.037999868392944336
252 0.0280001163482666
253 0.02200007438659668
254 0.026000022888183594
255 0.026000022888183594
256 0.02500009536743164
257 0.03099989891052246
258 0.026000022888183594
259 0.026000022888183594
260 0.026000022888183594
261 0.029999971389770508
262 0.02700018882751465
263 0.02500009536743164
264 0.031000137329101562
265 0.026999950408935547
266 0.02500009536743164
267 0.02500009536743164
268 0.04500007629394531
269 0.018000125885009766
270 0.026000022888183594
271 0.02499985694885254
272 0.029999971389770508
273 0.026000022888183594
274 0.02500009536743164
275 0.032000064849853516
276 0.042999982833862305
277 0.01900005340576172
278 0.026000022888183594
279 0.02500009536743164
280 0.03299999237060547
281 0.02500009536743164
282 0.02500009536743164
283 0.026000022888183594
284 0.037000179290771484
285 0.026000022888183594
286 0.01699995994567871
287 0.02500009536743164
288 0.03099989891052246
289 0.01699995994567871
290 0.026000022888183594
291 0.026000022888183594
292 0.031999826431274414
293 0.02500009536743164
294 0.026999950408935547
295 0.03099989891052246
296 0.02500009536743164
297 0.023999929428100586
298 0.02500009536743164
299 0.016000032424926758
300 0.0559999942779541
301 0.037999868392944336
302 0.018000125885009766
303 0.026000022888183594
304 0.03099989891052246
305 0.02499985694885254
306 0.02499985694885254
307 0.017000198364257812
308 0.03099989891052246
309 0.025999784469604492
310 0.026999950408935547
311 0.026000022888183594
312 0.029000043869018555
313 0.02500009536743164
314 0.026000022888183594
315 0.03299999237060547
316 0.03299999237060547
317 0.026000022888183594
318 0.02500009536743164
319 0.029999971389770508
320 0.016000032424926758
321 0.026000022888183594
322 0.026000022888183594
323 0.032000064849853516
324 0.01699995994567871
325 0.029999971389770508
326 0.031000137329101562
327 0.01699995994567871
328 0.029999971389770508
329 0.026000022888183594
330 0.02700018882751465
331 0.026000022888183594
332 0.03000020980834961
333 0.026000022888183594
334 0.02500009536743164
335 0.02500009536743164
336 0.029000043869018555
337 0.02500009536743164
338 0.016000032424926758
339 0.026000022888183594
340 0.03399991989135742
341 0.026000022888183594
342 0.026000022888183594
343 0.02499985694885254
344 0.029000043869018555
345 0.02499985694885254
346 0.02500009536743164
347 0.04500007629394531
348 0.025999784469604492
349 0.02499985694885254
350 0.03399991989135742
351 0.03600001335144043
352 0.026000022888183594
353 0.026000022888183594
354 0.026000022888183594
355 0.023999929428100586
356 0.017999887466430664
357 0.026000022888183594
358 0.026000022888183594
359 0.02500009536743164
360 0.019999980926513672
361 0.025999784469604492
362 0.026999950408935547
363 0.01900005340576172
364 0.032000064849853516
365 0.026999950408935547
366 0.017000198364257812
367 0.026000022888183594
368 0.026000022888183594
369 0.029000043869018555
370 0.02700018882751465
371 0.026000022888183594
372 0.032000064849853516
373 0.026000022888183594
374 0.02499985694885254
375 0.03500008583068848
376 0.042999982833862305
377 0.026999950408935547
378 0.026000022888183594
379 0.023999929428100586
380 0.032000064849853516
381 0.026000022888183594
382 0.026000022888183594
383 0.02499985694885254
384 0.029000043869018555
385 0.0280001163482666
386 0.026000022888183594
387 0.031000137329101562
388 0.01699995994567871
389 0.02500009536743164
390 0.02500009536743164
391 0.01699995994567871
392 0.031000137329101562
393 0.02500009536743164
394 0.026999950408935547
395 0.026999950408935547
396 0.031000137329101562
397 0.02500009536743164
398 0.02500009536743164
399 0.02500009536743164
400 0.0710000991821289
401 0.0280001163482666
402 0.026000022888183594
403 0.031000137329101562
404 0.02499985694885254
405 0.026000022888183594
406 0.029000043869018555
407 0.029999971389770508
408 0.026999950408935547
409 0.02500009536743164
410 0.032000064849853516
411 0.02500009536743164
412 0.01699995994567871
413 0.026000022888183594
414 0.026000022888183594
415 0.032000064849853516
416 0.026000022888183594
417 0.02500009536743164
418 0.03099989891052246
419 0.02500009536743164
420 0.02500009536743164
421 0.016000032424926758
422 0.026000022888183594
423 0.029999971389770508
424 0.015999794006347656
425 0.04799985885620117
426 0.029000043869018555
427 0.03299999237060547
428 0.026999950408935547
429 0.02500009536743164
430 0.029000043869018555
431 0.03299999237060547
432 0.026999950408935547
433 0.0279998779296875
434 0.02200007438659668
435 0.03299999237060547
436 0.026000022888183594
437 0.01699995994567871
438 0.02500009536743164
439 0.029000043869018555
440 0.037000179290771484
441 0.0280001163482666
442 0.0279998779296875
443 0.031000137329101562
444 0.016000032424926758
445 0.026999950408935547
446 0.02500009536743164
447 0.04399991035461426
448 0.026000022888183594
449 0.026000022888183594
450 0.032000064849853516
451 0.034999847412109375
452 0.026999950408935547
453 0.02500009536743164
454 0.02500009536743164
455 0.023999929428100586
456 0.0279998779296875
457 0.02499985694885254
458 0.025999784469604492
459 0.03399991989135742
460 0.026999950408935547
461 0.02500009536743164
462 0.032000064849853516
463 0.026000022888183594
464 0.02499985694885254
465 0.02500009536743164
466 0.03099989891052246
467 0.02500009536743164
468 0.02500009536743164
469 0.02499985694885254
470 0.029000043869018555
471 0.02500009536743164
472 0.02500009536743164
473 0.017999887466430664
474 0.023999929428100586
475 0.03399991989135742
476 0.04500007629394531
477 0.019999980926513672
478 0.03099989891052246
479 0.026000022888183594
480 0.02500009536743164
481 0.02500009536743164
482 0.029999971389770508
483 0.02500009536743164
484 0.02500009536743164
485 0.02500009536743164
486 0.031000137329101562
487 0.026000022888183594
488 0.026999950408935547
489 0.02499985694885254
490 0.023999929428100586
491 0.01699995994567871
492 0.02500009536743164
493 0.02499985694885254
494 0.03400015830993652
495 0.01699995994567871
496 0.026000022888183594
497 0.026000022888183594
498 0.016000032424926758
499 0.029000043869018555
500 0.034999847412109375
501 0.018999814987182617
502 0.0279998779296875
503 0.03099989891052246
504 0.02499985694885254
505 0.026000022888183594
506 0.029999971389770508
507 0.029000043869018555
508 0.026999950408935547
509 0.02499985694885254
510 0.032000064849853516
511 0.02500009536743164
512 0.024000167846679688
513 0.02500009536743164
514 0.029999971389770508
515 0.026000022888183594
516 0.029000043869018555
517 0.03299999237060547
518 0.03600001335144043
519 0.026999950408935547
520 0.026999950408935547
521 0.026000022888183594
522 0.02500009536743164
523 0.02500009536743164
524 0.026000022888183594
525 0.08100008964538574
526 0.029000043869018555
527 0.026000022888183594
528 0.02499985694885254
529 0.029999971389770508
530 0.025999784469604492
531 0.01699995994567871
532 0.02500009536743164
533 0.031999826431274414
534 0.026000022888183594
535 0.02700018882751465
536 0.026000022888183594
537 0.03099989891052246
538 0.01699995994567871
539 0.037999868392944336
540 0.026999950408935547
541 0.03099989891052246
542 0.026000022888183594
543 0.02499985694885254
544 0.026000022888183594
545 0.03000020980834961
546 0.02500009536743164
547 0.02500009536743164
548 0.03800010681152344
549 0.03299999237060547
550 0.03800010681152344
551 0.032000064849853516
552 0.03600001335144043
553 0.02499985694885254
554 0.018000125885009766
555 0.02500009536743164
556 0.01699995994567871
557 0.029999971389770508
558 0.025999784469604492
559 0.026000022888183594
560 0.02499985694885254
561 0.028999805450439453
562 0.016000032424926758
563 0.026000022888183594
564 0.02500009536743164
565 0.031000137329101562
566 0.02500009536743164
567 0.02500009536743164
568 0.029999971389770508
569 0.02500009536743164
570 0.026000022888183594
571 0.03900003433227539
572 0.024000167846679688
573 0.026000022888183594
574 0.017000198364257812
575 0.03500008583068848
576 0.03600001335144043
577 0.02700018882751465
578 0.02499985694885254
579 0.0279998779296875
580 0.03099989891052246
581 0.026000022888183594
582 0.026000022888183594
583 0.031000137329101562
584 0.02500009536743164
585 0.04399991035461426
586 0.0279998779296875
587 0.031000137329101562
588 0.026000022888183594
589 0.026000022888183594
590 0.026000022888183594
591 0.032000064849853516
592 0.023999929428100586
593 0.02500009536743164
594 0.026000022888183594
595 0.029000043869018555
596 0.02500009536743164
597 0.03400015830993652
598 0.03399991989135742
599 0.026000022888183594
600 0.031000137329101562
601 0.04999995231628418
602 0.031999826431274414
603 0.025999784469604492
604 0.02500009536743164
605 0.016000032424926758
606 0.032000064849853516
607 0.023999929428100586
608 0.02500009536743164
609 0.016000032424926758
610 0.026999950408935547
611 0.031000137329101562
612 0.01699995994567871
613 0.02499985694885254
614 0.025999784469604492
615 0.023000001907348633
616 0.02500009536743164
617 0.02500009536743164
618 0.026999950408935547
619 0.029999971389770508
620 0.023999929428100586
621 0.02499985694885254
622 0.026000022888183594
623 0.031000137329101562
624 0.02500009536743164
625 0.031999826431274414
626 0.017999887466430664
627 0.034999847412109375
628 0.02499985694885254
629 0.02499985694885254
630 0.034999847412109375
631 0.02499985694885254
632 0.026000022888183594
633 0.026000022888183594
634 0.029999971389770508
635 0.026000022888183594
636 0.026000022888183594
637 0.02499985694885254
638 0.023000001907348633
639 0.02500009536743164
640 0.026999950408935547
641 0.028999805450439453
642 0.029000043869018555
643 0.02500009536743164
644 0.02500009536743164
645 0.016000032424926758
646 0.03900003433227539
647 0.0279998779296875
648 0.017000198364257812
649 0.02500009536743164
650 0.053999900817871094
651 0.0279998779296875
652 0.026999950408935547
653 0.02500009536743164
654 0.031000137329101562
655 0.018000125885009766
656 0.016000032424926758
657 0.02500009536743164
658 0.029999971389770508
659 0.026000022888183594
660 0.02500009536743164
661 0.02500009536743164
662 0.031000137329101562
663 0.02499985694885254
664 0.029000043869018555
665 0.02500009536743164
666 0.020999908447265625
667 0.02499985694885254
668 0.02499985694885254
669 0.023999929428100586
670 0.03299999237060547
671 0.02700018882751465
672 0.02499985694885254
673 0.016000032424926758
674 0.029999971389770508
675 0.029999971389770508
676 0.029999971389770508
677 0.03299999237060547
678 0.03400015830993652
679 0.026000022888183594
680 0.02500009536743164
681 0.026000022888183594
682 0.029999971389770508
683 0.023999929428100586
684 0.02500009536743164
685 0.03699994087219238
686 0.026000022888183594
687 0.037999868392944336
688 0.026999950408935547
689 0.023999929428100586
690 0.03900003433227539
691 0.031000137329101562
692 0.029000043869018555
693 0.03900003433227539
694 0.0279998779296875
695 0.026999950408935547
696 0.026000022888183594
697 0.017000198364257812
698 0.029999971389770508
699 0.09999990463256836
700 0.028999805450439453
701 0.03900003433227539
702 0.03299999237060547
703 0.02500009536743164
704 0.03800010681152344
705 0.026000022888183594
706 0.01699995994567871
707 0.02500009536743164
708 0.026000022888183594
709 0.02200007438659668
710 0.02499985694885254
711 0.02499985694885254
712 0.029000043869018555
713 0.03699994087219238
714 0.026999950408935547
715 0.03399991989135742
716 0.02499985694885254
717 0.03099989891052246
718 0.02500009536743164
719 0.016000032424926758
720 0.03399991989135742
721 0.03699994087219238
722 0.01699995994567871
723 0.026000022888183594
724 0.02500009536743164
725 0.039999961853027344
726 0.032000064849853516
727 0.026000022888183594
728 0.026999950408935547
729 0.032000064849853516
730 0.026999950408935547
731 0.026000022888183594
732 0.02500009536743164
733 0.029000043869018555
734 0.03900003433227539
735 0.02500009536743164
736 0.031000137329101562
737 0.02500009536743164
738 0.02500009536743164
739 0.02500009536743164
740 0.016000032424926758
741 0.03099989891052246
742 0.02499985694885254
743 0.023999929428100586
744 0.031000137329101562
745 0.025999784469604492
746 0.025999784469604492
747 0.01699995994567871
748 0.026000022888183594
749 0.029999971389770508
750 0.04699993133544922
751 0.03500008583068848
752 0.04400014877319336
753 0.032000064849853516
754 0.026999950408935547
755 0.032000064849853516
756 0.032000064849853516
757 0.026000022888183594
758 0.02500009536743164
759 0.016000032424926758
760 0.03299999237060547
761 0.026000022888183594
762 0.024000167846679688
763 0.026000022888183594
764 0.029000043869018555
765 0.02500009536743164
766 0.03900003433227539
767 0.03299999237060547
768 0.03600001335144043
769 0.031000137329101562
770 0.017999887466430664
771 0.029999971389770508
772 0.03600001335144043
773 0.020999908447265625
774 0.026000022888183594
775 0.02200007438659668
776 0.03599977493286133
777 0.026000022888183594
778 0.026000022888183594
779 0.023999929428100586
780 0.01699995994567871
781 0.03099989891052246
782 0.02500009536743164
783 0.01699995994567871
784 0.02499985694885254
785 0.03099989891052246
786 0.02500009536743164
787 0.02500009536743164
788 0.02500009536743164
789 0.03399991989135742
790 0.026999950408935547
791 0.01699995994567871
792 0.026000022888183594
793 0.032000064849853516
794 0.02500009536743164
795 0.02499985694885254
796 0.02499985694885254
797 0.029999971389770508
798 0.026000022888183594
799 0.026000022888183594
800 0.03900003433227539
801 0.03299999237060547
802 0.026000022888183594
803 0.02499985694885254
804 0.029999971389770508
805 0.026999950408935547
806 0.02500009536743164
807 0.02499985694885254
808 0.03099989891052246
809 0.02500009536743164
810 0.02500009536743164
811 0.026999950408935547
812 0.03000020980834961
813 0.04399991035461426
814 0.026999950408935547
815 0.03099989891052246
816 0.026000022888183594
817 0.026000022888183594
818 0.02499985694885254
819 0.026000022888183594
820 0.03099989891052246
821 0.025999784469604492
822 0.026000022888183594
823 0.01699995994567871
824 0.032000064849853516
825 0.03299999237060547
826 0.03299999237060547
827 0.0280001163482666
828 0.03000020980834961
829 0.02500009536743164
830 0.02499985694885254
831 0.03099989891052246
832 0.015999794006347656
833 0.02499985694885254
834 0.02499985694885254
835 0.0280001163482666
836 0.03099989891052246
837 0.026000022888183594
838 0.02500009536743164
839 0.031000137329101562
840 0.02500009536743164
841 0.016000032424926758
842 0.026000022888183594
843 0.026000022888183594
844 0.021000146865844727
845 0.0279998779296875
846 0.02500009536743164
847 0.03500008583068848
848 0.02500009536743164
849 0.02500009536743164
850 0.03899979591369629
851 0.042999982833862305
852 0.026000022888183594
853 0.026000022888183594
854 0.016000032424926758
855 0.03099989891052246
856 0.023999929428100586
857 0.01699995994567871
858 0.02499985694885254
859 0.026000022888183594
860 0.028999805450439453
861 0.02499985694885254
862 0.016000032424926758
863 0.024000167846679688
864 0.03099989891052246
865 0.03900003433227539
866 0.0279998779296875
867 0.031999826431274414
868 0.02499985694885254
869 0.023999929428100586
870 0.026000022888183594
871 0.029999971389770508
872 0.029000043869018555
873 0.02500009536743164
874 0.031000137329101562
875 0.032000064849853516
876 0.03300023078918457
877 0.026000022888183594
878 0.026000022888183594
879 0.029999971389770508
880 0.026999950408935547
881 0.02500009536743164
882 0.0280001163482666
883 0.13000011444091797
884 0.026999950408935547
885 0.026000022888183594
886 0.03299999237060547
887 0.019999980926513672
888 0.02500009536743164
889 0.026000022888183594
890 0.03300023078918457
891 0.026000022888183594
892 0.026999950408935547
893 0.016000032424926758
894 0.01699995994567871
895 0.03099989891052246
896 0.02499985694885254
897 0.037000179290771484
898 0.026000022888183594
899 0.031000137329101562
900 0.03600001335144043
901 0.028999805450439453
902 0.026000022888183594
903 0.029999971389770508
904 0.026999950408935547
905 0.01900005340576172
906 0.02500009536743164
907 0.032000064849853516
908 0.029000043869018555
909 0.02500009536743164
910 0.01900005340576172
911 0.019999980926513672
912 0.026999950408935547
913 0.026999950408935547
914 0.026000022888183594
915 0.02200007438659668
916 0.026000022888183594
917 0.02499985694885254
918 0.016000032424926758
919 0.02500009536743164
920 0.0280001163482666
921 0.016000032424926758
922 0.026000022888183594
923 0.018000125885009766
924 0.031000137329101562
925 0.032000064849853516
926 0.039999961853027344
927 0.03099989891052246
928 0.028999805450439453
929 0.026000022888183594
930 0.024000167846679688
931 0.026000022888183594
932 0.03099989891052246
933 0.025999784469604492
934 0.02499985694885254
935 0.02499985694885254
936 0.04199981689453125
937 0.029999971389770508
938 0.02500009536743164
939 0.03000020980834961
940 0.026999950408935547
941 0.026000022888183594
942 0.026000022888183594
943 0.03399991989135742
944 0.026999950408935547
945 0.026000022888183594
946 0.026999950408935547
947 0.031000137329101562
948 0.026000022888183594
949 0.02500009536743164
950 0.039999961853027344
951 0.03400015830993652
952 0.03299999237060547
953 0.02499985694885254
954 0.02499985694885254
955 0.03299999237060547
956 0.026999950408935547
957 0.02499985694885254
958 0.02700018882751465
959 0.029999971389770508
960 0.02700018882751465
961 0.026000022888183594
962 0.03099989891052246
963 0.02499985694885254
964 0.02500009536743164
965 0.024000167846679688
966 0.029000043869018555
967 0.017999887466430664
968 0.02499985694885254
969 0.026999950408935547
970 0.03099989891052246
971 0.02499985694885254
972 0.02499985694885254
973 0.02499985694885254
974 0.029000043869018555
975 0.04400014877319336
976 0.01900005340576172
977 0.02700018882751465
978 0.029999971389770508
979 0.016000032424926758
980 0.023999929428100586
981 0.02500009536743164
982 0.026000022888183594
983 0.029000043869018555
984 0.026000022888183594

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_15_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 15
Total clients:	 15


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_15_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.01 1.63
   0 0.01 1.62
0.44 0.11 1.63
0.37 0.11 1.61
0.32 0.10 1.60
0.27 0.10 1.58
0.22 0.09 1.56
0.19 0.09 1.54
0.16 0.09 1.53
0.14 0.08 1.51
0.11 0.08 1.49
0.10 0.08 1.48
0.08 0.07 1.46
0.07 0.07 1.44
0.06 0.07 1.43
0.05 0.07 1.41
0.04 0.06 1.40
0.03 0.06 1.38
0.03 0.06 1.37
0.02 0.06 1.35
0.02 0.05 1.34
0.02 0.05 1.32
0.01 0.05 1.31
0.01 0.05 1.29
0.01 0.05 1.28
0.01 0.04 1.26
   0 0.04 1.25
   0 0.04 1.24
0.08 0.06 1.23
0.07 0.05 1.21
0.06 0.05 1.20
0.05 0.05 1.19
0.04 0.05 1.17
0.03 0.05 1.16
0.03 0.04 1.15
0.02 0.04 1.14
0.02 0.04 1.12
0.02 0.04 1.11
0.01 0.04 1.10
0.01 0.03 1.08
0.01 0.03 1.07
0.01 0.03 1.06
0.01 0.03 1.05
   0 0.03 1.04
   0 0.03 1.03
   0 0.03 1.01
   0 0.02 1.00
   0 0.02 0.99
   0 0.02 0.98
   0 0.02 0.97
   0 0.02 0.96
   0 0.02 0.95
   0 0.02 0.94
   0 0.02 0.93
   0 0.02 0.92
   0 0.02 0.91
   0 0.01 0.90
   0 0.01 0.89
   0 0.01 0.88
   0 0.01 0.87
   0 0.01 0.86
   0 0.01 0.85
   0 0.01 0.84
   0 0.01 0.83
   0 0.01 0.82
   0 0.01 0.81
   0    0 0.80
   0    0 0.79
   0    0 0.78
   0    0 0.77
   0    0 0.77
   0    0 0.76
   0    0 0.75
   0    0 0.74
   0    0 0.73
   0    0 0.72
   0    0 0.71
   0    0 0.71
   0    0 0.70
   0    0 0.69
   0    0 0.68
   0    0 0.67
   0    0 0.67
   0    0 0.66
   0    0 0.65
   0    0 0.64
   0    0 0.64
   0    0 0.63
   0    0 0.62
   0    0 0.62
   0    0 0.61
   0    0 0.60
   0    0 0.59
   0    0 0.59
0.08 0.02 0.59
0.07 0.02 0.58
0.06 0.01 0.57
0.05 0.01 0.57
0.04 0.01 0.56
0.03 0.01 0.55
0.03 0.01 0.55
0.02 0.01 0.54
0.02 0.01 0.53
0.10 0.02 0.53
0.08 0.02 0.53
0.07 0.02 0.52
0.06 0.02 0.52
0.05 0.02 0.51
0.11 0.04 0.51
0.10 0.03 0.50
0.08 0.03 0.50
0.07 0.03 0.49
0.06 0.03 0.49
0.05 0.03 0.48
0.04 0.03 0.47
0.03 0.03 0.47
0.03 0.02 0.46
0.02 0.02 0.46
0.02 0.02 0.45
0.02 0.02 0.45
0.01 0.02 0.44
0.01 0.02 0.44
0.01 0.02 0.43
0.01 0.02 0.43
   0 0.02 0.42
   0 0.02 0.42
   0 0.02 0.41
   0 0.01 0.41
   0 0.01 0.40
   0 0.01 0.40
   0 0.01 0.39
   0 0.01 0.39
   0 0.01 0.38
   0 0.01 0.38
   0 0.01 0.37
   0 0.01 0.37
   0 0.01 0.36
   0    0 0.36
   0    0 0.36
   0    0 0.35
   0    0 0.35
   0    0 0.34
   0    0 0.34
   0    0 0.34
   0    0 0.33
   0    0 0.33
   0    0 0.32
   0    0 0.32
   0    0 0.32
   0    0 0.31
   0    0 0.31
   0    0 0.30
   0    0 0.30
   0    0 0.30
   0    0 0.29
   0    0 0.29
   0    0 0.29
   0    0 0.28
   0    0 0.28
   0    0 0.27
0.08 0.02 0.28
0.07 0.02 0.27
0.06 0.01 0.27
0.05 0.01 0.27
0.04 0.01 0.26
0.03 0.01 0.26
0.03 0.01 0.26
0.02 0.01 0.25
0.02 0.01 0.25
0.02 0.01 0.25
0.01 0.01 0.25
0.01 0.01 0.24
0.01    0 0.24
0.01    0 0.24
   0    0 0.23
   0    0 0.23
0.08 0.02 0.23
0.07 0.02 0.23
0.06 0.02 0.23
0.05 0.02 0.22
0.04 0.01 0.22
0.03 0.01 0.22
0.03 0.01 0.22
0.02 0.01 0.21
0.02 0.01 0.21
0.02 0.01 0.21
0.01 0.01 0.20
0.01 0.01 0.20
0.01 0.01 0.20
0.01 0.01 0.20
0.01    0 0.19
   0    0 0.19
   0    0 0.19
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.17
   0    0 0.17


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_15_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
607

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_15_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 0.08699989318847656
1 0.059999942779541016
2 0.03900003433227539
3 0.03600001335144043
4 0.02700018882751465
5 0.03900003433227539
6 0.04400014877319336
7 0.039999961853027344
8 0.03600001335144043
9 0.056999921798706055
10 0.04900002479553223
11 0.0280001163482666
12 0.04200005531311035
13 0.039999961853027344
14 0.04399991035461426
15 0.03500008583068848
16 0.034999847412109375
17 0.03600001335144043
18 0.051000118255615234
19 0.0410001277923584
20 0.039999961853027344
21 0.03699994087219238
22 0.05500006675720215
23 0.037999868392944336
24 0.03899979591369629
25 0.06799983978271484
26 0.039999961853027344
27 0.05900001525878906
28 0.03399991989135742
29 0.02500009536743164
30 0.03399991989135742
31 0.03399991989135742
32 0.05499982833862305
33 0.037000179290771484
34 0.05099987983703613
35 0.07200002670288086
36 0.034999847412109375
37 0.03900003433227539
38 0.08799982070922852
39 0.04900002479553223
40 0.03900003433227539
41 0.03900003433227539
42 0.03699994087219238
43 0.056999921798706055
44 0.037999868392944336
45 0.08500003814697266
46 0.034999847412109375
47 0.039999961853027344
48 0.039999961853027344
49 0.03800010681152344
50 0.07500004768371582
51 0.0690000057220459
52 0.05299997329711914
53 0.04999995231628418
54 0.03500008583068848
55 0.06500005722045898
56 0.0409998893737793
57 0.04499983787536621
58 0.05499982833862305
59 0.04900002479553223
60 0.04699993133544922
61 0.03800010681152344
62 0.03800010681152344
63 0.0559999942779541
64 0.0409998893737793
65 0.0280001163482666
66 0.03399991989135742
67 0.054000139236450195
68 0.04400014877319336
69 0.03900003433227539
70 0.037999868392944336
71 0.051000118255615234
72 0.03599977493286133
73 0.03600001335144043
74 0.04900002479553223
75 0.07599997520446777
76 0.08299994468688965
77 0.056999921798706055
78 0.04500007629394531
79 0.05799984931945801
80 0.04400014877319336
81 0.039999961853027344
82 0.05200004577636719
83 0.029000043869018555
84 0.08100008964538574
85 0.0409998893737793
86 0.05000019073486328
87 0.03699994087219238
88 0.029000043869018555
89 0.03600001335144043
90 0.05099987983703613
91 0.03599977493286133
92 0.0409998893737793
93 0.04500007629394531
94 0.057000160217285156
95 0.029999971389770508
96 0.03900003433227539
97 0.039999961853027344
98 0.0559999942779541
99 0.03500008583068848
100 0.08099985122680664
101 0.07400012016296387
102 0.04900002479553223
103 0.04800009727478027
104 0.03900003433227539
105 0.08800005912780762
106 0.03600001335144043
107 0.03900003433227539
108 0.04699993133544922
109 0.04699993133544922
110 0.03500008583068848
111 0.03500008583068848
112 0.03800010681152344
113 0.04400014877319336
114 0.03500008583068848
115 0.03800010681152344
116 0.03600001335144043
117 0.04999995231628418
118 0.026999950408935547
119 0.03900003433227539
120 0.03600001335144043
121 0.06000018119812012
122 0.042999982833862305
123 0.0840001106262207
124 0.04200005531311035
125 0.06800007820129395
126 0.06800007820129395
127 0.06700015068054199
128 0.06999993324279785
129 0.05200004577636719
130 0.040000200271606445
131 0.02500009536743164
132 0.0409998893737793
133 0.05800008773803711
134 0.03900003433227539
135 0.03699994087219238
136 0.039999961853027344
137 0.056999921798706055
138 0.04999995231628418
139 0.029999971389770508
140 0.03600001335144043
141 0.05299997329711914
142 0.03699994087219238
143 0.03699994087219238
144 0.03900003433227539
145 0.06400012969970703
146 0.04699993133544922
147 0.03399991989135742
148 0.04499983787536621
149 0.04500007629394531
150 0.07200002670288086
151 0.0279998779296875
152 0.026999950408935547
153 0.05200004577636719
154 0.0410001277923584
155 0.03900003433227539
156 0.046000003814697266
157 0.06400012969970703
158 0.05499982833862305
159 0.02499985694885254
160 0.03699994087219238
161 0.05799984931945801
162 0.0280001163482666
163 0.03699994087219238
164 0.03900003433227539
165 0.03600001335144043
166 0.054000139236450195
167 0.04399991035461426
168 0.042999982833862305
169 0.04399991035461426
170 0.04399991035461426
171 0.042999982833862305
172 0.037000179290771484
173 0.04200005531311035
174 0.04200005531311035
175 0.07899999618530273
176 0.051000118255615234
177 0.0820000171661377
178 0.037999868392944336
179 0.0280001163482666
180 0.03600001335144043
181 0.05900001525878906
182 0.037000179290771484
183 0.03600001335144043
184 0.04800009727478027
185 0.05799984931945801
186 0.04999995231628418
187 0.02500009536743164
188 0.03699994087219238
189 0.023999929428100586
190 0.0409998893737793
191 0.06699991226196289
192 0.04999995231628418
193 0.0559999942779541
194 0.03800010681152344
195 0.0279998779296875
196 0.04200005531311035
197 0.03699994087219238
198 0.03399991989135742
199 0.03699994087219238
200 0.1099998950958252
201 0.034999847412109375
202 0.04699993133544922
203 0.023999929428100586
204 0.0410001277923584
205 0.04200005531311035
206 0.07400012016296387
207 0.03600001335144043
208 0.03600001335144043
209 0.03900003433227539
210 0.054000139236450195
211 0.04200005531311035
212 0.039999961853027344
213 0.06399989128112793
214 0.037999868392944336
215 0.029999971389770508
216 0.03399991989135742
217 0.05800008773803711
218 0.06700015068054199
219 0.03500008583068848
220 0.053999900817871094
221 0.03600001335144043
222 0.042999982833862305
223 0.03900003433227539
224 0.05200004577636719
225 0.034999847412109375
226 0.04900002479553223
227 0.05800008773803711
228 0.056999921798706055
229 0.05200004577636719
230 0.03900003433227539
231 0.04500007629394531
232 0.06100010871887207
233 0.029999971389770508
234 0.04699993133544922
235 0.037999868392944336
236 0.04800009727478027
237 0.10399985313415527
238 0.03699994087219238
239 0.03900003433227539
240 0.053999900817871094
241 0.03900003433227539
242 0.03900003433227539
243 0.04400014877319336
244 0.06299996376037598
245 0.03800010681152344
246 0.03699994087219238
247 0.0690000057220459
248 0.08100008964538574
249 0.03800010681152344
250 0.08699989318847656
251 0.07400012016296387
252 0.0840001106262207
253 0.06400012969970703
254 0.03900003433227539
255 0.03699994087219238
256 0.026000022888183594
257 0.24299979209899902
258 0.0409998893737793
259 0.037999868392944336
260 0.03500008583068848
261 0.04400014877319336
262 0.03800010681152344
263 0.05900001525878906
264 0.03600001335144043
265 0.057000160217285156
266 0.03600001335144043
267 0.03299999237060547
268 0.03800010681152344
269 0.0989999771118164
270 0.039999961853027344
271 0.04399991035461426
272 0.039999961853027344
273 0.03400015830993652
274 0.037999868392944336
275 0.06400012969970703
276 0.08000016212463379
277 0.0840001106262207
278 0.034999847412109375
279 0.05200004577636719
280 0.03800010681152344
281 0.03800010681152344
282 0.037999868392944336
283 0.09299993515014648
284 0.04500007629394531
285 0.03699994087219238
286 0.02500009536743164
287 0.04900002479553223
288 0.03699994087219238
289 0.0279998779296875
290 0.03900003433227539
291 0.026999950408935547
292 0.04400014877319336
293 0.04900002479553223
294 0.03699994087219238
295 0.05299997329711914
296 0.0279998779296875
297 0.05099987983703613
298 0.037999868392944336
299 0.046000003814697266
300 0.07700014114379883
301 0.0820000171661377
302 0.029999971389770508
303 0.03699994087219238
304 0.045999765396118164
305 0.03900003433227539
306 0.03900003433227539
307 0.02499985694885254
308 0.06299996376037598
309 0.04799985885620117
310 0.0279998779296875
311 0.03299999237060547
312 0.029000043869018555
313 0.06800007820129395
314 0.026999950408935547
315 0.039999961853027344
316 0.08300018310546875
317 0.051000118255615234
318 0.039999961853027344
319 0.037000179290771484
320 0.04399991035461426
321 0.05299997329711914
322 0.0410001277923584
323 0.03900003433227539
324 0.03399991989135742
325 0.07399988174438477
326 0.06200003623962402
327 0.06100010871887207
328 0.054000139236450195
329 0.03600001335144043
330 0.023000001907348633
331 0.042999982833862305
332 0.04200005531311035
333 0.046000003814697266
334 0.037000179290771484
335 0.04199981689453125
336 0.051000118255615234
337 0.0279998779296875
338 0.029999971389770508
339 0.03800010681152344
340 0.03399991989135742
341 0.04799985885620117
342 0.03699994087219238
343 0.039999961853027344
344 0.03699994087219238
345 0.06400012969970703
346 0.037999868392944336
347 0.03699994087219238
348 0.08699989318847656
349 0.03699994087219238
350 0.07400012016296387
351 0.07200002670288086
352 0.05799984931945801
353 0.04999995231628418
354 0.04399991035461426
355 0.05099987983703613
356 0.03699994087219238
357 0.031999826431274414
358 0.034999847412109375
359 0.06200003623962402
360 0.02700018882751465
361 0.037999868392944336
362 0.037000179290771484
363 0.031000137329101562
364 0.04399991035461426
365 0.02500009536743164
366 0.03900003433227539
367 0.039999961853027344
368 0.03800010681152344
369 0.03500008583068848
370 0.03599977493286133
371 0.034999847412109375
372 0.046000003814697266
373 0.02700018882751465
374 0.03600001335144043
375 0.06100010871887207
376 0.07899999618530273
377 0.0820000171661377
378 0.04400014877319336
379 0.042999982833862305
380 0.05099987983703613
381 0.03600001335144043
382 0.037999868392944336
383 0.03800010681152344
384 0.04499983787536621
385 0.03800010681152344
386 0.0409998893737793
387 0.037999868392944336
388 0.04499983787536621
389 0.04400014877319336
390 0.037999868392944336
391 0.04800009727478027
392 0.0409998893737793
393 0.046000003814697266
394 0.03800010681152344
395 0.05500006675720215
396 0.03900003433227539
397 0.03600001335144043
398 0.03699994087219238
399 0.05799984931945801
400 0.0820000171661377
401 0.06300020217895508
402 0.09800004959106445
403 0.03399991989135742
404 0.04399991035461426
405 0.03600001335144043
406 0.057000160217285156
407 0.042999982833862305
408 0.04500007629394531
409 0.05800008773803711
410 0.053999900817871094
411 0.0280001163482666
412 0.0409998893737793
413 0.039999961853027344
414 0.0709998607635498
415 0.03500008583068848
416 0.05200004577636719
417 0.03699994087219238
418 0.046000003814697266
419 0.03900003433227539
420 0.03699994087219238
421 0.029999971389770508
422 0.06200003623962402
423 0.04200005531311035
424 0.023999929428100586
425 0.06299996376037598
426 0.07000017166137695
427 0.08800005912780762
428 0.03699994087219238
429 0.03599977493286133
430 0.04499983787536621
431 0.03699994087219238
432 0.03600001335144043
433 0.042999982833862305
434 0.04900002479553223
435 0.03600001335144043
436 0.04500007629394531
437 0.025999784469604492
438 0.06299996376037598
439 0.04800009727478027
440 0.039999961853027344
441 0.056999921798706055
442 0.0410001277923584
443 0.04200005531311035
444 0.02499985694885254
445 0.037999868392944336
446 0.051000118255615234
447 0.0279998779296875
448 0.06099987030029297
449 0.029000043869018555
450 0.0820000171661377
451 0.08999991416931152
452 0.039999961853027344
453 0.03699994087219238
454 0.03500008583068848
455 0.05900001525878906
456 0.03900003433227539
457 0.03399991989135742
458 0.03600001335144043
459 0.05900001525878906
460 0.03699994087219238
461 0.09400010108947754
462 0.039999961853027344
463 0.04399991035461426
464 0.03900003433227539
465 0.06500005722045898
466 0.0410001277923584
467 0.03900003433227539
468 0.03600001335144043
469 0.04699993133544922
470 0.0409998893737793
471 0.03900003433227539
472 0.05900001525878906
473 0.056999921798706055
474 0.03299999237060547
475 0.0690000057220459
476 0.053999900817871094
477 0.03800010681152344
478 0.05900001525878906
479 0.04200005531311035
480 0.026000022888183594
481 0.037000179290771484
482 0.037999868392944336
483 0.029999971389770508
484 0.07499980926513672
485 0.026999950408935547
486 0.03900003433227539
487 0.0690000057220459
488 0.05900001525878906
489 0.059999942779541016
490 0.037000179290771484
491 0.042999982833862305
492 0.06099987030029297
493 0.04399991035461426
494 0.06000018119812012
495 0.037000179290771484
496 0.06599998474121094
497 0.03900003433227539
498 0.037999868392944336
499 0.03800010681152344
500 0.1100001335144043
501 0.08100008964538574
502 0.042999982833862305
503 0.03600001335144043
504 0.05299997329711914
505 0.037999868392944336
506 0.04399991035461426
507 0.04900002479553223
508 0.04399991035461426
509 0.0410001277923584
510 0.04699993133544922
511 0.03900003433227539
512 0.04200005531311035
513 0.042999982833862305
514 0.03699994087219238
515 0.02500009536743164
516 0.05499982833862305
517 0.040000200271606445
518 0.039999961853027344
519 0.04400014877319336
520 0.04900002479553223
521 0.03600001335144043
522 0.03500008583068848
523 0.05900001525878906
524 0.040000200271606445
525 0.10500001907348633
526 0.10799980163574219
527 0.10400009155273438
528 0.06599998474121094
529 0.039999961853027344
530 0.03800010681152344
531 0.06299996376037598
532 0.039999961853027344
533 0.04200005531311035
534 0.03600001335144043
535 0.06699991226196289
536 0.0410001277923584
537 0.039999961853027344
538 0.06200003623962402
539 0.06999993324279785
540 0.0409998893737793
541 0.03900003433227539
542 0.1119999885559082
543 0.03900003433227539
544 0.03900003433227539
545 0.0410001277923584
546 0.04399991035461426
547 0.039999961853027344
548 0.03800010681152344
549 0.039999961853027344
550 0.09200000762939453
551 0.07299995422363281
552 0.0409998893737793
553 0.06100010871887207
554 0.06299996376037598
555 0.05299997329711914
556 0.032000064849853516
557 0.03600001335144043
558 0.04200005531311035
559 0.03600001335144043
560 0.03399991989135742
561 0.06200003623962402
562 0.03399991989135742
563 0.042999982833862305
564 0.07800006866455078
565 0.06299996376037598
566 0.05900001525878906
567 0.03699994087219238
568 0.04200005531311035
569 0.053999900817871094
570 0.03699994087219238
571 0.06500005722045898
572 0.0280001163482666
573 0.03699994087219238
574 0.04900002479553223
575 0.07800006866455078
576 0.056999921798706055
577 0.06399989128112793
578 0.04199981689453125
579 0.05000019073486328
580 0.039999961853027344
581 0.029000043869018555
582 0.04500007629394531
583 0.042999982833862305
584 0.03299999237060547
585 0.03600001335144043
586 0.07200002670288086
587 0.037999868392944336
588 0.03699994087219238
589 0.026000022888183594
590 0.05200004577636719
591 0.03900003433227539
592 0.03900003433227539
593 0.04399991035461426
594 0.04500007629394531
595 0.034999847412109375
596 0.042999982833862305
597 0.05299997329711914
598 0.037999868392944336
599 0.026000022888183594
600 0.06199979782104492
601 0.051999807357788086
602 0.040000200271606445
603 0.039999961853027344
604 0.03500008583068848
605 0.06500005722045898
606 0.042999982833862305
607 0.037000179290771484
608 0.06099987030029297
609 0.026999950408935547
610 0.03099989891052246
611 0.026000022888183594
612 0.029999971389770508
613 0.07200002670288086
614 0.03500008583068848
615 0.03500008583068848
616 0.03900003433227539
617 0.03600001335144043
618 0.09299993515014648
619 0.0559999942779541
620 0.029000043869018555
621 0.03399991989135742
622 0.04500007629394531
623 0.039999961853027344
624 0.03699994087219238
625 0.10299992561340332
626 0.07599997520446777
627 0.0710000991821289
628 0.03600001335144043
629 0.03600001335144043
630 0.059999942779541016
631 0.05200004577636719
632 0.06800007820129395
633 0.05800008773803711
634 0.03800010681152344
635 0.05500006675720215
636 0.05900001525878906
637 0.037999868392944336
638 0.037999868392944336
639 0.03800010681152344
640 0.056999921798706055
641 0.03900003433227539
642 0.03800010681152344
643 0.026000022888183594
644 0.05499982833862305
645 0.026999950408935547
646 0.03900003433227539
647 0.042999982833862305
648 0.03099989891052246
649 0.04799985885620117
650 0.08899998664855957
651 0.0690000057220459
652 0.05799984931945801
653 0.04699993133544922
654 0.05200004577636719
655 0.03699994087219238
656 0.03500008583068848
657 0.06299996376037598
658 0.051000118255615234
659 0.03600001335144043
660 0.03699994087219238
661 0.05800008773803711
662 0.039999961853027344
663 0.04399991035461426
664 0.09500002861022949
665 0.03699994087219238
666 0.037999868392944336
667 0.04199981689453125
668 0.05299997329711914
669 0.03600001335144043
670 0.03900003433227539
671 0.07700014114379883
672 0.04199981689453125
673 0.05000019073486328
674 0.03900003433227539
675 0.08599996566772461
676 0.04200005531311035
677 0.06699991226196289
678 0.03600001335144043
679 0.046000003814697266
680 0.043000221252441406
681 0.04800009727478027
682 0.03400015830993652
683 0.03399991989135742
684 0.037999868392944336
685 0.09299993515014648
686 0.037000179290771484
687 0.05800008773803711
688 0.12000012397766113
689 0.14100003242492676
690 0.06399989128112793
691 0.06999993324279785
692 0.09599995613098145
693 0.07400012016296387
694 0.07700014114379883
695 0.057000160217285156
696 0.13199996948242188
697 0.03800010681152344
698 0.03299999237060547
699 0.06400012969970703
700 0.07400012016296387
701 0.04200005531311035
702 0.03400015830993652
703 0.07899999618530273
704 0.03699994087219238
705 0.03699994087219238
706 0.029000043869018555
707 0.0279998779296875
708 0.05099987983703613
709 0.02500009536743164
710 0.04200005531311035
711 0.0279998779296875
712 0.04800009727478027
713 0.042999982833862305
714 0.03800010681152344
715 0.03500008583068848
716 0.0279998779296875
717 0.053999900817871094
718 0.03600001335144043
719 0.039999961853027344
720 0.039999961853027344
721 0.059999942779541016
722 0.04900002479553223
723 0.03800010681152344
724 0.039999961853027344
725 0.09100008010864258
726 0.04399991035461426
727 0.04999995231628418
728 0.07500004768371582
729 0.05200004577636719
730 0.039999961853027344
731 0.03600001335144043
732 0.053999900817871094
733 0.039999961853027344
734 0.025999784469604492
735 0.06800007820129395
736 0.05900001525878906
737 0.03699994087219238
738 0.03600001335144043
739 0.03699994087219238
740 0.04499983787536621
741 0.042999982833862305
742 0.0409998893737793
743 0.051000118255615234
744 0.0279998779296875
745 0.029000043869018555
746 0.031999826431274414
747 0.0280001163482666
748 0.06399989128112793
749 0.03600001335144043
750 0.056999921798706055
751 0.07599997520446777
752 0.0690000057220459
753 0.07800006866455078
754 0.05800008773803711
755 0.03399991989135742
756 0.0409998893737793
757 0.03099989891052246
758 0.042999982833862305
759 0.042999982833862305
760 0.03500008583068848
761 0.03899979591369629
762 0.06599998474121094
763 0.039999961853027344
764 0.04399991035461426
765 0.0690000057220459
766 0.04199981689453125
767 0.04399991035461426
768 0.03500008583068848
769 0.057000160217285156
770 0.042999982833862305
771 0.039999961853027344
772 0.08699989318847656
773 0.04699993133544922
774 0.03399991989135742
775 0.11399984359741211
776 0.06599998474121094
777 0.03800010681152344
778 0.034999847412109375
779 0.057000160217285156
780 0.03299999237060547
781 0.07699990272521973
782 0.06699991226196289
783 0.06800007820129395
784 0.07899999618530273
785 0.026999950408935547
786 0.03600001335144043
787 0.03600001335144043
788 0.029999971389770508
789 0.04200005531311035
790 0.04900002479553223
791 0.039999961853027344
792 0.04699993133544922
793 0.034999847412109375
794 0.03800010681152344
795 0.03399991989135742
796 0.06399989128112793
797 0.03900003433227539
798 0.03500008583068848
799 0.03500008583068848
800 0.10100007057189941
801 0.059999942779541016
802 0.054000139236450195
803 0.04200005531311035
804 0.04399991035461426
805 0.04500007629394531
806 0.04199981689453125
807 0.06800007820129395
808 0.029000043869018555
809 0.039999961853027344
810 0.042999982833862305
811 0.03800010681152344
812 0.0410001277923584
813 0.03900003433227539
814 0.04399991035461426
815 0.06500005722045898
816 0.039999961853027344
817 0.03900003433227539
818 0.03899979591369629
819 0.054000139236450195
820 0.07400012016296387
821 0.04699993133544922
822 0.031999826431274414
823 0.04400014877319336
824 0.03699994087219238
825 0.09500002861022949
826 0.06000018119812012
827 0.10099983215332031
828 0.037000179290771484
829 0.046000003814697266
830 0.05299997329711914
831 0.03600001335144043
832 0.054000139236450195
833 0.03800010681152344
834 0.06500005722045898
835 0.04199981689453125
836 0.0409998893737793
837 0.03599977493286133
838 0.04699993133544922
839 0.03900003433227539
840 0.03600001335144043
841 0.032000064849853516
842 0.056999921798706055
843 0.03800010681152344
844 0.025999784469604492
845 0.03699994087219238
846 0.04200005531311035
847 0.06099987030029297
848 0.03600001335144043
849 0.03400015830993652
850 0.07999992370605469
851 0.05099987983703613
852 0.0279998779296875
853 0.03900003433227539
854 0.04799985885620117
855 0.05299997329711914
856 0.04400014877319336
857 0.026999950408935547
858 0.03900003433227539
859 0.04499983787536621
860 0.05300021171569824
861 0.042999982833862305
862 0.04900002479553223
863 0.04699993133544922
864 0.037000179290771484
865 0.023000001907348633
866 0.04499983787536621
867 0.0690000057220459
868 0.03900003433227539
869 0.029999971389770508
870 0.03500008583068848
871 0.05800008773803711
872 0.03800010681152344
873 0.034999847412109375
874 0.03299999237060547
875 0.08899998664855957
876 0.07899999618530273
877 0.042999982833862305
878 0.06599998474121094
879 0.05500006675720215
880 0.05799984931945801
881 0.04199981689453125
882 0.03500008583068848
883 0.05299997329711914
884 0.03400015830993652
885 0.0409998893737793
886 0.06300020217895508
887 0.03900003433227539
888 0.03699994087219238
889 0.034999847412109375
890 0.04900002479553223
891 0.06300020217895508
892 0.02700018882751465
893 0.04200005531311035
894 0.07599997520446777
895 0.025999784469604492
896 0.032000064849853516
897 0.03500008583068848
898 0.08999991416931152
899 0.06200003623962402
900 0.06699991226196289
901 0.09299993515014648
902 0.06099987030029297
903 0.0409998893737793
904 0.039999961853027344
905 0.03800010681152344
906 0.36700010299682617
907 0.03900003433227539
908 0.048999786376953125
909 0.03600001335144043
910 0.051999807357788086
911 0.03600001335144043
912 0.07800006866455078
913 0.05299997329711914
914 0.037999868392944336
915 0.0280001163482666
916 0.03399991989135742
917 0.03600001335144043
918 0.05799984931945801
919 0.039999961853027344
920 0.026000022888183594
921 0.03900003433227539
922 0.04900002479553223
923 0.026000022888183594
924 0.0559999942779541
925 0.06599998474121094
926 0.11699986457824707
927 0.03500008583068848
928 0.03500008583068848
929 0.037999868392944336
930 0.05900001525878906
931 0.040000200271606445
932 0.03500008583068848
933 0.03699994087219238
934 0.03699994087219238
935 0.05800008773803711
936 0.034999847412109375
937 0.0409998893737793
938 0.05900001525878906
939 0.06400012969970703
940 0.03399991989135742
941 0.03699994087219238
942 0.03400015830993652
943 0.0280001163482666
944 0.06500005722045898
945 0.037999868392944336
946 0.03600001335144043
947 0.06200003623962402
948 0.04500007629394531
949 0.03800010681152344
950 0.0840001106262207
951 0.07800006866455078
952 0.03299999237060547
953 0.04200005531311035
954 0.04200005531311035
955 0.03600001335144043
956 0.03800010681152344
957 0.039999961853027344
958 0.0690000057220459
959 0.04200005531311035
960 0.039999961853027344
961 0.039999961853027344
962 0.05500006675720215
963 0.04200005531311035
964 0.039999961853027344
965 0.03800010681152344
966 0.05299997329711914
967 0.04200005531311035
968 0.08100008964538574
969 0.051000118255615234
970 0.06700015068054199
971 0.07200002670288086
972 0.0690000057220459
973 0.14100003242492676
974 0.07500004768371582
975 0.059999942779541016
976 0.08899998664855957
977 0.10899996757507324
978 0.09399986267089844
979 0.06299996376037598
980 0.059999942779541016
981 0.05500006675720215
982 0.07200002670288086
983 0.07200002670288086
984 0.06599998474121094

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_15_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 15
Total clients:	 15


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_15_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.63 0.35 0.22
3.06 0.70 0.33
3.86 0.96 0.42
5.03 1.31 0.54
6.03 1.64 0.66
6.93 1.98 0.78
7.36 2.23 0.87
7.52 2.44 0.95
7.20 2.54 1.00
7.40 2.74 1.08
9.00 3.24 1.27
9.69 3.58 1.40
10.4 3.94 1.54
11.0 4.27 1.67
11.2 4.52 1.78
12.0 4.93 1.95
12.3 5.23 2.08
11.9 5.38 2.16
11.8 5.58 2.26
10.8 5.57 2.29
10.4 5.65 2.35
9.94 5.71 2.41
10.0 5.87 2.50
9.62 5.93 2.55
9.36 5.99 2.61
9.32 6.09 2.68
9.45 6.22 2.76
9.16 6.27 2.81
8.75 6.27 2.85
8.41 6.28 2.89
8.87 6.45 2.98
8.89 6.54 3.05
8.52 6.54 3.08
8.63 6.63 3.15
8.61 6.69 3.21
8.36 6.70 3.25
9.46 7.00 3.38
8.79 6.93 3.40
7.98 6.82 3.40
7.91 6.84 3.45
8.44 6.99 3.53
9.50 7.27 3.66
9.40 7.33 3.72
9.26 7.37 3.77
10.1 7.60 3.89
9.77 7.62 3.93
9.83 7.70 4.00
10.2 7.85 4.09
9.43 7.76 4.10
8.58 7.64 4.10
8.36 7.62 4.13
9.09 7.79 4.22
8.92 7.80 4.27
8.68 7.79 4.30
8.93 7.88 4.37
8.88 7.90 4.41
9.34 8.03 4.49
9.92 8.20 4.58
8.94 8.04 4.57
9.25 8.14 4.64
9.07 8.14 4.68
9.64 8.28 4.76
9.42 8.27 4.80
11.9 8.84 5.02
14.4 9.49 5.27
13.5 9.46 5.31
13.9 9.67 5.42
13.8 9.78 5.50
16.4 10.5 5.77
15.9 10.5 5.84
15.6 10.7 5.93
15.4 10.8 6.02
14.7 10.8 6.07
14.3 10.8 6.14
13.5 10.8 6.17
12.6 10.7 6.19
12.0 10.6 6.22
12.4 10.7 6.31
11.7 10.6 6.33
11.5 10.6 6.37
12.3 10.8 6.48
12.8 11.0 6.58
12.9 11.1 6.65
12.5 11.0 6.69
11.8 10.9 6.70
12.7 11.2 6.82
12.2 11.1 6.85
11.5 11.0 6.86
10.9 10.9 6.87
11.2 10.9 6.93
11.9 11.1 7.03
12.6 11.2 7.12
12.5 11.3 7.17
15.0 11.8 7.40
14.7 11.9 7.46
14.3 11.9 7.51
13.6 11.8 7.54
12.8 11.7 7.55
12.0 11.6 7.54
11.7 11.5 7.58
11.8 11.6 7.62
11.8 11.6 7.67
11.2 11.4 7.67
11.4 11.5 7.72
11.0 11.4 7.73
10.1 11.2 7.71
12.7 11.7 7.91
12.2 11.6 7.92
11.9 11.6 7.94
11.5 11.5 7.96
12.5 11.7 8.06
14.3 12.1 8.23
14.4 12.2 8.31
15.2 12.4 8.42
14.6 12.4 8.45
14.2 12.4 8.49
13.6 12.3 8.50
13.5 12.3 8.55
13.3 12.3 8.59
13.0 12.3 8.62
13.3 12.4 8.69
14.1 12.6 8.80
14.6 12.7 8.89
14.3 12.7 8.93
14.5 12.8 9.00
15.3 13.0 9.11
16.0 13.2 9.22
16.0 13.3 9.29
16.0 13.4 9.36
15.8 13.4 9.41
15.7 13.5 9.47
15.8 13.6 9.54
15.3 13.5 9.57
15.3 13.6 9.63
15.0 13.6 9.67
14.7 13.6 9.70
15.0 13.6 9.77
14.6 13.6 9.80
14.5 13.6 9.84
14.4 13.6 9.89
13.9 13.5 9.90
14.0 13.6 9.95
12.8 13.3 9.91
14.0 13.5 10.0
15.2 13.8 10.1
15.1 13.8 10.2
15.1 13.9 10.2
14.3 13.7 10.2
13.9 13.6 10.2
15.1 13.9 10.4
15.6 14.0 10.4
15.0 14.0 10.5
14.7 13.9 10.5
14.3 13.9 10.5
13.9 13.8 10.5
15.0 14.0 10.6
14.2 13.9 10.6
14.1 13.9 10.6
14.6 14.0 10.7
14.8 14.0 10.8
15.6 14.2 10.9
15.2 14.2 10.9
14.5 14.1 10.9
14.7 14.1 10.9
15.3 14.3 11.0
14.9 14.2 11.0
14.5 14.1 11.1
14.9 14.2 11.1
16.5 14.6 11.2
16.6 14.7 11.3
17.0 14.8 11.4
16.1 14.7 11.4
15.4 14.6 11.4
15.4 14.6 11.4
15.2 14.6 11.5
16.1 14.8 11.6
15.8 14.7 11.6
16.2 14.8 11.7
16.4 14.9 11.7
15.9 14.9 11.7
16.5 15.0 11.8
17.2 15.2 11.9
17.7 15.4 12.0
18.0 15.5 12.1
18.7 15.7 12.2
18.5 15.8 12.2
17.9 15.7 12.3
17.1 15.6 12.3
15.8 15.4 12.2
16.4 15.5 12.3
15.8 15.4 12.3
16.6 15.6 12.4
16.5 15.6 12.4
16.0 15.5 12.4
15.1 15.3 12.4
14.8 15.3 12.4
14.6 15.2 12.4
14.0 15.1 12.4
14.2 15.1 12.4
14.4 15.1 12.5


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_15_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
1138

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_1_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.5669999122619629
1 0.14299988746643066
2 0.18000006675720215
3 0.09100008010864258
4 0.11899995803833008
5 0.09500002861022949
6 0.10299992561340332
7 0.10299992561340332
8 0.0819997787475586
9 0.10800004005432129
10 0.07400012016296387
11 0.05900001525878906
12 0.0709998607635498
13 0.0559999942779541
14 0.05200004577636719
15 0.056999921798706055
16 0.04500007629394531
17 0.04800009727478027
18 0.06099987030029297
19 0.039999961853027344
20 0.06100010871887207
21 0.054000139236450195
22 0.0709998607635498
23 0.0559999942779541
24 0.04400014877319336
25 0.06300020217895508
26 0.046000003814697266
27 0.04500007629394531
28 0.06300020217895508
29 0.03500008583068848
30 0.051000118255615234
31 0.05000019073486328
32 0.0410001277923584
33 0.04800009727478027
34 0.03800010681152344
35 0.03600001335144043
36 0.04699993133544922
37 0.04400014877319336
38 0.03400015830993652
39 0.03299999237060547
40 0.04999995231628418
41 0.04699993133544922
42 0.042999982833862305
43 0.042999982833862305
44 0.031000137329101562
45 0.032000064849853516
46 0.04500007629394531
47 0.03500008583068848
48 0.04500007629394531
49 0.05299997329711914
50 0.031000137329101562
51 0.032000064849853516
52 0.03600001335144043
53 0.03500008583068848
54 0.03699994087219238
55 0.04400014877319336
56 0.03600001335144043
57 0.042999982833862305
58 0.042999982833862305
59 0.04999995231628418
60 0.04999995231628418
61 0.037999868392944336
62 0.04200005531311035
63 0.04399991035461426
64 0.07699990272521973
65 0.03399991989135742
66 0.039999961853027344
67 0.04500007629394531
68 0.029999971389770508
69 0.039999961853027344
70 0.026999950408935547
71 0.07399988174438477
72 0.0279998779296875
73 0.03500008583068848
74 0.03399991989135742
75 0.046000003814697266
76 0.04200005531311035
77 0.039999961853027344
78 0.042999982833862305
79 0.03099989891052246
80 0.037999868392944336
81 0.031999826431274414
82 0.037999868392944336
83 0.03699994087219238
84 0.048999786376953125
85 0.04200005531311035
86 0.034999847412109375
87 0.04500007629394531
88 0.03500008583068848
89 0.032000064849853516
90 0.037999868392944336
91 0.03099989891052246
92 0.03500008583068848
93 0.037999868392944336
94 0.028999805450439453
95 0.03600001335144043
96 0.0409998893737793
97 0.031999826431274414
98 0.02499985694885254
99 0.029999971389770508
100 0.037999868392944336
101 0.028999805450439453
102 0.03299999237060547
103 0.03399991989135742
104 0.025999784469604492
105 0.046000003814697266
106 0.05099987983703613
107 0.03500008583068848
108 0.04199981689453125
109 0.03099989891052246
110 0.03299999237060547
111 0.0409998893737793
112 0.026999950408935547
113 0.03299999237060547
114 0.029999971389770508
115 0.029999971389770508
116 0.02499985694885254
117 0.034999847412109375
118 0.0279998779296875
119 0.037999868392944336
120 0.03699994087219238
121 0.026999950408935547
122 0.0559999942779541
123 0.0409998893737793
124 0.03500008583068848
125 0.037999868392944336
126 0.029999971389770508
127 0.0410001277923584
128 0.03399991989135742
129 0.03900003433227539
130 0.0279998779296875
131 0.03299999237060547
132 0.037999868392944336
133 0.026999950408935547
134 0.026999950408935547
135 0.039999961853027344
136 0.040000200271606445
137 0.034999847412109375
138 0.04199981689453125
139 0.02499985694885254
140 0.026999950408935547
141 0.03399991989135742
142 0.028999805450439453
143 0.02499985694885254
144 0.031999826431274414
145 0.026999950408935547
146 0.03099989891052246
147 0.03600001335144043
148 0.042999982833862305
149 0.0279998779296875
150 0.034999847412109375
151 0.023000001907348633
152 0.04699993133544922
153 0.03299999237060547
154 0.023000001907348633
155 0.028999805450439453
156 0.03299999237060547
157 0.03699994087219238
158 0.03399991989135742
159 0.031999826431274414
160 0.031999826431274414
161 0.046000003814697266
162 0.028999805450439453
163 0.039999961853027344
164 0.03299999237060547
165 0.03099989891052246
166 0.025999784469604492
167 0.034999847412109375
168 0.03399991989135742
169 0.03299999237060547
170 0.03600001335144043
171 0.0279998779296875
172 0.023999929428100586
173 0.026999950408935547
174 0.025999784469604492
175 0.025999784469604492
176 0.037999868392944336
177 0.03299999237060547
178 0.03099989891052246
179 0.03699994087219238
180 0.026000022888183594
181 0.034999847412109375
182 0.025999784469604492
183 0.026999950408935547
184 0.02499985694885254
185 0.029999971389770508
186 0.026000022888183594
187 0.0279998779296875
188 0.02499985694885254
189 0.03899979591369629
190 0.029999971389770508
191 0.029000043869018555
192 0.026999950408935547
193 0.025999784469604492
194 0.031000137329101562
195 0.029999971389770508
196 0.03699994087219238
197 0.029999971389770508
198 0.0279998779296875
199 0.023999929428100586

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_1_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_1_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.55 0.12 0.04
0.47 0.11 0.04
0.40 0.11 0.04
0.33 0.10 0.03
0.28 0.10 0.03
0.24 0.10 0.03
0.20 0.09 0.03
0.17 0.09 0.03
0.14 0.09 0.03
0.12 0.08 0.03
0.10 0.08 0.03
0.09 0.08 0.03
0.07 0.07 0.03
0.06 0.07 0.02
0.05 0.07 0.02
0.04 0.06 0.02
0.04 0.06 0.02
0.03 0.06 0.02
0.02 0.06 0.02
0.02 0.05 0.02
0.02 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.02
0.01 0.04 0.01
0.01 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_1_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
56

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_1_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 1.3540000915527344
1 0.31799983978271484
2 0.18499994277954102
3 0.20199990272521973
4 0.17799997329711914
5 0.16199994087219238
6 0.19099998474121094
7 0.21900010108947754
8 0.21499991416931152
9 0.19300007820129395
10 0.21000003814697266
11 0.14100003242492676
12 0.1360001564025879
13 0.07899999618530273
14 0.20599985122680664
15 0.10899996757507324
16 0.18000006675720215
17 0.10099983215332031
18 0.09599995613098145
19 0.06999993324279785
20 0.11400008201599121
21 0.11999988555908203
22 0.11800003051757812
23 0.07599997520446777
24 0.09400010108947754
25 0.09800004959106445
26 0.056999921798706055
27 0.0820000171661377
28 0.11300015449523926
29 0.17100000381469727
30 0.12800002098083496
31 0.16100001335144043
32 0.12399983406066895
33 0.057000160217285156
34 0.0819997787475586
35 0.07000017166137695
36 0.06999993324279785
37 0.07200002670288086
38 0.05099987983703613
39 0.07299995422363281
40 0.11600017547607422
41 0.07700014114379883
42 0.13299989700317383
43 0.06500005722045898
44 0.07399988174438477
45 0.14899992942810059
46 0.054000139236450195
47 0.06200003623962402
48 0.14700007438659668
49 0.04900002479553223
50 0.08800005912780762
51 0.10199999809265137
52 0.04900002479553223
53 0.06700015068054199
54 0.07899999618530273
55 0.08799982070922852
56 0.0820000171661377
57 0.10599994659423828
58 0.07599997520446777
59 0.09800004959106445
60 0.11500000953674316
61 0.0559999942779541
62 0.0820000171661377
63 0.06600022315979004
64 0.11400008201599121
65 0.06299996376037598
66 0.1119999885559082
67 0.08599996566772461
68 0.06999993324279785
69 0.042999982833862305
70 0.08099985122680664
71 0.05799984931945801
72 0.07899999618530273
73 0.06099987030029297
74 0.0839998722076416
75 0.1099998950958252
76 0.05299997329711914
77 0.10500001907348633
78 0.06100010871887207
79 0.06699991226196289
80 0.06100010871887207
81 0.04800009727478027
82 0.07200002670288086
83 0.06500005722045898
84 0.06700015068054199
85 0.09399986267089844
86 0.06599998474121094
87 0.14700007438659668
88 0.08899998664855957
89 0.059999942779541016
90 0.06200003623962402
91 0.07899999618530273
92 0.07400012016296387
93 0.06400012969970703
94 0.06999993324279785
95 0.0690000057220459
96 0.06100010871887207
97 0.06399989128112793
98 0.0710000991821289
99 0.06100010871887207
100 0.0710000991821289
101 0.04900002479553223
102 0.04799985885620117
103 0.06500005722045898
104 0.0690000057220459
105 0.08700013160705566
106 0.0820000171661377
107 0.04999995231628418
108 0.11400008201599121
109 0.06500005722045898
110 0.046000003814697266
111 0.07399988174438477
112 0.0690000057220459
113 0.0690000057220459
114 0.05800008773803711
115 0.07200002670288086
116 0.0690000057220459
117 0.05800008773803711
118 0.07399988174438477
119 0.05099987983703613
120 0.0839998722076416
121 0.046000003814697266
122 0.03900003433227539
123 0.04500007629394531
124 0.0989999771118164
125 0.04800009727478027
126 0.04700016975402832
127 0.06200003623962402
128 0.07899999618530273
129 0.051000118255615234
130 0.05499982833862305
131 0.05900001525878906
132 0.06400012969970703
133 0.06099987030029297
134 0.05200004577636719
135 0.06599998474121094
136 0.039999961853027344
137 0.046000003814697266
138 0.10399985313415527
139 0.04799985885620117
140 0.04999995231628418
141 0.053999900817871094
142 0.05200004577636719
143 0.05900001525878906
144 0.03400015830993652
145 0.06399989128112793
146 0.05099987983703613
147 0.05299997329711914
148 0.11700010299682617
149 0.0559999942779541
150 0.04900002479553223
151 0.053999900817871094
152 0.10500001907348633
153 0.0820000171661377
154 0.04999995231628418
155 0.059999942779541016
156 0.07899999618530273
157 0.05500006675720215
158 0.11100006103515625
159 0.054000139236450195
160 0.03900003433227539
161 0.0559999942779541
162 0.12099981307983398
163 0.0559999942779541
164 0.08099985122680664
165 0.05099987983703613
166 0.06200003623962402
167 0.07500004768371582
168 0.054000139236450195
169 0.04699993133544922
170 0.07800006866455078
171 0.08699989318847656
172 0.04500007629394531
173 0.09300017356872559
174 0.06200003623962402
175 0.056999921798706055
176 0.05200004577636719
177 0.057000160217285156
178 0.06999993324279785
179 0.039999961853027344
180 0.08099985122680664
181 0.06200003623962402
182 0.04800009727478027
183 0.03600001335144043
184 0.05299997329711914
185 0.059999942779541016
186 0.04999995231628418
187 0.08299994468688965
188 0.05099987983703613
189 0.046000003814697266
190 0.05299997329711914
191 0.0710000991821289
192 0.03900003433227539
193 0.04800009727478027
194 0.07200002670288086
195 0.05500006675720215
196 0.06099987030029297
197 0.03500008583068848
198 0.06599998474121094

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_1_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_1_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.98 0.65 0.21
5.49 1.26 0.41
6.46 1.61 0.54
7.61 2.02 0.68
7.43 2.17 0.75
8.08 2.48 0.86
8.68 2.79 0.98
9.55 3.16 1.12
9.14 3.29 1.18
9.46 3.54 1.29
9.31 3.71 1.37
9.62 3.96 1.48
9.59 4.15 1.56
8.81 4.16 1.60
9.01 4.35 1.69
8.77 4.46 1.75
8.70 4.59 1.82
9.66 4.93 1.96
9.28 5.00 2.02
9.97 5.30 2.15
12.4 5.98 2.40
11.7 6.04 2.46
11.3 6.14 2.53
10.6 6.15 2.58
10.6 6.30 2.66
9.87 6.29 2.70
10.0 6.44 2.79
10.4 6.64 2.89
10.8 6.85 3.00
10.6 6.94 3.07
10.4 7.02 3.14
11.3 7.32 3.28
10.1 7.19 3.28
10.0 7.27 3.35
10.3 7.41 3.43
9.98 7.45 3.49
10.8 7.71 3.62
10.6 7.77 3.68
9.81 7.69 3.70
9.44 7.69 3.74
9.91 7.85 3.84
10.5 8.05 3.95
11.3 8.30 4.07
11.2 8.37 4.14
10.7 8.34 4.18
11.3 8.56 4.29
11.8 8.70 4.36
11.5 8.74 4.42
11.0 8.72 4.46
10.2 8.63 4.48
10.2 8.69 4.54
9.64 8.62 4.56
9.93 8.71 4.64
9.39 8.64 4.66
8.77 8.54 4.67
10.5 8.93 4.84
10.2 8.91 4.88
9.59 8.82 4.89
9.72 8.87 4.95
9.96 8.94 5.02
9.82 8.95 5.06
10.1 9.03 5.13
9.62 8.96 5.15
10.1 9.09 5.23
10.3 9.17 5.30
9.84 9.12 5.32
11.0 9.38 5.45
10.4 9.30 5.47
10.6 9.39 5.54
10.2 9.35 5.57
10.0 9.33 5.60
9.84 9.32 5.64
9.17 9.19 5.64
9.40 9.25 5.69
9.94 9.38 5.77
9.87 9.38 5.81
10.2 9.47 5.88
9.94 9.43 5.91
9.32 9.32 5.91
8.82 9.21 5.91
8.91 9.22 5.95
9.07 9.25 5.99
9.05 9.24 6.03
8.57 9.13 6.03
8.55 9.11 6.05
9.26 9.24 6.13
9.18 9.23 6.16
9.16 9.22 6.19
8.84 9.15 6.20
8.41 9.04 6.19
8.20 8.98 6.20
8.74 9.06 6.26
8.87 9.08 6.29
10.6 9.43 6.44
10.5 9.45 6.48
9.95 9.37 6.49
9.05 9.20 6.46
9.31 9.24 6.50
9.49 9.28 6.55
10.3 9.46 6.63
10.2 9.46 6.66
9.92 9.43 6.68
10.9 9.66 6.79
10.4 9.60 6.80
10.9 9.72 6.87
10.8 9.74 6.91
10.6 9.73 6.94
10.7 9.77 6.98
10.9 9.85 7.03
10.7 9.85 7.07
11.4 10.0 7.16
12.3 10.3 7.27
12.7 10.4 7.35
11.9 10.3 7.35
12.0 10.4 7.40
11.6 10.4 7.43
12.2 10.5 7.51
11.9 10.5 7.55
11.5 10.5 7.57
12.3 10.7 7.66
12.1 10.7 7.70
11.1 10.6 7.68
10.5 10.4 7.67
10.0 10.3 7.67
9.85 10.3 7.69
10.1 10.3 7.73
9.39 10.2 7.70
9.80 10.2 7.75
9.68 10.2 7.76
9.67 10.2 7.78
10.3 10.3 7.85
10.6 10.3 7.89
10.2 10.3 7.89
9.89 10.2 7.90
9.83 10.2 7.91
9.63 10.1 7.92
9.56 10.1 7.93
8.70 9.89 7.89
9.23 9.97 7.94
8.75 9.84 7.92
8.89 9.83 7.94
8.88 9.80 7.95
9.38 9.89 8.00
9.70 9.94 8.03
9.78 9.96 8.06
12.7 10.6 8.28
13.5 10.8 8.39
12.1 10.6 8.34
12.2 10.7 8.39
11.2 10.5 8.36
11.2 10.5 8.39
11.1 10.5 8.41
10.7 10.5 8.41
9.78 10.3 8.37
9.81 10.3 8.39
10.2 10.3 8.43
10.6 10.4 8.48
10.5 10.4 8.49
10.0 10.3 8.48
11.2 10.5 8.58
11.2 10.6 8.61
11.6 10.7 8.66
12.4 10.9 8.75
12.5 10.9 8.80
11.5 10.8 8.77
10.9 10.7 8.75
10.5 10.6 8.75
10.8 10.7 8.79
10.2 10.5 8.77
9.50 10.4 8.73
9.35 10.3 8.73
9.85 10.4 8.77
10.3 10.5 8.81
9.78 10.3 8.79
9.71 10.3 8.80
9.51 10.2 8.80
9.44 10.2 8.80
9.12 10.1 8.79
8.79 10.0 8.77
9.19 10.1 8.80
10.0 10.2 8.87
9.81 10.2 8.86
10.6 10.3 8.93
11.6 10.5 9.01
11.0 10.4 9.00
11.4 10.6 9.05
11.4 10.6 9.07
11.3 10.6 9.09
11.2 10.6 9.10
11.4 10.7 9.15
10.9 10.6 9.14
10.6 10.5 9.14
11.4 10.7 9.20
11.7 10.8 9.25
10.9 10.6 9.22
11.1 10.7 9.25
12.2 10.9 9.35
13.4 11.2 9.46
13.9 11.4 9.53
14.0 11.5 9.59


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_1_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
121

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_25_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.03699994087219238
1 0.023000001907348633
2 0.0279998779296875
3 0.018000125885009766
4 0.03399991989135742
5 0.028999805450439453
6 0.031999826431274414
7 0.03600001335144043
8 0.032000064849853516
9 0.029000043869018555
10 0.029000043869018555
11 0.03699994087219238
12 0.0279998779296875
13 0.028999805450439453
14 0.031999826431274414
15 0.03600001335144043
16 0.01900005340576172
17 0.029000043869018555
18 0.016000032424926758
19 0.023999929428100586
20 0.0409998893737793
21 0.02200007438659668
22 0.02499985694885254
23 0.02499985694885254
24 0.028999805450439453
25 0.03500008583068848
26 0.032000064849853516
27 0.029999971389770508
28 0.048999786376953125
29 0.029000043869018555
30 0.029000043869018555
31 0.03900003433227539
32 0.029000043869018555
33 0.031000137329101562
34 0.0280001163482666
35 0.03299999237060547
36 0.019999980926513672
37 0.029000043869018555
38 0.016000032424926758
39 0.046000003814697266
40 0.031000137329101562
41 0.031000137329101562
42 0.029000043869018555
43 0.032000064849853516
44 0.031999826431274414
45 0.029999971389770508
46 0.042999982833862305
47 0.032000064849853516
48 0.0280001163482666
49 0.04200005531311035
50 0.04200005531311035
51 0.037000179290771484
52 0.026999950408935547
53 0.020999908447265625
54 0.034999847412109375
55 0.017000198364257812
56 0.032000064849853516
57 0.0279998779296875
58 0.03299999237060547
59 0.04200005531311035
60 0.031000137329101562
61 0.029000043869018555
62 0.03900003433227539
63 0.029000043869018555
64 0.01699995994567871
65 0.032000064849853516
66 0.03299999237060547
67 0.032000064849853516
68 0.028999805450439453
69 0.0279998779296875
70 0.05099987983703613
71 0.023000001907348633
72 0.029000043869018555
73 0.029000043869018555
74 0.03400015830993652
75 0.04400014877319336
76 0.03500008583068848
77 0.03399991989135742
78 0.03299999237060547
79 0.01699995994567871
80 0.037000179290771484
81 0.03299999237060547
82 0.029000043869018555
83 0.032000064849853516
84 0.029999971389770508
85 0.03500008583068848
86 0.032000064849853516
87 0.029000043869018555
88 0.03299999237060547
89 0.03699994087219238
90 0.042999982833862305
91 0.029000043869018555
92 0.03600001335144043
93 0.03399991989135742
94 0.029999971389770508
95 0.029000043869018555
96 0.03900003433227539
97 0.029999971389770508
98 0.029999971389770508
99 0.032000064849853516
100 0.0279998779296875
101 0.0409998893737793
102 0.029999971389770508
103 0.03400015830993652
104 0.032000064849853516
105 0.029000043869018555
106 0.029000043869018555
107 0.03900003433227539
108 0.029000043869018555
109 0.0280001163482666
110 0.019999980926513672
111 0.05099987983703613
112 0.03099989891052246
113 0.029999971389770508
114 0.029999971389770508
115 0.03600001335144043
116 0.028999805450439453
117 0.03099989891052246
118 0.028999805450439453
119 0.037999868392944336
120 0.029999971389770508
121 0.039999961853027344
122 0.054000139236450195
123 0.029999971389770508
124 0.021000146865844727
125 0.03099989891052246
126 0.03599977493286133
127 0.03099989891052246
128 0.03299999237060547
129 0.028999805450439453
130 0.03399991989135742
131 0.019999980926513672
132 0.029999971389770508
133 0.029999971389770508
134 0.03500008583068848
135 0.03900003433227539
136 0.0279998779296875
137 0.03800010681152344
138 0.029000043869018555
139 0.0280001163482666
140 0.032000064849853516
141 0.03600001335144043
142 0.0409998893737793
143 0.029000043869018555
144 0.034999847412109375
145 0.031000137329101562
146 0.0280001163482666
147 0.0280001163482666
148 0.03800010681152344
149 0.029000043869018555
150 0.03299999237060547
151 0.039999961853027344
152 0.046000003814697266
153 0.028999805450439453
154 0.029000043869018555
155 0.037999868392944336
156 0.0280001163482666
157 0.017000198364257812
158 0.032000064849853516
159 0.03500008583068848
160 0.01699995994567871
161 0.032000064849853516
162 0.016000032424926758
163 0.03299999237060547
164 0.037999868392944336
165 0.021999835968017578
166 0.032000064849853516
167 0.01699995994567871
168 0.02500009536743164
169 0.03400015830993652
170 0.01900005340576172
171 0.029000043869018555
172 0.016000032424926758
173 0.039999961853027344
174 0.029000043869018555
175 0.029000043869018555
176 0.05200004577636719
177 0.02700018882751465
178 0.03299999237060547
179 0.03500008583068848
180 0.03899979591369629
181 0.03099989891052246
182 0.040000200271606445
183 0.016000032424926758
184 0.0409998893737793
185 0.029999971389770508
186 0.029000043869018555
187 0.031999826431274414
188 0.03600001335144043
189 0.029000043869018555
190 0.031000137329101562
191 0.03600001335144043
192 0.040000200271606445
193 0.029000043869018555
194 0.046000003814697266
195 0.03400015830993652
196 0.031999826431274414
197 0.029999971389770508
198 0.03500008583068848
199 0.029999971389770508
200 0.03900003433227539
201 0.03900003433227539
202 0.01699995994567871
203 0.031999826431274414
204 0.03600001335144043
205 0.026999950408935547
206 0.03500008583068848
207 0.018999814987182617
208 0.0279998779296875
209 0.016000032424926758
210 0.03699994087219238
211 0.029999971389770508
212 0.031999826431274414
213 0.0279998779296875
214 0.034999847412109375
215 0.03600001335144043
216 0.021000146865844727
217 0.021000146865844727
218 0.03600001335144043
219 0.02499985694885254
220 0.028999805450439453
221 0.032000064849853516
222 0.03299999237060547
223 0.01699995994567871
224 0.03299999237060547
225 0.019999980926513672
226 0.07200002670288086
227 0.026000022888183594
228 0.016000032424926758
229 0.02499985694885254
230 0.034999847412109375
231 0.0279998779296875
232 0.032000064849853516
233 0.0279998779296875
234 0.03399991989135742
235 0.04500007629394531
236 0.029999971389770508
237 0.029000043869018555
238 0.03600001335144043
239 0.029000043869018555
240 0.029000043869018555
241 0.03299999237060547
242 0.03400015830993652
243 0.019999980926513672
244 0.029999971389770508
245 0.029000043869018555
246 0.05299997329711914
247 0.03099989891052246
248 0.032000064849853516
249 0.026000022888183594
250 0.032000064849853516
251 0.03500008583068848
252 0.031000137329101562
253 0.04500007629394531
254 0.029000043869018555
255 0.04999995231628418
256 0.039999961853027344
257 0.026000022888183594
258 0.03399991989135742
259 0.0280001163482666
260 0.03399991989135742
261 0.019999980926513672
262 0.029000043869018555
263 0.01699995994567871
264 0.03900003433227539
265 0.028999805450439453
266 0.04200005531311035
267 0.031999826431274414
268 0.04200005531311035
269 0.01900005340576172
270 0.026000022888183594
271 0.029000043869018555
272 0.040000200271606445
273 0.03099989891052246
274 0.03400015830993652
275 0.04499983787536621
276 0.04999995231628418
277 0.026000022888183594
278 0.015999794006347656
279 0.03299999237060547
280 0.03399991989135742
281 0.0279998779296875
282 0.032000064849853516
283 0.03500008583068848
284 0.029000043869018555
285 0.03099989891052246
286 0.0279998779296875
287 0.03900003433227539
288 0.03800010681152344
289 0.02500009536743164
290 0.026000022888183594
291 0.03500008583068848
292 0.029000043869018555
293 0.032000064849853516
294 0.029000043869018555
295 0.03899979591369629
296 0.01699995994567871
297 0.03900003433227539
298 0.03000020980834961
299 0.03800010681152344
300 0.034999847412109375
301 0.03299999237060547
302 0.03699994087219238
303 0.03299999237060547
304 0.0280001163482666
305 0.029000043869018555
306 0.05299997329711914
307 0.03299999237060547
308 0.026999950408935547
309 0.03400015830993652
310 0.03500008583068848
311 0.029000043869018555
312 0.031000137329101562
313 0.029000043869018555
314 0.03500008583068848
315 0.03299999237060547
316 0.029000043869018555
317 0.053999900817871094
318 0.032000064849853516
319 0.03399991989135742
320 0.03099989891052246
321 0.03400015830993652
322 0.029000043869018555
323 0.032000064849853516
324 0.0280001163482666
325 0.03299999237060547
326 0.0280001163482666
327 0.03900003433227539
328 0.037000179290771484
329 0.01699995994567871
330 0.019999980926513672
331 0.0280001163482666
332 0.0280001163482666
333 0.037000179290771484
334 0.029999971389770508
335 0.03399991989135742
336 0.034999847412109375
337 0.029000043869018555
338 0.03600001335144043
339 0.029000043869018555
340 0.03699994087219238
341 0.029000043869018555
342 0.029999971389770508
343 0.032000064849853516
344 0.03600001335144043
345 0.0280001163482666
346 0.032000064849853516
347 0.029000043869018555
348 0.05900001525878906
349 0.020999908447265625
350 0.059999942779541016
351 0.03400015830993652
352 0.026000022888183594
353 0.032000064849853516
354 0.0279998779296875
355 0.03600001335144043
356 0.01900005340576172
357 0.029999971389770508
358 0.032000064849853516
359 0.0410001277923584
360 0.029000043869018555
361 0.032000064849853516
362 0.03299999237060547
363 0.03600001335144043
364 0.029000043869018555
365 0.029000043869018555
366 0.031999826431274414
367 0.03800010681152344
368 0.029999971389770508
369 0.03299999237060547
370 0.03900003433227539
371 0.029000043869018555
372 0.0279998779296875
373 0.0279998779296875
374 0.03800010681152344
375 0.03400015830993652
376 0.042999982833862305
377 0.032000064849853516
378 0.02500009536743164
379 0.02500009536743164
380 0.026000022888183594
381 0.031999826431274414
382 0.01699995994567871
383 0.02500009536743164
384 0.02500009536743164
385 0.015000104904174805
386 0.032000064849853516
387 0.023999929428100586
388 0.02500009536743164
389 0.03099989891052246
390 0.01699995994567871
391 0.023999929428100586
392 0.02500009536743164
393 0.023999929428100586
394 0.029999971389770508
395 0.023999929428100586
396 0.03099989891052246
397 0.01900005340576172
398 0.032000064849853516
399 0.026000022888183594
400 0.04800009727478027
401 0.031000137329101562
402 0.03099989891052246
403 0.02499985694885254
404 0.02500009536743164
405 0.032000064849853516
406 0.026000022888183594
407 0.02500009536743164
408 0.01699995994567871
409 0.02500009536743164
410 0.029000043869018555
411 0.02499985694885254
412 0.015999794006347656
413 0.02500009536743164
414 0.03099989891052246
415 0.023999929428100586
416 0.025999784469604492
417 0.025999784469604492
418 0.029999971389770508
419 0.026999950408935547
420 0.017999887466430664
421 0.02499985694885254
422 0.029999971389770508
423 0.02500009536743164
424 0.02499985694885254
425 0.029999971389770508
426 0.03900003433227539
427 0.026000022888183594
428 0.026000022888183594
429 0.03299999237060547
430 0.026000022888183594
431 0.026000022888183594
432 0.026000022888183594
433 0.029999971389770508
434 0.01699995994567871
435 0.02500009536743164
436 0.02500009536743164
437 0.032000064849853516
438 0.016000032424926758
439 0.026000022888183594
440 0.026000022888183594
441 0.017999887466430664
442 0.018999814987182617
443 0.03099989891052246
444 0.02500009536743164
445 0.024000167846679688
446 0.03099989891052246
447 0.02500009536743164
448 0.01699995994567871
449 0.023999929428100586
450 0.019999980926513672
451 0.032000064849853516
452 0.03899979591369629
453 0.026000022888183594
454 0.02500009536743164
455 0.02500009536743164
456 0.029000043869018555
457 0.02500009536743164
458 0.026000022888183594
459 0.032000064849853516
460 0.026000022888183594
461 0.016000032424926758
462 0.02500009536743164
463 0.04399991035461426
464 0.026999950408935547
465 0.026000022888183594
466 0.03600001335144043
467 0.023999929428100586
468 0.016000032424926758
469 0.026000022888183594
470 0.02499985694885254
471 0.029999971389770508
472 0.02500009536743164
473 0.029000043869018555
474 0.04200005531311035
475 0.037000179290771484
476 0.042999982833862305
477 0.032000064849853516
478 0.01699995994567871
479 0.02499985694885254
480 0.02499985694885254
481 0.02499985694885254
482 0.029999971389770508
483 0.02500009536743164
484 0.026000022888183594
485 0.031999826431274414
486 0.034999847412109375
487 0.026000022888183594
488 0.01699995994567871
489 0.02499985694885254
490 0.029000043869018555
491 0.01699995994567871
492 0.024000167846679688
493 0.02500009536743164
494 0.023999929428100586
495 0.026000022888183594
496 0.026000022888183594
497 0.03600001335144043
498 0.018000125885009766
499 0.029999971389770508
500 0.029000043869018555
501 0.039999961853027344
502 0.032000064849853516
503 0.02500009536743164
504 0.02500009536743164
505 0.026000022888183594
506 0.032000064849853516
507 0.02500009536743164
508 0.02500009536743164
509 0.023999929428100586
510 0.029999971389770508
511 0.032000064849853516
512 0.0279998779296875
513 0.031000137329101562
514 0.016000032424926758
515 0.02500009536743164
516 0.02499985694885254
517 0.02499985694885254
518 0.03099989891052246
519 0.026000022888183594
520 0.026000022888183594
521 0.032000064849853516
522 0.03299999237060547
523 0.026000022888183594
524 0.02499985694885254
525 0.04700016975402832
526 0.031999826431274414
527 0.0279998779296875
528 0.025999784469604492
529 0.032000064849853516
530 0.016000032424926758
531 0.026000022888183594
532 0.02499985694885254
533 0.03099989891052246
534 0.026000022888183594
535 0.02499985694885254
536 0.02499985694885254
537 0.03099989891052246
538 0.026000022888183594
539 0.023999929428100586
540 0.02499985694885254
541 0.03000020980834961
542 0.02500009536743164
543 0.026000022888183594
544 0.03099989891052246
545 0.0279998779296875
546 0.017999887466430664
547 0.025999784469604492
548 0.026999950408935547
549 0.029999971389770508
550 0.037999868392944336
551 0.03099989891052246
552 0.03399991989135742
553 0.02500009536743164
554 0.016000032424926758
555 0.02500009536743164
556 0.031999826431274414
557 0.026000022888183594
558 0.02499985694885254
559 0.02500009536743164
560 0.03299999237060547
561 0.02500009536743164
562 0.02500009536743164
563 0.026000022888183594
564 0.03099989891052246
565 0.026000022888183594
566 0.02499985694885254
567 0.03400015830993652
568 0.026000022888183594
569 0.02499985694885254
570 0.02499985694885254
571 0.029999971389770508
572 0.026000022888183594
573 0.023999929428100586
574 0.02500009536743164
575 0.042999982833862305
576 0.026999950408935547
577 0.026000022888183594
578 0.02499985694885254
579 0.03099989891052246
580 0.02500009536743164
581 0.02500009536743164
582 0.0410001277923584
583 0.02499985694885254
584 0.02499985694885254
585 0.025999784469604492
586 0.03099989891052246
587 0.02500009536743164
588 0.026000022888183594
589 0.02499985694885254
590 0.03299999237060547
591 0.02500009536743164
592 0.02500009536743164
593 0.02500009536743164
594 0.029999971389770508
595 0.02500009536743164
596 0.026999950408935547
597 0.031999826431274414
598 0.02499985694885254
599 0.017000198364257812
600 0.03699994087219238
601 0.053999900817871094
602 0.026000022888183594
603 0.026999950408935547
604 0.02500009536743164
605 0.029999971389770508
606 0.01699995994567871
607 0.01699995994567871
608 0.026000022888183594
609 0.02500009536743164
610 0.023000001907348633
611 0.03299999237060547
612 0.026999950408935547
613 0.02500009536743164
614 0.029999971389770508
615 0.016000032424926758
616 0.02500009536743164
617 0.02500009536743164
618 0.03099989891052246
619 0.026000022888183594
620 0.02499985694885254
621 0.023999929428100586
622 0.039999961853027344
623 0.02700018882751465
624 0.026000022888183594
625 0.04500007629394531
626 0.039999961853027344
627 0.017999887466430664
628 0.02499985694885254
629 0.02499985694885254
630 0.032000064849853516
631 0.02500009536743164
632 0.02500009536743164
633 0.01900005340576172
634 0.03299999237060547
635 0.026999950408935547
636 0.02500009536743164
637 0.016000032424926758
638 0.031000137329101562
639 0.02500009536743164
640 0.029000043869018555
641 0.024000167846679688
642 0.03099989891052246
643 0.02499985694885254
644 0.023999929428100586
645 0.019999980926513672
646 0.03299999237060547
647 0.01699995994567871
648 0.02500009536743164
649 0.026000022888183594
650 0.048999786376953125
651 0.029999971389770508
652 0.03000020980834961
653 0.032000064849853516
654 0.02499985694885254
655 0.025999784469604492
656 0.029000043869018555
657 0.031000137329101562
658 0.026000022888183594
659 0.016000032424926758
660 0.02500009536743164
661 0.03099989891052246
662 0.02500009536743164
663 0.023999929428100586
664 0.02499985694885254
665 0.016000032424926758
666 0.029999971389770508
667 0.0280001163482666
668 0.026000022888183594
669 0.032000064849853516
670 0.028999805450439453
671 0.02499985694885254
672 0.02499985694885254
673 0.029999971389770508
674 0.02499985694885254
675 0.029000043869018555
676 0.031999826431274414
677 0.023000001907348633
678 0.03500008583068848
679 0.023999929428100586
680 0.023999929428100586
681 0.03099989891052246
682 0.02500009536743164
683 0.026000022888183594
684 0.02499985694885254
685 0.029999971389770508
686 0.016000032424926758
687 0.024000167846679688
688 0.02500009536743164
689 0.04500007629394531
690 0.026999950408935547
691 0.02499985694885254
692 0.016000032424926758
693 0.016000032424926758
694 0.029000043869018555
695 0.016000032424926758
696 0.02499985694885254
697 0.026000022888183594
698 0.03099989891052246
699 0.02500009536743164
700 0.03299999237060547
701 0.023000001907348633
702 0.03600001335144043
703 0.01699995994567871
704 0.02499985694885254
705 0.026000022888183594
706 0.03000020980834961
707 0.026000022888183594
708 0.02500009536743164
709 0.02500009536743164
710 0.032000064849853516
711 0.026000022888183594
712 0.026000022888183594
713 0.01699995994567871
714 0.029999971389770508
715 0.02500009536743164
716 0.016000032424926758
717 0.02500009536743164
718 0.03299999237060547
719 0.017000198364257812
720 0.02500009536743164
721 0.026000022888183594
722 0.02499985694885254
723 0.023000001907348633
724 0.026999950408935547
725 0.04399991035461426
726 0.031999826431274414
727 0.03600001335144043
728 0.023999929428100586
729 0.02499985694885254
730 0.026000022888183594
731 0.031000137329101562
732 0.02500009536743164
733 0.02500009536743164
734 0.03500008583068848
735 0.02500009536743164
736 0.02500009536743164
737 0.02499985694885254
738 0.03000020980834961
739 0.01699995994567871
740 0.026000022888183594
741 0.02500009536743164
742 0.032000064849853516
743 0.026000022888183594
744 0.029000043869018555
745 0.0280001163482666
746 0.029999971389770508
747 0.02499985694885254
748 0.026000022888183594
749 0.032000064849853516
750 0.03899979591369629
751 0.032000064849853516
752 0.026999950408935547
753 0.028999805450439453
754 0.023999929428100586
755 0.015999794006347656
756 0.026000022888183594
757 0.032000064849853516
758 0.026000022888183594
759 0.024000167846679688
760 0.026000022888183594
761 0.03099989891052246
762 0.025999784469604492
763 0.02499985694885254
764 0.026000022888183594
765 0.03099989891052246
766 0.03299999237060547
767 0.0280001163482666
768 0.02500009536743164
769 0.020999908447265625
770 0.023999929428100586
771 0.016000032424926758
772 0.026000022888183594
773 0.031999826431274414
774 0.02499985694885254
775 0.037999868392944336
776 0.0279998779296875
777 0.046000003814697266
778 0.026000022888183594
779 0.018000125885009766
780 0.02499985694885254
781 0.029999971389770508
782 0.0279998779296875
783 0.02499985694885254
784 0.025999784469604492
785 0.031999826431274414
786 0.023999929428100586
787 0.02499985694885254
788 0.025999784469604492
789 0.03600001335144043
790 0.026999950408935547
791 0.026000022888183594
792 0.032000064849853516
793 0.026000022888183594
794 0.026000022888183594
795 0.02500009536743164
796 0.029999971389770508
797 0.02500009536743164
798 0.02500009536743164
799 0.0559999942779541
800 0.04199981689453125
801 0.0409998893737793
802 0.026999950408935547
803 0.032000064849853516
804 0.02500009536743164
805 0.026000022888183594
806 0.02500009536743164
807 0.029999971389770508
808 0.02499985694885254
809 0.023999929428100586
810 0.026000022888183594
811 0.03399991989135742
812 0.02499985694885254
813 0.02500009536743164
814 0.02500009536743164
815 0.029000043869018555
816 0.02500009536743164
817 0.026000022888183594
818 0.032000064849853516
819 0.02500009536743164
820 0.02500009536743164
821 0.03399991989135742
822 0.034999847412109375
823 0.02500009536743164
824 0.026000022888183594
825 0.06800007820129395
826 0.032000064849853516
827 0.02500009536743164
828 0.02500009536743164
829 0.029000043869018555
830 0.02499985694885254
831 0.016000032424926758
832 0.026000022888183594
833 0.034999847412109375
834 0.026999950408935547
835 0.016000032424926758
836 0.02500009536743164
837 0.02500009536743164
838 0.03099989891052246
839 0.02499985694885254
840 0.01699995994567871
841 0.025999784469604492
842 0.03099989891052246
843 0.02499985694885254
844 0.026999950408935547
845 0.02499985694885254
846 0.029000043869018555
847 0.026000022888183594
848 0.026000022888183594
849 0.015999794006347656
850 0.0409998893737793
851 0.03600001335144043
852 0.026000022888183594
853 0.031000137329101562
854 0.02500009536743164
855 0.026000022888183594
856 0.02500009536743164
857 0.016000032424926758
858 0.23399996757507324
859 0.0280001163482666
860 0.026000022888183594
861 0.02500009536743164
862 0.026000022888183594
863 0.02500009536743164
864 0.02500009536743164
865 0.02500009536743164
866 0.03299999237060547
867 0.026999950408935547
868 0.026000022888183594
869 0.02499985694885254
870 0.029999971389770508
871 0.02500009536743164
872 0.01699995994567871
873 0.023999929428100586
874 0.0280001163482666
875 0.032000064849853516
876 0.01900005340576172
877 0.03800010681152344
878 0.026000022888183594
879 0.0280001163482666
880 0.02500009536743164
881 0.02499985694885254
882 0.029999971389770508
883 0.02500009536743164
884 0.01699995994567871
885 0.02499985694885254
886 0.02499985694885254
887 0.028999805450439453
888 0.026000022888183594
889 0.024000167846679688
890 0.029999971389770508
891 0.02499985694885254
892 0.02500009536743164
893 0.024000167846679688
894 0.0280001163482666
895 0.02500009536743164
896 0.026000022888183594
897 0.02499985694885254
898 0.039999961853027344
899 0.02700018882751465
900 0.03900003433227539
901 0.03900003433227539
902 0.018000125885009766
903 0.029000043869018555
904 0.026000022888183594
905 0.023999929428100586
906 0.029000043869018555
907 0.02499985694885254
908 0.023999929428100586
909 0.03099989891052246
910 0.02700018882751465
911 0.01699995994567871
912 0.02499985694885254
913 0.026000022888183594
914 0.029000043869018555
915 0.02500009536743164
916 0.02500009536743164
917 0.015999794006347656
918 0.03099989891052246
919 0.026000022888183594
920 0.016000032424926758
921 0.0279998779296875
922 0.028999805450439453
923 0.02500009536743164
924 0.023999929428100586
925 0.029000043869018555
926 0.03399991989135742
927 0.0280001163482666
928 0.018000125885009766
929 0.026000022888183594
930 0.03099989891052246
931 0.02499985694885254
932 0.02700018882751465
933 0.02500009536743164
934 0.0280001163482666
935 0.02500009536743164
936 0.02500009536743164
937 0.029999971389770508
938 0.016000032424926758
939 0.023999929428100586
940 0.026000022888183594
941 0.016000032424926758
942 0.03099989891052246
943 0.01699995994567871
944 0.026000022888183594
945 0.026000022888183594
946 0.031000137329101562
947 0.02500009536743164
948 0.032000064849853516
949 0.026000022888183594
950 0.04200005531311035
951 0.0280001163482666
952 0.026999950408935547
953 0.026000022888183594
954 0.03299999237060547
955 0.026000022888183594
956 0.02499985694885254
957 0.03099989891052246
958 0.024000167846679688
959 0.02500009536743164
960 0.02499985694885254
961 0.029999971389770508
962 0.02500009536743164
963 0.02500009536743164
964 0.01699995994567871
965 0.03399991989135742
966 0.026999950408935547
967 0.026000022888183594
968 0.02500009536743164
969 0.029000043869018555
970 0.026000022888183594
971 0.02500009536743164
972 0.026000022888183594
973 0.02200007438659668
974 0.02500009536743164
975 0.042999982833862305
976 0.04799985885620117
977 0.03099989891052246
978 0.02499985694885254
979 0.02499985694885254
980 0.019999980926513672
981 0.0280001163482666
982 0.026000022888183594
983 0.026000022888183594
984 0.04199981689453125
985 0.032000064849853516
986 0.023999929428100586
987 0.0279998779296875
988 0.023999929428100586
989 0.029000043869018555
990 0.026000022888183594
991 0.026000022888183594
992 0.031999826431274414
993 0.026999950408935547
994 0.018000125885009766
995 0.03800010681152344
996 0.026999950408935547
997 0.029999971389770508
998 0.026000022888183594
999 0.02499985694885254

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_25_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 25
Total clients:	 25


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_25_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.49 0.72 3.88
0.71 0.76 3.86
0.82 0.78 3.83
0.99 0.82 3.81
1.06 0.85 3.79
0.97 0.83 3.75
0.89 0.82 3.72
1.05 0.86 3.70
1.48 0.96 3.70
1.62 1.01 3.69
1.52 1.01 3.66
1.51 1.03 3.64
1.50 1.04 3.61
1.49 1.06 3.59
1.63 1.10 3.58
1.45 1.08 3.55
1.67 1.15 3.54
1.71 1.17 3.52
1.59 1.17 3.50
1.72 1.21 3.49
1.53 1.19 3.45
1.66 1.23 3.44
1.48 1.21 3.41
1.32 1.18 3.38
1.19 1.16 3.35
1.30 1.19 3.33
1.33 1.20 3.31
1.34 1.20 3.29
1.43 1.23 3.28
1.58 1.27 3.27
1.63 1.30 3.26
1.53 1.29 3.23
1.51 1.29 3.21
1.35 1.27 3.18
1.29 1.26 3.16
1.17 1.23 3.13
1.06 1.21 3.10
1.12 1.22 3.08
1.17 1.22 3.07
1.28 1.25 3.06
1.16 1.22 3.03
1.05 1.20 3.00
0.96 1.18 2.97
0.96 1.17 2.95
0.96 1.16 2.93
1.11 1.19 2.92
1.23 1.22 2.91
1.41 1.26 2.90
1.42 1.27 2.89
1.35 1.26 2.87
1.29 1.25 2.85
1.24 1.24 2.83
1.12 1.21 2.80
1.09 1.21 2.78
0.93 1.17 2.75
1.15 1.21 2.75
0.97 1.17 2.72
0.97 1.16 2.70
1.12 1.19 2.69
1.09 1.18 2.68
1.07 1.18 2.66
1.05 1.17 2.64
1.20 1.20 2.63
1.17 1.19 2.61
0.99 1.15 2.58
1.06 1.16 2.57
0.97 1.14 2.55
1.04 1.15 2.54
1.03 1.15 2.52
1.02 1.14 2.51
1.01 1.14 2.49
1.07 1.15 2.48
1.13 1.16 2.47
1.03 1.14 2.45
1.09 1.15 2.44
1.00 1.13 2.41
0.92 1.11 2.39
1.00 1.12 2.39
1.17 1.15 2.39
1.07 1.13 2.37
1.07 1.12 2.35
1.22 1.15 2.35
1.27 1.17 2.34
1.23 1.16 2.32
1.36 1.19 2.32
1.39 1.20 2.31
1.26 1.18 2.29
1.39 1.20 2.29
1.57 1.25 2.29
1.81 1.31 2.30
1.69 1.30 2.28
1.75 1.32 2.28
1.56 1.29 2.26
1.48 1.28 2.25
1.90 1.37 2.27
1.68 1.34 2.25
1.58 1.33 2.23
1.50 1.32 2.22
1.43 1.31 2.21
1.45 1.32 2.20
1.31 1.29 2.18
1.27 1.28 2.17
1.31 1.29 2.16
1.27 1.28 2.15
1.24 1.27 2.13
1.37 1.30 2.13
1.24 1.27 2.11
1.12 1.24 2.10
1.11 1.24 2.08
1.34 1.28 2.09
1.38 1.29 2.08
1.64 1.34 2.09
1.55 1.33 2.08
1.39 1.31 2.06
1.26 1.28 2.05
1.30 1.29 2.04
1.91 1.41 2.07
1.69 1.38 2.06
2.07 1.47 2.08
1.99 1.47 2.07
1.93 1.47 2.06
1.95 1.49 2.06
2.29 1.57 2.09
2.34 1.60 2.09
2.14 1.58 2.08
2.13 1.60 2.08
2.12 1.61 2.08
2.04 1.61 2.07
2.04 1.62 2.07
1.81 1.59 2.05
1.85 1.60 2.05
2.13 1.66 2.07
2.28 1.71 2.08
1.93 1.65 2.06
2.11 1.70 2.07
2.03 1.69 2.06
1.88 1.67 2.05
1.91 1.68 2.05
2.10 1.72 2.06
2.25 1.77 2.07
2.23 1.77 2.07
2.29 1.80 2.07
2.17 1.79 2.07
2.24 1.81 2.07
1.98 1.77 2.06
2.23 1.83 2.07
2.05 1.80 2.06
2.61 1.92 2.10
2.69 1.96 2.11
2.52 1.94 2.10
2.53 1.96 2.10
2.14 1.90 2.08
1.81 1.84 2.06
1.77 1.82 2.05
1.82 1.83 2.05
2.18 1.90 2.07
2.09 1.89 2.07
2.09 1.89 2.07
1.77 1.83 2.04
1.49 1.77 2.02
1.50 1.76 2.02
1.27 1.70 1.99
1.32 1.70 1.99
1.11 1.64 1.97
1.34 1.67 1.97
1.14 1.62 1.95
0.96 1.56 1.93
0.81 1.51 1.91
0.69 1.46 1.89
0.58 1.41 1.87
0.49 1.36 1.85
0.42 1.32 1.83
0.35 1.27 1.81
0.30 1.23 1.79
0.25 1.19 1.77
0.45 1.20 1.76
0.38 1.16 1.75
0.32 1.12 1.73
0.27 1.09 1.71
0.23 1.05 1.69
0.19 1.01 1.67
0.16 0.98 1.65
0.14 0.95 1.63
0.12 0.92 1.62
0.10 0.89 1.60
0.08 0.86 1.58
0.15 0.84 1.57
0.21 0.83 1.56
0.18 0.81 1.54
0.15 0.78 1.52
0.12 0.75 1.50
0.10 0.73 1.49
0.09 0.70 1.47
0.07 0.68 1.45
0.06 0.66 1.44
0.05 0.63 1.42
0.04 0.61 1.41
0.04 0.59 1.39
0.03 0.57 1.38
0.03 0.55 1.36


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_25_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
1009

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_25_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 0.09299993515014648
1 0.10100007057189941
2 0.05200004577636719
3 0.04699993133544922
4 0.07999992370605469
5 0.08999991416931152
6 0.056999921798706055
7 0.05299997329711914
8 0.07699990272521973
9 0.046000003814697266
10 0.08100008964538574
11 0.06500005722045898
12 0.08500003814697266
13 0.05300021171569824
14 0.04900002479553223
15 0.04999995231628418
16 0.16100001335144043
17 0.056999921798706055
18 0.059999942779541016
19 0.06400012969970703
20 0.06699991226196289
21 0.054000139236450195
22 0.056999921798706055
23 0.05500006675720215
24 0.05299997329711914
25 0.0820000171661377
26 0.07899999618530273
27 0.08100008964538574
28 0.06399989128112793
29 0.054000139236450195
30 0.051000118255615234
31 0.056999921798706055
32 0.07400012016296387
33 0.056999921798706055
34 0.05099987983703613
35 0.05200004577636719
36 0.08699989318847656
37 0.04399991035461426
38 0.05200004577636719
39 0.05300021171569824
40 0.06399989128112793
41 0.05500006675720215
42 0.03900003433227539
43 0.053999900817871094
44 0.09600019454956055
45 0.05200004577636719
46 0.04999995231628418
47 0.04999995231628418
48 0.08500003814697266
49 0.05500006675720215
50 0.07800006866455078
51 0.06200003623962402
52 0.07400012016296387
53 0.05299997329711914
54 0.05800008773803711
55 0.06999993324279785
56 0.05900001525878906
57 0.04199981689453125
58 0.04900002479553223
59 0.04800009727478027
60 0.06699991226196289
61 0.08500003814697266
62 0.05799984931945801
63 0.05200004577636719
64 0.06800007820129395
65 0.0409998893737793
66 0.05299997329711914
67 0.05299997329711914
68 0.05200004577636719
69 0.09100008010864258
70 0.03800010681152344
71 0.04999995231628418
72 0.05200004577636719
73 0.09000015258789062
74 0.05200004577636719
75 0.10500001907348633
76 0.06400012969970703
77 0.07500004768371582
78 0.06400012969970703
79 0.0710000991821289
80 0.06399989128112793
81 0.07400012016296387
82 0.06200003623962402
83 0.06000018119812012
84 0.07200002670288086
85 0.10799980163574219
86 0.07499980926513672
87 0.06199979782104492
88 0.07299995422363281
89 0.06400012969970703
90 0.07500004768371582
91 0.06200003623962402
92 0.09100008010864258
93 0.06999993324279785
94 0.05799984931945801
95 0.07600021362304688
96 0.10199999809265137
97 0.05800008773803711
98 0.09300017356872559
99 0.06400012969970703
100 0.1119999885559082
101 0.07299995422363281
102 0.05299997329711914
103 0.039999961853027344
104 0.08699989318847656
105 0.09200000762939453
106 0.051000118255615234
107 0.0690000057220459
108 0.09200000762939453
109 0.07399988174438477
110 0.06300020217895508
111 0.12799978256225586
112 0.08500003814697266
113 0.08899998664855957
114 0.05900001525878906
115 0.10400009155273438
116 0.09200000762939453
117 0.08599996566772461
118 0.06700015068054199
119 0.06999993324279785
120 0.06400012969970703
121 0.06400012969970703
122 0.0710000991821289
123 0.08999991416931152
124 0.07699990272521973
125 0.08099985122680664
126 0.10199999809265137
127 0.07599997520446777
128 0.06999993324279785
129 0.04699993133544922
130 0.11500000953674316
131 0.07200002670288086
132 0.08599996566772461
133 0.059999942779541016
134 0.06399989128112793
135 0.0819997787475586
136 0.06599998474121094
137 0.07599997520446777
138 0.059999942779541016
139 0.09999990463256836
140 0.056999921798706055
141 0.08100008964538574
142 0.08700013160705566
143 0.06699991226196289
144 0.05200004577636719
145 0.0559999942779541
146 0.054000139236450195
147 0.08899998664855957
148 0.06500005722045898
149 0.04999995231628418
150 0.07500004768371582
151 0.10299992561340332
152 0.04499983787536621
153 0.0559999942779541
154 0.053999900817871094
155 0.08599996566772461
156 0.09000015258789062
157 0.07299995422363281
158 0.07400012016296387
159 0.04999995231628418
160 0.04699993133544922
161 0.13499999046325684
162 0.09599995613098145
163 0.09400010108947754
164 0.09200000762939453
165 0.08099985122680664
166 0.06799983978271484
167 0.07200002670288086
168 0.07300019264221191
169 0.07599997520446777
170 0.05200004577636719
171 0.07800006866455078
172 0.12900018692016602
173 0.04900002479553223
174 0.10100007057189941
175 0.17500019073486328
176 0.12999987602233887
177 0.05299997329711914
178 0.04699993133544922
179 0.0820000171661377
180 0.04999995231628418
181 0.039999961853027344
182 0.04500007629394531
183 0.12100005149841309
184 0.042999982833862305
185 0.06399989128112793
186 0.039999961853027344
187 0.057000160217285156
188 0.046000003814697266
189 0.06599998474121094
190 0.06400012969970703
191 0.09599995613098145
192 0.06399989128112793
193 0.06800007820129395
194 0.14700007438659668
195 0.0559999942779541
196 0.08299994468688965
197 0.05200004577636719
198 0.07600021362304688
199 0.06599998474121094
200 0.08699989318847656
201 0.10199999809265137
202 0.0989999771118164
203 0.06599998474121094
204 0.05299997329711914
205 0.07500004768371582
206 0.0559999942779541
207 0.06199979782104492
208 0.07299995422363281
209 0.08599996566772461
210 0.053999900817871094
211 0.0559999942779541
212 0.051000118255615234
213 0.07000017166137695
214 0.056999921798706055
215 0.09200000762939453
216 0.07700014114379883
217 0.11500000953674316
218 0.07699990272521973
219 0.057000160217285156
220 0.059999942779541016
221 0.0989999771118164
222 0.06199979782104492
223 0.07899999618530273
224 0.04500007629394531
225 0.11599993705749512
226 0.07999992370605469
227 0.05299997329711914
228 0.06800007820129395
229 0.10000014305114746
230 0.0559999942779541
231 0.06599998474121094
232 0.08299994468688965
233 0.06399989128112793
234 0.08899998664855957
235 0.06700015068054199
236 0.07999992370605469
237 0.0820000171661377
238 0.039999961853027344
239 0.05800008773803711
240 0.09500002861022949
241 0.06500005722045898
242 0.07500004768371582
243 0.06999993324279785
244 0.07999992370605469
245 0.06799983978271484
246 0.07999992370605469
247 0.07699990272521973
248 0.14300012588500977
249 0.09500002861022949
250 0.16299986839294434
251 0.1100001335144043
252 0.0709998607635498
253 0.04999995231628418
254 0.08299994468688965
255 0.03900003433227539
256 0.046000003814697266
257 0.051999807357788086
258 0.05799984931945801
259 0.08100008964538574
260 0.07899999618530273
261 0.05299997329711914
262 0.03800010681152344
263 0.05799984931945801
264 0.08800005912780762
265 0.051000118255615234
266 0.04900002479553223
267 0.0410001277923584
268 0.06599998474121094
269 0.04399991035461426
270 0.03600001335144043
271 0.08100008964538574
272 0.06100010871887207
273 0.05099987983703613
274 0.029000043869018555
275 0.07200002670288086
276 0.08000016212463379
277 0.07400012016296387
278 0.0970001220703125
279 0.0969998836517334
280 0.08700013160705566
281 0.06800007820129395
282 0.11300015449523926
283 0.11899995803833008
284 0.0820000171661377
285 0.06599998474121094
286 0.059999942779541016
287 0.10800004005432129
288 0.06200003623962402
289 0.05099987983703613
290 0.04900002479553223
291 0.06500005722045898
292 0.0840001106262207
293 0.07000017166137695
294 0.09800004959106445
295 0.09299993515014648
296 0.06200003623962402
297 0.059999942779541016
298 0.06200003623962402
299 0.10300016403198242
300 0.04999995231628418
301 0.04900002479553223
302 0.06699991226196289
303 0.07500004768371582
304 0.059999942779541016
305 0.05500006675720215
306 0.06099987030029297
307 0.0820000171661377
308 0.04999995231628418
309 0.06100010871887207
310 0.053999900817871094
311 0.08800005912780762
312 0.06300020217895508
313 0.04499983787536621
314 0.05299997329711914
315 0.0690000057220459
316 0.05900001525878906
317 0.05900001525878906
318 0.08600020408630371
319 0.04399991035461426
320 0.046000003814697266
321 0.04699993133544922
322 0.04200005531311035
323 0.0820000171661377
324 0.05200004577636719
325 0.08100008964538574
326 0.07999992370605469
327 0.04900002479553223
328 0.048999786376953125
329 0.042999982833862305
330 0.06800007820129395
331 0.056999921798706055
332 0.06100010871887207
333 0.046000003814697266
334 0.04800009727478027
335 0.06500005722045898
336 0.04500007629394531
337 0.05299997329711914
338 0.10699987411499023
339 0.05900001525878906
340 0.05500006675720215
341 0.05299997329711914
342 0.054000139236450195
343 0.06800007820129395
344 0.05099987983703613
345 0.053999900817871094
346 0.05500006675720215
347 0.0690000057220459
348 0.05900001525878906
349 0.08999991416931152
350 0.1790001392364502
351 0.06500005722045898
352 0.09500002861022949
353 0.06800007820129395
354 0.08999991416931152
355 0.06999993324279785
356 0.06800007820129395
357 0.09200000762939453
358 0.06800007820129395
359 0.07299995422363281
360 0.17100000381469727
361 0.07600021362304688
362 0.06200003623962402
363 0.06799983978271484
364 0.06500005722045898
365 0.06800007820129395
366 0.06199979782104492
367 0.07799983024597168
368 0.043000221252441406
369 0.06500005722045898
370 0.09099984169006348
371 0.0710000991821289
372 0.07500004768371582
373 0.0989999771118164
374 0.06599998474121094
375 0.0989999771118164
376 0.07700014114379883
377 0.056999921798706055
378 0.0559999942779541
379 0.05799984931945801
380 0.06099987030029297
381 0.06599998474121094
382 0.05800008773803711
383 0.057000160217285156
384 0.04699993133544922
385 0.0690000057220459
386 0.04900002479553223
387 0.05299997329711914
388 0.03800010681152344
389 0.05499982833862305
390 0.06999993324279785
391 0.05899977684020996
392 0.04500007629394531
393 0.05500006675720215
394 0.05099987983703613
395 0.05200004577636719
396 0.039999961853027344
397 0.05200004577636719
398 0.06500005722045898
399 0.05500006675720215
400 0.07299995422363281
401 0.0690000057220459
402 0.06699991226196289
403 0.05299997329711914
404 0.0559999942779541
405 0.06699991226196289
406 0.05200004577636719
407 0.06100010871887207
408 0.05900001525878906
409 0.06599998474121094
410 0.053999900817871094
411 0.06799983978271484
412 0.06099987030029297
413 0.05300021171569824
414 0.05299997329711914
415 0.06800007820129395
416 0.059999942779541016
417 0.059999942779541016
418 0.059999942779541016
419 0.05500006675720215
420 0.06599998474121094
421 0.0690000057220459
422 0.05200004577636719
423 0.04499983787536621
424 0.0710000991821289
425 0.11400008201599121
426 0.06099987030029297
427 0.10800004005432129
428 0.07000017166137695
429 0.06800007820129395
430 0.08500003814697266
431 0.10899996757507324
432 0.08800005912780762
433 0.08299994468688965
434 0.08299994468688965
435 0.08899998664855957
436 0.06699991226196289
437 0.11300015449523926
438 0.05499982833862305
439 0.07200002670288086
440 0.06200003623962402
441 0.06500005722045898
442 0.04799985885620117
443 0.06799983978271484
444 0.057000160217285156
445 0.057000160217285156
446 0.03599977493286133
447 0.05099987983703613
448 0.14700007438659668
449 0.043000221252441406
450 0.1119999885559082
451 0.07700014114379883
452 0.07899999618530273
453 0.05499982833862305
454 0.07800006866455078
455 0.053999900817871094
456 0.09299993515014648
457 0.07899999618530273
458 0.059999942779541016
459 0.08800005912780762
460 0.05500006675720215
461 0.054000139236450195
462 0.042999982833862305
463 0.053999900817871094
464 0.08299994468688965
465 0.05900001525878906
466 0.05299997329711914
467 0.08599996566772461
468 0.04700016975402832
469 0.06500005722045898
470 0.05299997329711914
471 0.10899996757507324
472 0.04799985885620117
473 0.04500007629394531
474 0.08299994468688965
475 0.07599997520446777
476 0.0690000057220459
477 0.04699993133544922
478 0.08300018310546875
479 0.04799985885620117
480 0.056999921798706055
481 0.05500006675720215
482 0.06500005722045898
483 0.06200003623962402
484 0.04799985885620117
485 0.042999982833862305
486 0.046000003814697266
487 0.06699991226196289
488 0.054000139236450195
489 0.05499982833862305
490 0.04199981689453125
491 0.08500003814697266
492 0.05499982833862305
493 0.05299997329711914
494 0.04900002479553223
495 0.08599996566772461
496 0.05200004577636719
497 0.04699993133544922
498 0.07999992370605469
499 0.039999961853027344
500 0.1269998550415039
501 0.07700014114379883
502 0.06299996376037598
503 0.09800004959106445
504 0.07500004768371582
505 0.08800005912780762
506 0.0559999942779541
507 0.06099987030029297
508 0.07800006866455078
509 0.05800008773803711
510 0.06399989128112793
511 0.07500004768371582
512 0.08999991416931152
513 0.06999993324279785
514 0.05299997329711914
515 0.06100010871887207
516 0.07500004768371582
517 0.05900001525878906
518 0.05200004577636719
519 0.06400012969970703
520 0.0710000991821289
521 0.06800007820129395
522 0.05799984931945801
523 0.07999992370605469
524 0.07799983024597168
525 0.07699990272521973
526 0.07200002670288086
527 0.08100008964538574
528 0.06299996376037598
529 0.06099987030029297
530 0.06099987030029297
531 0.057000160217285156
532 0.09099984169006348
533 0.057000160217285156
534 0.06000018119812012
535 0.09599995613098145
536 0.06399989128112793
537 0.0559999942779541
538 0.05799984931945801
539 0.07899999618530273
540 0.07500004768371582
541 0.04999995231628418
542 0.04999995231628418
543 0.08900022506713867
544 0.07400012016296387
545 0.04500007629394531
546 0.05500006675720215
547 0.0410001277923584
548 0.0970001220703125
549 0.04700016975402832
550 0.08899998664855957
551 0.10199999809265137
552 0.06099987030029297
553 0.06499981880187988
554 0.06599998474121094
555 0.10400009155273438
556 0.04799985885620117
557 0.06299996376037598
558 0.04900002479553223
559 0.06200003623962402
560 0.08799982070922852
561 0.07299995422363281
562 0.0710000991821289
563 0.08999991416931152
564 0.06299996376037598
565 0.06000018119812012
566 0.051999807357788086
567 0.051000118255615234
568 0.04800009727478027
569 0.07299995422363281
570 0.06400012969970703
571 0.04999995231628418
572 0.07399988174438477
573 0.0559999942779541
574 0.09100008010864258
575 0.10800004005432129
576 0.12000012397766113
577 0.08699989318847656
578 0.05099987983703613
579 0.05099987983703613
580 0.06200003623962402
581 0.0559999942779541
582 0.0559999942779541
583 0.06099987030029297
584 0.07599997520446777
585 0.04799985885620117
586 0.0820000171661377
587 0.04400014877319336
588 0.05200004577636719
589 0.04900002479553223
590 0.05499982833862305
591 0.05099987983703613
592 0.09299993515014648
593 0.06200003623962402
594 0.06600022315979004
595 0.051000118255615234
596 0.09799981117248535
597 0.07699990272521973
598 0.09099984169006348
599 0.05099987983703613
600 0.08899998664855957
601 0.06599998474121094
602 0.04399991035461426
603 0.07800006866455078
604 0.04799985885620117
605 0.05799984931945801
606 0.05500006675720215
607 0.03699994087219238
608 0.07600021362304688
609 0.09200000762939453
610 0.046000003814697266
611 0.04200005531311035
612 0.0820000171661377
613 0.04500007629394531
614 0.05499982833862305
615 0.05899977684020996
616 0.08299994468688965
617 0.05300021171569824
618 0.04800009727478027
619 0.04999995231628418
620 0.10400009155273438
621 0.08099985122680664
622 0.08800005912780762
623 0.07899999618530273
624 0.09400010108947754
625 0.0710000991821289
626 0.09299993515014648
627 0.06799983978271484
628 0.05900001525878906
629 0.06000018119812012
630 0.057000160217285156
631 0.08699989318847656
632 0.0410001277923584
633 0.06399989128112793
634 0.09500002861022949
635 0.10100007057189941
636 0.06500005722045898
637 0.04699993133544922
638 0.0709998607635498
639 0.08299994468688965
640 0.057000160217285156
641 0.051000118255615234
642 0.05500006675720215
643 0.07700014114379883
644 0.07200002670288086
645 0.053999900817871094
646 0.04200005531311035
647 0.07699990272521973
648 0.042999982833862305
649 0.06000018119812012
650 0.07700014114379883
651 0.08899998664855957
652 0.059999942779541016
653 0.04999995231628418
654 0.09500002861022949
655 0.07500004768371582
656 0.04999995231628418
657 0.06199979782104492
658 0.04799985885620117
659 0.07999992370605469
660 0.051000118255615234
661 0.051999807357788086
662 0.05500006675720215
663 0.08500003814697266
664 0.06399989128112793
665 0.043000221252441406
666 0.05000019073486328
667 0.05799984931945801
668 0.0690000057220459
669 0.059999942779541016
670 0.06699991226196289
671 0.042999982833862305
672 0.0709998607635498
673 0.04500007629394531
674 0.05200004577636719
675 0.056999921798706055
676 0.0840001106262207
677 0.09400010108947754
678 0.057000160217285156
679 0.0559999942779541
680 0.07299995422363281
681 0.051000118255615234
682 0.05499982833862305
683 0.06399989128112793
684 0.0839998722076416
685 0.05299997329711914
686 0.05800008773803711
687 0.0559999942779541
688 0.1269998550415039
689 0.04399991035461426
690 0.05099987983703613
691 0.054000139236450195
692 0.0690000057220459
693 0.051999807357788086
694 0.046000003814697266
695 0.05299997329711914
696 0.0710000991821289
697 0.046000003814697266
698 0.04900002479553223
699 0.07399988174438477
700 0.06500005722045898
701 0.06800007820129395
702 0.05900001525878906
703 0.11099982261657715
704 0.03699994087219238
705 0.07599997520446777
706 0.04999995231628418
707 0.05099987983703613
708 0.07799983024597168
709 0.06599998474121094
710 0.05800008773803711
711 0.06699991226196289
712 0.06400012969970703
713 0.05200004577636719
714 0.05200004577636719
715 0.06800007820129395
716 0.056999921798706055
717 0.05500006675720215
718 0.051000118255615234
719 0.06599998474121094
720 0.06100010871887207
721 0.05500006675720215
722 0.051000118255615234
723 0.07599997520446777
724 0.04699993133544922
725 0.13199996948242188
726 0.07200002670288086
727 0.07400012016296387
728 0.04399991035461426
729 0.07500004768371582
730 0.09299993515014648
731 0.04900002479553223
732 0.1119999885559082
733 0.07899999618530273
734 0.03600001335144043
735 0.08999991416931152
736 0.06699991226196289
737 0.06100010871887207
738 0.0820000171661377
739 0.054000139236450195
740 0.0989999771118164
741 0.05900001525878906
742 0.06500005722045898
743 0.06599998474121094
744 0.10599994659423828
745 0.06599998474121094
746 0.07200002670288086
747 0.07599997520446777
748 0.09100008010864258
749 0.05299997329711914
750 0.09400010108947754
751 0.09800004959106445
752 0.06500005722045898
753 0.06299996376037598
754 0.03800010681152344
755 0.059999942779541016
756 0.1230001449584961
757 0.05799984931945801
758 0.05299997329711914
759 0.05200004577636719
760 0.10000014305114746
761 0.04900002479553223
762 0.056999921798706055
763 0.046000003814697266
764 0.08899998664855957
765 0.051000118255615234
766 0.04199981689453125
767 0.04700016975402832
768 0.07599997520446777
769 0.05900001525878906
770 0.059999942779541016
771 0.053999900817871094
772 0.07299995422363281
773 0.046000003814697266
774 0.04699993133544922
775 0.07599997520446777
776 0.08099985122680664
777 0.06499981880187988
778 0.07800006866455078
779 0.0690000057220459
780 0.08299994468688965
781 0.08899998664855957
782 0.056999921798706055
783 0.06800007820129395
784 0.07799983024597168
785 0.08300018310546875
786 0.0690000057220459
787 0.06200003623962402
788 0.08800005912780762
789 0.05500006675720215
790 0.09200000762939453
791 0.07200002670288086
792 0.06699991226196289
793 0.05200004577636719
794 0.06200003623962402
795 0.04200005531311035
796 0.07299995422363281
797 0.0559999942779541
798 0.0989999771118164
799 0.07299995422363281
800 0.13400006294250488
801 0.0690000057220459
802 0.056999921798706055
803 0.06599998474121094
804 0.04900002479553223
805 0.05899977684020996
806 0.051000118255615234
807 0.06299996376037598
808 0.12299990653991699
809 0.037000179290771484
810 0.05800008773803711
811 0.06299996376037598
812 0.04800009727478027
813 0.03500008583068848
814 0.07699990272521973
815 0.043000221252441406
816 0.0559999942779541
817 0.051000118255615234
818 0.056999921798706055
819 0.05800008773803711
820 0.09500002861022949
821 0.06100010871887207
822 0.07200002670288086
823 0.05800008773803711
824 0.05800008773803711
825 0.08699989318847656
826 0.13499999046325684
827 0.08899998664855957
828 0.037000179290771484
829 0.04200005531311035
830 0.08500003814697266
831 0.0690000057220459
832 0.05200004577636719
833 0.07200002670288086
834 0.06800007820129395
835 0.06599998474121094
836 0.06400012969970703
837 0.07899999618530273
838 0.06799983978271484
839 0.046000003814697266
840 0.05000019073486328
841 0.08599996566772461
842 0.0690000057220459
843 0.06999993324279785
844 0.046000003814697266
845 0.09099984169006348
846 0.07599997520446777
847 0.04800009727478027
848 0.07499980926513672
849 0.08800005912780762
850 0.125
851 0.11399984359741211
852 0.1099998950958252
853 0.059999942779541016
854 0.06100010871887207
855 0.0410001277923584
856 0.07899999618530273
857 0.06999993324279785
858 0.11700010299682617
859 0.08500003814697266
860 0.06100010871887207
861 0.06399989128112793
862 0.0410001277923584
863 0.04800009727478027
864 0.07799983024597168
865 0.06500005722045898
866 0.05299997329711914
867 0.06400012969970703
868 0.09999990463256836
869 0.08599996566772461
870 0.09500002861022949
871 0.0410001277923584
872 0.07499980926513672
873 0.046000003814697266
874 0.06599998474121094
875 0.07599997520446777
876 0.09299993515014648
877 0.05299997329711914
878 0.06999993324279785
879 0.03600001335144043
880 0.04499983787536621
881 0.04800009727478027
882 0.04900002479553223
883 0.04900002479553223
884 0.07000017166137695
885 0.056999921798706055
886 0.04900002479553223
887 0.06399989128112793
888 0.0709998607635498
889 0.04800009727478027
890 0.04800009727478027
891 0.05200004577636719
892 0.04900002479553223
893 0.08000016212463379
894 0.04499983787536621
895 0.06000018119812012
896 0.06100010871887207
897 0.08500003814697266
898 0.05000019073486328
899 0.053999900817871094
900 0.07700014114379883
901 0.10199999809265137
902 0.05500006675720215
903 0.08000016212463379
904 0.07900023460388184
905 0.09000015258789062
906 0.04200005531311035
907 0.051000118255615234
908 0.07899999618530273
909 0.12800002098083496
910 0.10599994659423828
911 0.06299996376037598
912 0.05900001525878906
913 0.06800007820129395
914 0.1119999885559082
915 0.07800006866455078
916 0.08000016212463379
917 0.1119999885559082
918 0.053999900817871094
919 0.0710000991821289
920 0.07299995422363281
921 0.04200005531311035
922 0.09099984169006348
923 0.059999942779541016
924 0.04200005531311035
925 0.07800006866455078
926 0.12900018692016602
927 0.039999961853027344
928 0.059999942779541016
929 0.07800006866455078
930 0.10800004005432129
931 0.08100008964538574
932 0.08299994468688965
933 0.07599997520446777
934 0.05099987983703613
935 0.09499979019165039
936 0.08999991416931152
937 0.06800007820129395
938 0.877000093460083
939 0.06299996376037598
940 0.05099987983703613
941 0.05800008773803711
942 0.04999995231628418
943 0.0690000057220459
944 0.08299994468688965
945 0.07299995422363281
946 0.07899999618530273
947 0.05800008773803711
948 0.05299997329711914
949 0.07699990272521973
950 0.10599994659423828
951 0.125
952 0.07799983024597168
953 0.14300012588500977
954 0.125
955 0.06200003623962402
956 0.04699993133544922
957 0.06400012969970703
958 0.09200000762939453
959 0.05299997329711914
960 0.06400012969970703
961 0.05299997329711914
962 0.0989999771118164
963 0.04200005531311035
964 0.059999942779541016
965 0.05499982833862305
966 0.07599997520446777
967 0.05900001525878906
968 0.06500005722045898
969 0.10800004005432129
970 0.07599997520446777
971 0.05000019073486328
972 0.06100010871887207
973 0.054000139236450195
974 0.06099987030029297

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_25_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 25
Total clients:	 25


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_25_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.06 0.50 0.25
4.21 1.03 0.43
8.71 2.09 0.78
10.3 2.66 0.98
9.96 2.83 1.05
10.7 3.24 1.20
10.6 3.46 1.30
10.6 3.69 1.40
10.6 3.92 1.50
9.82 3.97 1.54
9.37 4.07 1.60
8.78 4.11 1.64
9.14 4.34 1.74
9.93 4.66 1.87
10.9 5.04 2.03
12.8 5.64 2.26
12.0 5.71 2.31
11.6 5.83 2.39
10.9 5.87 2.44
11.2 6.10 2.55
11.3 6.28 2.65
10.6 6.31 2.70
10.7 6.46 2.79
10.7 6.61 2.87
11.3 6.86 3.00
11.5 7.06 3.10
14.1 7.75 3.37
14.1 7.96 3.48
13.2 7.97 3.54
13.8 8.27 3.68
12.6 8.20 3.71
12.2 8.26 3.78
11.8 8.28 3.83
11.8 8.41 3.92
11.2 8.39 3.97
10.8 8.40 4.02
11.9 8.71 4.17
13.5 9.15 4.36
13.5 9.30 4.46
14.8 9.70 4.64
14.2 9.73 4.70
13.8 9.81 4.78
13.1 9.78 4.83
14.1 10.1 4.98
14.5 10.3 5.11
13.9 10.3 5.17
13.9 10.4 5.26
13.6 10.5 5.33
13.2 10.5 5.40
13.1 10.6 5.47
12.9 10.6 5.54
13.3 10.8 5.64
12.8 10.7 5.69
13.0 10.8 5.78
12.8 10.9 5.84
13.4 11.1 5.96
13.3 11.1 6.03
13.9 11.3 6.14
13.4 11.3 6.19
13.0 11.3 6.25
13.2 11.4 6.33
12.9 11.4 6.38
13.8 11.6 6.52
12.9 11.5 6.53
11.9 11.3 6.53
13.0 11.5 6.66
12.3 11.4 6.67
11.7 11.3 6.69
11.2 11.2 6.71
10.9 11.2 6.74
13.3 11.7 6.95
14.0 11.9 7.07
13.7 11.9 7.11
13.2 11.8 7.15
12.8 11.8 7.19
13.4 11.9 7.29
15.2 12.4 7.48
14.9 12.4 7.54
14.1 12.3 7.56
14.2 12.4 7.64
13.7 12.3 7.68
13.0 12.2 7.69
12.7 12.2 7.73
12.3 12.1 7.76
12.2 12.1 7.80
11.3 11.9 7.79
10.9 11.8 7.79
12.0 12.0 7.90
12.4 12.1 7.97
12.7 12.2 8.04
13.1 12.3 8.12
13.0 12.3 8.16
13.1 12.3 8.22
13.4 12.4 8.29
14.1 12.6 8.39
13.9 12.6 8.44
13.4 12.5 8.47
12.5 12.4 8.46
12.2 12.3 8.47
11.7 12.2 8.48
12.0 12.2 8.54
11.4 12.1 8.53
12.6 12.3 8.64
12.9 12.4 8.71
12.5 12.3 8.72
13.0 12.4 8.80
12.4 12.3 8.80
11.7 12.2 8.78
11.8 12.2 8.82
11.4 12.1 8.82
11.4 12.0 8.85
11.7 12.1 8.89
12.0 12.1 8.94
12.8 12.3 9.03
13.2 12.4 9.10
14.0 12.6 9.20
15.1 12.8 9.32
15.3 13.0 9.40
15.4 13.1 9.47
15.5 13.2 9.54
15.9 13.3 9.62
15.3 13.3 9.65
14.0 13.1 9.62
13.8 13.0 9.65
15.2 13.3 9.79
16.6 13.7 9.94
16.7 13.8 10.0
16.8 13.9 10.1
17.2 14.1 10.2
17.7 14.3 10.3
16.8 14.2 10.3
16.3 14.2 10.3
16.6 14.3 10.4
16.1 14.3 10.5
16.6 14.5 10.6
16.2 14.4 10.6
16.1 14.5 10.7
18.0 14.9 10.8
17.4 14.9 10.9
16.9 14.9 10.9
18.8 15.3 11.1
17.9 15.2 11.1
17.1 15.2 11.1
16.9 15.2 11.2
16.3 15.1 11.2
17.3 15.3 11.3
17.4 15.4 11.4
16.2 15.2 11.4
16.3 15.3 11.4
15.9 15.2 11.5
16.1 15.3 11.5
16.7 15.5 11.6
16.9 15.5 11.7
17.2 15.6 11.8
16.8 15.6 11.8
17.4 15.8 11.9
16.6 15.6 11.9
15.3 15.4 11.8
16.2 15.6 11.9
17.3 15.8 12.1
16.7 15.7 12.1
16.2 15.7 12.1
16.5 15.8 12.2
17.4 16.0 12.2
17.3 16.0 12.3
16.8 15.9 12.3
16.9 15.9 12.4
18.3 16.3 12.5
19.1 16.5 12.6
19.9 16.8 12.8
18.8 16.6 12.8
18.4 16.6 12.8
18.6 16.7 12.9
18.5 16.8 12.9
17.0 16.5 12.9
15.5 16.2 12.8
14.6 16.0 12.8
13.8 15.8 12.7
14.3 15.8 12.8
15.3 15.9 12.9
16.3 16.1 13.0
17.3 16.3 13.1
18.1 16.6 13.2
18.3 16.6 13.2
17.4 16.5 13.2
17.1 16.5 13.2
17.9 16.6 13.3
17.7 16.6 13.4
17.4 16.6 13.4
16.6 16.5 13.4
16.7 16.5 13.4
17.6 16.7 13.5
17.3 16.6 13.5
16.4 16.5 13.5
16.2 16.4 13.5
16.7 16.5 13.6
16.4 16.4 13.6
16.3 16.4 13.6
16.8 16.5 13.7
15.2 16.2 13.6


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_25_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
2228

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_50_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.0559999942779541
1 0.031000137329101562
2 0.01699995994567871
3 0.026000022888183594
4 0.029000043869018555
5 0.02500009536743164
6 0.02500009536743164
7 0.02500009536743164
8 0.031999826431274414
9 0.03299999237060547
10 0.016000032424926758
11 0.023999929428100586
12 0.029999971389770508
13 0.02499985694885254
14 0.02499985694885254
15 0.02500009536743164
16 0.03299999237060547
17 0.01699995994567871
18 0.025999784469604492
19 0.025999784469604492
20 0.03699994087219238
21 0.02700018882751465
22 0.026000022888183594
23 0.02499985694885254
24 0.031000137329101562
25 0.03299999237060547
26 0.01900005340576172
27 0.026000022888183594
28 0.03000020980834961
29 0.02500009536743164
30 0.02500009536743164
31 0.026000022888183594
32 0.031000137329101562
33 0.02500009536743164
34 0.026000022888183594
35 0.026000022888183594
36 0.029999971389770508
37 0.026000022888183594
38 0.02500009536743164
39 0.03399991989135742
40 0.02499985694885254
41 0.02499985694885254
42 0.02499985694885254
43 0.03000020980834961
44 0.026000022888183594
45 0.02500009536743164
46 0.02500009536743164
47 0.032000064849853516
48 0.02500009536743164
49 0.026000022888183594
50 0.03500008583068848
51 0.032000064849853516
52 0.026999950408935547
53 0.026000022888183594
54 0.039999961853027344
55 0.025999784469604492
56 0.02500009536743164
57 0.02499985694885254
58 0.031000137329101562
59 0.02500009536743164
60 0.026000022888183594
61 0.02500009536743164
62 0.029000043869018555
63 0.02500009536743164
64 0.026000022888183594
65 0.039999961853027344
66 0.0280001163482666
67 0.026000022888183594
68 0.02499985694885254
69 0.029999971389770508
70 0.02499985694885254
71 0.02499985694885254
72 0.02499985694885254
73 0.03099989891052246
74 0.02499985694885254
75 0.03600001335144043
76 0.03600001335144043
77 0.029999971389770508
78 0.02499985694885254
79 0.02499985694885254
80 0.03099989891052246
81 0.026000022888183594
82 0.024000167846679688
83 0.02500009536743164
84 0.032000064849853516
85 0.02499985694885254
86 0.01699995994567871
87 0.026000022888183594
88 0.032000064849853516
89 0.02500009536743164
90 0.026000022888183594
91 0.02500009536743164
92 0.029999971389770508
93 0.02499985694885254
94 0.016000032424926758
95 0.026999950408935547
96 0.032000064849853516
97 0.02500009536743164
98 0.026000022888183594
99 0.02499985694885254
100 0.05099987983703613
101 0.028999805450439453
102 0.026000022888183594
103 0.02499985694885254
104 0.029000043869018555
105 0.02499985694885254
106 0.014999866485595703
107 0.026000022888183594
108 0.03099989891052246
109 0.02499985694885254
110 0.026000022888183594
111 0.029999971389770508
112 0.029999971389770508
113 0.02500009536743164
114 0.02500009536743164
115 0.03099989891052246
116 0.02499985694885254
117 0.026000022888183594
118 0.02500009536743164
119 0.029000043869018555
120 0.02499985694885254
121 0.026000022888183594
122 0.026999950408935547
123 0.031000137329101562
124 0.02500009536743164
125 0.03400015830993652
126 0.029000043869018555
127 0.032000064849853516
128 0.02500009536743164
129 0.02700018882751465
130 0.03099989891052246
131 0.02700018882751465
132 0.026000022888183594
133 0.016000032424926758
134 0.02500009536743164
135 0.029000043869018555
136 0.024000167846679688
137 0.02500009536743164
138 0.029999971389770508
139 0.02499985694885254
140 0.0280001163482666
141 0.02499985694885254
142 0.01699995994567871
143 0.029000043869018555
144 0.02500009536743164
145 0.02500009536743164
146 0.031000137329101562
147 0.029000043869018555
148 0.02499985694885254
149 0.016000032424926758
150 0.04500007629394531
151 0.017999887466430664
152 0.026999950408935547
153 0.016000032424926758
154 0.023999929428100586
155 0.016000032424926758
156 0.028999805450439453
157 0.026000022888183594
158 0.016000032424926758
159 0.02500009536743164
160 0.031000137329101562
161 0.02499985694885254
162 0.016000032424926758
163 0.023999929428100586
164 0.029000043869018555
165 0.02499985694885254
166 0.02499985694885254
167 0.02499985694885254
168 0.032000064849853516
169 0.02500009536743164
170 0.02500009536743164
171 0.016000032424926758
172 0.016000032424926758
173 0.03000020980834961
174 0.02499985694885254
175 0.037000179290771484
176 0.051000118255615234
177 0.026000022888183594
178 0.01699995994567871
179 0.02500009536743164
180 0.02500009536743164
181 0.029999971389770508
182 0.02500009536743164
183 0.02500009536743164
184 0.03099989891052246
185 0.02499985694885254
186 0.031999826431274414
187 0.026999950408935547
188 0.017000198364257812
189 0.019999980926513672
190 0.01699995994567871
191 0.02499985694885254
192 0.02499985694885254
193 0.03099989891052246
194 0.02500009536743164
195 0.026000022888183594
196 0.02500009536743164
197 0.016000032424926758
198 0.031999826431274414
199 0.026999950408935547
200 0.03500008583068848
201 0.039999961853027344
202 0.026999950408935547
203 0.023999929428100586
204 0.02500009536743164
205 0.031999826431274414
206 0.023999929428100586
207 0.02499985694885254
208 0.02500009536743164
209 0.029000043869018555
210 0.02499985694885254
211 0.02500009536743164
212 0.03099989891052246
213 0.023000001907348633
214 0.026999950408935547
215 0.02500009536743164
216 0.01699995994567871
217 0.029999971389770508
218 0.02499985694885254
219 0.023999929428100586
220 0.02500009536743164
221 0.03500008583068848
222 0.02500009536743164
223 0.02500009536743164
224 0.029000043869018555
225 0.04400014877319336
226 0.029999971389770508
227 0.026999950408935547
228 0.032000064849853516
229 0.02500009536743164
230 0.02500009536743164
231 0.02500009536743164
232 0.029999971389770508
233 0.026000022888183594
234 0.023999929428100586
235 0.02500009536743164
236 0.032000064849853516
237 0.026000022888183594
238 0.026000022888183594
239 0.02500009536743164
240 0.03099989891052246
241 0.02499985694885254
242 0.02499985694885254
243 0.03600001335144043
244 0.026000022888183594
245 0.01699995994567871
246 0.02500009536743164
247 0.03399991989135742
248 0.02500009536743164
249 0.023999929428100586
250 0.03800010681152344
251 0.03699994087219238
252 0.025999784469604492
253 0.02499985694885254
254 0.023999929428100586
255 0.03099989891052246
256 0.024000167846679688
257 0.024000167846679688
258 0.02500009536743164
259 0.023000001907348633
260 0.026000022888183594
261 0.018000125885009766
262 0.02499985694885254
263 0.03099989891052246
264 0.02500009536743164
265 0.016000032424926758
266 0.02500009536743164
267 0.024000167846679688
268 0.029000043869018555
269 0.01699995994567871
270 0.026999950408935547
271 0.017999887466430664
272 0.032000064849853516
273 0.02499985694885254
274 0.02499985694885254
275 0.03299999237060547
276 0.03500008583068848
277 0.0279998779296875
278 0.026000022888183594
279 0.015999794006347656
280 0.029999971389770508
281 0.016000032424926758
282 0.023999929428100586
283 0.02500009536743164
284 0.023999929428100586
285 0.029000043869018555
286 0.023999929428100586
287 0.02499985694885254
288 0.04799985885620117
289 0.026999950408935547
290 0.026000022888183594
291 0.02499985694885254
292 0.028999805450439453
293 0.02499985694885254
294 0.023999929428100586
295 0.026000022888183594
296 0.03099989891052246
297 0.016000032424926758
298 0.02500009536743164
299 0.03400015830993652
300 0.04499983787536621
301 0.029000043869018555
302 0.026000022888183594
303 0.029999971389770508
304 0.026999950408935547
305 0.02499985694885254
306 0.026000022888183594
307 0.017000198364257812
308 0.03099989891052246
309 0.023999929428100586
310 0.02500009536743164
311 0.02500009536743164
312 0.029000043869018555
313 0.026000022888183594
314 0.016000032424926758
315 0.024000167846679688
316 0.03500008583068848
317 0.026999950408935547
318 0.02499985694885254
319 0.023999929428100586
320 0.021000146865844727
321 0.026000022888183594
322 0.026000022888183594
323 0.02500009536743164
324 0.023000001907348633
325 0.029000043869018555
326 0.03299999237060547
327 0.026999950408935547
328 0.029000043869018555
329 0.029000043869018555
330 0.023999929428100586
331 0.029999971389770508
332 0.016000032424926758
333 0.02499985694885254
334 0.023000001907348633
335 0.01699995994567871
336 0.03600001335144043
337 0.025999784469604492
338 0.026000022888183594
339 0.02500009536743164
340 0.03099989891052246
341 0.024000167846679688
342 0.02500009536743164
343 0.02500009536743164
344 0.029999971389770508
345 0.029999971389770508
346 0.026999950408935547
347 0.02499985694885254
348 0.023999929428100586
349 0.026000022888183594
350 0.018999814987182617
351 0.0279998779296875
352 0.03399991989135742
353 0.02499985694885254
354 0.02499985694885254
355 0.02499985694885254
356 0.031000137329101562
357 0.02499985694885254
358 0.02499985694885254
359 0.02500009536743164
360 0.019999980926513672
361 0.02499985694885254
362 0.0279998779296875
363 0.02499985694885254
364 0.031000137329101562
365 0.02500009536743164
366 0.02500009536743164
367 0.016000032424926758
368 0.029000043869018555
369 0.023999929428100586
370 0.024000167846679688
371 0.02500009536743164
372 0.03099989891052246
373 0.0279998779296875
374 0.029000043869018555
375 0.03900003433227539
376 0.029000043869018555
377 0.026000022888183594
378 0.02499985694885254
379 0.021999835968017578
380 0.026000022888183594
381 0.026000022888183594
382 0.0280001163482666
383 0.029000043869018555
384 0.02500009536743164
385 0.02500009536743164
386 0.032000064849853516
387 0.02500009536743164
388 0.02500009536743164
389 0.02499985694885254
390 0.03099989891052246
391 0.018000125885009766
392 0.02700018882751465
393 0.01699995994567871
394 0.026000022888183594
395 0.032000064849853516
396 0.023999929428100586
397 0.02499985694885254
398 0.02499985694885254
399 0.028999805450439453
400 0.032000064849853516
401 0.026999950408935547
402 0.032000064849853516
403 0.026000022888183594
404 0.02500009536743164
405 0.024000167846679688
406 0.026000022888183594
407 0.04400014877319336
408 0.023999929428100586
409 0.02499985694885254
410 0.023999929428100586
411 0.032000064849853516
412 0.02500009536743164
413 0.026000022888183594
414 0.023999929428100586
415 0.03000020980834961
416 0.02499985694885254
417 0.02499985694885254
418 0.018999814987182617
419 0.03399991989135742
420 0.026000022888183594
421 0.0279998779296875
422 0.02499985694885254
423 0.021999835968017578
424 0.016000032424926758
425 0.03299999237060547
426 0.039999961853027344
427 0.019999980926513672
428 0.032000064849853516
429 0.02500009536743164
430 0.016000032424926758
431 0.02500009536743164
432 0.016000032424926758
433 0.029999971389770508
434 0.02499985694885254
435 0.02499985694885254
436 0.03899979591369629
437 0.01900005340576172
438 0.02500009536743164
439 0.02500009536743164
440 0.026000022888183594
441 0.028999805450439453
442 0.023999929428100586
443 0.02499985694885254
444 0.032000064849853516
445 0.02500009536743164
446 0.02500009536743164
447 0.02500009536743164
448 0.031999826431274414
449 0.026999950408935547
450 0.029000043869018555
451 0.029000043869018555
452 0.03400015830993652
453 0.02500009536743164
454 0.024000167846679688
455 0.023999929428100586
456 0.03099989891052246
457 0.023999929428100586
458 0.02500009536743164
459 0.026000022888183594
460 0.029000043869018555
461 0.02500009536743164
462 0.02500009536743164
463 0.03400015830993652
464 0.026999950408935547
465 0.023999929428100586
466 0.02499985694885254
467 0.031000137329101562
468 0.02499985694885254
469 0.023999929428100586
470 0.023999929428100586
471 0.032000064849853516
472 0.02500009536743164
473 0.02500009536743164
474 0.0280001163482666
475 0.05299997329711914
476 0.021000146865844727
477 0.026999950408935547
478 0.02499985694885254
479 0.03099989891052246
480 0.02499985694885254
481 0.026999950408935547
482 0.02499985694885254
483 0.020999908447265625
484 0.02500009536743164
485 0.024000167846679688
486 0.026000022888183594
487 0.031000137329101562
488 0.02500009536743164
489 0.02499985694885254
490 0.02499985694885254
491 0.032000064849853516
492 0.026999950408935547
493 0.0280001163482666
494 0.03299999237060547
495 0.026999950408935547
496 0.01699995994567871
497 0.02499985694885254
498 0.023999929428100586
499 0.029999971389770508
500 0.0280001163482666
501 0.026999950408935547
502 0.03400015830993652
503 0.026000022888183594
504 0.02500009536743164
505 0.02499985694885254
506 0.02200007438659668
507 0.02700018882751465
508 0.02500009536743164
509 0.02500009536743164
510 0.029999971389770508
511 0.02500009536743164
512 0.01699995994567871
513 0.02500009536743164
514 0.031000137329101562
515 0.026000022888183594
516 0.02500009536743164
517 0.023999929428100586
518 0.03900003433227539
519 0.0280001163482666
520 0.026000022888183594
521 0.02500009536743164
522 0.032000064849853516
523 0.024000167846679688
524 0.02500009536743164
525 0.031999826431274414
526 0.039999961853027344
527 0.029999971389770508
528 0.0279998779296875
529 0.03099989891052246
530 0.02500009536743164
531 0.02500009536743164
532 0.026000022888183594
533 0.029999971389770508
534 0.025999784469604492
535 0.02499985694885254
536 0.015999794006347656
537 0.03900003433227539
538 0.026999950408935547
539 0.026000022888183594
540 0.026000022888183594
541 0.031999826431274414
542 0.025999784469604492
543 0.02499985694885254
544 0.023999929428100586
545 0.032000064849853516
546 0.023999929428100586
547 0.024000167846679688
548 0.0280001163482666
549 0.03299999237060547
550 0.032000064849853516
551 0.03099989891052246
552 0.04399991035461426
553 0.017000198364257812
554 0.02500009536743164
555 0.01699995994567871
556 0.024000167846679688
557 0.032000064849853516
558 0.023999929428100586
559 0.02499985694885254
560 0.02500009536743164
561 0.029999971389770508
562 0.023999929428100586
563 0.03399991989135742
564 0.03699994087219238
565 0.02499985694885254
566 0.016000032424926758
567 0.02500009536743164
568 0.02499985694885254
569 0.029999971389770508
570 0.024000167846679688
571 0.023999929428100586
572 0.03099989891052246
573 0.02500009536743164
574 0.03299999237060547
575 0.03299999237060547
576 0.03600001335144043
577 0.029999971389770508
578 0.026000022888183594
579 0.02500009536743164
580 0.03099989891052246
581 0.023999929428100586
582 0.0280001163482666
583 0.02500009536743164
584 0.031000137329101562
585 0.02500009536743164
586 0.02500009536743164
587 0.02499985694885254
588 0.02499985694885254
589 0.02499985694885254
590 0.02500009536743164
591 0.02500009536743164
592 0.029999971389770508
593 0.026000022888183594
594 0.026999950408935547
595 0.02500009536743164
596 0.032000064849853516
597 0.02499985694885254
598 0.02499985694885254
599 0.017000198364257812
600 0.0559999942779541
601 0.01900005340576172
602 0.0279998779296875
603 0.026000022888183594
604 0.03099989891052246
605 0.023999929428100586
606 0.02500009536743164
607 0.02500009536743164
608 0.03800010681152344
609 0.018000125885009766
610 0.02500009536743164
611 0.016000032424926758
612 0.02500009536743164
613 0.01699995994567871
614 0.04800009727478027
615 0.023999929428100586
616 0.0279998779296875
617 0.03300023078918457
618 0.026000022888183594
619 0.02499985694885254
620 0.0279998779296875
621 0.018000125885009766
622 0.032000064849853516
623 0.02500009536743164
624 0.02500009536743164
625 0.05500006675720215
626 0.029999971389770508
627 0.0280001163482666
628 0.017999887466430664
629 0.029999971389770508
630 0.02500009536743164
631 0.026000022888183594
632 0.02500009536743164
633 0.032000064849853516
634 0.02500009536743164
635 0.02500009536743164
636 0.023999929428100586
637 0.03099989891052246
638 0.026999950408935547
639 0.018999814987182617
640 0.01699995994567871
641 0.031000137329101562
642 0.016000032424926758
643 0.02500009536743164
644 0.016000032424926758
645 0.026000022888183594
646 0.029000043869018555
647 0.026000022888183594
648 0.02500009536743164
649 0.026999950408935547
650 0.0279998779296875
651 0.032000064849853516
652 0.04200005531311035
653 0.032000064849853516
654 0.01699995994567871
655 0.02500009536743164
656 0.024000167846679688
657 0.03399991989135742
658 0.02500009536743164
659 0.028999805450439453
660 0.029999971389770508
661 0.02500009536743164
662 0.026000022888183594
663 0.03500008583068848
664 0.03399991989135742
665 0.026999950408935547
666 0.016000032424926758
667 0.02500009536743164
668 0.032000064849853516
669 0.02500009536743164
670 0.02500009536743164
671 0.02500009536743164
672 0.023999929428100586
673 0.02500009536743164
674 0.03399991989135742
675 0.046000003814697266
676 0.03099989891052246
677 0.032000064849853516
678 0.02499985694885254
679 0.02499985694885254
680 0.029999971389770508
681 0.016000032424926758
682 0.029000043869018555
683 0.02500009536743164
684 0.01699995994567871
685 0.029999971389770508
686 0.02499985694885254
687 0.02500009536743164
688 0.02500009536743164
689 0.03600001335144043
690 0.02500009536743164
691 0.024000167846679688
692 0.03099989891052246
693 0.0279998779296875
694 0.029000043869018555
695 0.01699995994567871
696 0.031000137329101562
697 0.02500009536743164
698 0.02500009536743164
699 0.02499985694885254
700 0.04799985885620117
701 0.01900005340576172
702 0.02700018882751465
703 0.026999950408935547
704 0.034999847412109375
705 0.023999929428100586
706 0.02499985694885254
707 0.029999971389770508
708 0.026999950408935547
709 0.01699995994567871
710 0.02499985694885254
711 0.031999826431274414
712 0.02500009536743164
713 0.026000022888183594
714 0.01699995994567871
715 0.015999794006347656
716 0.029999971389770508
717 0.016000032424926758
718 0.026000022888183594
719 0.01900005340576172
720 0.017999887466430664
721 0.031000137329101562
722 0.026999950408935547
723 0.026000022888183594
724 0.026000022888183594
725 0.042999982833862305
726 0.0279998779296875
727 0.04900002479553223
728 0.026999950408935547
729 0.03299999237060547
730 0.023999929428100586
731 0.023999929428100586
732 0.02500009536743164
733 0.03000020980834961
734 0.0280001163482666
735 0.026000022888183594
736 0.03699994087219238
737 0.0279998779296875
738 0.026999950408935547
739 0.01699995994567871
740 0.03099989891052246
741 0.02500009536743164
742 0.026000022888183594
743 0.026000022888183594
744 0.032000064849853516
745 0.023999929428100586
746 0.025999784469604492
747 0.01699995994567871
748 0.03800010681152344
749 0.026000022888183594
750 0.03299999237060547
751 0.04500007629394531
752 0.0279998779296875
753 0.02500009536743164
754 0.016000032424926758
755 0.02500009536743164
756 0.029999971389770508
757 0.016000032424926758
758 0.023999929428100586
759 0.02499985694885254
760 0.03299999237060547
761 0.02499985694885254
762 0.03500008583068848
763 0.0279998779296875
764 0.03299999237060547
765 0.026000022888183594
766 0.02500009536743164
767 0.03099989891052246
768 0.025999784469604492
769 0.02499985694885254
770 0.023999929428100586
771 0.029000043869018555
772 0.023999929428100586
773 0.031000137329101562
774 0.028999805450439453
775 0.03900003433227539
776 0.032000064849853516
777 0.0280001163482666
778 0.026000022888183594
779 0.023999929428100586
780 0.023999929428100586
781 0.026000022888183594
782 0.016000032424926758
783 0.02499985694885254
784 0.023000001907348633
785 0.015999794006347656
786 0.023999929428100586
787 0.01699995994567871
788 0.02499985694885254
789 0.029999971389770508
790 0.02500009536743164
791 0.02499985694885254
792 0.0280001163482666
793 0.03600001335144043
794 0.02499985694885254
795 0.02500009536743164
796 0.024000167846679688
797 0.03099989891052246
798 0.02500009536743164
799 0.02500009536743164
800 0.031000137329101562
801 0.0280001163482666
802 0.029000043869018555
803 0.026999950408935547
804 0.029000043869018555
805 0.023999929428100586
806 0.026000022888183594
807 0.026000022888183594
808 0.03299999237060547
809 0.026000022888183594
810 0.016000032424926758
811 0.02500009536743164
812 0.031000137329101562
813 0.023999929428100586
814 0.026000022888183594
815 0.02500009536743164
816 0.032000064849853516
817 0.0279998779296875
818 0.019999980926513672
819 0.02500009536743164
820 0.029999971389770508
821 0.02499985694885254
822 0.02499985694885254
823 0.023999929428100586
824 0.03099989891052246
825 0.034999847412109375
826 0.0409998893737793
827 0.02700018882751465
828 0.029999971389770508
829 0.02500009536743164
830 0.029000043869018555
831 0.032000064849853516
832 0.023999929428100586
833 0.026999950408935547
834 0.029000043869018555
835 0.031000137329101562
836 0.02499985694885254
837 0.023999929428100586
838 0.032000064849853516
839 0.026000022888183594
840 0.02500009536743164
841 0.02500009536743164
842 0.03000020980834961
843 0.02500009536743164
844 0.02499985694885254
845 0.026999950408935547
846 0.034999847412109375
847 0.025999784469604492
848 0.016000032424926758
849 0.02500009536743164
850 0.03400015830993652
851 0.03299999237060547
852 0.029000043869018555
853 0.032000064849853516
854 0.02500009536743164
855 0.02500009536743164
856 0.026000022888183594
857 0.032000064849853516
858 0.02499985694885254
859 0.0279998779296875
860 0.026000022888183594
861 0.43600010871887207
862 0.01699995994567871
863 0.023999929428100586
864 0.026000022888183594
865 0.03399991989135742
866 0.029999971389770508
867 0.03099989891052246
868 0.029999971389770508
869 0.03699994087219238
870 0.03600001335144043
871 0.0280001163482666
872 0.026000022888183594
873 0.020999908447265625
874 0.01699995994567871
875 0.031999826431274414
876 0.01900005340576172
877 0.029999971389770508
878 0.032000064849853516
879 0.026000022888183594
880 0.016000032424926758
881 0.02499985694885254
882 0.023999929428100586
883 0.0280001163482666
884 0.02500009536743164
885 0.02500009536743164
886 0.029999971389770508
887 0.02500009536743164
888 0.0280001163482666
889 0.026999950408935547
890 0.031000137329101562
891 0.016000032424926758
892 0.02499985694885254
893 0.02499985694885254
894 0.031000137329101562
895 0.023999929428100586
896 0.02499985694885254
897 0.02499985694885254
898 0.028999805450439453
899 0.029000043869018555
900 0.029000043869018555
901 0.03600001335144043
902 0.03600001335144043
903 0.026000022888183594
904 0.026000022888183594
905 0.026999950408935547
906 0.029000043869018555
907 0.02500009536743164
908 0.026000022888183594
909 0.032000064849853516
910 0.026000022888183594
911 0.02500009536743164
912 0.0280001163482666
913 0.032000064849853516
914 0.026000022888183594
915 0.025999784469604492
916 0.032000064849853516
917 0.026000022888183594
918 0.02499985694885254
919 0.02499985694885254
920 0.028999805450439453
921 0.025999784469604492
922 0.02499985694885254
923 0.0409998893737793
924 0.029000043869018555
925 0.046000003814697266
926 0.0280001163482666
927 0.03099989891052246
928 0.025999784469604492
929 0.025999784469604492
930 0.03299999237060547
931 0.031000137329101562
932 0.026000022888183594
933 0.016000032424926758
934 0.02500009536743164
935 0.029000043869018555
936 0.02500009536743164
937 0.026000022888183594
938 0.02500009536743164
939 0.03099989891052246
940 0.025999784469604492
941 0.034999847412109375
942 0.034999847412109375
943 0.021999835968017578
944 0.02499985694885254
945 0.02499985694885254
946 0.015999794006347656
947 0.029999971389770508
948 0.02500009536743164
949 0.026000022888183594
950 0.029999971389770508
951 0.03599977493286133
952 0.026999950408935547
953 0.02499985694885254
954 0.03099989891052246
955 0.026000022888183594
956 0.01900005340576172
957 0.02499985694885254
958 0.014999866485595703
959 0.0279998779296875
960 0.02500009536743164
961 0.02499985694885254
962 0.01699995994567871
963 0.03099989891052246
964 0.02500009536743164
965 0.026999950408935547
966 0.026000022888183594
967 0.03299999237060547
968 0.029000043869018555
969 0.026000022888183594
970 0.026000022888183594
971 0.031999826431274414
972 0.02499985694885254
973 0.01699995994567871
974 0.02500009536743164
975 0.03800010681152344
976 0.03900003433227539
977 0.026000022888183594
978 0.025999784469604492
979 0.03099989891052246
980 0.024000167846679688
981 0.026000022888183594
982 0.023999929428100586
983 0.0280001163482666
984 0.0279998779296875
985 0.026000022888183594
986 0.01699995994567871
987 0.031000137329101562
988 0.02500009536743164
989 0.02500009536743164
990 0.02500009536743164
991 0.0279998779296875
992 0.023999929428100586
993 0.02499985694885254
994 0.03099989891052246
995 0.028999805450439453
996 0.04500007629394531
997 0.03600001335144043
998 0.039999961853027344
999 0.03299999237060547

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_50_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 50
Total clients:	 50


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_50_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.39 0.13 0.47
0.77 0.22 0.50
0.95 0.28 0.52
1.10 0.34 0.53
1.15 0.37 0.54
1.27 0.43 0.56
1.22 0.45 0.56
1.33 0.50 0.58
1.34 0.53 0.59
1.44 0.58 0.60
1.51 0.62 0.62
1.28 0.60 0.61
1.08 0.58 0.61
0.92 0.56 0.60
1.29 0.66 0.63
1.53 0.74 0.66
1.52 0.76 0.66
1.28 0.73 0.66
1.16 0.73 0.65
1.06 0.72 0.65
0.90 0.69 0.64
0.76 0.67 0.64
0.64 0.65 0.63
0.84 0.69 0.64
0.71 0.67 0.64
0.60 0.65 0.63
0.51 0.63 0.62
0.43 0.60 0.62
0.36 0.58 0.61
0.31 0.56 0.60
0.26 0.55 0.60
0.22 0.53 0.59
0.18 0.51 0.58
0.16 0.49 0.57
0.13 0.47 0.57
0.11 0.46 0.56
0.09 0.44 0.55
0.08 0.43 0.55
0.07 0.41 0.54
0.06 0.40 0.54
0.05 0.39 0.53
0.04 0.37 0.52
0.40 0.44 0.54
0.34 0.43 0.54
0.29 0.41 0.53
0.24 0.40 0.53
0.28 0.40 0.53
0.24 0.39 0.52
0.20 0.37 0.52
0.17 0.36 0.51
0.14 0.35 0.50
0.12 0.34 0.50
0.10 0.33 0.49
0.08 0.31 0.49
0.23 0.34 0.49
0.19 0.33 0.49
0.16 0.31 0.48
0.14 0.30 0.47
0.11 0.29 0.47
0.54 0.38 0.50
0.45 0.37 0.49
0.38 0.36 0.48
0.32 0.34 0.48
0.27 0.33 0.47
0.23 0.32 0.47
0.20 0.31 0.46
0.16 0.30 0.45
0.14 0.29 0.45
0.12 0.28 0.44
0.10 0.27 0.44
0.08 0.26 0.43
0.07 0.25 0.43
0.06 0.24 0.42
0.05 0.23 0.42
0.19 0.26 0.43
0.16 0.25 0.42
0.13 0.24 0.42
0.11 0.23 0.41
0.10 0.22 0.41
0.08 0.22 0.40
0.07 0.21 0.40
0.06 0.20 0.39
0.05 0.19 0.39
0.04 0.19 0.38
0.03 0.18 0.38
0.03 0.17 0.37
0.02 0.17 0.37
0.02 0.16 0.36
0.02 0.16 0.36
0.01 0.15 0.35
0.01 0.14 0.35
0.01 0.14 0.35
0.01 0.14 0.34
   0 0.13 0.34
   0 0.13 0.34
   0 0.12 0.33
0.08 0.13 0.33
0.07 0.13 0.33
0.06 0.12 0.33
0.05 0.12 0.32
0.04 0.11 0.32
0.03 0.11 0.31
0.03 0.11 0.31
0.02 0.10 0.31
0.02 0.10 0.30
0.02 0.09 0.30
0.01 0.09 0.29
0.01 0.09 0.29
0.01 0.08 0.29
0.01 0.08 0.28
   0 0.08 0.28
   0 0.07 0.27
   0 0.07 0.27
   0 0.07 0.27
   0 0.07 0.27
0.15 0.10 0.27
0.12 0.09 0.27
0.10 0.09 0.27
0.16 0.10 0.27
0.14 0.10 0.27
0.19 0.11 0.27
0.16 0.11 0.27
0.13 0.10 0.26
0.11 0.10 0.26
0.26 0.13 0.27
0.22 0.12 0.27
0.18 0.12 0.26
0.15 0.11 0.26
0.13 0.11 0.26
0.11 0.11 0.25
0.09 0.10 0.25
0.08 0.10 0.25
0.07 0.10 0.25
0.06 0.09 0.24
0.05 0.09 0.24
0.04 0.08 0.24
0.03 0.08 0.23
0.03 0.08 0.23
0.02 0.08 0.23
0.02 0.07 0.22
0.09 0.09 0.23
0.08 0.08 0.22
0.06 0.08 0.22
0.05 0.08 0.22
0.12 0.09 0.22
0.10 0.09 0.22
0.08 0.08 0.22
0.07 0.08 0.21
0.06 0.08 0.21
0.05 0.08 0.21
0.04 0.07 0.20
0.04 0.07 0.20
0.11 0.08 0.20
0.09 0.08 0.20
0.08 0.08 0.20
0.15 0.09 0.20
0.12 0.09 0.20
0.10 0.08 0.20
0.09 0.08 0.19
0.07 0.08 0.19
0.06 0.08 0.19
0.05 0.07 0.18
0.04 0.07 0.18
0.04 0.07 0.18
0.03 0.06 0.18
0.10 0.08 0.18
0.08 0.08 0.18
0.16 0.09 0.18
0.29 0.12 0.19
0.41 0.15 0.20
0.35 0.14 0.20
0.29 0.14 0.19
0.25 0.13 0.19
0.21 0.13 0.19
0.18 0.12 0.19
0.22 0.14 0.19
0.19 0.13 0.19
0.23 0.14 0.19
0.20 0.14 0.19
0.32 0.17 0.19
0.27 0.16 0.19
0.45 0.21 0.20
0.38 0.20 0.20
0.32 0.19 0.20
0.27 0.18 0.20
0.31 0.20 0.20
0.34 0.21 0.20
0.37 0.22 0.20
0.31 0.21 0.20
0.34 0.22 0.20
0.29 0.21 0.20
0.24 0.20 0.20
0.20 0.20 0.20
0.17 0.19 0.19
0.46 0.25 0.21
0.39 0.24 0.21
0.33 0.23 0.21
0.28 0.22 0.20
0.23 0.22 0.20
0.20 0.21 0.20


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_50_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
1908

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_50_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 0.0690000057220459
1 0.053999900817871094
2 0.03800010681152344
3 0.05800008773803711
4 0.03800010681152344
5 0.04399991035461426
6 0.040000200271606445
7 0.0410001277923584
8 0.0410001277923584
9 0.04699993133544922
10 0.09800004959106445
11 0.025999784469604492
12 0.03900003433227539
13 0.03900003433227539
14 0.042999982833862305
15 0.04400014877319336
16 0.03699994087219238
17 0.03600001335144043
18 0.02499985694885254
19 0.05900001525878906
20 0.0280001163482666
21 0.03600001335144043
22 0.0559999942779541
23 0.042999982833862305
24 0.04400014877319336
25 0.0839998722076416
26 0.039999961853027344
27 0.06299996376037598
28 0.03800010681152344
29 0.046000003814697266
30 0.028999805450439453
31 0.054000139236450195
32 0.04400014877319336
33 0.03800010681152344
34 0.024000167846679688
35 0.06100010871887207
36 0.04699993133544922
37 0.023999929428100586
38 0.03600001335144043
39 0.03399991989135742
40 0.07000017166137695
41 0.03800010681152344
42 0.039999961853027344
43 0.06299996376037598
44 0.0410001277923584
45 0.03600001335144043
46 0.034999847412109375
47 0.05299997329711914
48 0.03900003433227539
49 0.04500007629394531
50 0.06499981880187988
51 0.07000017166137695
52 0.039999961853027344
53 0.034999847412109375
54 0.040000200271606445
55 0.03800010681152344
56 0.051999807357788086
57 0.03600001335144043
58 0.037999868392944336
59 0.03500008583068848
60 0.04500007629394531
61 0.04900002479553223
62 0.04799985885620117
63 0.05500006675720215
64 0.04200005531311035
65 0.04200005531311035
66 0.02500009536743164
67 0.08299994468688965
68 0.059999942779541016
69 0.02499985694885254
70 0.03900003433227539
71 0.039999961853027344
72 0.03699994087219238
73 0.039999961853027344
74 0.03299999237060547
75 0.08600020408630371
76 0.08899998664855957
77 0.05299997329711914
78 0.03500008583068848
79 0.051999807357788086
80 0.04500007629394531
81 0.04999995231628418
82 0.034999847412109375
83 0.0559999942779541
84 0.04200005531311035
85 0.04999995231628418
86 0.04399991035461426
87 0.04699993133544922
88 0.039999961853027344
89 0.03800010681152344
90 0.042999982833862305
91 0.04999995231628418
92 0.0410001277923584
93 0.04499983787536621
94 0.03900003433227539
95 0.06399989128112793
96 0.05200004577636719
97 0.04799985885620117
98 0.051000118255615234
99 0.059999942779541016
100 0.06599998474121094
101 0.07299995422363281
102 0.04900002479553223
103 0.051000118255615234
104 0.03900003433227539
105 0.03900003433227539
106 0.026000022888183594
107 0.05200004577636719
108 0.026000022888183594
109 0.037000179290771484
110 0.039999961853027344
111 0.029000043869018555
112 0.05200004577636719
113 0.04999995231628418
114 0.0409998893737793
115 0.03800010681152344
116 0.04900002479553223
117 0.042999982833862305
118 0.042999982833862305
119 0.048999786376953125
120 0.04799985885620117
121 0.04499983787536621
122 0.03900003433227539
123 0.06299996376037598
124 0.04500007629394531
125 0.07500004768371582
126 0.03299999237060547
127 0.04699993133544922
128 0.0409998893737793
129 0.046000003814697266
130 0.06099987030029297
131 0.03399991989135742
132 0.04500007629394531
133 0.029000043869018555
134 0.046000003814697266
135 0.04800009727478027
136 0.03699994087219238
137 0.039999961853027344
138 0.03699994087219238
139 0.0409998893737793
140 0.053999900817871094
141 0.04500007629394531
142 0.05300021171569824
143 0.03399991989135742
144 0.04799985885620117
145 0.032000064849853516
146 0.03400015830993652
147 0.03600001335144043
148 0.04400014877319336
149 0.037999868392944336
150 0.059999942779541016
151 0.03800010681152344
152 0.06099987030029297
153 0.03600001335144043
154 0.03900003433227539
155 0.04799985885620117
156 0.04799985885620117
157 0.03699994087219238
158 0.05099987983703613
159 0.05500006675720215
160 0.042999982833862305
161 0.037999868392944336
162 0.06399989128112793
163 0.026999950408935547
164 0.037999868392944336
165 0.03899979591369629
166 0.04500007629394531
167 0.04399991035461426
168 0.037000179290771484
169 0.034999847412109375
170 0.0410001277923584
171 0.04500007629394531
172 0.03699994087219238
173 0.039999961853027344
174 0.051000118255615234
175 0.09100008010864258
176 0.059999942779541016
177 0.08099985122680664
178 0.039999961853027344
179 0.053999900817871094
180 0.09500002861022949
181 0.03900003433227539
182 0.03500008583068848
183 0.04200005531311035
184 0.057000160217285156
185 0.04400014877319336
186 0.04500007629394531
187 0.05500006675720215
188 0.04699993133544922
189 0.039999961853027344
190 0.03399991989135742
191 0.03500008583068848
192 0.05799984931945801
193 0.04699993133544922
194 0.039999961853027344
195 0.04399991035461426
196 0.05800008773803711
197 0.03699994087219238
198 0.04999995231628418
199 0.031000137329101562
200 0.09200000762939453
201 0.04399991035461426
202 0.037999868392944336
203 0.8519999980926514
204 0.026000022888183594
205 0.0410001277923584
206 0.029000043869018555
207 0.03399991989135742
208 0.05800008773803711
209 0.02500009536743164
210 0.03600001335144043
211 0.037000179290771484
212 0.051000118255615234
213 0.03699994087219238
214 0.04400014877319336
215 0.04499983787536621
216 0.05099987983703613
217 0.026999950408935547
218 0.04399991035461426
219 0.046000003814697266
220 0.04200005531311035
221 0.05299997329711914
222 0.042999982833862305
223 0.026999950408935547
224 0.03399991989135742
225 0.11400008201599121
226 0.09999990463256836
227 0.06999993324279785
228 0.026000022888183594
229 0.03000020980834961
230 0.05200004577636719
231 0.03399991989135742
232 0.03500008583068848
233 0.05899977684020996
234 0.046000003814697266
235 0.03500008583068848
236 0.031000137329101562
237 0.03900003433227539
238 0.04999995231628418
239 0.03800010681152344
240 0.03800010681152344
241 0.04400014877319336
242 0.05499982833862305
243 0.029999971389770508
244 0.03500008583068848
245 0.056999921798706055
246 0.046000003814697266
247 0.03600001335144043
248 0.03500008583068848
249 0.04200005531311035
250 0.06599998474121094
251 0.042999982833862305
252 0.03900003433227539
253 0.03600001335144043
254 0.054000139236450195
255 0.03600001335144043
256 0.03800010681152344
257 0.03800010681152344
258 0.03699994087219238
259 0.0559999942779541
260 0.026000022888183594
261 0.05299997329711914
262 0.051000118255615234
263 0.053999900817871094
264 0.042999982833862305
265 0.03600001335144043
266 0.03600001335144043
267 0.03500008583068848
268 0.04900002479553223
269 0.03500008583068848
270 0.03600001335144043
271 0.03600001335144043
272 0.06799983978271484
273 0.04199981689453125
274 0.0279998779296875
275 0.08800005912780762
276 0.059999942779541016
277 0.04399991035461426
278 0.03299999237060547
279 0.051999807357788086
280 0.03800010681152344
281 0.059999942779541016
282 0.03699994087219238
283 0.034999847412109375
284 0.0409998893737793
285 0.059999942779541016
286 0.037999868392944336
287 0.03900003433227539
288 0.03600001335144043
289 0.059999942779541016
290 0.0840001106262207
291 0.039999961853027344
292 0.05800008773803711
293 0.039999961853027344
294 0.04399991035461426
295 0.0409998893737793
296 0.029999971389770508
297 0.04399991035461426
298 0.0410001277923584
299 0.04200005531311035
300 0.11800003051757812
301 0.0710000991821289
302 0.03600001335144043
303 0.0410001277923584
304 0.048999786376953125
305 0.042999982833862305
306 0.03600001335144043
307 0.03600001335144043
308 0.09599995613098145
309 0.03699994087219238
310 0.03900003433227539
311 0.039999961853027344
312 0.042999982833862305
313 0.04200005531311035
314 0.06700015068054199
315 0.029000043869018555
316 0.08899998664855957
317 0.04900002479553223
318 0.03399991989135742
319 0.03600001335144043
320 0.06399989128112793
321 0.0410001277923584
322 0.03699994087219238
323 0.03900003433227539
324 0.06999993324279785
325 0.08800005912780762
326 0.06599998474121094
327 0.03699994087219238
328 0.06100010871887207
329 0.03900003433227539
330 0.03300023078918457
331 0.0409998893737793
332 0.04400014877319336
333 0.03600001335144043
334 0.03900003433227539
335 0.04799985885620117
336 0.05299997329711914
337 0.03500008583068848
338 0.037000179290771484
339 0.034999847412109375
340 0.06699991226196289
341 0.0280001163482666
342 0.03800010681152344
343 0.03900003433227539
344 0.039999961853027344
345 0.03699994087219238
346 0.05099987983703613
347 0.04700016975402832
348 0.06399989128112793
349 0.03399991989135742
350 0.07399988174438477
351 0.04199981689453125
352 0.034999847412109375
353 0.0410001277923584
354 0.03600001335144043
355 0.023999929428100586
356 0.05200004577636719
357 0.03900003433227539
358 0.03399991989135742
359 0.03900003433227539
360 0.05499982833862305
361 0.032000064849853516
362 0.056999921798706055
363 0.04400014877319336
364 0.04800009727478027
365 0.03399991989135742
366 0.034999847412109375
367 0.03600001335144043
368 0.051000118255615234
369 0.037000179290771484
370 0.03299999237060547
371 0.0559999942779541
372 0.032000064849853516
373 0.05299997329711914
374 0.03900003433227539
375 0.06699991226196289
376 0.08800005912780762
377 0.039999961853027344
378 0.03699994087219238
379 0.09500002861022949
380 0.06599998474121094
381 0.03800010681152344
382 0.046000003814697266
383 0.051999807357788086
384 0.0279998779296875
385 0.04399991035461426
386 0.03500008583068848
387 0.06500005722045898
388 0.037999868392944336
389 0.03299999237060547
390 0.03500008583068848
391 0.0840001106262207
392 0.029000043869018555
393 0.042999982833862305
394 0.03600001335144043
395 0.06800007820129395
396 0.03900003433227539
397 0.025999784469604492
398 0.04200005531311035
399 0.039999961853027344
400 0.056999921798706055
401 0.0559999942779541
402 0.09399986267089844
403 0.039999961853027344
404 0.03600001335144043
405 0.04200005531311035
406 0.08600020408630371
407 0.03900003433227539
408 0.03900003433227539
409 0.03600001335144043
410 0.056999921798706055
411 0.03600001335144043
412 0.032000064849853516
413 0.03699994087219238
414 0.06100010871887207
415 0.04199981689453125
416 0.03399991989135742
417 0.09400010108947754
418 0.04199981689453125
419 0.039999961853027344
420 0.031999826431274414
421 0.04799985885620117
422 0.046000003814697266
423 0.039999961853027344
424 0.04399991035461426
425 0.05299997329711914
426 0.06100010871887207
427 0.056999921798706055
428 0.03800010681152344
429 0.03299999237060547
430 0.06700015068054199
431 0.03299999237060547
432 0.026999950408935547
433 0.037000179290771484
434 0.06200003623962402
435 0.03600001335144043
436 0.04900002479553223
437 0.03600001335144043
438 0.05900001525878906
439 0.039999961853027344
440 0.0279998779296875
441 0.03699994087219238
442 0.05000019073486328
443 0.03399991989135742
444 0.03400015830993652
445 0.04699993133544922
446 0.053999900817871094
447 0.06200003623962402
448 0.04700016975402832
449 0.03699994087219238
450 0.08000016212463379
451 0.03000020980834961
452 0.03600001335144043
453 0.037999868392944336
454 0.0559999942779541
455 0.03699994087219238
456 0.03800010681152344
457 0.06100010871887207
458 0.04999995231628418
459 0.0409998893737793
460 0.039999961853027344
461 0.026000022888183594
462 0.08100008964538574
463 0.04200005531311035
464 0.03500008583068848
465 0.06500005722045898
466 0.04399991035461426
467 0.04900002479553223
468 0.054000139236450195
469 0.042999982833862305
470 0.06000018119812012
471 0.042999982833862305
472 0.031000137329101562
473 0.0410001277923584
474 0.06999993324279785
475 0.0690000057220459
476 0.06500005722045898
477 0.07899999618530273
478 0.0690000057220459
479 0.03800010681152344
480 0.0279998779296875
481 0.053999900817871094
482 0.06700015068054199
483 0.042999982833862305
484 0.026999950408935547
485 0.03699994087219238
486 0.04699993133544922
487 0.02500009536743164
488 0.03699994087219238
489 0.0280001163482666
490 0.07299995422363281
491 0.0409998893737793
492 0.06200003623962402
493 0.032000064849853516
494 0.05900001525878906
495 0.04200005531311035
496 0.03500008583068848
497 0.04399991035461426
498 0.04799985885620117
499 0.039999961853027344
500 0.05500006675720215
501 0.1100001335144043
502 0.06599998474121094
503 0.03399991989135742
504 0.03900003433227539
505 0.06099987030029297
506 0.03699994087219238
507 0.03800010681152344
508 0.05900001525878906
509 0.03299999237060547
510 0.03600001335144043
511 0.04399991035461426
512 0.039999961853027344
513 0.03600001335144043
514 0.03399991989135742
515 0.05200004577636719
516 0.02499985694885254
517 0.03299999237060547
518 0.08099985122680664
519 0.051999807357788086
520 0.029000043869018555
521 0.04800009727478027
522 0.039999961853027344
523 0.06299996376037598
524 0.037000179290771484
525 0.0820000171661377
526 0.06499981880187988
527 0.08100008964538574
528 0.12000012397766113
529 0.03299999237060547
530 0.03400015830993652
531 0.06999993324279785
532 0.04200005531311035
533 0.03600001335144043
534 0.04200005531311035
535 0.0279998779296875
536 0.08899998664855957
537 0.0409998893737793
538 0.03900003433227539
539 0.06599998474121094
540 0.03099989891052246
541 0.03900003433227539
542 0.03699994087219238
543 0.03299999237060547
544 0.05500006675720215
545 0.034999847412109375
546 0.03600001335144043
547 0.07399988174438477
548 0.06199979782104492
549 0.03800010681152344
550 0.08599996566772461
551 0.04800009727478027
552 0.09599995613098145
553 0.031000137329101562
554 0.03299999237060547
555 0.034999847412109375
556 0.05800008773803711
557 0.0410001277923584
558 0.046000003814697266
559 0.042999982833862305
560 0.05799984931945801
561 0.029999971389770508
562 0.037000179290771484
563 0.09099984169006348
564 0.054000139236450195
565 0.04999995231628418
566 0.03600001335144043
567 0.037999868392944336
568 0.04500007629394531
569 0.03699994087219238
570 0.03099989891052246
571 0.03500008583068848
572 0.05200004577636719
573 0.03899979591369629
574 0.07500004768371582
575 0.08299994468688965
576 0.08699989318847656
577 0.05000019073486328
578 0.051000118255615234
579 0.05800008773803711
580 0.0409998893737793
581 0.024000167846679688
582 0.04699993133544922
583 0.03299999237060547
584 0.05200004577636719
585 0.04200005531311035
586 0.03900003433227539
587 0.042999982833862305
588 0.05499982833862305
589 0.03800010681152344
590 0.05500006675720215
591 0.039999961853027344
592 0.05299997329711914
593 0.054000139236450195
594 0.03500008583068848
595 0.05500006675720215
596 0.03600001335144043
597 0.037000179290771484
598 0.03699994087219238
599 0.9619998931884766
600 0.04999995231628418
601 0.053999900817871094
602 0.07299995422363281
603 0.04699993133544922
604 0.03900003433227539
605 0.03299999237060547
606 0.040000200271606445
607 0.08099985122680664
608 0.031000137329101562
609 0.03600001335144043
610 0.03600001335144043
611 0.05299997329711914
612 0.03299999237060547
613 0.02700018882751465
614 0.03299999237060547
615 0.04499983787536621
616 0.03600001335144043
617 0.03500008583068848
618 0.04200005531311035
619 0.039999961853027344
620 0.05099987983703613
621 0.02500009536743164
622 0.039999961853027344
623 0.04400014877319336
624 0.046000003814697266
625 0.0819997787475586
626 0.05800008773803711
627 0.04200005531311035
628 0.054000139236450195
629 0.03399991989135742
630 0.03600001335144043
631 0.03600001335144043
632 0.04800009727478027
633 0.03800010681152344
634 0.03900003433227539
635 0.03600001335144043
636 0.04999995231628418
637 0.04500007629394531
638 0.026000022888183594
639 0.037999868392944336
640 0.05500006675720215
641 0.03600001335144043
642 0.03099989891052246
643 0.03699994087219238
644 0.057000160217285156
645 0.037999868392944336
646 0.037999868392944336
647 0.05800008773803711
648 0.0409998893737793
649 0.042999982833862305
650 0.10599994659423828
651 0.08899998664855957
652 0.03500008583068848
653 0.037000179290771484
654 0.03099989891052246
655 0.05200004577636719
656 0.02500009536743164
657 0.0409998893737793
658 0.03500008583068848
659 0.05299997329711914
660 0.037999868392944336
661 0.037000179290771484
662 0.0690000057220459
663 0.046000003814697266
664 0.03400015830993652
665 0.03600001335144043
666 0.037999868392944336
667 0.046000003814697266
668 0.0409998893737793
669 0.03899979591369629
670 0.04200005531311035
671 0.04999995231628418
672 0.03899979591369629
673 0.026000022888183594
674 0.05800008773803711
675 0.07800006866455078
676 0.08899998664855957
677 0.039999961853027344
678 0.0409998893737793
679 0.04999995231628418
680 0.08000016212463379
681 0.0409998893737793
682 0.03800010681152344
683 0.04399991035461426
684 0.04400014877319336
685 0.0410001277923584
686 0.025999784469604492
687 0.05099987983703613
688 0.040000200271606445
689 0.03399991989135742
690 0.039999961853027344
691 0.05299997329711914
692 0.04499983787536621
693 0.04200005531311035
694 0.04399991035461426
695 0.04500007629394531
696 0.0409998893737793
697 0.03500008583068848
698 0.05800008773803711
699 0.029999971389770508
700 0.057000160217285156
701 0.039999961853027344
702 0.05799984931945801
703 0.04800009727478027
704 0.03600001335144043
705 0.03299999237060547
706 0.04400014877319336
707 0.05099987983703613
708 0.05099987983703613
709 0.028999805450439453
710 0.04900002479553223
711 0.03500008583068848
712 0.03800010681152344
713 0.037999868392944336
714 0.029000043869018555
715 0.06699991226196289
716 0.03500008583068848
717 0.046000003814697266
718 0.07500004768371582
719 0.046000003814697266
720 0.03600001335144043
721 0.03600001335144043
722 0.04699993133544922
723 0.03900003433227539
724 0.02700018882751465
725 0.06800007820129395
726 0.10500001907348633
727 0.12599992752075195
728 0.07800006866455078
729 0.06400012969970703
730 0.07399988174438477
731 0.09300017356872559
732 0.10899996757507324
733 0.08099985122680664
734 0.0690000057220459
735 0.06599998474121094
736 0.06599998474121094
737 0.08899998664855957
738 0.09300017356872559
739 0.06999993324279785
740 0.08800005912780762
741 0.0690000057220459
742 0.08599996566772461
743 0.08000016212463379
744 0.0690000057220459
745 0.07200002670288086
746 0.07899999618530273
747 0.09100008010864258
748 0.06100010871887207
749 0.08100008964538574
750 0.12199997901916504
751 0.07500004768371582
752 0.06299996376037598
753 0.03399991989135742
754 0.0409998893737793
755 0.048999786376953125
756 0.03400015830993652
757 0.0280001163482666
758 0.04699993133544922
759 0.037999868392944336
760 0.03399991989135742
761 0.06299996376037598
762 0.05000019073486328
763 0.04799985885620117
764 0.04999995231628418
765 0.05200004577636719
766 0.04399991035461426
767 0.042999982833862305
768 0.037999868392944336
769 0.0410001277923584
770 0.04200005531311035
771 0.03399991989135742
772 0.06400012969970703
773 0.053999900817871094
774 0.04199981689453125
775 0.07899999618530273
776 0.05000019073486328
777 0.039999961853027344
778 0.0409998893737793
779 0.03800010681152344
780 0.05500006675720215
781 0.03800010681152344
782 0.0280001163482666
783 0.03399991989135742
784 0.03699994087219238
785 0.051000118255615234
786 0.03699994087219238
787 0.03699994087219238
788 0.06100010871887207
789 0.039999961853027344
790 0.059999942779541016
791 0.046000003814697266
792 0.04400014877319336
793 0.02500009536743164
794 0.03699994087219238
795 0.03299999237060547
796 0.06100010871887207
797 0.0409998893737793
798 0.03400015830993652
799 0.04199981689453125
800 0.07999992370605469
801 0.04499983787536621
802 0.024000167846679688
803 0.037999868392944336
804 0.09200000762939453
805 0.03399991989135742
806 0.03399991989135742
807 0.0410001277923584
808 0.056999921798706055
809 0.037999868392944336
810 0.03500008583068848
811 0.05900001525878906
812 0.04900002479553223
813 0.039999961853027344
814 0.029999971389770508
815 0.0280001163482666
816 0.10100007057189941
817 0.03899979591369629
818 0.03800010681152344
819 0.0409998893737793
820 0.056999921798706055
821 0.03600001335144043
822 0.029000043869018555
823 0.0409998893737793
824 0.029000043869018555
825 0.09299993515014648
826 0.10199999809265137
827 0.07399988174438477
828 0.08800005912780762
829 0.03500008583068848
830 0.03800010681152344
831 0.039999961853027344
832 0.05799984931945801
833 0.06599998474121094
834 0.03699994087219238
835 0.05900001525878906
836 0.034999847412109375
837 0.040000200271606445
838 0.03399991989135742
839 0.06199979782104492
840 0.03800010681152344
841 0.0279998779296875
842 0.029000043869018555
843 0.034999847412109375
844 0.05200004577636719
845 0.051999807357788086
846 0.04500007629394531
847 0.034999847412109375
848 0.06099987030029297
849 0.046000003814697266
850 0.0690000057220459
851 0.07999992370605469
852 0.06199979782104492
853 0.04200005531311035
854 0.042999982833862305
855 0.05900001525878906
856 0.039999961853027344
857 0.02500009536743164
858 0.03699994087219238
859 0.07800006866455078
860 0.04500007629394531
861 0.03600001335144043
862 0.039999961853027344
863 0.046000003814697266
864 0.03399991989135742
865 0.03699994087219238
866 0.037000179290771484
867 0.03500008583068848
868 0.037999868392944336
869 0.05200004577636719
870 0.06700015068054199
871 0.037000179290771484
872 0.04399991035461426
873 0.03699994087219238
874 0.03900003433227539
875 0.07499980926513672
876 0.05500006675720215
877 0.0989999771118164
878 0.040000200271606445
879 0.037999868392944336
880 0.026000022888183594
881 0.057000160217285156
882 0.0280001163482666
883 0.037999868392944336
884 0.025999784469604492
885 0.02700018882751465
886 0.03800010681152344
887 0.0559999942779541
888 0.04499983787536621
889 0.06499981880187988
890 0.06100010871887207
891 0.04499983787536621
892 0.03800010681152344
893 0.034999847412109375
894 0.059999942779541016
895 0.03500008583068848
896 0.046000003814697266
897 0.039999961853027344
898 0.03699994087219238
899 0.0559999942779541

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_50_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 50
Total clients:	 50


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_50_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.22 1.32 5.32
5.44 2.03 5.51
6.60 2.39 5.59
8.04 2.84 5.70
10.3 3.51 5.89
11.2 3.92 6.00
12.1 4.36 6.12
11.8 4.55 6.16
12.1 4.87 6.25
11.7 5.01 6.28
11.5 5.20 6.33
11.7 5.46 6.40
12.1 5.74 6.49
12.2 5.98 6.56
13.4 6.46 6.70
13.6 6.75 6.80
15.1 7.32 6.98
14.6 7.45 7.03
13.5 7.47 7.04
13.4 7.65 7.11
13.3 7.81 7.16
13.7 8.10 7.27
13.5 8.24 7.32
14.5 8.64 7.46
15.3 9.01 7.60
15.1 9.18 7.67
15.1 9.37 7.74
16.3 9.83 7.91
15.9 9.97 7.98
14.8 9.92 7.98
13.8 9.89 8.00
14.7 10.2 8.12
14.2 10.2 8.16
13.9 10.3 8.20
14.0 10.4 8.27
14.8 10.7 8.39
15.3 11.0 8.50
15.4 11.2 8.58
14.6 11.1 8.60
15.2 11.4 8.71
15.8 11.6 8.82
16.6 11.9 8.95
16.8 12.2 9.05
16.4 12.2 9.11
17.7 12.7 9.28
17.4 12.7 9.34
16.9 12.8 9.39
16.2 12.8 9.43
15.6 12.8 9.46
15.1 12.8 9.49
15.6 12.9 9.59
15.0 12.9 9.61
14.1 12.8 9.61
14.7 13.0 9.70
15.3 13.2 9.80
14.9 13.1 9.83
15.3 13.3 9.92
15.7 13.4 10.0
16.6 13.7 10.1
16.4 13.8 10.2
16.1 13.8 10.2
15.3 13.7 10.2
14.9 13.7 10.3
15.4 13.8 10.3
15.7 13.9 10.4
15.6 14.0 10.5
15.2 13.9 10.5
14.9 13.9 10.5
14.3 13.8 10.6
14.0 13.8 10.6
14.1 13.8 10.6
14.2 13.8 10.7
15.1 14.1 10.8
14.8 14.0 10.8
14.8 14.1 10.8
15.1 14.2 10.9
14.8 14.1 10.9
15.0 14.2 11.0
15.6 14.4 11.1
14.8 14.2 11.1
15.4 14.4 11.1
16.6 14.7 11.3
15.9 14.6 11.3
15.3 14.5 11.3
15.1 14.5 11.3
13.5 14.2 11.2
13.0 14.1 11.2
12.6 13.9 11.2
14.1 14.2 11.4
15.4 14.5 11.5
14.6 14.4 11.5
15.8 14.6 11.6
15.0 14.5 11.6
14.3 14.4 11.6
15.2 14.6 11.7
15.2 14.6 11.7
14.1 14.4 11.7
14.0 14.3 11.7
12.8 14.1 11.6
14.3 14.4 11.8
14.7 14.5 11.8
14.4 14.4 11.8
14.7 14.5 11.9
13.8 14.3 11.8
13.3 14.2 11.8
12.6 14.0 11.8
13.4 14.1 11.9
14.4 14.3 11.9
16.0 14.7 12.1
16.2 14.8 12.2
15.8 14.7 12.2
15.9 14.8 12.2
14.7 14.6 12.2
14.7 14.6 12.2
15.8 14.8 12.3
16.0 14.9 12.3
15.7 14.9 12.4
15.5 14.9 12.4
14.3 14.6 12.3
15.0 14.8 12.4
14.5 14.7 12.4
15.2 14.8 12.5
14.6 14.7 12.5
15.7 15.0 12.6
16.5 15.2 12.7
17.3 15.4 12.8
15.6 15.1 12.7
17.0 15.4 12.8
15.9 15.2 12.8
17.1 15.5 12.9
18.2 15.8 13.0
17.7 15.8 13.1
17.5 15.8 13.1
16.7 15.7 13.1
16.4 15.7 13.1
16.4 15.7 13.2
15.5 15.6 13.1
14.9 15.4 13.1
15.5 15.6 13.2
14.5 15.3 13.1
14.1 15.2 13.1
13.9 15.2 13.1
13.2 15.0 13.1
12.8 14.8 13.1
12.4 14.7 13.0
12.7 14.7 13.1
13.3 14.7 13.1
12.9 14.6 13.1
13.3 14.7 13.1
14.1 14.8 13.2
13.7 14.7 13.1
13.3 14.6 13.1
13.1 14.5 13.1
12.9 14.4 13.1
13.7 14.5 13.1
13.2 14.4 13.1
13.3 14.4 13.1
14.0 14.5 13.2
14.4 14.6 13.2
14.5 14.6 13.2
14.8 14.7 13.3
14.5 14.6 13.3
15.5 14.8 13.4
14.5 14.6 13.3
14.4 14.6 13.3
13.9 14.5 13.3
14.7 14.7 13.4
14.5 14.6 13.4
14.3 14.6 13.4
14.8 14.7 13.4
13.9 14.5 13.4
14.1 14.5 13.4
15.0 14.7 13.5
14.6 14.7 13.4
13.9 14.5 13.4
13.4 14.4 13.4
13.7 14.4 13.4
14.2 14.5 13.4
13.3 14.3 13.4
13.1 14.2 13.4
13.1 14.2 13.4
13.8 14.3 13.4
13.4 14.2 13.4
14.2 14.3 13.5
14.5 14.4 13.5
14.4 14.4 13.5
14.5 14.4 13.5
15.0 14.5 13.6
14.5 14.4 13.5
14.8 14.5 13.6
14.4 14.4 13.6
14.2 14.4 13.6
15.3 14.6 13.7
14.1 14.4 13.6
13.3 14.2 13.5
13.2 14.2 13.5
13.4 14.2 13.5
14.0 14.3 13.6
13.2 14.1 13.5
14.2 14.3 13.6


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_50_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
3556

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_5_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.5610001087188721
1 0.14699983596801758
2 0.09600019454956055
3 0.08999991416931152
4 0.09299993515014648
5 0.2719998359680176
6 0.14700007438659668
7 0.20000004768371582
8 0.1919999122619629
9 0.08599996566772461
10 0.12100005149841309
11 0.12599992752075195
12 0.08700013160705566
13 0.0989999771118164
14 0.12899994850158691
15 0.0839998722076416
16 0.09099984169006348
17 0.03899979591369629
18 0.06599998474121094
19 0.09800004959106445
20 0.0989999771118164
21 0.06100010871887207
22 0.06700015068054199
23 0.06299996376037598
24 0.06199979782104492
25 0.10199999809265137
26 0.06399989128112793
27 0.0690000057220459
28 0.11699986457824707
29 0.07299995422363281
30 0.051000118255615234
31 0.04699993133544922
32 0.059999942779541016
33 0.06200003623962402
34 0.04800009727478027
35 0.046000003814697266
36 0.03399991989135742
37 0.06200003623962402
38 0.04999995231628418
39 0.06699991226196289
40 0.04900002479553223
41 0.08699989318847656
42 0.06700015068054199
43 0.046000003814697266
44 0.05000019073486328
45 0.09400010108947754
46 0.04900002479553223
47 0.04699993133544922
48 0.07699990272521973
49 0.09500002861022949
50 0.04200005531311035
51 0.05800008773803711
52 0.06599998474121094
53 0.05500006675720215
54 0.040000200271606445
55 0.06399989128112793
56 0.053999900817871094
57 0.059999942779541016
58 0.04900002479553223
59 0.05300021171569824
60 0.04699993133544922
61 0.05299997329711914
62 0.05799984931945801
63 0.04200005531311035
64 0.042999982833862305
65 0.05299997329711914
66 0.04700016975402832
67 0.029999971389770508
68 0.042999982833862305
69 0.07300019264221191
70 0.046000003814697266
71 0.05099987983703613
72 0.040000200271606445
73 0.04500007629394531
74 0.05499982833862305
75 0.04500007629394531
76 0.04900002479553223
77 0.04699993133544922
78 0.039999961853027344
79 0.05299997329711914
80 0.04800009727478027
81 0.0409998893737793
82 0.039999961853027344
83 0.029999971389770508
84 0.03699994087219238
85 0.05500006675720215
86 0.05200004577636719
87 0.04900002479553223
88 0.06100010871887207
89 0.04799985885620117
90 0.04499983787536621
91 0.03500008583068848
92 0.04500007629394531
93 0.07200002670288086
94 0.039999961853027344
95 0.025999784469604492
96 0.046000003814697266
97 0.04999995231628418
98 0.03600001335144043
99 0.03899979591369629
100 0.0409998893737793
101 0.06800007820129395
102 0.06500005722045898
103 0.05200004577636719
104 0.03699994087219238
105 0.06399989128112793
106 0.0410001277923584
107 0.04800009727478027
108 0.06400012969970703
109 0.0410001277923584
110 0.05200004577636719
111 0.04400014877319336
112 0.032000064849853516
113 0.0710000991821289
114 0.04999995231628418
115 0.03699994087219238
116 0.07200002670288086
117 0.054000139236450195
118 0.04200005531311035
119 0.04799985885620117
120 0.04900002479553223
121 0.042999982833862305
122 0.037999868392944336
123 0.03600001335144043
124 0.05099987983703613
125 0.03600001335144043
126 0.03399991989135742
127 0.03900003433227539
128 0.04400014877319336
129 0.03600001335144043
130 0.03599977493286133
131 0.02200007438659668
132 0.06100010871887207
133 0.029000043869018555
134 0.054000139236450195
135 0.03699994087219238
136 0.05299997329711914
137 0.04800009727478027
138 0.03600001335144043
139 0.0410001277923584
140 0.03900003433227539
141 0.020999908447265625
142 0.042999982833862305
143 0.04500007629394531
144 0.03600001335144043
145 0.02200007438659668
146 0.03900003433227539
147 0.04399991035461426
148 0.06100010871887207
149 0.029999971389770508
150 0.034999847412109375
151 0.0409998893737793
152 0.037999868392944336
153 0.034999847412109375
154 0.046000003814697266
155 0.05000019073486328
156 0.043000221252441406
157 0.04200005531311035
158 0.03399991989135742
159 0.021999835968017578
160 0.03900003433227539
161 0.03299999237060547
162 0.03900003433227539
163 0.0410001277923584
164 0.039999961853027344
165 0.037000179290771484
166 0.03299999237060547
167 0.03600001335144043
168 0.048999786376953125
169 0.032000064849853516
170 0.03299999237060547
171 0.03699994087219238
172 0.031000137329101562
173 0.031000137329101562
174 0.03500008583068848
175 0.039999961853027344
176 0.03900003433227539
177 0.037999868392944336
178 0.019999980926513672
179 0.03699994087219238
180 0.037999868392944336
181 0.031000137329101562
182 0.03600001335144043
183 0.04200005531311035
184 0.03099989891052246
185 0.03299999237060547
186 0.03500008583068848
187 0.040000200271606445
188 0.026000022888183594
189 0.039999961853027344
190 0.03900003433227539
191 0.046000003814697266
192 0.037999868392944336
193 0.031999826431274414
194 0.03399991989135742
195 0.04400014877319336
196 0.03800010681152344
197 0.029999971389770508
198 0.03600001335144043
199 0.03600001335144043
200 0.03600001335144043
201 0.05200004577636719
202 0.04700016975402832
203 0.03500008583068848
204 0.029000043869018555
205 0.03400015830993652
206 0.03099989891052246
207 0.03500008583068848
208 0.03000020980834961
209 0.04699993133544922
210 0.04400014877319336
211 0.032000064849853516
212 0.03099989891052246
213 0.043000221252441406
214 0.04200005531311035
215 0.04900002479553223
216 0.03400015830993652
217 0.021999835968017578
218 0.03699994087219238
219 0.031000137329101562
220 0.03099989891052246
221 0.053999900817871094
222 0.03099989891052246
223 0.031000137329101562
224 0.03099989891052246
225 0.051999807357788086
226 0.037999868392944336
227 0.03400015830993652
228 0.032000064849853516
229 0.04399991035461426
230 0.031000137329101562
231 0.03099989891052246
232 0.037999868392944336
233 0.021999835968017578
234 0.029999971389770508
235 0.03099989891052246
236 0.020999908447265625
237 0.037000179290771484
238 0.03399991989135742
239 0.037999868392944336
240 0.042999982833862305
241 0.032000064849853516
242 0.029999971389770508
243 0.046000003814697266
244 0.019999980926513672
245 0.023999929428100586
246 0.034999847412109375
247 0.03699994087219238
248 0.042999982833862305
249 0.05000019073486328
250 0.04200005531311035
251 0.07899999618530273
252 0.057000160217285156
253 0.032000064849853516
254 0.029000043869018555
255 0.051999807357788086
256 0.03000020980834961
257 0.032000064849853516
258 0.03600001335144043
259 0.03699994087219238
260 0.032000064849853516
261 0.031999826431274414
262 0.026999950408935547
263 0.031000137329101562
264 0.029999971389770508
265 0.031999826431274414
266 0.037999868392944336
267 0.029999971389770508
268 0.032000064849853516
269 0.03600001335144043
270 0.031999826431274414
271 0.03099989891052246
272 0.029999971389770508
273 0.051000118255615234
274 0.03500008583068848
275 0.042999982833862305
276 0.06699991226196289
277 0.031000137329101562
278 0.03800010681152344
279 0.0410001277923584
280 0.048999786376953125
281 0.0280001163482666
282 0.04199981689453125
283 0.023000001907348633
284 0.03099989891052246
285 0.03600001335144043
286 0.04500007629394531
287 0.04499983787536621
288 0.06999993324279785
289 0.02700018882751465
290 0.03099989891052246
291 0.01900005340576172
292 0.03600001335144043
293 0.029999971389770508
294 0.03900003433227539
295 0.020999908447265625
296 0.0409998893737793
297 0.03099989891052246
298 0.03299999237060547
299 0.018000125885009766
300 0.05900001525878906
301 0.03699994087219238
302 0.029999971389770508
303 0.031000137329101562
304 0.04699993133544922
305 0.03099989891052246
306 0.029999971389770508
307 0.06500005722045898
308 0.04200005531311035
309 0.03900003433227539
310 0.029999971389770508
311 0.03500008583068848
312 0.019999980926513672
313 0.029999971389770508
314 0.03500008583068848
315 0.03500008583068848
316 0.032000064849853516
317 0.029000043869018555
318 0.029000043869018555
319 0.03600001335144043
320 0.03299999237060547
321 0.029000043869018555
322 0.051999807357788086
323 0.031000137329101562
324 0.029999971389770508
325 0.053999900817871094
326 0.042999982833862305
327 0.034999847412109375
328 0.019999980926513672
329 0.029999971389770508
330 0.04699993133544922
331 0.04800009727478027
332 0.031000137329101562
333 0.039999961853027344
334 0.03099989891052246
335 0.031000137329101562
336 0.01900005340576172
337 0.03600001335144043
338 0.03399991989135742
339 0.0410001277923584
340 0.021000146865844727
341 0.03600001335144043
342 0.03000020980834961
343 0.032000064849853516
344 0.031999826431274414
345 0.029999971389770508
346 0.03900003433227539
347 0.034999847412109375
348 0.029999971389770508
349 0.046000003814697266
350 0.042999982833862305
351 0.05500006675720215
352 0.04400014877319336
353 0.042999982833862305
354 0.03099989891052246
355 0.03099989891052246
356 0.06499981880187988
357 0.019999980926513672
358 0.029999971389770508
359 0.03099989891052246
360 0.029999971389770508
361 0.03600001335144043
362 0.028999805450439453
363 0.029000043869018555
364 0.03500008583068848
365 0.029999971389770508
366 0.029000043869018555
367 0.0280001163482666
368 0.04400014877319336
369 0.029000043869018555
370 0.03900003433227539
371 0.03900003433227539
372 0.029999971389770508
373 0.0280001163482666
374 0.029999971389770508
375 0.039999961853027344
376 0.043000221252441406
377 0.03099989891052246
378 0.01900005340576172
379 0.03500008583068848
380 0.029999971389770508
381 0.029000043869018555
382 0.039999961853027344
383 0.0409998893737793
384 0.028999805450439453
385 0.04200005531311035
386 0.029999971389770508
387 0.042999982833862305
388 0.04699993133544922
389 0.028999805450439453
390 0.0409998893737793
391 0.04200005531311035
392 0.029999971389770508
393 0.03399991989135742
394 0.020999908447265625
395 0.0409998893737793
396 0.029000043869018555
397 0.029000043869018555
398 0.04699993133544922
399 0.03500008583068848
400 0.04699993133544922
401 0.03400015830993652
402 0.023999929428100586
403 0.03900003433227539
404 0.029000043869018555
405 0.03699994087219238
406 0.03600001335144043
407 0.03500008583068848
408 0.031000137329101562
409 0.03399991989135742
410 0.03900003433227539
411 0.031000137329101562
412 0.018000125885009766
413 0.03500008583068848
414 0.029999971389770508
415 0.03399991989135742
416 0.029000043869018555
417 0.03899979591369629
418 0.029999971389770508
419 0.028999805450439453
420 0.039999961853027344
421 0.05500006675720215
422 0.03299999237060547
423 0.02200007438659668
424 0.029000043869018555
425 0.04499983787536621
426 0.04900002479553223
427 0.03400015830993652
428 0.031000137329101562
429 0.03600001335144043
430 0.03299999237060547
431 0.043000221252441406
432 0.0410001277923584
433 0.039999961853027344
434 0.029999971389770508
435 0.020999908447265625
436 0.019999980926513672
437 0.03900003433227539
438 0.0280001163482666
439 0.018000125885009766
440 0.03900003433227539
441 0.03299999237060547
442 0.0280001163482666
443 0.0280001163482666
444 0.039999961853027344
445 0.029000043869018555
446 0.0280001163482666
447 0.032000064849853516
448 0.034999847412109375
449 0.01900005340576172
450 0.032000064849853516
451 0.05799984931945801
452 0.04499983787536621
453 0.0280001163482666
454 0.026999950408935547
455 0.029000043869018555
456 0.05299997329711914
457 0.019999980926513672
458 0.0410001277923584
459 0.032000064849853516
460 0.04200005531311035
461 0.0279998779296875
462 0.028999805450439453
463 0.03500008583068848
464 0.04399991035461426
465 0.031000137329101562
466 0.03099989891052246
467 0.03299999237060547
468 0.021000146865844727
469 0.03099989891052246
470 0.029999971389770508
471 0.042999982833862305
472 0.029000043869018555
473 0.04400014877319336
474 0.04200005531311035
475 0.03099989891052246
476 0.059999942779541016
477 0.032000064849853516
478 0.03000020980834961
479 0.04200005531311035
480 0.03299999237060547
481 0.019999980926513672
482 0.03900003433227539
483 0.03299999237060547
484 0.03699994087219238
485 0.03099989891052246
486 0.03699994087219238
487 0.0279998779296875
488 0.02700018882751465
489 0.021000146865844727
490 0.0280001163482666
491 0.018000125885009766
492 0.0280001163482666
493 0.039999961853027344
494 0.04900002479553223
495 0.031000137329101562
496 0.03699994087219238
497 0.03699994087219238
498 0.03800010681152344
499 0.029000043869018555
500 0.06499981880187988
501 0.031000137329101562
502 0.03500008583068848
503 0.0279998779296875
504 0.0280001163482666
505 0.029000043869018555
506 0.03400015830993652
507 0.018999814987182617
508 0.026999950408935547
509 0.0280001163482666
510 0.03500008583068848
511 0.03099989891052246
512 0.026999950408935547
513 0.029000043869018555
514 0.03099989891052246
515 0.029000043869018555
516 0.028999805450439453
517 0.03699994087219238
518 0.0280001163482666
519 0.0280001163482666
520 0.03500008583068848
521 0.032000064849853516
522 0.028999805450439453
523 0.017999887466430664
524 0.03399991989135742
525 0.03800010681152344
526 0.03500008583068848
527 0.0280001163482666
528 0.03500008583068848
529 0.03900003433227539
530 0.029000043869018555
531 0.0279998779296875
532 0.031999826431274414
533 0.0279998779296875
534 0.026999950408935547
535 0.03800010681152344
536 0.02500009536743164
537 0.03500008583068848
538 0.046000003814697266
539 0.03400015830993652
540 0.023999929428100586
541 0.029000043869018555
542 0.028999805450439453
543 0.037000179290771484
544 0.017999887466430664
545 0.029000043869018555
546 0.0279998779296875
547 0.03399991989135742
548 0.029000043869018555
549 0.028999805450439453
550 0.0840001106262207
551 0.029000043869018555
552 0.019999980926513672
553 0.029000043869018555
554 0.031000137329101562
555 0.029999971389770508
556 0.026999950408935547
557 0.032000064849853516
558 0.03600001335144043
559 0.029000043869018555
560 0.03600001335144043
561 0.03800010681152344
562 0.029000043869018555
563 0.0279998779296875
564 0.0279998779296875
565 0.03299999237060547
566 0.026999950408935547
567 0.0279998779296875
568 0.031999826431274414
569 0.026999950408935547
570 0.03900003433227539
571 0.02700018882751465
572 0.032000064849853516
573 0.01699995994567871
574 0.03099989891052246
575 0.04500007629394531
576 0.039999961853027344
577 0.037999868392944336
578 0.03600001335144043
579 0.03600001335144043
580 0.029999971389770508
581 0.04199981689453125
582 0.031999826431274414
583 0.06000018119812012
584 0.03099989891052246
585 0.01900005340576172
586 0.018000125885009766
587 0.029000043869018555
588 0.032000064849853516
589 0.029999971389770508
590 0.048999786376953125
591 0.03299999237060547
592 0.046000003814697266
593 0.029000043869018555
594 0.029000043869018555
595 0.029000043869018555
596 0.04200005531311035
597 0.03500008583068848
598 0.0279998779296875
599 0.03500008583068848
600 0.04800009727478027
601 0.032000064849853516
602 0.01900005340576172
603 0.0280001163482666
604 0.03699994087219238
605 0.03800010681152344
606 0.029999971389770508
607 0.034999847412109375
608 0.03299999237060547
609 0.03400015830993652
610 0.029000043869018555
611 0.03699994087219238
612 0.03299999237060547
613 0.02700018882751465
614 0.026000022888183594
615 0.04400014877319336
616 0.03299999237060547
617 0.026999950408935547
618 0.026999950408935547
619 0.032000064849853516
620 0.029999971389770508
621 0.0279998779296875
622 0.03399991989135742
623 0.023000001907348633
624 0.03299999237060547
625 0.04400014877319336
626 0.03900003433227539
627 0.04200005531311035
628 0.0280001163482666
629 0.03400015830993652
630 0.029999971389770508
631 0.023999929428100586
632 0.026999950408935547
633 0.03500008583068848
634 0.01900005340576172
635 0.01900005340576172
636 0.03399991989135742
637 0.04900002479553223
638 0.0279998779296875
639 0.03600001335144043
640 0.029999971389770508
641 0.028999805450439453
642 0.026999950408935547
643 0.03299999237060547
644 0.0279998779296875
645 0.03000020980834961
646 0.0279998779296875
647 0.023000001907348633
648 0.02700018882751465
649 0.029000043869018555
650 0.05300021171569824
651 0.03600001335144043
652 0.03400015830993652
653 0.0280001163482666
654 0.03699994087219238
655 0.029999971389770508
656 0.026999950408935547
657 0.018000125885009766
658 0.032000064849853516
659 0.026999950408935547
660 0.029000043869018555
661 0.03099989891052246
662 0.0280001163482666
663 0.02700018882751465
664 0.0280001163482666
665 0.0280001163482666
666 0.029999971389770508
667 0.037999868392944336
668 0.028999805450439453
669 0.026999950408935547
670 0.029999971389770508
671 0.03900003433227539
672 0.04999995231628418
673 0.03299999237060547
674 0.03299999237060547
675 0.0410001277923584
676 0.03699994087219238
677 0.029000043869018555
678 0.039999961853027344
679 0.03399991989135742
680 0.01900005340576172
681 0.01699995994567871
682 0.0279998779296875
683 0.04199981689453125
684 0.01900005340576172
685 0.03699994087219238
686 0.039999961853027344
687 0.0559999942779541
688 0.039999961853027344
689 0.03500008583068848
690 0.03400015830993652
691 0.039999961853027344
692 0.01900005340576172
693 0.032000064849853516
694 0.0410001277923584
695 0.034999847412109375
696 0.03399991989135742
697 0.03899979591369629
698 0.04399991035461426
699 0.04399991035461426
700 0.03800010681152344
701 0.04400014877319336
702 0.01900005340576172
703 0.0279998779296875
704 0.026999950408935547
705 0.03299999237060547
706 0.02700018882751465
707 0.026000022888183594
708 0.039999961853027344
709 0.03099989891052246
710 0.03299999237060547
711 0.03699994087219238
712 0.034999847412109375
713 0.017999887466430664
714 0.02700018882751465
715 0.03399991989135742
716 0.03500008583068848
717 0.026999950408935547
718 0.03699994087219238
719 0.0280001163482666
720 0.032000064849853516
721 0.029000043869018555
722 0.032000064849853516
723 0.023000001907348633
724 0.026000022888183594
725 0.032000064849853516
726 0.0279998779296875
727 0.03600001335144043
728 0.029000043869018555
729 0.01900005340576172
730 0.029000043869018555
731 0.03400015830993652
732 0.026999950408935547
733 0.026999950408935547
734 0.03299999237060547
735 0.01900005340576172
736 0.01699995994567871
737 0.034999847412109375
738 0.03299999237060547
739 0.029999971389770508
740 0.0280001163482666
741 0.03800010681152344
742 0.01699995994567871
743 0.032000064849853516
744 0.0280001163482666
745 0.05000019073486328
746 0.0279998779296875
747 0.029999971389770508
748 0.02700018882751465
749 0.029999971389770508
750 0.0409998893737793
751 0.04199981689453125
752 0.028999805450439453
753 0.031999826431274414
754 0.05099987983703613
755 0.029000043869018555
756 0.0280001163482666
757 0.042999982833862305
758 0.03600001335144043
759 0.029999971389770508
760 0.028999805450439453
761 0.029000043869018555
762 0.03099989891052246
763 0.032000064849853516
764 0.026999950408935547
765 0.03400015830993652
766 0.026999950408935547
767 0.026999950408935547
768 0.023999929428100586
769 0.03299999237060547
770 0.032000064849853516
771 0.02200007438659668
772 0.05200004577636719
773 0.0279998779296875
774 0.021999835968017578
775 0.06299996376037598
776 0.04200005531311035
777 0.029000043869018555
778 0.03800010681152344
779 0.03600001335144043
780 0.034999847412109375
781 0.026999950408935547
782 0.06200003623962402
783 0.03699994087219238
784 0.029000043869018555
785 0.026999950408935547
786 0.031000137329101562
787 0.018000125885009766
788 0.026999950408935547
789 0.02700018882751465
790 0.03299999237060547
791 0.026000022888183594
792 0.026999950408935547
793 0.03400015830993652
794 0.03800010681152344
795 0.03299999237060547
796 0.0280001163482666
797 0.03399991989135742
798 0.04399991035461426
799 0.032000064849853516
800 0.057000160217285156
801 0.05300021171569824
802 0.029000043869018555
803 0.029000043869018555
804 0.04399991035461426
805 0.0280001163482666
806 0.029000043869018555
807 0.026999950408935547
808 0.03299999237060547
809 0.03099989891052246
810 0.029000043869018555
811 0.026999950408935547
812 0.03099989891052246
813 0.018000125885009766
814 0.026999950408935547
815 0.03399991989135742
816 0.03299999237060547
817 0.051999807357788086
818 0.04799985885620117
819 0.03800010681152344
820 0.04500007629394531
821 0.0280001163482666
822 0.0279998779296875
823 0.05499982833862305
824 0.03399991989135742
825 0.02500009536743164
826 0.026000022888183594
827 0.031000137329101562
828 0.04900002479553223
829 0.029999971389770508
830 0.04500007629394531
831 0.04700016975402832
832 0.03500008583068848
833 0.0280001163482666
834 0.032000064849853516
835 0.04700016975402832
836 0.029999971389770508
837 0.026999950408935547
838 0.03099989891052246
839 0.03600001335144043
840 0.0279998779296875
841 0.059999942779541016
842 0.01900005340576172
843 0.026999950408935547
844 0.026999950408935547
845 0.04900002479553223
846 0.04999995231628418
847 0.029000043869018555
848 0.029999971389770508
849 0.032000064849853516
850 0.04800009727478027
851 0.029999971389770508
852 0.03900003433227539
853 0.026999950408935547
854 0.031999826431274414
855 0.03400015830993652
856 0.026000022888183594
857 0.029999971389770508
858 0.032000064849853516
859 0.032000064849853516
860 0.0279998779296875
861 0.034999847412109375
862 0.02700018882751465
863 0.01699995994567871
864 0.026000022888183594
865 0.023000001907348633
866 0.026999950408935547
867 0.025999784469604492
868 0.03099989891052246
869 0.01900005340576172
870 0.032000064849853516
871 0.018000125885009766
872 0.029999971389770508
873 0.025999784469604492
874 0.0280001163482666
875 0.026999950408935547
876 0.04399991035461426
877 0.029000043869018555
878 0.02700018882751465
879 0.03099989891052246
880 0.0280001163482666
881 0.026000022888183594
882 0.03299999237060547
883 0.026999950408935547
884 0.02700018882751465
885 0.03099989891052246
886 0.026999950408935547
887 0.01699995994567871
888 0.026999950408935547
889 0.03299999237060547
890 0.0280001163482666
891 0.0280001163482666
892 0.03699994087219238
893 0.0280001163482666
894 0.026999950408935547
895 0.028999805450439453
896 0.042999982833862305
897 0.03699994087219238
898 0.03399991989135742
899 0.03399991989135742
900 0.03900003433227539
901 0.03299999237060547
902 0.0279998779296875
903 0.032000064849853516
904 0.029000043869018555
905 0.026999950408935547
906 0.040000200271606445
907 0.026999950408935547
908 0.01699995994567871
909 0.026999950408935547
910 0.02700018882751465
911 0.03800010681152344
912 0.026999950408935547
913 0.02700018882751465
914 0.01699995994567871
915 0.03600001335144043
916 0.026000022888183594
917 0.026999950408935547
918 0.029999971389770508
919 0.031000137329101562
920 0.01900005340576172
921 0.02500009536743164
922 0.03299999237060547
923 0.03099989891052246
924 0.0279998779296875
925 0.032000064849853516
926 0.05900001525878906
927 0.0279998779296875
928 0.026999950408935547
929 0.03699994087219238
930 0.04799985885620117
931 0.026999950408935547
932 0.026000022888183594
933 0.026000022888183594
934 0.03099989891052246
935 0.0279998779296875
936 0.031999826431274414
937 0.01699995994567871
938 0.03500008583068848
939 0.026000022888183594
940 0.0279998779296875
941 0.02700018882751465
942 0.03600001335144043
943 0.026999950408935547
944 0.026000022888183594
945 0.03399991989135742
946 0.026999950408935547
947 0.02700018882751465
948 0.0280001163482666
949 0.037000179290771484
950 0.04200005531311035
951 0.03399991989135742
952 0.0279998779296875
953 0.03399991989135742
954 0.03299999237060547
955 0.03600001335144043
956 0.031000137329101562
957 0.0280001163482666
958 0.01699995994567871
959 0.025999784469604492
960 0.03500008583068848
961 0.0279998779296875
962 0.026000022888183594
963 0.031000137329101562
964 0.017999887466430664
965 0.046000003814697266
966 0.0280001163482666
967 0.03299999237060547
968 0.026000022888183594
969 0.026999950408935547
970 0.017999887466430664
971 0.017999887466430664
972 0.03099989891052246
973 0.031000137329101562
974 0.0279998779296875
975 0.04400014877319336
976 0.029999971389770508
977 0.0279998779296875
978 0.03099989891052246
979 0.031000137329101562
980 0.03000020980834961
981 0.026999950408935547
982 0.03900003433227539
983 0.026999950408935547
984 0.026000022888183594
985 0.03500008583068848
986 0.026999950408935547
987 0.017999887466430664
988 0.026000022888183594
989 0.031999826431274414
990 0.026999950408935547
991 0.025999784469604492
992 0.026999950408935547
993 0.032000064849853516
994 0.03500008583068848
995 0.0280001163482666
996 0.039999961853027344
997 0.026999950408935547
998 0.03699994087219238
999 0.0280001163482666

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_5_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 5
Total clients:	 5


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_5_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.40 0.08 0.38
0.34 0.08 0.38
0.29 0.08 0.37
0.24 0.07 0.37
0.20 0.07 0.36
0.17 0.07 0.36
0.14 0.07 0.35
0.12 0.06 0.35
0.10 0.06 0.35
0.09 0.06 0.34
0.07 0.06 0.34
0.06 0.05 0.33
0.05 0.05 0.33
0.04 0.05 0.33
0.04 0.05 0.32
0.03 0.05 0.32
0.02 0.04 0.31
0.02 0.04 0.31
0.02 0.04 0.31
0.01 0.04 0.30
0.01 0.04 0.30
0.01 0.03 0.29
0.01 0.03 0.29
0.09 0.05 0.29
0.07 0.04 0.29
0.06 0.04 0.29
0.05 0.04 0.28
0.04 0.04 0.28
0.04 0.04 0.27
0.03 0.04 0.27
0.02 0.03 0.27
0.02 0.03 0.26
0.02 0.03 0.26
0.01 0.03 0.26
0.01 0.03 0.26
0.01 0.03 0.25
0.01 0.03 0.25
0.01 0.02 0.25
   0 0.02 0.24
   0 0.02 0.24
   0 0.02 0.24
   0 0.02 0.23
   0 0.02 0.23
   0 0.02 0.23
   0 0.02 0.23
   0 0.02 0.22
   0 0.02 0.22
   0 0.01 0.22
   0 0.01 0.21
   0 0.01 0.21
   0 0.01 0.21
   0 0.01 0.21
   0 0.01 0.20
   0 0.01 0.20
   0 0.01 0.20
   0 0.01 0.19
   0 0.01 0.19
   0    0 0.19
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.12
0.08 0.02 0.13
0.07 0.02 0.13
0.06 0.01 0.12
0.05 0.01 0.12
0.04 0.01 0.12
0.03 0.01 0.12
0.03 0.01 0.12
0.02 0.01 0.12
0.02 0.01 0.11
0.02 0.01 0.11
0.01 0.01 0.11
0.01 0.01 0.11
0.01    0 0.11
0.01    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.07
   0    0 0.07
   0    0 0.07
   0    0 0.07
   0    0 0.07
   0    0 0.07
0.08 0.02 0.07
0.07 0.02 0.07
0.06 0.01 0.07
0.05 0.01 0.07
0.04 0.01 0.07
0.03 0.01 0.07
0.03 0.01 0.07
0.02 0.01 0.07
0.02 0.01 0.07
0.02 0.01 0.07
0.01 0.01 0.06
0.01 0.01 0.06
0.01    0 0.06
0.01    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
0.08 0.02 0.05
0.15 0.03 0.06
0.20 0.05 0.06
0.25 0.06 0.07
0.29 0.08 0.07
0.33 0.09 0.08
0.36 0.10 0.08
0.38 0.12 0.09
0.41 0.13 0.09
0.42 0.14 0.10
0.76 0.22 0.12
0.80 0.25 0.13
0.76 0.26 0.14
0.88 0.30 0.15
1.31 0.40 0.19
1.27 0.42 0.19
1.15 0.43 0.20
1.37 0.49 0.22
1.24 0.50 0.22
1.21 0.51 0.23
1.43 0.58 0.26
1.61 0.64 0.28
1.44 0.64 0.28
1.38 0.65 0.29
1.33 0.66 0.30
1.52 0.72 0.32
1.69 0.78 0.35
1.51 0.77 0.35
1.36 0.76 0.35
1.71 0.85 0.38
1.61 0.86 0.39
1.52 0.86 0.40
1.45 0.87 0.40
1.22 0.84 0.40
1.03 0.81 0.39
1.36 0.88 0.42
1.15 0.85 0.42
1.05 0.84 0.42
0.89 0.81 0.41
0.75 0.79 0.41
0.64 0.76 0.40
0.58 0.75 0.40


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_5_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
238

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_5_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 2.0390000343322754
1 0.15900015830993652
2 0.2220001220703125
3 0.20299983024597168
4 0.192000150680542
5 0.2219998836517334
6 0.25
7 0.25499987602233887
8 0.21000003814697266
9 0.2219998836517334
10 0.3680000305175781
11 0.17400002479553223
12 0.20600008964538574
13 0.31099987030029297
14 0.1660001277923584
15 0.15900015830993652
16 0.2109999656677246
17 0.252000093460083
18 0.1100001335144043
19 0.13099980354309082
20 0.1959998607635498
21 0.21399998664855957
22 0.12599992752075195
23 0.13499999046325684
24 0.23600006103515625
25 0.1119999885559082
26 0.14499998092651367
27 0.11599993705749512
28 0.16700005531311035
29 0.21300005912780762
30 0.13400006294250488
31 0.12899994850158691
32 0.13100004196166992
33 0.10100007057189941
34 0.08100008964538574
35 0.08899998664855957
36 0.09400010108947754
37 0.19300007820129395
38 0.10800004005432129
39 0.11900019645690918
40 0.11100006103515625
41 0.1509997844696045
42 0.07299995422363281
43 0.08899998664855957
44 0.13000011444091797
45 0.08800005912780762
46 0.1099998950958252
47 0.07500004768371582
48 0.22299981117248535
49 0.11399984359741211
50 0.09200000762939453
51 0.11400008201599121
52 0.08999991416931152
53 0.14299988746643066
54 0.10199999809265137
55 0.07899999618530273
56 0.0690000057220459
57 0.1549999713897705
58 0.125
59 0.05900001525878906
60 0.09999990463256836
61 0.18499994277954102
62 0.06699991226196289
63 0.10699987411499023
64 0.08899998664855957
65 0.11899995803833008
66 0.0840001106262207
67 0.04999995231628418
68 0.12599992752075195
69 0.11999988555908203
70 0.0839998722076416
71 0.07299995422363281
72 0.06800007820129395
73 0.09299993515014648
74 0.10500001907348633
75 0.07599997520446777
76 0.13100004196166992
77 0.10300016403198242
78 0.06999993324279785
79 0.06099987030029297
80 0.12999987602233887
81 0.11600017547607422
82 0.07899999618530273
83 0.13299989700317383
84 0.07600021362304688
85 0.08700013160705566
86 0.037000179290771484
87 0.08800005912780762
88 0.04800009727478027
89 0.05500006675720215
90 0.17799997329711914
91 0.08899998664855957
92 0.051999807357788086
93 0.09300017356872559
94 0.1119999885559082
95 0.11500000953674316
96 0.07800006866455078
97 0.04999995231628418
98 0.09200000762939453
99 0.043000221252441406
100 0.05200004577636719
101 0.059999942779541016
102 0.06200003623962402
103 0.08599996566772461
104 0.06099987030029297
105 0.08599996566772461
106 0.13700008392333984
107 0.09800004959106445
108 0.07200002670288086
109 0.06699991226196289
110 0.04700016975402832
111 0.11500000953674316
112 0.10499978065490723
113 0.09500002861022949
114 0.09599995613098145
115 0.12800002098083496
116 0.05200004577636719
117 0.037000179290771484
118 0.0840001106262207
119 0.11999988555908203
120 0.06999993324279785
121 0.05900001525878906
122 0.051000118255615234
123 0.17300009727478027
124 0.0970001220703125
125 0.0690000057220459
126 0.0559999942779541
127 0.09299993515014648
128 0.05200004577636719
129 0.046000003814697266
130 0.07500004768371582
131 0.07700014114379883
132 0.08499979972839355
133 0.16100001335144043
134 0.13299989700317383
135 0.16100001335144043
136 0.059999942779541016
137 0.07299995422363281
138 0.03900003433227539
139 0.05900001525878906
140 0.08800005912780762
141 0.04700016975402832
142 0.0839998722076416
143 0.06800007820129395
144 0.09200000762939453
145 0.06200003623962402
146 0.039999961853027344
147 0.07500004768371582
148 0.09299993515014648
149 0.05799984931945801
150 0.039999961853027344
151 0.0989999771118164
152 0.09900021553039551
153 0.04699993133544922
154 0.06500005722045898
155 0.07899999618530273
156 0.051000118255615234
157 0.04900002479553223
158 0.08100008964538574
159 0.059999942779541016
160 0.04999995231628418
161 0.11299991607666016
162 0.07200002670288086
163 0.05900001525878906
164 0.13100004196166992
165 0.06200003623962402
166 0.09200000762939453
167 0.06999993324279785
168 0.042999982833862305
169 0.059999942779541016
170 0.08599996566772461
171 0.04900002479553223
172 0.03899979591369629
173 0.05800008773803711
174 0.08700013160705566
175 0.11299991607666016
176 0.059999942779541016
177 0.04900002479553223
178 0.10800004005432129
179 0.0839998722076416
180 0.05499982833862305
181 0.06299996376037598
182 0.07899999618530273
183 0.05500006675720215
184 0.054000139236450195
185 0.05299997329711914
186 0.08299994468688965
187 0.04500007629394531
188 0.06800007820129395
189 0.04799985885620117
190 0.05800008773803711
191 0.03600001335144043
192 0.07599997520446777
193 0.037999868392944336
194 0.06699991226196289
195 0.04900002479553223
196 0.051999807357788086
197 0.04800009727478027
198 0.06400012969970703
199 0.0559999942779541
200 0.10199999809265137
201 0.07200002670288086
202 0.10800004005432129
203 0.04499983787536621
204 0.06399989128112793
205 0.029000043869018555
206 0.07300019264221191
207 0.04499983787536621
208 0.051000118255615234
209 0.08100008964538574
210 0.06700015068054199
211 0.06700015068054199
212 0.03099989891052246
213 0.0690000057220459
214 0.06200003623962402
215 0.09999990463256836
216 0.04999995231628418
217 0.07399988174438477
218 0.09399986267089844
219 0.09500002861022949
220 0.08000016212463379
221 0.0690000057220459
222 0.06099987030029297
223 0.06299996376037598
224 0.04499983787536621
225 0.06599998474121094
226 0.05200004577636719
227 0.04900002479553223
228 0.056999921798706055
229 0.09900021553039551
230 0.05200004577636719
231 0.08899998664855957
232 0.046000003814697266
233 0.06699991226196289
234 0.05299997329711914
235 0.046000003814697266
236 0.05500006675720215
237 0.04200005531311035
238 0.04500007629394531
239 0.04400014877319336
240 0.0559999942779541
241 0.029000043869018555
242 0.057000160217285156
243 0.03800010681152344
244 0.05099987983703613
245 0.08500003814697266
246 0.07599997520446777
247 0.07399988174438477
248 0.09799981117248535
249 0.08099985122680664
250 0.09100008010864258
251 0.08800005912780762
252 0.11800003051757812
253 0.14600014686584473
254 0.0559999942779541
255 0.03500008583068848
256 0.07299995422363281
257 0.10699987411499023
258 0.06199979782104492
259 0.048999786376953125
260 0.10500001907348633
261 0.06100010871887207
262 0.04399991035461426
263 0.04500007629394531
264 0.031999826431274414
265 0.059999942779541016
266 0.04200005531311035
267 0.029999971389770508
268 0.04800009727478027
269 0.08899998664855957
270 0.06599998474121094
271 0.07700014114379883
272 0.0839998722076416
273 0.08299994468688965
274 0.04499983787536621
275 0.09100008010864258
276 0.08100008964538574
277 0.06500005722045898
278 0.07299995422363281
279 0.06800007820129395
280 0.11100006103515625
281 0.07800006866455078
282 0.07700014114379883
283 0.08699989318847656
284 0.07899999618530273
285 0.042999982833862305
286 0.06099987030029297
287 0.09500002861022949
288 0.026999950408935547
289 0.05099987983703613
290 0.039999961853027344
291 0.06200003623962402
292 0.07899999618530273
293 0.13899993896484375
294 0.08700013160705566
295 0.07399988174438477
296 0.029999971389770508
297 0.05299997329711914
298 0.0280001163482666
299 0.0709998607635498
300 0.07700014114379883
301 0.06500005722045898
302 0.08800005912780762
303 0.0840001106262207
304 0.04700016975402832
305 0.046000003814697266
306 0.07899999618530273
307 0.059999942779541016
308 0.04999995231628418
309 0.03600001335144043
310 0.042999982833862305
311 0.0820000171661377
312 0.08100008964538574
313 0.06599998474121094
314 0.08500003814697266
315 0.05800008773803711
316 0.04700016975402832
317 0.03600001335144043
318 0.046000003814697266
319 0.06599998474121094
320 0.048999786376953125
321 0.042999982833862305
322 0.04699993133544922
323 0.053999900817871094
324 0.04900002479553223
325 0.12100005149841309
326 0.04400014877319336
327 0.059999942779541016
328 0.05200004577636719
329 0.04699993133544922
330 0.10199999809265137
331 0.0710000991821289
332 0.08800005912780762
333 0.05800008773803711
334 0.06399989128112793
335 0.06399989128112793
336 0.06299996376037598
337 0.04999995231628418
338 0.0710000991821289
339 0.13100004196166992
340 0.05000019073486328
341 0.026999950408935547
342 0.04999995231628418
343 0.04999995231628418
344 0.05099987983703613
345 0.03500008583068848
346 0.0989999771118164
347 0.09299993515014648
348 0.05200004577636719
349 0.046000003814697266
350 0.11500000953674316
351 0.07400012016296387
352 0.0690000057220459
353 0.04500007629394531
354 0.04500007629394531
355 0.0409998893737793
356 0.07899999618530273
357 0.03699994087219238
358 0.05500006675720215
359 0.039999961853027344
360 0.04800009727478027
361 0.04400014877319336
362 0.04999995231628418
363 0.05299997329711914
364 0.042999982833862305
365 0.04399991035461426
366 0.07399988174438477
367 0.05799984931945801
368 0.05099987983703613
369 0.04500007629394531
370 0.06800007820129395
371 0.05800008773803711
372 0.042999982833862305
373 0.04499983787536621
374 0.0820000171661377
375 0.1100001335144043
376 0.09900021553039551
377 0.07899999618530273
378 0.04800009727478027
379 0.042999982833862305
380 0.059999942779541016
381 0.06500005722045898
382 0.0559999942779541
383 0.046000003814697266
384 0.042999982833862305
385 0.06099987030029297
386 0.0559999942779541
387 0.046000003814697266
388 0.032000064849853516
389 0.12100005149841309
390 0.032000064849853516
391 0.034999847412109375
392 0.042999982833862305
393 0.05200004577636719
394 0.11299991607666016
395 0.06999993324279785
396 0.057000160217285156
397 0.0710000991821289
398 0.046000003814697266
399 0.22699999809265137
400 0.08700013160705566
401 0.14400005340576172
402 0.0409998893737793
403 0.040000200271606445
404 0.03099989891052246
405 0.06499981880187988
406 0.0559999942779541
407 0.034999847412109375
408 0.09599995613098145
409 0.07400012016296387
410 0.09999990463256836
411 0.0709998607635498
412 0.10400009155273438
413 0.10800004005432129
414 0.11099982261657715
415 0.039999961853027344
416 0.05900001525878906
417 0.03600001335144043
418 0.06400012969970703
419 0.05099987983703613
420 0.07899999618530273
421 0.0409998893737793
422 0.05200004577636719
423 0.06200003623962402
424 0.06099987030029297
425 0.07899999618530273
426 0.22299981117248535
427 0.04799985885620117
428 0.0559999942779541
429 0.0690000057220459
430 0.042999982833862305
431 0.053999900817871094
432 0.08500003814697266
433 0.06099987030029297
434 0.0559999942779541
435 0.04699993133544922
436 0.03900003433227539
437 0.03899979591369629
438 0.05299997329711914
439 0.05299997329711914
440 0.042999982833862305
441 0.08299994468688965
442 0.04799985885620117
443 0.056999921798706055
444 0.07500004768371582
445 0.057000160217285156
446 0.026999950408935547
447 0.06000018119812012
448 0.07299995422363281
449 0.0280001163482666
450 0.06600022315979004
451 0.0710000991821289
452 0.09999990463256836
453 0.054000139236450195
454 0.04999995231628418
455 0.0559999942779541
456 0.05500006675720215
457 0.039999961853027344
458 0.04399991035461426
459 0.029999971389770508
460 0.04900002479553223
461 0.04499983787536621
462 0.04499983787536621
463 0.04200005531311035
464 0.06399989128112793
465 0.042999982833862305
466 0.05200004577636719
467 0.06200003623962402
468 0.04500007629394531
469 0.051000118255615234
470 0.04400014877319336
471 0.054000139236450195
472 0.0409998893737793
473 0.037999868392944336
474 0.05800008773803711
475 0.15799999237060547
476 0.09799981117248535
477 0.053999900817871094
478 0.0819997787475586
479 0.10699987411499023
480 0.07200002670288086
481 0.0559999942779541
482 0.07599997520446777
483 0.04900002479553223
484 0.10699987411499023
485 0.06399989128112793
486 0.03699994087219238
487 0.06299996376037598
488 0.06200003623962402
489 0.0840001106262207
490 0.04399991035461426
491 0.08500003814697266
492 0.04900002479553223
493 0.09299993515014648
494 0.07300019264221191
495 0.0279998779296875
496 0.03299999237060547
497 0.12000012397766113
498 0.04999995231628418
499 0.05799984931945801
500 0.1119999885559082
501 0.03899979591369629
502 0.032000064849853516
503 0.07200002670288086
504 0.04200005531311035
505 0.042999982833862305
506 0.03800010681152344
507 0.06299996376037598
508 0.04999995231628418
509 0.032000064849853516
510 0.06500005722045898
511 0.03900003433227539
512 0.05800008773803711
513 0.04500007629394531
514 0.057000160217285156
515 0.042999982833862305
516 0.046000003814697266
517 0.05900001525878906
518 0.06200003623962402
519 0.04699993133544922
520 0.042999982833862305
521 0.0690000057220459
522 0.0410001277923584
523 0.03899979591369629
524 0.04699993133544922
525 0.13100004196166992
526 0.09099984169006348
527 0.042999982833862305
528 0.06399989128112793
529 0.039999961853027344
530 0.06399989128112793
531 0.04200005531311035
532 0.06500005722045898
533 0.03299999237060547
534 0.04500007629394531
535 0.06699991226196289
536 0.14899992942810059
537 0.05900001525878906
538 0.08899998664855957
539 0.06699991226196289
540 0.04700016975402832
541 0.032000064849853516
542 0.04500007629394531
543 0.0559999942779541
544 0.03600001335144043
545 0.03099989891052246
546 0.04399991035461426
547 0.0710000991821289
548 0.0410001277923584
549 0.04200005531311035
550 0.07599997520446777
551 0.09500002861022949
552 0.059999942779541016
553 0.05299997329711914
554 0.03400015830993652
555 0.06299996376037598
556 0.04500007629394531
557 0.05299997329711914
558 0.05900001525878906
559 0.06800007820129395
560 0.042999982833862305
561 0.04700016975402832
562 0.05500006675720215
563 0.04400014877319336
564 0.026999950408935547
565 0.046000003814697266
566 0.0819997787475586
567 0.03900003433227539
568 0.042999982833862305
569 0.05500006675720215
570 0.06400012969970703
571 0.043000221252441406
572 0.04699993133544922
573 0.0410001277923584
574 0.0710000991821289
575 0.08599996566772461
576 0.04799985885620117
577 0.07799983024597168
578 0.0840001106262207
579 0.05900001525878906
580 0.042999982833862305
581 0.11100006103515625
582 0.0970001220703125
583 0.08699989318847656
584 0.06999993324279785
585 0.06699991226196289
586 0.039999961853027344
587 0.04900002479553223
588 0.039999961853027344
589 0.046000003814697266
590 0.04499983787536621
591 0.040000200271606445
592 0.05099987983703613
593 0.05299997329711914
594 0.04500007629394531
595 0.09200000762939453
596 0.05900001525878906
597 0.04399991035461426
598 0.04999995231628418
599 0.040000200271606445
600 0.14599990844726562
601 0.07500004768371582
602 0.07299995422363281
603 0.10500001907348633
604 0.10900020599365234
605 0.03900003433227539
606 0.046000003814697266
607 0.026999950408935547
608 0.051000118255615234
609 0.07599997520446777
610 0.039999961853027344
611 0.06999993324279785
612 0.06400012969970703
613 0.04200005531311035
614 0.046000003814697266
615 0.039999961853027344
616 0.0559999942779541
617 0.04800009727478027
618 0.04999995231628418
619 0.05200004577636719
620 0.06299996376037598
621 0.04399991035461426
622 0.04900002479553223
623 0.06100010871887207
624 0.06299996376037598
625 0.08999991416931152
626 0.04400014877319336
627 0.0410001277923584
628 0.07200002670288086
629 0.04200005531311035
630 0.037999868392944336
631 0.0709998607635498
632 0.04800009727478027
633 0.032000064849853516
634 0.05900001525878906
635 0.1100001335144043
636 0.04500007629394531
637 0.04900002479553223
638 0.03699994087219238
639 0.10299992561340332
640 0.03900003433227539
641 0.051000118255615234
642 0.03699994087219238
643 0.06500005722045898
644 0.037000179290771484
645 0.029999971389770508
646 0.04699993133544922
647 0.07200002670288086
648 0.0840001106262207
649 0.029999971389770508
650 0.06999993324279785
651 0.10700011253356934
652 0.026999950408935547
653 0.037000179290771484
654 0.07399988174438477
655 0.046000003814697266
656 0.04400014877319336
657 0.05099987983703613
658 0.06099987030029297
659 0.0279998779296875
660 0.05099987983703613
661 0.05200004577636719
662 0.046000003814697266
663 0.07299995422363281
664 0.04499983787536621
665 0.048999786376953125
666 0.06200003623962402
667 0.059999942779541016
668 0.03900003433227539
669 0.04999995231628418
670 0.04400014877319336
671 0.046000003814697266
672 0.05500006675720215
673 0.04699993133544922
674 0.04800009727478027
675 0.14300012588500977
676 0.03900003433227539
677 0.06800007820129395
678 0.03800010681152344
679 0.042999982833862305
680 0.04399991035461426
681 0.042999982833862305
682 0.0410001277923584
683 0.09000015258789062
684 0.05299997329711914
685 0.1119999885559082
686 0.04799985885620117
687 0.11699986457824707
688 0.11100006103515625
689 0.08500003814697266
690 0.0409998893737793
691 0.04699993133544922
692 0.06399989128112793
693 0.03900003433227539
694 0.06399989128112793
695 0.06399989128112793
696 0.06599998474121094
697 0.125
698 0.11500000953674316
699 0.10700011253356934
700 0.09999990463256836
701 0.08599996566772461
702 0.0279998779296875
703 0.03900003433227539
704 0.03600001335144043
705 0.06800007820129395
706 0.04500007629394531
707 0.06299996376037598
708 0.03800010681152344
709 0.05799984931945801
710 0.042999982833862305
711 0.0410001277923584
712 0.05900001525878906
713 0.04500007629394531
714 0.04399991035461426
715 0.046000003814697266
716 0.09200000762939453
717 0.06500005722045898
718 0.026999950408935547
719 0.04999995231628418
720 0.08099985122680664
721 0.039999961853027344
722 0.03900003433227539
723 0.06200003623962402
724 0.03699994087219238
725 0.10199999809265137
726 0.053999900817871094
727 0.053999900817871094
728 0.029999971389770508
729 0.03800010681152344
730 0.03899979591369629
731 0.05499982833862305
732 0.0409998893737793
733 0.03899979591369629
734 0.07400012016296387
735 0.059999942779541016
736 0.04199981689453125
737 0.03699994087219238
738 0.07199978828430176
739 0.0820000171661377
740 0.03899979591369629
741 0.03399991989135742
742 0.039999961853027344
743 0.06500005722045898
744 0.039999961853027344
745 0.03500008583068848
746 0.03800010681152344
747 0.039999961853027344
748 0.0410001277923584
749 0.06599998474121094
750 0.12000012397766113
751 0.10800004005432129
752 0.08500003814697266
753 0.06200003623962402
754 0.0559999942779541
755 0.05200004577636719
756 0.03699994087219238
757 0.05200004577636719
758 0.0409998893737793
759 0.06800007820129395
760 0.05299997329711914
761 0.06100010871887207
762 0.08800005912780762
763 0.09100008010864258
764 0.07799983024597168
765 0.03800010681152344
766 0.03400015830993652
767 0.11800003051757812
768 0.09800004959106445
769 0.06999993324279785
770 0.06700015068054199
771 0.03500008583068848
772 0.03699994087219238
773 0.059999942779541016
774 0.046000003814697266
775 0.08899998664855957
776 0.03000020980834961
777 0.0409998893737793
778 0.06000018119812012
779 0.07899999618530273
780 0.04500007629394531
781 0.06200003623962402
782 0.08500003814697266
783 0.037999868392944336
784 0.06800007820129395
785 0.06000018119812012
786 0.051999807357788086
787 0.03600001335144043
788 0.04200005531311035
789 0.07899999618530273
790 0.03800010681152344
791 0.04200005531311035
792 0.03299999237060547
793 0.039999961853027344
794 0.07500004768371582
795 0.04500007629394531
796 0.06700015068054199
797 0.05099987983703613
798 0.11299991607666016
799 0.09200000762939453
800 0.08899998664855957
801 0.0409998893737793
802 0.037999868392944336
803 0.03899979591369629
804 0.04699993133544922
805 0.059999942779541016
806 0.1269998550415039
807 0.08800005912780762
808 0.04199981689453125
809 0.03800010681152344
810 0.039999961853027344
811 0.04199981689453125
812 0.039999961853027344
813 0.07799983024597168
814 0.042999982833862305
815 0.03900003433227539
816 0.09900021553039551
817 0.08899998664855957
818 0.08899998664855957
819 0.0839998722076416
820 0.037000179290771484
821 0.054000139236450195
822 0.04399991035461426
823 0.042999982833862305
824 0.03699994087219238
825 0.12400007247924805
826 0.039999961853027344
827 0.042999982833862305
828 0.03699994087219238
829 0.05200004577636719
830 0.0410001277923584
831 0.032000064849853516
832 0.06299996376037598
833 0.05099987983703613
834 0.04799985885620117
835 0.0280001163482666
836 0.03899979591369629
837 0.08699989318847656
838 0.0820000171661377
839 0.0559999942779541
840 0.06800007820129395
841 0.03500008583068848
842 0.03600001335144043
843 0.04399991035461426
844 0.06299996376037598
845 0.026999950408935547
846 0.03500008583068848
847 0.026000022888183594
848 0.05500006675720215
849 0.0280001163482666
850 0.0970001220703125
851 0.09599995613098145
852 0.07500004768371582
853 0.04700016975402832
854 0.03600001335144043
855 0.0409998893737793
856 0.04900002479553223
857 0.03500008583068848
858 0.042999982833862305
859 0.0559999942779541
860 0.04199981689453125
861 0.03800010681152344
862 0.037999868392944336
863 0.053999900817871094
864 0.04399991035461426
865 0.04399991035461426
866 0.07899999618530273
867 0.0409998893737793
868 0.08800005912780762
869 0.07999992370605469
870 0.04700016975402832
871 0.04999995231628418
872 0.04999995231628418
873 0.06599998474121094
874 0.05200004577636719
875 0.09400010108947754
876 0.06100010871887207
877 0.0559999942779541
878 0.026999950408935547
879 0.0409998893737793
880 0.037999868392944336
881 0.04500007629394531
882 0.04200005531311035
883 0.051999807357788086
884 0.04500007629394531
885 0.054000139236450195
886 0.05200004577636719
887 0.039999961853027344
888 0.054000139236450195
889 0.04200005531311035
890 0.054000139236450195
891 0.029000043869018555
892 0.06300020217895508
893 0.04999995231628418
894 0.03800010681152344
895 0.06300020217895508
896 0.12199997901916504
897 0.0690000057220459
898 0.05900001525878906
899 0.0559999942779541
900 0.07599997520446777
901 0.04799985885620117
902 0.04799985885620117
903 0.05800008773803711
904 0.026000022888183594
905 0.0409998893737793
906 0.03800010681152344
907 0.056999921798706055
908 0.04399991035461426
909 0.04699993133544922
910 0.037999868392944336
911 0.06299996376037598
912 0.03900003433227539
913 0.03899979591369629
914 0.05900001525878906
915 0.03900003433227539
916 0.04400014877319336
917 0.04399991035461426
918 0.04999995231628418
919 0.03600001335144043
920 0.04199981689453125
921 0.04499983787536621
922 0.05799984931945801
923 0.039999961853027344
924 0.03600001335144043
925 0.08999991416931152
926 0.10000014305114746
927 0.05200004577636719
928 0.10100007057189941
929 0.09599995613098145
930 0.06200003623962402
931 0.03800010681152344
932 0.03800010681152344
933 0.053999900817871094
934 0.03800010681152344
935 0.03900003433227539
936 0.026000022888183594
937 0.053999900817871094
938 0.04699993133544922
939 0.03899979591369629
940 0.02700018882751465
941 0.04999995231628418
942 0.026999950408935547
943 0.07800006866455078
944 0.03699994087219238
945 0.053999900817871094
946 0.05200004577636719
947 0.04699993133544922
948 0.03699994087219238
949 0.09000015258789062
950 0.10299992561340332
951 0.07399988174438477
952 0.06300020217895508
953 0.10599994659423828
954 0.05900001525878906
955 0.0409998893737793
956 0.056999921798706055
957 0.06999993324279785
958 0.04900002479553223
959 0.04500007629394531
960 0.06000018119812012
961 0.0410001277923584
962 0.04800009727478027
963 0.05800008773803711
964 0.06100010871887207
965 0.08599996566772461
966 0.03900003433227539
967 0.06200003623962402
968 0.039999961853027344
969 0.04199981689453125
970 0.04399991035461426
971 0.04900002479553223
972 0.04399991035461426
973 0.04200005531311035
974 0.04800009727478027
975 0.042999982833862305
976 0.11099982261657715
977 0.04499983787536621
978 0.07400012016296387
979 0.06800007820129395
980 0.046000003814697266
981 0.03600001335144043
982 0.06200003623962402
983 0.04900002479553223
984 0.06400012969970703
985 0.026000022888183594
986 0.04400014877319336
987 0.03299999237060547
988 0.0410001277923584
989 0.03699994087219238
990 0.04199981689453125
991 0.05900001525878906
992 0.04200005531311035
993 0.03900003433227539
994 0.04799985885620117

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_5_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 5
Total clients:	 5


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_5_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.86 0.61 0.23
7.21 1.60 0.55
7.49 1.84 0.64
7.17 1.96 0.70
9.00 2.52 0.89
9.56 2.85 1.02
10.2 3.22 1.16
10.3 3.49 1.27
10.3 3.70 1.36
11.0 4.08 1.51
11.3 4.37 1.63
10.9 4.51 1.71
10.3 4.59 1.77
11.4 5.02 1.93
11.0 5.13 2.01
11.0 5.33 2.10
11.9 5.70 2.26
11.7 5.87 2.35
12.2 6.19 2.49
11.6 6.24 2.55
11.6 6.42 2.65
12.0 6.68 2.78
12.4 6.96 2.91
12.1 7.06 2.98
11.4 7.07 3.03
11.7 7.29 3.14
10.8 7.24 3.18
10.3 7.25 3.22
10.5 7.39 3.31
10.0 7.39 3.36
10.9 7.68 3.49
10.7 7.74 3.56
10.5 7.79 3.62
10.6 7.92 3.71
10.9 8.05 3.80
9.88 7.93 3.81
10.3 8.10 3.90
11.2 8.37 4.04
11.4 8.49 4.13
11.4 8.59 4.20
10.5 8.49 4.22
10.4 8.54 4.28
10.5 8.62 4.35
9.99 8.57 4.38
10.3 8.70 4.47
9.67 8.61 4.49
9.17 8.54 4.51
9.12 8.55 4.56
8.89 8.52 4.59
9.36 8.63 4.67
9.86 8.76 4.75
9.32 8.69 4.77
9.19 8.68 4.81
12.9 9.48 5.11
12.2 9.45 5.15
11.9 9.48 5.21
11.0 9.37 5.22
12.4 9.72 5.37
11.9 9.71 5.42
11.2 9.64 5.44
10.3 9.48 5.44
10.6 9.58 5.51
11.2 9.76 5.62
10.3 9.62 5.61
10.4 9.65 5.67
10.2 9.64 5.71
9.73 9.55 5.72
9.89 9.60 5.78
9.82 9.60 5.82
9.62 9.56 5.85
9.84 9.61 5.90
9.92 9.64 5.95
9.84 9.63 5.99
9.68 9.61 6.03
9.05 9.47 6.02
9.32 9.52 6.07
8.79 9.41 6.07
8.51 9.33 6.08
9.63 9.55 6.19
9.70 9.56 6.23
9.22 9.46 6.23
10.3 9.68 6.34
9.93 9.62 6.36
10.3 9.72 6.42
9.76 9.61 6.42
9.49 9.56 6.44
9.56 9.57 6.48
9.57 9.57 6.51
9.64 9.58 6.55
9.93 9.65 6.60
10.1 9.69 6.65
9.56 9.59 6.65
10.2 9.73 6.73
10.9 9.91 6.82
11.3 10.0 6.88
10.6 9.91 6.89
11.3 10.1 6.97
11.2 10.1 7.01
11.4 10.2 7.07
11.3 10.2 7.11
12.3 10.4 7.23
12.2 10.5 7.27
12.1 10.5 7.32
11.6 10.5 7.34
10.9 10.4 7.34
10.2 10.2 7.32
9.98 10.2 7.34
10.1 10.2 7.38
9.96 10.2 7.40
10.2 10.2 7.44
9.95 10.2 7.45
9.43 10.0 7.44
9.85 10.1 7.49
10.3 10.2 7.55
10.2 10.2 7.57
10.7 10.3 7.64
11.2 10.4 7.71
10.6 10.3 7.70
11.1 10.4 7.78
12.1 10.7 7.88
12.6 10.8 7.96
11.4 10.6 7.93
11.6 10.7 7.97
11.1 10.6 7.98
10.8 10.6 8.00
10.7 10.5 8.01
10.9 10.6 8.06
10.6 10.5 8.07
10.8 10.6 8.11
10.6 10.6 8.12
10.3 10.5 8.13
11.0 10.6 8.20
10.5 10.5 8.19
10.1 10.4 8.19
11.2 10.7 8.29
11.9 10.8 8.36
12.1 10.9 8.42
10.9 10.7 8.38
11.4 10.8 8.44
12.2 11.0 8.52
12.9 11.2 8.62
12.5 11.2 8.64
12.8 11.3 8.69
11.8 11.1 8.67
11.7 11.1 8.70
12.0 11.2 8.75
12.1 11.2 8.79
12.0 11.2 8.82
12.0 11.3 8.85
11.3 11.1 8.84
11.6 11.2 8.89
11.7 11.3 8.93
12.5 11.4 9.01
11.6 11.3 8.99
11.4 11.2 9.00
10.6 11.1 8.97
10.3 11.0 8.96
9.60 10.8 8.93
9.79 10.8 8.95
9.69 10.8 8.95
9.91 10.8 8.98
9.31 10.6 8.94
9.53 10.6 8.97
10.1 10.7 9.02
10.0 10.7 9.02
9.78 10.6 9.01
9.45 10.5 9.00
9.83 10.6 9.03
9.89 10.6 9.04
9.54 10.4 9.02
10.4 10.6 9.09
9.40 10.4 9.03
9.95 10.5 9.08
9.34 10.3 9.04
9.88 10.4 9.09
10.1 10.4 9.11
9.85 10.4 9.10
9.78 10.3 9.10
12.2 10.8 9.28
12.2 10.9 9.30
11.0 10.7 9.25
10.5 10.6 9.24
10.4 10.6 9.25
10.7 10.6 9.28
10.3 10.5 9.27
10.1 10.5 9.27
9.97 10.4 9.26
9.51 10.3 9.24
8.73 10.1 9.19
9.84 10.3 9.26
11.0 10.6 9.35
11.2 10.6 9.38
11.3 10.7 9.41
11.8 10.8 9.47
11.6 10.8 9.48
11.2 10.7 9.47
10.2 10.5 9.42
9.52 10.3 9.38
10.7 10.6 9.46
10.4 10.5 9.45


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_5_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
452

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_75_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.040000200271606445
1 0.028999805450439453
2 0.026000022888183594
3 0.02500009536743164
4 0.031000137329101562
5 0.026000022888183594
6 0.02500009536743164
7 0.031000137329101562
8 0.0279998779296875
9 0.01699995994567871
10 0.02500009536743164
11 0.02499985694885254
12 0.034999847412109375
13 0.026000022888183594
14 0.026000022888183594
15 0.03299999237060547
16 0.02499985694885254
17 0.02499985694885254
18 0.026000022888183594
19 0.031000137329101562
20 0.024000167846679688
21 0.02500009536743164
22 0.03500008583068848
23 0.03400015830993652
24 0.03600001335144043
25 0.02700018882751465
26 0.03099989891052246
27 0.02499985694885254
28 0.026000022888183594
29 0.02500009536743164
30 0.04499983787536621
31 0.02500009536743164
32 0.026000022888183594
33 0.032000064849853516
34 0.02499985694885254
35 0.02500009536743164
36 0.026000022888183594
37 0.03099989891052246
38 0.02500009536743164
39 0.02500009536743164
40 0.02500009536743164
41 0.04400014877319336
42 0.029000043869018555
43 0.01699995994567871
44 0.026000022888183594
45 0.029999971389770508
46 0.026000022888183594
47 0.016000032424926758
48 0.02500009536743164
49 0.046000003814697266
50 0.039999961853027344
51 0.025999784469604492
52 0.026000022888183594
53 0.03099989891052246
54 0.025999784469604492
55 0.01699995994567871
56 0.02500009536743164
57 0.032000064849853516
58 0.02500009536743164
59 0.03699994087219238
60 0.0279998779296875
61 0.032000064849853516
62 0.026000022888183594
63 0.016000032424926758
64 0.02499985694885254
65 0.032000064849853516
66 0.026000022888183594
67 0.02500009536743164
68 0.026000022888183594
69 0.032000064849853516
70 0.03399991989135742
71 0.028999805450439453
72 0.026999950408935547
73 0.03400015830993652
74 0.03399991989135742
75 0.031999826431274414
76 0.026999950408935547
77 0.029000043869018555
78 0.026000022888183594
79 0.02500009536743164
80 0.017999887466430664
81 0.031999826431274414
82 0.02499985694885254
83 0.01699995994567871
84 0.02499985694885254
85 0.026000022888183594
86 0.029999971389770508
87 0.023999929428100586
88 0.032000064849853516
89 0.03800010681152344
90 0.031999826431274414
91 0.02499985694885254
92 0.02499985694885254
93 0.46199989318847656
94 0.02700018882751465
95 0.02500009536743164
96 0.0280001163482666
97 0.04800009727478027
98 0.03900003433227539
99 0.06299996376037598
100 0.032000064849853516
101 0.026000022888183594
102 0.026000022888183594
103 0.02500009536743164
104 0.0280001163482666
105 0.016000032424926758
106 0.02500009536743164
107 0.026000022888183594
108 0.03500008583068848
109 0.026999950408935547
110 0.026000022888183594
111 0.02499985694885254
112 0.029999971389770508
113 0.02499985694885254
114 0.02499985694885254
115 0.03099989891052246
116 0.026000022888183594
117 0.02500009536743164
118 0.02500009536743164
119 0.03299999237060547
120 0.01699995994567871
121 0.017999887466430664
122 0.02500009536743164
123 0.01699995994567871
124 0.04400014877319336
125 0.029000043869018555
126 0.029000043869018555
127 0.02500009536743164
128 0.029000043869018555
129 0.017000198364257812
130 0.02499985694885254
131 0.026000022888183594
132 0.01699995994567871
133 0.023000001907348633
134 0.02500009536743164
135 0.02500009536743164
136 0.026000022888183594
137 0.03099989891052246
138 0.03099989891052246
139 0.026999950408935547
140 0.03099989891052246
141 0.02500009536743164
142 0.02500009536743164
143 0.026000022888183594
144 0.03000020980834961
145 0.02499985694885254
146 0.02499985694885254
147 0.02499985694885254
148 0.034999847412109375
149 0.03600001335144043
150 0.0280001163482666
151 0.02700018882751465
152 0.029999971389770508
153 0.02500009536743164
154 0.032000064849853516
155 0.026000022888183594
156 0.03099989891052246
157 0.026000022888183594
158 0.026000022888183594
159 0.02500009536743164
160 0.029000043869018555
161 0.02500009536743164
162 0.0280001163482666
163 0.03099989891052246
164 0.01699995994567871
165 0.02500009536743164
166 0.029000043869018555
167 0.02500009536743164
168 0.03299999237060547
169 0.0280001163482666
170 0.026999950408935547
171 0.025999784469604492
172 0.02200007438659668
173 0.016000032424926758
174 0.03500008583068848
175 0.03299999237060547
176 0.02500009536743164
177 0.02500009536743164
178 0.016000032424926758
179 0.02500009536743164
180 0.029000043869018555
181 0.016000032424926758
182 0.02500009536743164
183 0.02500009536743164
184 0.031000137329101562
185 0.037999868392944336
186 0.0279998779296875
187 0.026999950408935547
188 0.029000043869018555
189 0.024000167846679688
190 0.02500009536743164
191 0.03099989891052246
192 0.026999950408935547
193 0.02499985694885254
194 0.026000022888183594
195 0.032000064849853516
196 0.03399991989135742
197 0.0279998779296875
198 0.0279998779296875
199 0.04200005531311035
200 0.0280001163482666
201 0.02700018882751465
202 0.017999887466430664
203 0.0280001163482666
204 0.029999971389770508
205 0.026000022888183594
206 0.02500009536743164
207 0.029999971389770508
208 0.02499985694885254
209 0.02499985694885254
210 0.01699995994567871
211 0.02499985694885254
212 0.029999971389770508
213 0.01699995994567871
214 0.019999980926513672
215 0.029000043869018555
216 0.031000137329101562
217 0.02500009536743164
218 0.02500009536743164
219 0.01699995994567871
220 0.02500009536743164
221 0.029999971389770508
222 0.026000022888183594
223 0.02500009536743164
224 0.05500006675720215
225 0.03099989891052246
226 0.026999950408935547
227 0.02500009536743164
228 0.029000043869018555
229 0.02500009536743164
230 0.026000022888183594
231 0.02500009536743164
232 0.03699994087219238
233 0.02500009536743164
234 0.02500009536743164
235 0.026000022888183594
236 0.029000043869018555
237 0.026000022888183594
238 0.02500009536743164
239 0.031000137329101562
240 0.02499985694885254
241 0.016000032424926758
242 0.026000022888183594
243 0.0279998779296875
244 0.02499985694885254
245 0.01699995994567871
246 0.02499985694885254
247 0.02499985694885254
248 0.032000064849853516
249 0.039999961853027344
250 0.04200005531311035
251 0.01699995994567871
252 0.031000137329101562
253 0.02500009536743164
254 0.02500009536743164
255 0.02500009536743164
256 0.03299999237060547
257 0.02500009536743164
258 0.01699995994567871
259 0.03099989891052246
260 0.02500009536743164
261 0.02500009536743164
262 0.029000043869018555
263 0.021000146865844727
264 0.029000043869018555
265 0.026000022888183594
266 0.01699995994567871
267 0.02499985694885254
268 0.031000137329101562
269 0.02500009536743164
270 0.02499985694885254
271 0.02499985694885254
272 0.029000043869018555
273 0.03299999237060547
274 0.04999995231628418
275 0.020999908447265625
276 0.02499985694885254
277 0.026000022888183594
278 0.016000032424926758
279 0.032000064849853516
280 0.0280001163482666
281 0.029999971389770508
282 0.026000022888183594
283 0.02500009536743164
284 0.03099989891052246
285 0.02499985694885254
286 0.02499985694885254
287 0.026000022888183594
288 0.028999805450439453
289 0.02499985694885254
290 0.026000022888183594
291 0.026999950408935547
292 0.03299999237060547
293 0.016000032424926758
294 0.02500009536743164
295 0.02500009536743164
296 0.016000032424926758
297 0.028999805450439453
298 0.026000022888183594
299 0.034999847412109375
300 0.0410001277923584
301 0.026000022888183594
302 0.026999950408935547
303 0.016000032424926758
304 0.02500009536743164
305 0.029000043869018555
306 0.02500009536743164
307 0.02500009536743164
308 0.03500008583068848
309 0.02500009536743164
310 0.026000022888183594
311 0.026000022888183594
312 0.016000032424926758
313 0.029000043869018555
314 0.02499985694885254
315 0.026000022888183594
316 0.029999971389770508
317 0.02500009536743164
318 0.02500009536743164
319 0.032000064849853516
320 0.032000064849853516
321 0.026000022888183594
322 0.026000022888183594
323 0.031000137329101562
324 0.03699994087219238
325 0.026999950408935547
326 0.03399991989135742
327 0.02500009536743164
328 0.02500009536743164
329 0.02499985694885254
330 0.0279998779296875
331 0.016000032424926758
332 0.016000032424926758
333 0.02500009536743164
334 0.016000032424926758
335 0.032000064849853516
336 0.02500009536743164
337 0.029000043869018555
338 0.0279998779296875
339 0.029000043869018555
340 0.02499985694885254
341 0.029999971389770508
342 0.023000001907348633
343 0.02500009536743164
344 0.016000032424926758
345 0.02500009536743164
346 0.02500009536743164
347 0.029999971389770508
348 0.0279998779296875
349 0.05099987983703613
350 0.03600001335144043
351 0.026000022888183594
352 0.02500009536743164
353 0.02500009536743164
354 0.03800010681152344
355 0.024000167846679688
356 0.016000032424926758
357 0.02500009536743164
358 0.031000137329101562
359 0.02499985694885254
360 0.02499985694885254
361 0.017000198364257812
362 0.02499985694885254
363 0.028999805450439453
364 0.02500009536743164
365 0.024000167846679688
366 0.026999950408935547
367 0.032000064849853516
368 0.026000022888183594
369 0.02499985694885254
370 0.02499985694885254
371 0.03000020980834961
372 0.026000022888183594
373 0.026000022888183594
374 0.0409998893737793
375 0.03500008583068848
376 0.029000043869018555
377 0.025999784469604492
378 0.029000043869018555
379 0.026000022888183594
380 0.02500009536743164
381 0.01699995994567871
382 0.032000064849853516
383 0.03400015830993652
384 0.026999950408935547
385 0.017000198364257812
386 0.026000022888183594
387 0.03399991989135742
388 0.02499985694885254
389 0.02499985694885254
390 0.03099989891052246
391 0.02500009536743164
392 0.026000022888183594
393 0.02500009536743164
394 0.034999847412109375
395 0.0279998779296875
396 0.026999950408935547
397 0.026000022888183594
398 0.031999826431274414
399 0.03599977493286133
400 0.018000125885009766
401 0.017999887466430664
402 0.029000043869018555
403 0.02500009536743164
404 0.02500009536743164
405 0.032000064849853516
406 0.026000022888183594
407 0.02500009536743164
408 0.023999929428100586
409 0.029000043869018555
410 0.02500009536743164
411 0.01699995994567871
412 0.02500009536743164
413 0.03500008583068848
414 0.0279998779296875
415 0.026000022888183594
416 0.01699995994567871
417 0.02500009536743164
418 0.029000043869018555
419 0.0280001163482666
420 0.02500009536743164
421 0.031000137329101562
422 0.026000022888183594
423 0.02499985694885254
424 0.04399991035461426
425 0.03400015830993652
426 0.026000022888183594
427 0.026000022888183594
428 0.031000137329101562
429 0.02500009536743164
430 0.03600001335144043
431 0.026000022888183594
432 0.029000043869018555
433 0.02500009536743164
434 0.023999929428100586
435 0.026000022888183594
436 0.03099989891052246
437 0.023999929428100586
438 0.02500009536743164
439 0.026000022888183594
440 0.029000043869018555
441 0.03600001335144043
442 0.01900005340576172
443 0.026000022888183594
444 0.031999826431274414
445 0.026000022888183594
446 0.02499985694885254
447 0.026000022888183594
448 0.028999805450439453
449 0.03900003433227539
450 0.03500008583068848
451 0.026000022888183594
452 0.03099989891052246
453 0.02499985694885254
454 0.017000198364257812
455 0.023999929428100586
456 0.031000137329101562
457 0.016000032424926758
458 0.02500009536743164
459 0.03299999237060547
460 0.03399991989135742
461 0.02500009536743164
462 0.01699995994567871
463 0.023999929428100586
464 0.02499985694885254
465 0.028999805450439453
466 0.025999784469604492
467 0.02499985694885254
468 0.016000032424926758
469 0.031999826431274414
470 0.02500009536743164
471 0.0279998779296875
472 0.029000043869018555
473 0.029000043869018555
474 0.03399991989135742
475 0.03600001335144043
476 0.026000022888183594
477 0.01699995994567871
478 0.026999950408935547
479 0.01699995994567871
480 0.032000064849853516
481 0.02500009536743164
482 0.02500009536743164
483 0.02499985694885254
484 0.029000043869018555
485 0.016000032424926758
486 0.02500009536743164
487 0.016000032424926758
488 0.02500009536743164
489 0.026000022888183594
490 0.0280001163482666
491 0.026000022888183594
492 0.02499985694885254
493 0.029999971389770508
494 0.01699995994567871
495 0.026000022888183594
496 0.026000022888183594
497 0.032000064849853516
498 0.02500009536743164
499 0.04900002479553223
500 0.032000064849853516
501 0.03299999237060547
502 0.02500009536743164
503 0.026000022888183594
504 0.026000022888183594
505 0.031999826431274414
506 0.031000137329101562
507 0.029999971389770508
508 0.02499985694885254
509 0.020999908447265625
510 0.026000022888183594
511 0.02500009536743164
512 0.02500009536743164
513 0.032000064849853516
514 0.026000022888183594
515 0.026000022888183594
516 0.02500009536743164
517 0.029999971389770508
518 0.029000043869018555
519 0.028999805450439453
520 0.032000064849853516
521 0.02499985694885254
522 0.02499985694885254
523 0.016000032424926758
524 0.0409998893737793
525 0.04500007629394531
526 0.019999980926513672
527 0.026999950408935547
528 0.02499985694885254
529 0.031999826431274414
530 0.023999929428100586
531 0.02500009536743164
532 0.024000167846679688
533 0.029000043869018555
534 0.026000022888183594
535 0.03299999237060547
536 0.037000179290771484
537 0.026000022888183594
538 0.017000198364257812
539 0.023999929428100586
540 0.02499985694885254
541 0.029000043869018555
542 0.02500009536743164
543 0.02499985694885254
544 0.03099989891052246
545 0.02500009536743164
546 0.02500009536743164
547 0.0279998779296875
548 0.034999847412109375
549 0.04799985885620117
550 0.026999950408935547
551 0.029999971389770508
552 0.02499985694885254
553 0.0410001277923584
554 0.02700018882751465
555 0.029000043869018555
556 0.02500009536743164
557 0.02500009536743164
558 0.031999826431274414
559 0.02499985694885254
560 0.028999805450439453
561 0.025999784469604492
562 0.03099989891052246
563 0.02500009536743164
564 0.02500009536743164
565 0.018999814987182617
566 0.03399991989135742
567 0.026999950408935547
568 0.024000167846679688
569 0.02500009536743164
570 0.029999971389770508
571 0.02500009536743164
572 0.026000022888183594
573 0.031000137329101562
574 0.03800010681152344
575 0.03399991989135742
576 0.0280001163482666
577 0.029000043869018555
578 0.02500009536743164
579 0.02500009536743164
580 0.02499985694885254
581 0.03099989891052246
582 0.031999826431274414
583 0.026000022888183594
584 0.02500009536743164
585 0.029000043869018555
586 0.02500009536743164
587 0.016000032424926758
588 0.02500009536743164
589 0.032000064849853516
590 0.026000022888183594
591 0.024000167846679688
592 0.02500009536743164
593 0.04399991035461426
594 0.0279998779296875
595 0.026000022888183594
596 0.032000064849853516
597 0.01699995994567871
598 0.029000043869018555
599 0.031000137329101562
600 0.03699994087219238
601 0.032000064849853516
602 0.018000125885009766
603 0.02500009536743164
604 0.032000064849853516
605 0.026000022888183594
606 0.026000022888183594
607 0.02500009536743164
608 0.01699995994567871
609 0.028999805450439453
610 0.02499985694885254
611 0.034999847412109375
612 0.03899979591369629
613 0.026999950408935547
614 0.02499985694885254
615 0.01699995994567871
616 0.025999784469604492
617 0.028999805450439453
618 0.025999784469604492
619 0.023999929428100586
620 0.032000064849853516
621 0.01699995994567871
622 0.03299999237060547
623 0.0279998779296875
624 0.037999868392944336
625 0.026999950408935547
626 0.026000022888183594
627 0.02500009536743164
628 0.031000137329101562
629 0.024000167846679688
630 0.026000022888183594
631 0.026000022888183594
632 0.029999971389770508
633 0.02500009536743164
634 0.02500009536743164
635 0.016000032424926758
636 0.031999826431274414
637 0.026000022888183594
638 0.02499985694885254
639 0.02500009536743164
640 0.029000043869018555
641 0.029000043869018555
642 0.029000043869018555
643 0.01699995994567871
644 0.031999826431274414
645 0.02500009536743164
646 0.02500009536743164
647 0.023999929428100586
648 0.029000043869018555
649 0.026999950408935547
650 0.046000003814697266
651 0.042999982833862305
652 0.02700018882751465
653 0.02499985694885254
654 0.02499985694885254
655 0.029000043869018555
656 0.02500009536743164
657 0.023999929428100586
658 0.03399991989135742
659 0.03400015830993652
660 0.02500009536743164
661 0.024000167846679688
662 0.02500009536743164
663 0.029000043869018555
664 0.02500009536743164
665 0.026000022888183594
666 0.01699995994567871
667 0.029999971389770508
668 0.026000022888183594
669 0.03399991989135742
670 0.018000125885009766
671 0.03400015830993652
672 0.02500009536743164
673 0.01699995994567871
674 0.032000064849853516
675 0.03600001335144043
676 0.03699994087219238
677 0.029999971389770508
678 0.025999784469604492
679 0.029000043869018555
680 0.016000032424926758
681 0.024000167846679688
682 0.023999929428100586
683 0.034999847412109375
684 0.018000125885009766
685 0.026000022888183594
686 0.01699995994567871
687 0.03900003433227539
688 0.029000043869018555
689 0.019999980926513672
690 0.026000022888183594
691 0.031999826431274414
692 0.023999929428100586
693 0.02499985694885254
694 0.02499985694885254
695 0.029000043869018555
696 0.025999784469604492
697 0.023999929428100586
698 0.02499985694885254
699 0.05299997329711914
700 0.026999950408935547
701 0.026000022888183594
702 0.029000043869018555
703 0.02500009536743164
704 0.02500009536743164
705 0.051000118255615234
706 0.024000167846679688
707 0.02500009536743164
708 0.02500009536743164
709 0.03099989891052246
710 0.026000022888183594
711 0.026000022888183594
712 0.023999929428100586
713 0.029999971389770508
714 0.02499985694885254
715 0.02499985694885254
716 0.03899979591369629
717 0.03299999237060547
718 0.0279998779296875
719 0.02499985694885254
720 0.029999971389770508
721 0.02500009536743164
722 0.02500009536743164
723 0.02500009536743164
724 0.03699994087219238
725 0.042999982833862305
726 0.0279998779296875
727 0.02499985694885254
728 0.03099989891052246
729 0.026000022888183594
730 0.02500009536743164
731 0.02500009536743164
732 0.029000043869018555
733 0.02500009536743164
734 0.0279998779296875
735 0.03299999237060547
736 0.02500009536743164
737 0.026000022888183594
738 0.02500009536743164
739 0.029999971389770508
740 0.026000022888183594
741 0.026999950408935547
742 0.02499985694885254
743 0.031999826431274414
744 0.023999929428100586
745 0.0279998779296875
746 0.0279998779296875
747 0.03000020980834961
748 0.02500009536743164
749 0.029000043869018555
750 0.029000043869018555
751 0.042999982833862305
752 0.019999980926513672
753 0.02499985694885254
754 0.02500009536743164
755 0.029000043869018555
756 0.026000022888183594
757 0.02500009536743164
758 0.01699995994567871
759 0.031000137329101562
760 0.02499985694885254
761 0.02499985694885254
762 0.02499985694885254
763 0.03500008583068848
764 0.03299999237060547
765 0.026999950408935547
766 0.01699995994567871
767 0.029999971389770508
768 0.026000022888183594
769 0.02499985694885254
770 0.025999784469604492
771 0.029999971389770508
772 0.02500009536743164
773 0.01699995994567871
774 0.0409998893737793
775 0.026999950408935547
776 0.026000022888183594
777 0.023999929428100586
778 0.0279998779296875
779 0.02499985694885254
780 0.017000198364257812
781 0.03099989891052246
782 0.031000137329101562
783 0.026000022888183594
784 0.026000022888183594
785 0.026000022888183594
786 0.031000137329101562
787 0.026000022888183594
788 0.026000022888183594
789 0.031000137329101562
790 0.02499985694885254
791 0.02499985694885254
792 0.029999971389770508
793 0.034999847412109375
794 0.026999950408935547
795 0.01699995994567871
796 0.018000125885009766
797 0.016000032424926758
798 0.016000032424926758
799 0.037999868392944336
800 0.042999982833862305
801 0.029000043869018555
802 0.023999929428100586
803 0.029000043869018555
804 0.015999794006347656
805 0.016000032424926758
806 0.02500009536743164
807 0.032000064849853516
808 0.016000032424926758
809 0.026000022888183594
810 0.029999971389770508
811 0.029000043869018555
812 0.029999971389770508
813 0.017999887466430664
814 0.02499985694885254
815 0.02499985694885254
816 0.032000064849853516
817 0.02499985694885254
818 0.02499985694885254
819 0.02499985694885254
820 0.028999805450439453
821 0.020999908447265625
822 0.031000137329101562
823 0.02499985694885254
824 0.034999847412109375
825 0.031999826431274414
826 0.029000043869018555
827 0.03600001335144043
828 0.023999929428100586
829 0.02500009536743164
830 0.02500009536743164
831 0.02500009536743164
832 0.03099989891052246
833 0.026000022888183594
834 0.02499985694885254
835 0.023999929428100586
836 0.029000043869018555
837 0.02499985694885254
838 0.02499985694885254
839 0.01900005340576172
840 0.03500008583068848
841 0.03500008583068848
842 0.01699995994567871
843 0.026000022888183594
844 0.029000043869018555
845 0.02500009536743164
846 0.026000022888183594
847 0.01699995994567871
848 0.031999826431274414
849 0.05299997329711914
850 0.0279998779296875
851 0.0279998779296875
852 0.02500009536743164
853 0.016000032424926758
854 0.02500009536743164
855 0.032000064849853516
856 0.02500009536743164
857 0.026999950408935547
858 0.026999950408935547
859 0.029999971389770508
860 0.026000022888183594
861 0.026000022888183594
862 0.031000137329101562
863 0.029000043869018555
864 0.026000022888183594
865 0.02499985694885254
866 0.029000043869018555
867 0.023999929428100586
868 0.029000043869018555
869 0.0280001163482666
870 0.032000064849853516
871 0.026000022888183594
872 0.026000022888183594
873 0.02499985694885254
874 0.037999868392944336
875 0.039999961853027344
876 0.028999805450439453
877 0.016000032424926758
878 0.031000137329101562
879 0.02499985694885254
880 0.02499985694885254
881 0.02500009536743164
882 0.016000032424926758
883 0.03299999237060547
884 0.02500009536743164
885 0.03500008583068848
886 0.03600001335144043
887 0.026000022888183594
888 0.02499985694885254
889 0.01699995994567871
890 0.029999971389770508
891 0.02499985694885254
892 0.02499985694885254
893 0.02500009536743164
894 0.023000001907348633
895 0.02500009536743164
896 0.02500009536743164
897 0.029999971389770508
898 0.034999847412109375
899 0.042999982833862305
900 0.032000064849853516
901 0.02700018882751465
902 0.031999826431274414
903 0.037999868392944336
904 0.026000022888183594
905 0.029999971389770508
906 0.026000022888183594
907 0.02499985694885254
908 0.02499985694885254
909 0.031000137329101562
910 0.02500009536743164
911 0.026000022888183594
912 0.02500009536743164
913 0.029999971389770508
914 0.03600001335144043
915 0.0280001163482666
916 0.020999908447265625
917 0.032000064849853516
918 0.026000022888183594
919 0.016000032424926758
920 0.016000032424926758
921 0.02499985694885254
922 0.028999805450439453
923 0.02499985694885254
924 0.03600001335144043

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_75_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 75
Total clients:	 75


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_75_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.22 0.17 3.00
0.18 0.17 2.96
0.45 0.23 2.95
0.60 0.27 2.94
0.88 0.34 2.93
0.82 0.35 2.91
0.76 0.35 2.88
0.94 0.41 2.87
1.24 0.49 2.87
1.34 0.54 2.86
1.21 0.54 2.84
1.10 0.54 2.81
1.00 0.54 2.79
1.14 0.58 2.78
1.41 0.66 2.78
1.64 0.74 2.78
1.68 0.78 2.78
1.72 0.82 2.77
1.60 0.83 2.75
1.50 0.83 2.73
1.57 0.87 2.72
1.40 0.86 2.70
1.33 0.86 2.68
1.49 0.91 2.68
1.85 1.01 2.69
2.01 1.08 2.69
2.29 1.17 2.71
2.16 1.18 2.69
2.05 1.19 2.68
2.25 1.27 2.69
2.20 1.29 2.68
2.31 1.35 2.69
2.10 1.34 2.67
2.22 1.39 2.67
2.32 1.44 2.67
2.11 1.43 2.66
2.08 1.45 2.65
2.13 1.48 2.65
2.17 1.51 2.64
2.06 1.51 2.63
2.04 1.53 2.63
2.02 1.54 2.62
1.85 1.52 2.60
1.79 1.52 2.59
1.51 1.47 2.56
1.28 1.42 2.53
1.08 1.38 2.51
0.92 1.33 2.48
1.07 1.35 2.47
0.90 1.31 2.45
0.77 1.26 2.42
0.65 1.22 2.39
0.55 1.18 2.37
0.46 1.14 2.34
0.39 1.10 2.32
0.33 1.07 2.29
0.28 1.03 2.26
0.24 1.00 2.24
0.20 0.96 2.22
0.17 0.93 2.19
0.14 0.90 2.17
0.12 0.87 2.14
0.10 0.84 2.12
0.08 0.81 2.10
0.15 0.80 2.08
0.12 0.77 2.06
0.18 0.77 2.04
0.15 0.74 2.02
0.13 0.71 2.00
0.11 0.69 1.97
0.09 0.67 1.95
0.22 0.68 1.94
0.19 0.65 1.92
0.16 0.63 1.90
0.13 0.61 1.88
0.19 0.61 1.86
0.16 0.59 1.84
0.50 0.65 1.85
0.42 0.63 1.83
0.43 0.62 1.81
0.45 0.62 1.80
0.38 0.60 1.78
0.91 0.71 1.80
1.43 0.83 1.83
1.58 0.89 1.84
1.63 0.92 1.84
1.68 0.96 1.84
1.64 0.97 1.84
1.90 1.06 1.86
1.98 1.10 1.86
1.75 1.08 1.85
1.77 1.11 1.85
1.94 1.17 1.86
1.64 1.14 1.84
1.39 1.10 1.82
1.25 1.08 1.81
1.06 1.04 1.79
0.97 1.02 1.77
0.82 0.99 1.75
0.70 0.96 1.73
0.59 0.92 1.71
0.50 0.89 1.70
0.42 0.86 1.68
0.36 0.83 1.66
0.30 0.81 1.64
0.25 0.78 1.62
0.21 0.75 1.60
0.33 0.76 1.60
0.35 0.75 1.59
0.30 0.73 1.57
0.25 0.70 1.55
0.21 0.68 1.53
0.18 0.66 1.52
0.15 0.63 1.50
0.13 0.61 1.48
0.11 0.59 1.47
0.09 0.57 1.45
0.08 0.55 1.43
0.06 0.53 1.42
0.05 0.52 1.40
0.05 0.50 1.39
0.33 0.55 1.39
0.28 0.53 1.38
0.24 0.51 1.36
0.20 0.49 1.35
0.17 0.48 1.33
0.14 0.46 1.32
0.12 0.45 1.30
0.10 0.43 1.29
0.09 0.42 1.28
0.07 0.40 1.26
0.06 0.39 1.25
0.43 0.46 1.26
0.36 0.44 1.25
0.30 0.43 1.23
0.26 0.41 1.22
0.22 0.40 1.21
0.18 0.38 1.19
0.45 0.44 1.20
0.38 0.42 1.19
0.32 0.41 1.17
0.27 0.39 1.16
0.23 0.38 1.15
0.19 0.37 1.14
0.16 0.35 1.12
0.43 0.41 1.13
0.51 0.43 1.13
0.73 0.48 1.14
1.45 0.64 1.19
1.31 0.64 1.18
1.11 0.62 1.17
0.94 0.60 1.15
0.79 0.58 1.14
0.67 0.56 1.13
0.57 0.54 1.12
0.48 0.52 1.10
0.41 0.50 1.09
0.34 0.49 1.08
0.44 0.50 1.08
0.37 0.49 1.07
0.31 0.47 1.06
0.26 0.45 1.04
0.22 0.44 1.03
0.19 0.42 1.02
0.23 0.43 1.01
0.20 0.41 1.00
0.24 0.41 1.00
0.20 0.40 0.98
0.17 0.39 0.97
0.22 0.39 0.97
0.18 0.38 0.96
0.16 0.36 0.95
0.13 0.35 0.94
0.11 0.34 0.93
0.17 0.34 0.92
0.15 0.33 0.91
0.20 0.34 0.91
0.25 0.34 0.90
0.37 0.37 0.90
0.40 0.37 0.90
0.50 0.39 0.90
0.87 0.48 0.92
0.81 0.48 0.92
0.77 0.48 0.91
0.73 0.48 0.91
0.77 0.50 0.91
0.73 0.50 0.91
0.70 0.50 0.90
0.67 0.50 0.90
0.65 0.50 0.89
0.63 0.50 0.89
0.61 0.50 0.89
0.67 0.52 0.89
0.65 0.52 0.88
0.63 0.52 0.88
0.61 0.52 0.88
0.60 0.51 0.87
0.59 0.51 0.87
0.58 0.51 0.87
0.57 0.51 0.86


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_75_sgx_0_sr_1_v0/spark_avg_processing_times.csv <==
2864

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_75_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 0.0709998607635498
1 0.09200000762939453
2 0.032000064849853516
3 0.040000200271606445
4 0.07599997520446777
5 0.03699994087219238
6 0.03600001335144043
7 0.03800010681152344
8 0.07800006866455078
9 0.04200005531311035
10 0.03099989891052246
11 0.04499983787536621
12 0.05800008773803711
13 0.039999961853027344
14 0.037999868392944336
15 0.03699994087219238
16 0.08299994468688965
17 0.039999961853027344
18 0.03899979591369629
19 0.07000017166137695
20 0.07300019264221191
21 0.048999786376953125
22 0.03900003433227539
23 0.03699994087219238
24 0.04400014877319336
25 0.05299997329711914
26 0.06200003623962402
27 0.08899998664855957
28 0.04500007629394531
29 0.04200005531311035
30 0.0410001277923584
31 0.04500007629394531
32 0.059999942779541016
33 0.037000179290771484
34 0.03900003433227539
35 0.06500005722045898
36 0.046000003814697266
37 0.07400012016296387
38 0.03599977493286133
39 0.05200004577636719
40 0.04399991035461426
41 0.046000003814697266
42 0.037999868392944336
43 0.06200003623962402
44 0.039999961853027344
45 0.026999950408935547
46 0.03600001335144043
47 1.2749998569488525
48 0.04200005531311035
49 0.059999942779541016
50 0.08000016212463379
51 0.057000160217285156
52 0.039999961853027344
53 0.04500007629394531
54 0.029000043869018555
55 0.05099987983703613
56 0.039999961853027344
57 0.037999868392944336
58 0.046000003814697266
59 0.03400015830993652
60 0.046000003814697266
61 0.04199981689453125
62 0.03500008583068848
63 0.056999921798706055
64 0.03400015830993652
65 0.039999961853027344
66 0.032000064849853516
67 0.03500008583068848
68 0.0559999942779541
69 0.053999900817871094
70 0.04199981689453125
71 0.029000043869018555
72 0.05500006675720215
73 0.03600001335144043
74 0.03899979591369629
75 0.08099985122680664
76 0.051999807357788086
77 0.037000179290771484
78 0.03699994087219238
79 0.02500009536743164
80 0.04699993133544922
81 0.03699994087219238
82 0.039999961853027344
83 0.04699993133544922
84 0.04500007629394531
85 0.042999982833862305
86 0.0690000057220459
87 0.07400012016296387
88 0.029999971389770508
89 0.03400015830993652
90 0.03800010681152344
91 0.039999961853027344
92 0.0559999942779541
93 0.05299997329711914
94 0.0280001163482666
95 0.03400015830993652
96 0.04499983787536621
97 0.03900003433227539
98 0.06599998474121094
99 0.023999929428100586
100 0.0690000057220459
101 0.06599998474121094
102 0.039999961853027344
103 0.03900003433227539
104 0.04399991035461426
105 0.053999900817871094
106 0.034999847412109375
107 0.03500008583068848
108 0.037999868392944336
109 0.051000118255615234
110 0.04200005531311035
111 0.051999807357788086
112 0.046000003814697266
113 0.0280001163482666
114 0.0410001277923584
115 0.029000043869018555
116 0.06399989128112793
117 0.04900002479553223
118 0.03099989891052246
119 0.03500008583068848
120 0.0409998893737793
121 0.06599998474121094
122 0.039999961853027344
123 0.04200005531311035
124 0.04500007629394531
125 0.09500002861022949
126 0.042999982833862305
127 0.03800010681152344
128 0.07299995422363281
129 0.03800010681152344
130 0.037999868392944336
131 0.03900003433227539
132 0.051000118255615234
133 0.04200005531311035
134 0.04399991035461426
135 0.03900003433227539
136 0.04999995231628418
137 0.04399991035461426
138 0.037999868392944336
139 0.056999921798706055
140 0.042999982833862305
141 0.04200005531311035
142 0.03600001335144043
143 0.05900001525878906
144 0.03500008583068848
145 0.04799985885620117
146 0.03699994087219238
147 0.05299997329711914
148 0.0410001277923584
149 0.03600001335144043
150 0.09500002861022949
151 0.06699991226196289
152 0.046000003814697266
153 0.026999950408935547
154 0.03900003433227539
155 0.06299996376037598
156 0.03600001335144043
157 0.03800010681152344
158 0.037000179290771484
159 0.06599998474121094
160 0.031999826431274414
161 0.03900003433227539
162 0.07699990272521973
163 0.04499983787536621
164 0.04399991035461426
165 0.03800010681152344
166 0.0409998893737793
167 0.03699994087219238
168 0.039999961853027344
169 0.05200004577636719
170 0.05899977684020996
171 0.03800010681152344
172 0.04500007629394531
173 0.06300020217895508
174 0.059999942779541016
175 0.0839998722076416
176 0.0409998893737793
177 0.11800003051757812
178 0.03800010681152344
179 0.07300019264221191
180 0.06500005722045898
181 0.04700016975402832
182 0.03400015830993652
183 0.03500008583068848
184 0.0410001277923584
185 0.03600001335144043
186 0.029000043869018555
187 0.03600001335144043
188 0.04799985885620117
189 0.031000137329101562
190 0.04699993133544922
191 0.05500006675720215
192 0.03600001335144043
193 0.0559999942779541
194 0.037999868392944336
195 0.03600001335144043
196 0.034999847412109375
197 0.04499983787536621
198 0.02500009536743164
199 0.03900003433227539
200 0.0839998722076416
201 0.06500005722045898
202 0.039999961853027344
203 0.039999961853027344
204 0.05800008773803711
205 0.037999868392944336
206 0.03900003433227539
207 0.05799984931945801
208 0.04900002479553223
209 0.07800006866455078
210 0.046000003814697266
211 0.03900003433227539
212 0.05000019073486328
213 0.039999961853027344
214 0.031000137329101562
215 0.03600001335144043
216 0.03900003433227539
217 0.051000118255615234
218 0.03899979591369629
219 0.039999961853027344
220 0.0989999771118164
221 0.046000003814697266
222 0.03900003433227539
223 0.039999961853027344
224 0.05799984931945801
225 0.0690000057220459
226 0.04699993133544922
227 0.06500005722045898
228 0.06400012969970703
229 0.034999847412109375
230 0.03899979591369629
231 0.042999982833862305
232 0.04900002479553223
233 0.037000179290771484
234 0.03899979591369629
235 0.04500007629394531
236 0.04400014877319336
237 0.03400015830993652
238 0.08299994468688965
239 0.032000064849853516
240 0.026999950408935547
241 0.03500008583068848
242 0.037000179290771484
243 0.03800010681152344
244 0.04399991035461426
245 0.03899979591369629
246 0.054000139236450195
247 0.03900003433227539
248 0.03900003433227539
249 0.07300019264221191
250 0.08799982070922852
251 0.06299996376037598
252 0.07999992370605469
253 0.03900003433227539
254 0.057000160217285156
255 0.03500008583068848
256 0.04999995231628418
257 0.03500008583068848
258 0.05900001525878906
259 0.02499985694885254
260 0.03900003433227539
261 0.08500003814697266
262 0.04499983787536621
263 0.046000003814697266
264 0.04900002479553223
265 0.04999995231628418
266 0.025999784469604492
267 0.05099987983703613
268 0.029999971389770508
269 0.02499985694885254
270 0.05200004577636719
271 0.037000179290771484
272 0.03600001335144043
273 0.046000003814697266
274 0.04699993133544922
275 0.07599997520446777
276 0.051000118255615234
277 0.04399991035461426
278 0.03299999237060547
279 0.051000118255615234
280 0.0409998893737793
281 0.04900002479553223
282 0.039999961853027344
283 0.03099989891052246
284 0.04900002479553223
285 0.026999950408935547
286 0.0690000057220459
287 0.03899979591369629
288 0.026999950408935547
289 0.03900003433227539
290 0.057000160217285156
291 0.03699994087219238
292 0.039999961853027344
293 0.039999961853027344
294 0.05299997329711914
295 0.037999868392944336
296 0.03800010681152344
297 0.0970001220703125
298 0.039999961853027344
299 0.04200005531311035
300 0.09599995613098145
301 0.06599998474121094
302 0.03500008583068848
303 0.04199981689453125
304 0.05799984931945801
305 0.06300020217895508
306 0.023999929428100586
307 0.039999961853027344
308 0.023999929428100586
309 0.03399991989135742
310 0.053999900817871094
311 0.023999929428100586
312 0.034999847412109375
313 0.037999868392944336
314 0.053999900817871094
315 0.04799985885620117
316 0.03699994087219238
317 0.034999847412109375
318 0.03500008583068848
319 0.042999982833862305
320 0.039999961853027344
321 0.0280001163482666
322 0.04900002479553223
323 0.037999868392944336
324 0.03600001335144043
325 0.10900020599365234
326 0.0559999942779541
327 0.07500004768371582
328 0.037000179290771484
329 0.03800010681152344
330 0.06399989128112793
331 0.05200004577636719
332 0.06800007820129395
333 0.03399991989135742
334 0.06499981880187988
335 0.03800010681152344
336 0.029000043869018555
337 0.04500007629394531
338 0.0709998607635498
339 0.029000043869018555
340 0.04499983787536621
341 0.04500007629394531
342 0.051000118255615234
343 0.03800010681152344
344 0.04999995231628418
345 0.04399991035461426
346 0.051999807357788086
347 0.03599977493286133
348 0.03800010681152344
349 0.03500008583068848
350 0.051000118255615234
351 0.06200003623962402
352 0.09999990463256836
353 0.04699993133544922
354 0.03600001335144043
355 0.03900003433227539
356 0.06200003623962402
357 0.02200007438659668
358 0.03900003433227539
359 0.034999847412109375
360 0.04399991035461426
361 0.054000139236450195
362 0.053999900817871094
363 0.07000017166137695
364 0.056999921798706055
365 0.026999950408935547
366 0.03699994087219238
367 0.03099989891052246
368 0.0280001163482666
369 0.026000022888183594
370 0.057000160217285156
371 0.046000003814697266
372 0.024000167846679688
373 0.03899979591369629
374 0.09200000762939453
375 0.06999993324279785
376 0.07500004768371582
377 0.039999961853027344
378 0.039999961853027344
379 0.0559999942779541
380 0.07300019264221191
381 0.03699994087219238
382 0.05800008773803711
383 0.03500008583068848
384 0.04200005531311035
385 0.04499983787536621
386 0.0559999942779541
387 0.03699994087219238
388 0.04200005531311035
389 0.046000003814697266
390 0.03800010681152344
391 0.04200005531311035
392 0.05900001525878906
393 0.05099987983703613
394 0.059999942779541016
395 0.03399991989135742
396 0.05300021171569824
397 0.03800010681152344
398 0.05500006675720215
399 0.04200005531311035
400 0.0709998607635498
401 0.06400012969970703
402 0.06299996376037598
403 0.04399991035461426
404 0.03699994087219238
405 0.03699994087219238
406 0.0559999942779541
407 0.02700018882751465
408 0.03399991989135742
409 0.0280001163482666
410 0.04399991035461426
411 0.06599998474121094
412 0.0280001163482666
413 0.03800010681152344
414 0.03500008583068848
415 0.03699994087219238
416 0.054000139236450195
417 0.03699994087219238
418 0.03900003433227539
419 0.053999900817871094
420 0.04199981689453125
421 0.059999942779541016
422 0.037000179290771484
423 0.03900003433227539
424 0.0559999942779541
425 0.06599998474121094
426 0.04199981689453125
427 0.0559999942779541
428 0.05299997329711914
429 0.05099987983703613
430 0.05299997329711914
431 0.03399991989135742
432 0.03600001335144043
433 0.039999961853027344
434 0.05500006675720215
435 0.03399991989135742
436 0.023999929428100586
437 0.0410001277923584
438 0.05900001525878906
439 0.06599998474121094
440 0.03900003433227539
441 0.04800009727478027
442 0.05799984931945801
443 0.0409998893737793
444 0.05500006675720215
445 0.06800007820129395
446 0.03699994087219238
447 0.04800009727478027
448 0.039999961853027344
449 0.04499983787536621
450 0.0820000171661377
451 0.09000015258789062
452 0.054000139236450195
453 0.05299997329711914
454 0.03500008583068848
455 0.04199981689453125
456 0.09400010108947754
457 0.05299997329711914
458 0.03699994087219238
459 0.037000179290771484
460 0.06399989128112793
461 0.03800010681152344
462 0.03900003433227539
463 0.03800010681152344
464 0.05800008773803711
465 0.0409998893737793
466 0.042999982833862305
467 0.059999942779541016
468 0.06400012969970703
469 0.03600001335144043
470 0.029000043869018555
471 0.031000137329101562
472 0.06599998474121094
473 0.05299997329711914
474 0.03699994087219238
475 0.06999993324279785
476 0.07599997520446777
477 0.05200004577636719
478 0.0409998893737793
479 0.037000179290771484
480 0.03600001335144043
481 0.053999900817871094
482 0.03800010681152344
483 0.04200005531311035
484 0.05099987983703613
485 0.03699994087219238
486 0.07400012016296387
487 0.039999961853027344
488 0.05800008773803711
489 0.03600001335144043
490 0.03600001335144043
491 0.039999961853027344
492 0.04900002479553223
493 0.03399991989135742
494 0.03299999237060547
495 0.03900003433227539
496 0.04900002479553223
497 0.059999942779541016
498 0.040000200271606445
499 0.037999868392944336
500 0.059999942779541016
501 0.04999995231628418
502 0.02700018882751465
503 0.05799984931945801
504 0.06699991226196289
505 0.040000200271606445
506 0.029999971389770508
507 0.046000003814697266
508 0.05200004577636719
509 0.03399991989135742
510 0.03699994087219238
511 0.05200004577636719
512 0.03500008583068848
513 0.037999868392944336
514 0.04500007629394531
515 0.09999990463256836
516 0.06200003623962402
517 0.042999982833862305
518 0.04200005531311035
519 0.05200004577636719
520 0.029000043869018555
521 0.03800010681152344
522 0.026999950408935547
523 0.026000022888183594
524 0.03800010681152344
525 0.08999991416931152
526 0.08000016212463379
527 0.039999961853027344
528 0.05799984931945801
529 0.04200005531311035
530 0.0279998779296875
531 0.034999847412109375
532 0.0280001163482666
533 0.053999900817871094
534 0.05500006675720215
535 0.04200005531311035
536 0.03600001335144043
537 0.04900002479553223
538 0.039999961853027344
539 0.03500008583068848
540 0.04699993133544922
541 0.039999961853027344
542 0.03600001335144043
543 0.0409998893737793
544 0.05300021171569824
545 0.08799982070922852
546 0.037999868392944336
547 0.04799985885620117
548 0.04900002479553223
549 0.0409998893737793
550 0.07500004768371582
551 0.11599993705749512
552 0.03800010681152344
553 0.03600001335144043
554 0.03900003433227539
555 0.03500008583068848
556 0.0410001277923584
557 0.034999847412109375
558 0.0409998893737793
559 0.04200005531311035
560 0.06200003623962402
561 0.03600001335144043
562 0.04699993133544922
563 0.053999900817871094
564 0.05799984931945801
565 0.04399991035461426
566 0.05000019073486328
567 0.026000022888183594
568 0.04900002479553223
569 0.03699994087219238
570 0.026999950408935547
571 0.0409998893737793
572 0.059999942779541016
573 0.03800010681152344
574 0.04999995231628418
575 0.0690000057220459
576 0.039999961853027344
577 0.0690000057220459
578 0.0409998893737793
579 0.03900003433227539
580 0.05900001525878906
581 0.042999982833862305
582 0.03500008583068848
583 0.0409998893737793
584 0.04799985885620117
585 0.04399991035461426
586 0.04399991035461426
587 0.04400014877319336
588 0.04999995231628418
589 0.04999995231628418
590 0.034999847412109375
591 0.06500005722045898
592 0.05900001525878906
593 0.03400015830993652
594 0.04400014877319336
595 0.08699989318847656
596 0.03900003433227539
597 0.03699994087219238
598 0.0409998893737793
599 0.031999826431274414
600 0.06399989128112793
601 0.06800007820129395
602 0.0409998893737793
603 0.03800010681152344
604 0.04999995231628418
605 0.040000200271606445
606 0.03800010681152344
607 0.03900003433227539
608 0.04399991035461426
609 0.06599998474121094
610 0.03399991989135742
611 1.0820000171661377
612 0.0410001277923584
613 0.026999950408935547
614 0.042999982833862305
615 0.04900002479553223
616 0.06100010871887207
617 0.03900003433227539
618 0.046000003814697266
619 0.0559999942779541
620 0.06699991226196289
621 0.04400014877319336
622 0.029999971389770508
623 0.034999847412109375
624 0.04699993133544922
625 0.05899977684020996
626 0.06000018119812012
627 0.0559999942779541
628 0.03600001335144043
629 0.05299997329711914
630 0.037999868392944336
631 0.03699994087219238
632 0.042999982833862305
633 0.05299997329711914
634 0.03699994087219238
635 0.04500007629394531
636 0.0409998893737793
637 0.06999993324279785
638 0.04400014877319336
639 0.051000118255615234
640 0.059999942779541016
641 0.039999961853027344
642 0.04700016975402832
643 0.037000179290771484
644 0.059999942779541016
645 0.03399991989135742
646 0.03900003433227539
647 0.034999847412109375
648 0.06399989128112793
649 0.06299996376037598
650 0.07899999618530273
651 0.03600001335144043
652 0.037000179290771484
653 0.03699994087219238
654 0.029000043869018555
655 0.02500009536743164
656 0.05200004577636719
657 0.042999982833862305
658 0.039999961853027344
659 0.04200005531311035
660 0.0559999942779541
661 0.04199981689453125
662 0.0410001277923584
663 0.05500006675720215
664 0.04499983787536621
665 0.042999982833862305
666 0.043000221252441406
667 0.06200003623962402
668 0.06200003623962402
669 0.03500008583068848
670 0.03600001335144043
671 0.057000160217285156
672 0.03800010681152344
673 0.03299999237060547
674 0.037000179290771484
675 0.09800004959106445
676 0.07500004768371582
677 0.059999942779541016
678 0.04999995231628418
679 0.05200004577636719
680 0.03699994087219238
681 0.037999868392944336
682 0.053999900817871094
683 0.0409998893737793
684 0.05900001525878906
685 0.029000043869018555
686 0.06399989128112793
687 0.034999847412109375
688 0.04200005531311035
689 0.03900003433227539
690 0.05799984931945801
691 0.03099989891052246
692 0.029000043869018555
693 0.039999961853027344
694 0.05200004577636719
695 0.0559999942779541
696 0.04200005531311035
697 0.042999982833862305
698 0.056999921798706055
699 0.039999961853027344
700 0.06400012969970703
701 0.07800006866455078
702 0.046000003814697266
703 0.03099989891052246
704 0.03900003433227539
705 0.034999847412109375
706 0.05200004577636719
707 0.03600001335144043
708 0.0410001277923584
709 0.0709998607635498
710 0.037000179290771484
711 0.039999961853027344
712 0.034999847412109375
713 0.0969998836517334
714 0.03699994087219238
715 0.039999961853027344
716 0.04900002479553223
717 0.05000019073486328
718 0.0410001277923584
719 0.037999868392944336
720 0.04400014877319336
721 0.05800008773803711
722 0.04199981689453125
723 0.03600001335144043
724 0.10099983215332031
725 0.06200003623962402
726 0.04700016975402832
727 0.0409998893737793
728 0.04699993133544922
729 0.04200005531311035
730 0.0409998893737793
731 0.039999961853027344
732 0.0710000991821289
733 0.034999847412109375
734 0.03900003433227539
735 0.04499983787536621
736 0.0559999942779541
737 0.02499985694885254
738 0.042999982833862305
739 0.046000003814697266
740 0.05099987983703613
741 0.026000022888183594
742 0.03600001335144043
743 0.05200004577636719
744 0.057000160217285156
745 0.03399991989135742
746 0.03099989891052246
747 0.042999982833862305
748 0.04999995231628418
749 0.03699994087219238
750 0.0820000171661377
751 0.09600019454956055
752 0.0820000171661377
753 0.0409998893737793
754 0.02500009536743164
755 0.03399991989135742
756 0.07200002670288086
757 0.046000003814697266
758 0.03699994087219238
759 0.03800010681152344
760 0.1100001335144043
761 0.03900003433227539
762 0.03299999237060547
763 0.0279998779296875
764 0.0559999942779541
765 0.03800010681152344
766 0.03600001335144043
767 0.03600001335144043
768 0.06299996376037598
769 0.029000043869018555
770 0.05099987983703613
771 0.0840001106262207
772 0.0409998893737793
773 0.04700016975402832
774 0.03900003433227539
775 0.09599995613098145
776 0.039999961853027344
777 0.04999995231628418
778 0.08800005912780762
779 0.029999971389770508
780 0.037999868392944336
781 0.03800010681152344
782 0.04900002479553223
783 0.04699993133544922
784 0.03800010681152344
785 0.05500006675720215
786 0.03500008583068848
787 0.04500007629394531
788 0.031000137329101562
789 0.07999992370605469
790 0.04200005531311035
791 0.04700016975402832
792 0.03699994087219238
793 0.0280001163482666
794 0.06099987030029297
795 0.046000003814697266
796 0.0410001277923584
797 0.03600001335144043
798 0.051999807357788086
799 0.03399991989135742
800 0.09500002861022949
801 0.0839998722076416
802 0.06100010871887207
803 0.04900002479553223
804 0.056999921798706055
805 0.056999921798706055
806 0.04800009727478027
807 0.05900001525878906
808 0.05500006675720215
809 0.043000221252441406
810 0.03099989891052246
811 0.03800010681152344
812 0.06399989128112793
813 0.03299999237060547
814 0.0279998779296875
815 0.039999961853027344
816 0.054000139236450195
817 0.05299997329711914
818 0.05200004577636719
819 0.04799985885620117
820 0.06000018119812012
821 0.04699993133544922
822 0.03800010681152344
823 0.07599997520446777
824 0.03500008583068848
825 0.09200000762939453
826 0.04699993133544922
827 0.06200003623962402
828 0.032000064849853516
829 0.03600001335144043
830 0.0409998893737793
831 0.06800007820129395
832 0.0410001277923584
833 0.03699994087219238
834 0.03399991989135742
835 0.09299993515014648
836 0.039999961853027344
837 0.0409998893737793
838 0.037999868392944336
839 0.05900001525878906
840 0.042999982833862305
841 0.046000003814697266
842 0.037000179290771484
843 0.05299997329711914
844 0.03500008583068848
845 0.03900003433227539
846 0.07400012016296387
847 0.04999995231628418
848 0.03900003433227539
849 0.04199981689453125
850 0.10299992561340332
851 0.05299997329711914
852 0.07599997520446777
853 0.07299995422363281
854 0.05299997329711914
855 0.03500008583068848
856 0.03600001335144043
857 0.03699994087219238
858 0.06400012969970703
859 0.04699993133544922
860 0.03800010681152344
861 0.07200002670288086
862 0.042999982833862305
863 0.03299999237060547
864 0.031000137329101562
865 0.04999995231628418
866 0.05299997329711914
867 0.03900003433227539
868 0.05500006675720215
869 0.0690000057220459
870 0.03500008583068848
871 0.0409998893737793
872 0.03500008583068848
873 0.029000043869018555
874 0.05200004577636719
875 0.1100001335144043
876 0.09100008010864258
877 0.054000139236450195
878 0.03900003433227539
879 0.04400014877319336
880 0.04999995231628418
881 0.03399991989135742
882 0.026000022888183594
883 0.051000118255615234
884 0.06800007820129395
885 0.04499983787536621
886 0.04200005531311035
887 0.032000064849853516
888 0.03900003433227539
889 0.046000003814697266
890 0.03600001335144043
891 0.0410001277923584
892 0.048999786376953125
893 0.03699994087219238
894 0.07800006866455078
895 0.04400014877319336
896 0.05299997329711914
897 0.0559999942779541
898 0.04200005531311035
899 0.0409998893737793
900 0.10400009155273438
901 0.06699991226196289
902 0.15599989891052246
903 0.0970001220703125
904 0.05000019073486328
905 0.03699994087219238
906 0.04499983787536621
907 0.037000179290771484
908 0.05099987983703613
909 0.03900003433227539
910 0.03600001335144043
911 0.059999942779541016
912 0.02500009536743164
913 0.04400014877319336
914 0.029999971389770508
915 0.026999950408935547
916 0.04399991035461426
917 0.04799985885620117
918 0.039999961853027344
919 0.03900003433227539
920 0.03500008583068848
921 0.056999921798706055
922 0.039999961853027344
923 0.05500006675720215
924 0.04799985885620117
925 0.08600020408630371
926 0.04500007629394531
927 0.05900001525878906
928 0.046000003814697266
929 0.08999991416931152
930 0.04400014877319336
931 0.03900003433227539
932 0.031000137329101562
933 0.026000022888183594
934 0.04900002479553223
935 0.029999971389770508
936 0.03899979591369629
937 0.03699994087219238
938 0.06700015068054199
939 0.04500007629394531
940 0.03400015830993652
941 0.04500007629394531
942 0.07599997520446777
943 0.040000200271606445
944 0.02500009536743164
945 0.0409998893737793
946 0.04900002479553223
947 0.03600001335144043
948 0.04199981689453125
949 0.026000022888183594

==> resources/plots/streaming/client_scalability/data/sdnn_ncli_75_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 75
Total clients:	 75


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_75_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.41 0.30 0.10
3.72 0.83 0.27
6.25 1.48 0.49
7.69 1.94 0.65
9.94 2.60 0.88
13.8 3.67 1.25
14.6 4.16 1.43
16.2 4.86 1.69
15.8 5.16 1.82
15.8 5.50 1.97
15.3 5.74 2.08
16.2 6.22 2.28
16.1 6.53 2.42
15.7 6.76 2.54
15.2 6.94 2.64
16.0 7.37 2.83
15.1 7.47 2.91
14.6 7.62 3.01
15.6 8.05 3.20
15.0 8.16 3.29
15.1 8.42 3.42
15.6 8.74 3.58
14.9 8.83 3.67
14.6 8.96 3.77
15.1 9.25 3.91
14.9 9.40 4.02
15.4 9.69 4.17
16.8 10.2 4.39
16.1 10.2 4.47
14.9 10.2 4.51
16.8 10.7 4.75
16.9 10.9 4.89
15.9 10.9 4.94
16.4 11.2 5.10
16.4 11.3 5.21
16.9 11.6 5.37
17.5 11.9 5.53
17.2 12.0 5.64
16.9 12.1 5.74
16.3 12.2 5.81
16.4 12.3 5.93
15.8 12.3 6.01
16.1 12.5 6.12
17.5 12.9 6.33
19.2 13.4 6.57
17.3 13.2 6.57
18.2 13.5 6.74
17.7 13.6 6.83
16.8 13.5 6.89
15.5 13.3 6.90
14.9 13.3 6.95
14.5 13.2 7.01
15.2 13.4 7.14
15.2 13.5 7.22
15.0 13.5 7.29
13.8 13.3 7.29
14.5 13.5 7.41
14.9 13.6 7.51
14.9 13.6 7.60
16.3 13.9 7.77
15.6 13.9 7.81
15.8 14.0 7.91
15.3 13.9 7.95
14.8 13.9 8.00
14.8 13.9 8.07
13.9 13.7 8.08
13.4 13.6 8.11
13.8 13.7 8.19
16.0 14.2 8.40
15.4 14.1 8.44
15.6 14.2 8.54
15.4 14.2 8.59
15.0 14.1 8.64
14.6 14.1 8.68
14.0 14.0 8.70
14.2 14.0 8.77
14.0 14.0 8.81
13.8 13.9 8.86
13.9 13.9 8.91
13.5 13.8 8.94
14.0 13.9 9.02
14.8 14.1 9.13
14.2 14.0 9.15
14.3 14.0 9.21
15.5 14.3 9.34
16.1 14.4 9.45
17.0 14.7 9.58
17.1 14.8 9.67
16.7 14.8 9.72
15.5 14.6 9.71
14.8 14.4 9.72
16.1 14.8 9.87
15.2 14.6 9.88
14.8 14.5 9.91
15.0 14.6 9.97
15.4 14.7 10.1
16.9 15.0 10.2
16.4 15.0 10.2
16.7 15.1 10.3
17.6 15.3 10.5
16.6 15.2 10.5
16.7 15.3 10.6
16.5 15.3 10.6
16.0 15.2 10.6
15.8 15.2 10.7
16.1 15.3 10.8
15.6 15.2 10.8
15.3 15.1 10.8
14.9 15.1 10.8
16.7 15.4 11.0
16.8 15.5 11.1
17.5 15.7 11.2
16.6 15.6 11.2
16.9 15.7 11.2
16.2 15.5 11.3
15.7 15.4 11.3
14.4 15.2 11.2
16.0 15.5 11.4
16.1 15.5 11.4
15.9 15.5 11.5
16.9 15.7 11.6
17.1 15.8 11.7
17.5 15.9 11.7
16.8 15.8 11.8
16.3 15.8 11.8
16.0 15.7 11.8
15.4 15.6 11.8
15.0 15.5 11.8
14.7 15.4 11.8
15.4 15.6 11.9
16.4 15.8 12.0
15.2 15.5 12.0
15.5 15.6 12.0
14.6 15.4 12.0
15.9 15.7 12.1
16.1 15.7 12.2
18.0 16.1 12.4
20.4 16.7 12.6
20.3 16.8 12.7
20.3 16.9 12.8
20.3 17.1 12.8
22.0 17.5 13.0
21.7 17.6 13.1
21.6 17.8 13.2
20.5 17.6 13.2
19.2 17.4 13.2
18.5 17.4 13.2
19.5 17.6 13.3
18.2 17.4 13.3
17.6 17.3 13.3
17.8 17.3 13.4
16.8 17.1 13.4
16.4 17.0 13.4
16.5 17.0 13.4
17.0 17.1 13.5
16.2 16.9 13.5
16.2 16.9 13.5
15.8 16.8 13.5
17.9 17.2 13.7
18.2 17.3 13.7
18.6 17.4 13.8
19.8 17.7 13.9
18.9 17.6 13.9
19.1 17.7 14.0
18.9 17.7 14.1
17.7 17.5 14.0
18.1 17.6 14.1
17.8 17.6 14.1
17.7 17.6 14.2
17.6 17.5 14.2
16.1 17.2 14.1
17.0 17.4 14.2
17.7 17.5 14.3
16.6 17.3 14.2
16.2 17.2 14.2
16.2 17.2 14.3
16.9 17.3 14.3
16.9 17.3 14.4
16.7 17.2 14.4
16.1 17.1 14.4
15.6 16.9 14.3
15.8 16.9 14.4
17.0 17.1 14.5
16.3 17.0 14.5
16.1 16.9 14.5
17.3 17.1 14.6
17.7 17.2 14.6
17.8 17.3 14.7
17.0 17.1 14.6
15.7 16.8 14.6
16.3 16.9 14.6
15.0 16.6 14.6
14.8 16.5 14.5
17.3 17.0 14.7
17.4 17.1 14.8
16.8 16.9 14.7
17.4 17.1 14.8
17.2 17.0 14.8
17.6 17.1 14.9
16.3 16.9 14.8


==> resources/plots/streaming/client_scalability/data/sdnn_ncli_75_sgx_1_sr_1_v0/spark_avg_processing_times.csv <==
5350

==> resources/plots/streaming/client_scalability/memory_client_scalability.dat <==
0.05 0.02145 0.0
0.15 0.014400000000000001 0.0
0.25 0.0037 0.0
-0.25 10.21235 0.0
-0.15 8.91015 0.0
-0.05 6.185350000000001 0.0

1.05 0.2287 0.0
1.15 0.11959999999999998 0.0
1.25 0.18495 0.0
0.75 10.543000000000001 0.0
0.85 9.2975 0.0
0.95 6.515049999999999 0.0

2.05 0.16655 0.0
2.15 0.1819 0.0
2.25 0.21914999999999998 0.0
1.75 12.30865 0.0
1.85 11.197750000000001 0.0
1.95 9.91185 0.0

3.05 0.028050000000000005 0.0
3.15 0.0198 0.0
3.25 0.6709 0.0
2.75 12.63445 0.0
2.85 10.7375 0.0
2.95 7.2482 0.0

4.05 1.27705 0.0
4.15 1.2777500000000002 0.0
4.25 2.41585 0.0
3.75 14.1274 0.0
3.85 12.09155 0.0
3.95 8.239749999999999 0.0

5.05 0.26805 0.0
5.15 0.24670000000000003 0.0
5.25 0.36219999999999997 0.0
4.75 14.405 0.0
4.85 12.953199999999999 0.0
4.95 11.0943 0.0

6.05 0.7472 0.0
6.15 0.7214499999999999 0.0
6.25 1.757 0.0
5.75 16.07105 0.0
5.85 14.01875 0.0
5.95 9.67225 0.0

7.05 1.42005 0.0
7.15 1.28935 0.0
7.25 0.9538 0.0
6.75 16.9419 0.0
6.85 14.866399999999999 0.0
6.95 11.14115 0.0

8.05 2.24665 0.0
8.15 1.9667 0.0
8.25 1.38855 0.0
7.75 18.0311 0.0
7.85 15.84075 0.0
7.95 11.592150000000002 0.0

9.05 1.7608 0.0
9.15 1.55115 0.0
9.25 1.107 0.0
8.75 17.64725 0.0
8.85 15.507850000000001 0.0
8.95 11.2276 0.0



==> resources/plots/streaming/client_scalability/sdnn_client_scalability.dat <==
0.125 0.056 0.0
-0.125 0.121 0.0

1.125 0.238 0.0
0.875 0.452 0.0

2.125 0.427 0.0
1.875 0.81 0.0

3.125 0.607 0.0
2.875 1.138 0.0

4.125 1.009 0.0
3.875 2.228 0.0

5.125 1.908 0.0
4.875 3.556 0.0

6.125 2.864 0.0
5.875 5.35 0.0

7.125 3.868 0.0
6.875 7.822 0.0

8.125 4.84 0.0
7.875 14.112 0.0

9.125 5.772 0.0
8.875 21.347 0.0



==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v0/batch_processing_times.csv <==
0 0.5190000534057617
1 0.14499998092651367
2 0.11300015449523926
3 0.09300017356872559
4 0.06999993324279785
5 0.08900022506713867
6 0.05200004577636719
7 0.051000118255615234
8 0.06000018119812012
9 0.0410001277923584
10 0.03900003433227539
11 0.039999961853027344
12 0.054000139236450195
13 0.0410001277923584
14 0.03900003433227539
15 0.042999982833862305
16 0.06100010871887207
17 0.037000179290771484
18 0.03800010681152344
19 0.057000160217285156
20 0.037999868392944336
21 0.03399991989135742
22 0.056999921798706055
23 0.032000064849853516
24 0.03299999237060547
25 0.04699993133544922
26 0.04399991035461426
27 0.03099989891052246
28 0.03399991989135742
29 0.039999961853027344
30 0.03399991989135742
31 0.03099989891052246
32 0.0409998893737793
33 0.03299999237060547
34 0.03299999237060547
35 0.05099987983703613
36 0.031999826431274414
37 0.03600001335144043
38 0.037999868392944336
39 0.03299999237060547
40 0.06599998474121094
41 0.03699994087219238
42 0.11900019645690918
43 0.03299999237060547
44 0.039999961853027344
45 0.053999900817871094
46 0.03099989891052246
47 0.031999826431274414
48 0.03399991989135742
49 0.0559999942779541
50 0.039999961853027344
51 0.04200005531311035
52 0.03099989891052246
53 0.05099987983703613
54 0.042999982833862305
55 0.028999805450439453
56 0.03600001335144043
57 0.039999961853027344
58 0.0279998779296875
59 0.04500007629394531
60 0.031000137329101562
61 0.03900003433227539
62 0.031000137329101562
63 0.032000064849853516
64 0.03600001335144043
65 0.029000043869018555
66 0.0279998779296875
67 0.03600001335144043
68 0.0280001163482666
69 0.03800010681152344
70 0.026999950408935547
71 0.029999971389770508
72 0.03600001335144043
73 0.0280001163482666
74 0.034999847412109375
75 0.028999805450439453
76 0.04399991035461426
77 0.03500008583068848
78 0.042999982833862305
79 0.03400015830993652
80 0.054000139236450195
81 0.03400015830993652
82 0.03500008583068848
83 0.031000137329101562
84 0.03500008583068848
85 0.026999950408935547
86 0.05899977684020996
87 0.029000043869018555
88 0.03400015830993652
89 0.026999950408935547
90 0.03399991989135742
91 0.03299999237060547
92 0.034999847412109375
93 0.031999826431274414
94 0.034999847412109375
95 0.029000043869018555
96 0.03900003433227539
97 0.02500009536743164
98 0.03400015830993652
99 0.03400015830993652
100 0.03500008583068848
101 0.0280001163482666
102 0.03500008583068848
103 0.025999784469604492
104 0.034999847412109375
105 0.025999784469604492
106 0.03399991989135742
107 0.03299999237060547
108 0.03299999237060547
109 0.0279998779296875
110 0.03399991989135742
111 0.05099987983703613
112 0.02700018882751465
113 0.03800010681152344
114 0.0279998779296875
115 0.03500008583068848
116 0.026999950408935547
117 0.03099989891052246
118 0.029999971389770508
119 0.032000064849853516
120 0.04200005531311035
121 0.029000043869018555
122 0.03600001335144043
123 0.051999807357788086
124 0.031000137329101562
125 0.026000022888183594
126 0.03600001335144043
127 0.03400015830993652
128 0.029999971389770508
129 0.032000064849853516
130 0.029999971389770508
131 0.029999971389770508
132 0.03299999237060547
133 0.026999950408935547
134 0.029999971389770508
135 0.02499985694885254
136 0.032000064849853516
137 0.031999826431274414
138 0.02499985694885254
139 0.03400015830993652
140 0.026999950408935547
141 0.029999971389770508
142 0.034999847412109375
143 0.026000022888183594
144 0.03299999237060547
145 0.026000022888183594
146 0.029000043869018555
147 0.03299999237060547
148 0.0279998779296875
149 0.06599998474121094
150 0.02499985694885254
151 0.029999971389770508
152 0.03500008583068848
153 0.026999950408935547
154 0.03699994087219238
155 0.03699994087219238
156 0.02499985694885254
157 0.03299999237060547
158 0.026999950408935547
159 0.04199981689453125
160 0.026999950408935547
161 0.025999784469604492
162 0.03099989891052246
163 0.0279998779296875
164 0.028999805450439453
165 0.029999971389770508
166 0.025999784469604492
167 0.03399991989135742
168 0.026999950408935547
169 0.0409998893737793
170 0.025999784469604492
171 0.025999784469604492
172 0.03099989891052246
173 0.029999971389770508
174 0.0279998779296875
175 0.03600001335144043
176 0.02499985694885254
177 0.03299999237060547
178 0.046000003814697266
179 0.025999784469604492
180 0.02499985694885254
181 0.03099989891052246
182 0.02499985694885254
183 0.026999950408935547
184 0.032000064849853516

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.04 0.06
0.32 0.11 0.08
0.27 0.11 0.08
0.23 0.10 0.08
0.19 0.10 0.08
0.16 0.09 0.08
0.14 0.09 0.08
0.12 0.09 0.08
0.10 0.08 0.08
0.08 0.08 0.08
0.07 0.08 0.07
0.06 0.07 0.07
0.05 0.07 0.07
0.04 0.07 0.07
0.03 0.07 0.07
0.03 0.06 0.07
0.02 0.06 0.07
0.02 0.06 0.07
0.02 0.06 0.07
0.01 0.05 0.07
0.01 0.05 0.06
0.01 0.05 0.06
0.01 0.05 0.06
   0 0.05 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.03 0.06
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v0/spark_avg_processing_times.csv <==
49

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v1/batch_processing_times.csv <==
0 0.47300004959106445
1 0.13499999046325684
2 0.09500002861022949
3 0.08699989318847656
4 0.0709998607635498
5 0.08699989318847656
6 0.04500007629394531
7 0.040000200271606445
8 0.05800008773803711
9 0.039999961853027344
10 0.0409998893737793
11 0.039999961853027344
12 0.05800008773803711
13 0.03900003433227539
14 0.039999961853027344
15 0.04900002479553223
16 0.03600001335144043
17 0.03699994087219238
18 0.03399991989135742
19 0.042999982833862305
20 0.04999995231628418
21 0.03299999237060547
22 0.05799984931945801
23 0.03399991989135742
24 0.03299999237060547
25 0.03399991989135742
26 0.03899979591369629
27 0.03500008583068848
28 0.037999868392944336
29 0.04699993133544922
30 0.0409998893737793
31 0.03399991989135742
32 0.039999961853027344
33 0.03299999237060547
34 0.03600001335144043
35 0.039999961853027344
36 0.031999826431274414
37 0.14100003242492676
38 0.031000137329101562
39 0.03299999237060547
40 0.037999868392944336
41 0.031999826431274414
42 0.04199981689453125
43 0.0409998893737793
44 0.031999826431274414
45 0.03600001335144043
46 0.03699994087219238
47 0.03099989891052246
48 0.031999826431274414
49 0.037000179290771484
50 0.039999961853027344
51 0.039999961853027344
52 0.04200005531311035
53 0.029000043869018555
54 0.031000137329101562
55 0.03299999237060547
56 0.03900003433227539
57 0.0280001163482666
58 0.03800010681152344
59 0.029000043869018555
60 0.03500008583068848
61 0.03800010681152344
62 0.0280001163482666
63 0.051000118255615234
64 0.03600001335144043
65 0.0280001163482666
66 0.029999971389770508
67 0.039999961853027344
68 0.0280001163482666
69 0.0280001163482666
70 0.05099987983703613
71 0.03900003433227539
72 0.04200005531311035
73 0.025999784469604492
74 0.03600001335144043
75 0.026999950408935547
76 0.026999950408935547
77 0.03800010681152344
78 0.0410001277923584
79 0.029000043869018555
80 0.03600001335144043
81 0.026999950408935547
82 0.0280001163482666
83 0.03600001335144043
84 0.029000043869018555
85 0.026999950408935547
86 0.03299999237060547
87 0.03400015830993652
88 0.026000022888183594
89 0.03699994087219238
90 0.0280001163482666
91 0.0280001163482666
92 0.03500008583068848
93 0.031000137329101562
94 0.0280001163482666
95 0.03400015830993652
96 0.029000043869018555
97 0.03800010681152344
98 0.03800010681152344
99 0.026999950408935547
100 0.026999950408935547
101 0.03900003433227539
102 0.026999950408935547
103 0.03299999237060547
104 0.03299999237060547
105 0.04200005531311035
106 0.03399991989135742
107 0.034999847412109375
108 0.046000003814697266
109 0.025999784469604492
110 0.03400015830993652
111 0.03400015830993652
112 0.029999971389770508
113 0.02499985694885254
114 0.02499985694885254
115 0.03899979591369629
116 0.026999950408935547
117 0.026999950408935547
118 0.046000003814697266
119 0.026999950408935547
120 0.0279998779296875
121 0.034999847412109375
122 0.045999765396118164
123 0.026999950408935547
124 0.026999950408935547
125 0.03099989891052246
126 0.025999784469604492
127 0.026999950408935547
128 0.042999982833862305
129 0.02499985694885254
130 0.0279998779296875
131 0.026000022888183594
132 0.032000064849853516
133 0.0279998779296875
134 0.026000022888183594
135 0.03900003433227539
136 0.026000022888183594
137 0.026999950408935547
138 0.04999995231628418
139 0.02500009536743164
140 0.03600001335144043
141 0.0280001163482666
142 0.0280001163482666
143 0.026000022888183594
144 0.031000137329101562
145 0.026000022888183594
146 0.02500009536743164
147 0.04700016975402832
148 0.026999950408935547
149 0.026000022888183594
150 0.0280001163482666
151 0.03899979591369629
152 0.02500009536743164
153 0.0280001163482666
154 0.03600001335144043
155 0.03600001335144043
156 0.0280001163482666
157 0.042999982833862305
158 0.0280001163482666
159 0.02500009536743164
160 0.028999805450439453
161 0.028999805450439453
162 0.0279998779296875
163 0.02500009536743164
164 0.03299999237060547
165 0.028999805450439453
166 0.02499985694885254
167 0.04399991035461426
168 0.025999784469604492
169 0.023999929428100586
170 0.02499985694885254
171 0.032000064849853516
172 0.03600001335144043
173 0.02499985694885254
174 0.04200005531311035
175 0.0279998779296875
176 0.06699991226196289
177 0.025999784469604492
178 0.06099987030029297
179 0.0279998779296875
180 0.02499985694885254
181 0.03299999237060547

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.22 0.05 0.02
0.19 0.05 0.01
0.16 0.04 0.01
0.13 0.04 0.01
0.11 0.04 0.01
0.09 0.04 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.08 0.03 0.01
0.07 0.03    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v1/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v2/batch_processing_times.csv <==
0 0.5139999389648438
1 0.09099984169006348
2 0.10800004005432129
3 0.06799983978271484
4 0.051000118255615234
5 0.05799984931945801
6 0.0559999942779541
7 0.06299996376037598
8 0.039999961853027344
9 0.039999961853027344
10 0.059999942779541016
11 0.039999961853027344
12 0.03699994087219238
13 0.054000139236450195
14 0.03699994087219238
15 0.039999961853027344
16 0.039999961853027344
17 0.03600001335144043
18 0.04400014877319336
19 0.03399991989135742
20 0.03900003433227539
21 0.08299994468688965
22 0.05900001525878906
23 0.05099987983703613
24 0.037999868392944336
25 0.03299999237060547
26 0.039999961853027344
27 0.037999868392944336
28 0.04399991035461426
29 0.032000064849853516
30 0.04900002479553223
31 0.054000139236450195
32 0.034999847412109375
33 0.06699991226196289
34 0.032000064849853516
35 0.03699994087219238
36 0.028999805450439453
37 0.04399991035461426
38 0.03099989891052246
39 0.053999900817871094
40 0.04399991035461426
41 0.04199981689453125
42 0.03299999237060547
43 0.037999868392944336
44 0.03099989891052246
45 0.0559999942779541
46 0.031999826431274414
47 0.03899979591369629
48 0.029000043869018555
49 0.037000179290771484
50 0.029999971389770508
51 0.039999961853027344
52 0.05200004577636719
53 0.031000137329101562
54 0.03900003433227539
55 0.03900003433227539
56 0.03299999237060547
57 0.03500008583068848
58 0.031000137329101562
59 0.03299999237060547
60 0.032000064849853516
61 0.03600001335144043
62 0.034999847412109375
63 0.031000137329101562
64 0.037000179290771484
65 0.03299999237060547
66 0.07500004768371582
67 0.032000064849853516
68 0.03900003433227539
69 0.03900003433227539
70 0.03400015830993652
71 0.029999971389770508
72 0.03400015830993652
73 0.026999950408935547
74 0.03299999237060547
75 0.029999971389770508
76 0.04200005531311035
77 0.029000043869018555
78 0.0280001163482666
79 0.03500008583068848
80 0.031999826431274414
81 0.031000137329101562
82 0.03299999237060547
83 0.026999950408935547
84 0.039999961853027344
85 0.03400015830993652
86 0.026999950408935547
87 0.026999950408935547
88 0.03099989891052246
89 0.037000179290771484
90 0.046000003814697266
91 0.04399991035461426
92 0.0280001163482666
93 0.026999950408935547
94 0.04400014877319336
95 0.026999950408935547
96 0.026000022888183594
97 0.026000022888183594
98 0.04500007629394531
99 0.026999950408935547
100 0.031000137329101562
101 0.03400015830993652
102 0.025999784469604492
103 0.05299997329711914
104 0.02700018882751465
105 0.09999990463256836
106 0.026999950408935547
107 0.0279998779296875
108 0.03899979591369629
109 0.03299999237060547
110 0.029999971389770508
111 0.031999826431274414
112 0.0279998779296875
113 0.026999950408935547
114 0.029999971389770508
115 0.026000022888183594
116 0.026999950408935547
117 0.05299997329711914
118 0.029999971389770508
119 0.025999784469604492
120 0.03800010681152344
121 0.029999971389770508
122 0.026999950408935547
123 0.03299999237060547
124 0.026999950408935547
125 0.0280001163482666
126 0.03500008583068848
127 0.026000022888183594
128 0.026999950408935547
129 0.03299999237060547
130 0.02500009536743164
131 0.026000022888183594
132 0.031000137329101562
133 0.02500009536743164
134 0.026999950408935547
135 0.03400015830993652
136 0.02500009536743164
137 0.037000179290771484
138 0.026999950408935547
139 0.07399988174438477
140 0.02499985694885254
141 0.0559999942779541
142 0.029999971389770508
143 0.05200004577636719
144 0.02500009536743164
145 0.02500009536743164
146 0.03399991989135742
147 0.026000022888183594
148 0.03299999237060547
149 0.0280001163482666
150 0.026999950408935547
151 0.029999971389770508
152 0.02500009536743164
153 0.03299999237060547
154 0.025999784469604492
155 0.025999784469604492
156 0.026999950408935547
157 0.02500009536743164
158 0.03099989891052246
159 0.02500009536743164
160 0.03500008583068848
161 0.025999784469604492
162 0.025999784469604492
163 0.03299999237060547
164 0.034999847412109375
165 0.028999805450439453
166 0.025999784469604492
167 0.03699994087219238
168 0.023999929428100586
169 0.025999784469604492
170 0.0279998779296875
171 0.025999784469604492
172 0.031999826431274414
173 0.028999805450439453
174 0.04999995231628418
175 0.031999826431274414
176 0.05200004577636719
177 0.026999950408935547
178 0.039999961853027344
179 0.034999847412109375
180 0.025999784469604492
181 0.03299999237060547

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.14 0.03 0.01
0.34 0.08 0.03
0.43 0.11 0.04
0.44 0.12 0.04
0.67 0.18 0.06
0.56 0.18 0.06
0.48 0.17 0.06
0.40 0.16 0.06
0.34 0.16 0.06
0.29 0.15 0.06
0.32 0.16 0.06
0.27 0.16 0.06
0.23 0.15 0.06
0.19 0.15 0.06
0.16 0.14 0.06
0.14 0.14 0.06
0.34 0.18 0.07
0.28 0.17 0.07
0.24 0.17 0.07
0.20 0.16 0.07
0.17 0.16 0.07
0.14 0.15 0.07
0.12 0.14 0.07
0.10 0.14 0.07
0.09 0.14 0.06
0.07 0.13 0.06
0.06 0.13 0.06
0.05 0.12 0.06
0.04 0.12 0.06
0.04 0.11 0.06
0.03 0.11 0.06
0.02 0.10 0.06
0.02 0.10 0.06
0.02 0.10 0.06
0.01 0.09 0.05
0.01 0.09 0.05
0.01 0.08 0.05
0.01 0.08 0.05
0.01 0.08 0.05
   0 0.08 0.05
   0 0.07 0.05
   0 0.07 0.05
   0 0.07 0.05
   0 0.06 0.05
   0 0.06 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.04 0.04
   0 0.04 0.04
   0 0.04 0.04
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v2/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v3/batch_processing_times.csv <==
0 0.48000001907348633
1 0.09999990463256836
2 0.09100008010864258
3 0.09599995613098145
4 0.07399988174438477
5 0.06599998474121094
6 0.0839998722076416
7 0.06099987030029297
8 0.046000003814697266
9 0.06700015068054199
10 0.03900003433227539
11 0.0410001277923584
12 0.03900003433227539
13 0.0840001106262207
14 0.03800010681152344
15 0.059999942779541016
16 0.042999982833862305
17 0.03600001335144043
18 0.03500008583068848
19 0.04400014877319336
20 0.03500008583068848
21 0.04900002479553223
22 0.04900002479553223
23 0.0559999942779541
24 0.03399991989135742
25 0.042999982833862305
26 0.03399991989135742
27 0.03600001335144043
28 0.04699993133544922
29 0.032000064849853516
30 0.031999826431274414
31 0.04500007629394531
32 0.037999868392944336
33 0.03299999237060547
34 0.042999982833862305
35 0.046000003814697266
36 0.031999826431274414
37 0.03899979591369629
38 0.03099989891052246
39 0.03099989891052246
40 0.03900003433227539
41 0.037999868392944336
42 0.03099989891052246
43 0.0409998893737793
44 0.029999971389770508
45 0.04399991035461426
46 0.03299999237060547
47 0.06999993324279785
48 0.037000179290771484
49 0.06299996376037598
50 0.029999971389770508
51 0.07999992370605469
52 0.042999982833862305
53 0.04900002479553223
54 0.0410001277923584
55 0.03400015830993652
56 0.03800010681152344
57 0.029999971389770508
58 0.039999961853027344
59 0.06599998474121094
60 0.029000043869018555
61 0.03900003433227539
62 0.032000064849853516
63 0.039999961853027344
64 0.03500008583068848
65 0.03800010681152344
66 0.03699994087219238
67 0.029999971389770508
68 0.03400015830993652
69 0.03299999237060547
70 0.03299999237060547
71 0.0279998779296875
72 0.03400015830993652
73 0.029999971389770508
74 0.031000137329101562
75 0.03900003433227539
76 0.029999971389770508
77 0.029000043869018555
78 0.03399991989135742
79 0.0280001163482666
80 0.029999971389770508
81 0.029000043869018555
82 0.03399991989135742
83 0.04200005531311035
84 0.06099987030029297
85 0.03099989891052246
86 0.04900002479553223
87 0.03600001335144043
88 0.03600001335144043
89 0.028999805450439453
90 0.03399991989135742
91 0.0280001163482666
92 0.03500008583068848
93 0.032000064849853516
94 0.032000064849853516
95 0.03299999237060547
96 0.042999982833862305
97 0.037000179290771484
98 0.03600001335144043
99 0.026999950408935547
100 0.03699994087219238
101 0.03600001335144043
102 0.03399991989135742
103 0.026999950408935547
104 0.051000118255615234
105 0.03299999237060547
106 0.03299999237060547
107 0.026999950408935547
108 0.03500008583068848
109 0.03299999237060547
110 0.03500008583068848
111 0.0280001163482666
112 0.03299999237060547
113 0.03400015830993652
114 0.03299999237060547
115 0.03600001335144043
116 0.026999950408935547
117 0.031999826431274414
118 0.029999971389770508
119 0.034999847412109375
120 0.029999971389770508
121 0.029999971389770508
122 0.029999971389770508
123 0.031000137329101562
124 0.028999805450439453
125 0.031000137329101562
126 0.031000137329101562
127 0.03899979591369629
128 0.032000064849853516
129 0.03400015830993652
130 0.031000137329101562
131 0.03400015830993652
132 0.03299999237060547
133 0.0280001163482666
134 0.029999971389770508
135 0.03099989891052246
136 0.029999971389770508
137 0.028999805450439453
138 0.029999971389770508
139 0.0280001163482666
140 0.029000043869018555
141 0.031000137329101562
142 0.032000064849853516
143 0.029999971389770508
144 0.029000043869018555
145 0.051000118255615234
146 0.07400012016296387
147 0.0280001163482666
148 0.029000043869018555
149 0.029000043869018555
150 0.031999826431274414
151 0.03600001335144043
152 0.02700018882751465
153 0.03099989891052246
154 0.034999847412109375
155 0.029999971389770508
156 0.029999971389770508
157 0.0410001277923584
158 0.029999971389770508
159 0.04399991035461426
160 0.03299999237060547
161 0.03099989891052246
162 0.0409998893737793
163 0.029999971389770508
164 0.025999784469604492
165 0.029999971389770508
166 0.0279998779296875
167 0.03600001335144043
168 0.026999950408935547
169 0.03099989891052246
170 0.026999950408935547
171 0.03600001335144043
172 0.0279998779296875
173 0.03899979591369629
174 0.02499985694885254
175 0.03399991989135742
176 0.0279998779296875
177 0.028999805450439453
178 0.0279998779296875
179 0.028999805450439453
180 0.025999784469604492
181 0.028999805450439453
182 0.0279998779296875
183 0.028999805450439453
184 0.028999805450439453

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.29 0.06 0.02
0.25 0.06 0.02
0.21 0.06 0.02
0.18 0.06 0.02
0.15 0.05 0.02
0.13 0.05 0.02
0.11 0.05 0.02
0.09 0.05 0.01
0.08 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03 0.01
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.13 0.03 0.01
0.11 0.03 0.01
0.09 0.03 0.01
0.08 0.03 0.01
0.06 0.03    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v3/spark_avg_processing_times.csv <==
49

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v4/batch_processing_times.csv <==
0 0.48599982261657715
1 0.08799982070922852
2 0.09299993515014648
3 0.09800004959106445
4 0.06200003623962402
5 0.07500004768371582
6 0.0709998607635498
7 0.06100010871887207
8 0.0410001277923584
9 0.06599998474121094
10 0.039999961853027344
11 0.039999961853027344
12 0.03800010681152344
13 0.05900001525878906
14 0.039999961853027344
15 0.039999961853027344
16 0.05900001525878906
17 0.04799985885620117
18 0.03299999237060547
19 0.059999942779541016
20 0.03500008583068848
21 0.039999961853027344
22 0.05799984931945801
23 0.04200005531311035
24 0.1119999885559082
25 0.03900003433227539
26 0.03299999237060547
27 0.03300023078918457
28 0.05799984931945801
29 0.03399991989135742
30 0.03099989891052246
31 0.046000003814697266
32 0.03500008583068848
33 0.03400015830993652
34 0.03900003433227539
35 0.04200005531311035
36 0.029999971389770508
37 0.03800010681152344
38 0.03099989891052246
39 0.03299999237060547
40 0.04500007629394531
41 0.032000064849853516
42 0.048999786376953125
43 0.03400015830993652
44 0.03500008583068848
45 0.08100008964538574
46 0.029999971389770508
47 0.03500008583068848
48 0.03400015830993652
49 0.03800010681152344
50 0.042999982833862305
51 0.029000043869018555
52 0.031000137329101562
53 0.05899977684020996
54 0.0410001277923584
55 0.037000179290771484
56 0.031000137329101562
57 0.03500008583068848
58 0.029999971389770508
59 0.029000043869018555
60 0.031000137329101562
61 0.057000160217285156
62 0.03400015830993652
63 0.04900002479553223
64 0.03600001335144043
65 0.042999982833862305
66 0.03699994087219238
67 0.03899979591369629
68 0.03299999237060547
69 0.029999971389770508
70 0.03500008583068848
71 0.0280001163482666
72 0.031000137329101562
73 0.0280001163482666
74 0.03299999237060547
75 0.0280001163482666
76 0.03400015830993652
77 0.026999950408935547
78 0.03500008583068848
79 0.026999950408935547
80 0.031000137329101562
81 0.026999950408935547
82 0.03400015830993652
83 0.03299999237060547
84 0.03299999237060547
85 0.03500008583068848
86 0.029999971389770508
87 0.03099989891052246
88 0.03900003433227539
89 0.03600001335144043
90 0.042999982833862305
91 0.04900002479553223
92 0.03400015830993652
93 0.031000137329101562
94 0.03600001335144043
95 0.03299999237060547
96 0.06400012969970703
97 0.03500008583068848
98 0.042999982833862305
99 0.03400015830993652
100 0.03299999237060547
101 0.037000179290771484
102 0.029000043869018555
103 0.029999971389770508
104 0.053999900817871094
105 0.031000137329101562
106 0.03400015830993652
107 0.03299999237060547
108 0.03299999237060547
109 0.03299999237060547
110 0.032000064849853516
111 0.039999961853027344
112 0.03800010681152344
113 0.03299999237060547
114 0.03299999237060547
115 0.03299999237060547
116 0.03299999237060547
117 0.034999847412109375
118 0.031999826431274414
119 0.03399991989135742
120 0.03699994087219238
121 0.03399991989135742
122 0.03400015830993652
123 0.03399991989135742
124 0.031000137329101562
125 0.031999826431274414
126 0.029999971389770508
127 0.031000137329101562
128 0.031999826431274414
129 0.032000064849853516
130 0.03400015830993652
131 0.09500002861022949
132 0.025999784469604492
133 0.0409998893737793
134 0.03399991989135742
135 0.039999961853027344
136 0.026999950408935547
137 0.029999971389770508
138 0.05099987983703613
139 0.025999784469604492
140 0.03900003433227539
141 0.026000022888183594
142 0.028999805450439453
143 0.04199981689453125
144 0.03299999237060547
145 0.025999784469604492
146 0.031999826431274414
147 0.025999784469604492
148 0.03299999237060547
149 0.025999784469604492
150 0.04900002479553223
151 0.028999805450439453
152 0.02499985694885254
153 0.03099989891052246
154 0.025999784469604492
155 0.037999868392944336
156 0.0279998779296875
157 0.039999961853027344
158 0.025999784469604492
159 0.02499985694885254
160 0.03399991989135742
161 0.02499985694885254
162 0.025999784469604492
163 0.03600001335144043
164 0.039999961853027344
165 0.031999826431274414
166 0.059999942779541016
167 0.0279998779296875
168 0.09599995613098145
169 0.02499985694885254
170 0.04800009727478027
171 0.026000022888183594
172 0.032000064849853516
173 0.02499985694885254
174 0.025999784469604492
175 0.03699994087219238
176 0.028999805450439453
177 0.026999950408935547
178 0.03299999237060547
179 0.0279998779296875
180 0.03299999237060547
181 0.028999805450439453

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.56 0.12 0.04
0.47 0.11 0.04
0.40 0.11 0.04
0.34 0.10 0.03
0.29 0.10 0.03
0.24 0.10 0.03
0.20 0.09 0.03
0.17 0.09 0.03
0.15 0.09 0.03
0.12 0.08 0.03
0.10 0.08 0.03
0.09 0.08 0.03
0.07 0.07 0.03
0.06 0.07 0.02
0.05 0.07 0.02
0.04 0.06 0.02
0.04 0.06 0.02
0.03 0.06 0.02
0.02 0.06 0.02
0.02 0.05 0.02
0.02 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.02
0.01 0.04 0.01
0.01 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
0.07 0.04 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.12 0.03 0.01
0.10 0.03 0.01
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_1424_v4/spark_avg_processing_times.csv <==
50

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v0/batch_processing_times.csv <==
0 0.4479999542236328
1 0.08700013160705566
2 0.07000017166137695
3 0.10300016403198242
4 0.0709998607635498
5 0.06099987030029297
6 0.056999921798706055
7 0.04999995231628418
8 0.04700016975402832
9 0.03600001335144043
10 0.05799984931945801
11 0.03699994087219238
12 0.0409998893737793
13 0.0559999942779541
14 0.04699993133544922
15 0.057000160217285156
16 0.05200004577636719
17 0.04399991035461426
18 0.05200004577636719
19 0.06299996376037598
20 0.03500008583068848
21 0.07500004768371582
22 0.029999971389770508
23 0.056999921798706055
24 0.03299999237060547
25 0.07999992370605469
26 0.0279998779296875
27 0.06500005722045898
28 0.051999807357788086
29 0.12599992752075195
30 0.0279998779296875
31 0.0279998779296875
32 0.032000064849853516
33 0.034999847412109375
34 0.05099987983703613
35 0.03600001335144043
36 0.03600001335144043
37 0.03800010681152344
38 0.03399991989135742
39 0.03099989891052246
40 0.028999805450439453
41 0.028999805450439453
42 0.04799985885620117
43 0.0279998779296875
44 0.03800010681152344
45 0.034999847412109375
46 0.029999971389770508
47 0.0279998779296875
48 0.04900002479553223
49 0.026999950408935547
50 0.04400014877319336
51 0.03399991989135742
52 0.026000022888183594
53 0.0279998779296875
54 0.03699994087219238
55 0.028999805450439453
56 0.029000043869018555
57 0.03600001335144043
58 0.02500009536743164
59 0.029000043869018555
60 0.02500009536743164
61 0.031000137329101562
62 0.026000022888183594
63 0.026999950408935547
64 0.03600001335144043
65 0.024000167846679688
66 0.026000022888183594
67 0.029000043869018555
68 0.02500009536743164
69 0.026000022888183594
70 0.05500006675720215
71 0.024000167846679688
72 0.024000167846679688
73 0.031000137329101562
74 0.029999971389770508
75 0.02500009536743164
76 0.029000043869018555
77 0.02500009536743164
78 0.023000001907348633
79 0.029999971389770508
80 0.024000167846679688
81 0.026000022888183594
82 0.029999971389770508
83 0.026000022888183594
84 0.024000167846679688
85 0.029000043869018555
86 0.0279998779296875
87 0.023000001907348633
88 0.029999971389770508
89 0.031999826431274414
90 0.02500009536743164
91 0.03600001335144043
92 0.023000001907348633
93 0.04799985885620117
94 0.024000167846679688
95 0.06500005722045898
96 0.0280001163482666
97 0.05900001525878906
98 0.023000001907348633
99 0.029000043869018555
100 0.05200004577636719
101 0.023000001907348633
102 0.0280001163482666
103 0.023000001907348633
104 0.023000001907348633
105 0.029999971389770508
106 0.039999961853027344
107 0.023999929428100586
108 0.03099989891052246
109 0.023000001907348633
110 0.023999929428100586
111 0.031999826431274414
112 0.021999835968017578
113 0.02200007438659668
114 0.04399991035461426
115 0.029999971389770508
116 0.026999950408935547
117 0.03299999237060547
118 0.024000167846679688
119 0.02500009536743164
120 0.032000064849853516
121 0.024000167846679688
122 0.04199981689453125
123 0.031000137329101562
124 0.02500009536743164
125 0.023000001907348633
126 0.029999971389770508
127 0.024000167846679688
128 0.02500009536743164
129 0.031000137329101562
130 0.026999950408935547
131 0.023000001907348633
132 0.029999971389770508
133 0.023000001907348633
134 0.023999929428100586
135 0.029999971389770508
136 0.023000001907348633
137 0.024000167846679688
138 0.029999971389770508
139 0.02200007438659668
140 0.026999950408935547
141 0.029000043869018555
142 0.023000001907348633
143 0.024000167846679688
144 0.029999971389770508
145 0.023000001907348633
146 0.023000001907348633
147 0.031999826431274414
148 0.020999908447265625
149 0.023000001907348633
150 0.029999971389770508
151 0.023000001907348633
152 0.023000001907348633
153 0.028999805450439453
154 0.023000001907348633
155 0.028999805450439453
156 0.0279998779296875
157 0.023000001907348633
158 0.021999835968017578
159 0.0280001163482666
160 0.023000001907348633
161 0.023000001907348633
162 0.029999971389770508
163 0.023000001907348633
164 0.034999847412109375
165 0.0279998779296875
166 0.021999835968017578
167 0.03800010681152344
168 0.023999929428100586
169 0.04200005531311035
170 0.0279998779296875
171 0.04200005531311035
172 0.023999929428100586
173 0.053999900817871094
174 0.02499985694885254
175 0.06499981880187988
176 0.021999835968017578
177 0.023000001907348633
178 0.029000043869018555

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.03 0.01
0.12 0.03 0.01
0.10 0.03 0.01
0.09 0.03 0.01
0.07 0.03 0.01
0.06 0.03 0.01
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.09 0.03 0.01
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.08 0.03 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.15 0.03 0.01
0.12 0.03 0.01
0.10 0.03 0.01
0.09 0.03 0.01
0.07 0.03 0.01
0.06 0.03 0.01
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v0/spark_avg_processing_times.csv <==
45

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v1/batch_processing_times.csv <==
0 0.44300007820129395
1 0.0840001106262207
2 0.07800006866455078
3 0.08699989318847656
4 0.09800004959106445
5 0.06099987030029297
6 0.06099987030029297
7 0.053999900817871094
8 0.04700016975402832
9 0.03600001335144043
10 0.054000139236450195
11 0.03600001335144043
12 0.03699994087219238
13 0.03699994087219238
14 0.046000003814697266
15 0.03699994087219238
16 0.03299999237060547
17 0.03699994087219238
18 0.04900002479553223
19 0.03699994087219238
20 0.032000064849853516
21 0.08500003814697266
22 0.03500008583068848
23 0.039999961853027344
24 0.053999900817871094
25 0.04399991035461426
26 0.0279998779296875
27 0.03000020980834961
28 0.039999961853027344
29 0.029000043869018555
30 0.06099987030029297
31 0.03699994087219238
32 0.05500006675720215
33 0.03800010681152344
34 0.06999993324279785
35 0.039999961853027344
36 0.031999826431274414
37 0.05200004577636719
38 0.03299999237060547
39 0.06999993324279785
40 0.031000137329101562
41 0.031000137329101562
42 0.03299999237060547
43 0.026999950408935547
44 0.029000043869018555
45 0.034999847412109375
46 0.026999950408935547
47 0.04500007629394531
48 0.0280001163482666
49 0.0279998779296875
50 0.048999786376953125
51 0.04799985885620117
52 0.026999950408935547
53 0.026999950408935547
54 0.029000043869018555
55 0.034999847412109375
56 0.026999950408935547
57 0.031999826431274414
58 0.031999826431274414
59 0.025999784469604492
60 0.03099989891052246
61 0.028999805450439453
62 0.03099989891052246
63 0.029999971389770508
64 0.026999950408935547
65 0.03099989891052246
66 0.054000139236450195
67 0.039999961853027344
68 0.02500009536743164
69 0.03600001335144043
70 0.025999784469604492
71 0.026999950408935547
72 0.031000137329101562
73 0.0279998779296875
74 0.029999971389770508
75 0.023999929428100586
76 0.029000043869018555
77 0.02500009536743164
78 0.0410001277923584
79 0.026000022888183594
80 0.029999971389770508
81 0.026999950408935547
82 0.032000064849853516
83 0.03400015830993652
84 0.037000179290771484
85 0.024000167846679688
86 0.029999971389770508
87 0.03899979591369629
88 0.031000137329101562
89 0.024000167846679688
90 0.032000064849853516
91 0.03900003433227539
92 0.029999971389770508
93 0.029000043869018555
94 0.026000022888183594
95 0.05299997329711914
96 0.024000167846679688
97 0.07299995422363281
98 0.024000167846679688
99 0.031000137329101562
100 0.024000167846679688
101 0.0410001277923584
102 0.03299999237060547
103 0.026999950408935547
104 0.03299999237060547
105 0.024000167846679688
106 0.029000043869018555
107 0.023000001907348633
108 0.03400015830993652
109 0.05299997329711914
110 0.028999805450439453
111 0.04999995231628418
112 0.026999950408935547
113 0.03699994087219238
114 0.029000043869018555
115 0.04900002479553223
116 0.023000001907348633
117 0.037000179290771484
118 0.0279998779296875
119 0.05099987983703613
120 0.023000001907348633
121 0.028999805450439453
122 0.024000167846679688
123 0.0280001163482666
124 0.02200007438659668
125 0.026000022888183594
126 0.026000022888183594
127 0.03900003433227539
128 0.03299999237060547
129 0.026000022888183594
130 0.026000022888183594
131 0.026000022888183594
132 0.024000167846679688
133 0.026999950408935547
134 0.03400015830993652
135 0.029000043869018555
136 0.023999929428100586
137 0.02500009536743164
138 0.024000167846679688
139 0.02499985694885254
140 0.024000167846679688
141 0.029000043869018555
142 0.026000022888183594
143 0.026999950408935547
144 0.02500009536743164
145 0.029999971389770508
146 0.023000001907348633
147 0.026999950408935547
148 0.025999784469604492
149 0.028999805450439453
150 0.023000001907348633
151 0.02499985694885254
152 0.025999784469604492
153 0.028999805450439453
154 0.02499985694885254
155 0.026999950408935547
156 0.023999929428100586
157 0.028999805450439453
158 0.02200007438659668
159 0.026999950408935547
160 0.02499985694885254
161 0.025999784469604492
162 0.023000001907348633
163 0.029999971389770508
164 0.023000001907348633
165 0.028999805450439453
166 0.02499985694885254
167 0.029999971389770508
168 0.023000001907348633
169 0.028999805450439453
170 0.023999929428100586
171 0.028999805450439453
172 0.02499985694885254
173 0.03500008583068848
174 0.026999950408935547
175 0.029999971389770508
176 0.02499985694885254
177 0.029999971389770508
178 0.026000022888183594
179 0.02499985694885254
180 0.023000001907348633
181 0.026999950408935547
182 0.023000001907348633
183 0.03399991989135742
184 0.02499985694885254

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.07 0.02
0.20 0.06 0.02
0.17 0.06 0.01
0.14 0.06 0.01
0.12 0.06 0.01
0.10 0.05 0.01
0.09 0.05 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05 0.01
0.04 0.04 0.01
0.04 0.04 0.01
0.03 0.04    0
0.02 0.04    0
0.02 0.04    0
0.18 0.07 0.01
0.31 0.10 0.02
0.26 0.09 0.02
0.62 0.17 0.05
0.93 0.25 0.07
0.94 0.28 0.08
0.80 0.27 0.08
1.32 0.39 0.13
1.19 0.39 0.13
1.01 0.38 0.13
1.42 0.48 0.16
1.43 0.52 0.18
1.21 0.50 0.18
1.02 0.48 0.18
0.87 0.47 0.17
0.73 0.45 0.17
0.62 0.44 0.17
0.52 0.42 0.17
0.44 0.41 0.17
0.45 0.41 0.17
0.38 0.40 0.17
0.32 0.38 0.17
0.43 0.40 0.18
0.36 0.39 0.17
0.31 0.38 0.17
0.26 0.36 0.17
0.22 0.35 0.17
0.18 0.34 0.17
0.16 0.33 0.16
0.13 0.32 0.16
0.11 0.31 0.16
0.09 0.29 0.16
0.08 0.28 0.16
0.07 0.27 0.15
0.06 0.26 0.15
0.05 0.26 0.15
0.04 0.25 0.15
0.03 0.24 0.15
0.03 0.23 0.14
0.02 0.22 0.14
0.02 0.21 0.14
0.02 0.21 0.14
0.01 0.20 0.14
0.01 0.19 0.13
0.01 0.19 0.13
0.01 0.18 0.13
   0 0.17 0.13
   0 0.17 0.13
   0 0.16 0.12
   0 0.15 0.12
   0 0.15 0.12
   0 0.14 0.12
   0 0.14 0.12
   0 0.13 0.11
   0 0.13 0.11
   0 0.12 0.11
   0 0.12 0.11
   0 0.11 0.11
   0 0.11 0.10
   0 0.11 0.10
   0 0.10 0.10
   0 0.10 0.10
   0 0.10 0.10
   0 0.09 0.10
0.08 0.10 0.10
0.07 0.10 0.10
0.06 0.10 0.10
0.05 0.09 0.09
0.04 0.09 0.09
0.03 0.09 0.09
0.03 0.08 0.09
0.02 0.08 0.09
0.02 0.08 0.09
0.02 0.07 0.09
0.01 0.07 0.08
0.01 0.07 0.08
0.01 0.06 0.08
0.01 0.06 0.08
   0 0.06 0.08
   0 0.06 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.06
   0 0.03 0.06
   0 0.03 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v1/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v2/batch_processing_times.csv <==
0 0.46000003814697266
1 0.07899999618530273
2 0.07000017166137695
3 0.11599993705749512
4 0.05500006675720215
5 0.054000139236450195
6 0.07700014114379883
7 0.04699993133544922
8 0.04800009727478027
9 0.05300021171569824
10 0.03600001335144043
11 0.046000003814697266
12 0.05299997329711914
13 0.03699994087219238
14 0.03400015830993652
15 0.051000118255615234
16 0.03699994087219238
17 0.056999921798706055
18 0.032000064849853516
19 0.032000064849853516
20 0.04500007629394531
21 0.03699994087219238
22 0.03500008583068848
23 0.0409998893737793
24 0.05799984931945801
25 0.046000003814697266
26 0.028999805450439453
27 0.029999971389770508
28 0.03699994087219238
29 0.037999868392944336
30 0.03899979591369629
31 0.029999971389770508
32 0.042999982833862305
33 0.03099989891052246
34 0.029999971389770508
35 0.034999847412109375
36 0.029999971389770508
37 0.04400014877319336
38 0.0279998779296875
39 0.03899979591369629
40 0.0279998779296875
41 0.03099989891052246
42 0.028999805450439453
43 0.028999805450439453
44 0.034999847412109375
45 0.028999805450439453
46 0.046000003814697266
47 0.029999971389770508
48 0.03399991989135742
49 0.02499985694885254
50 0.039999961853027344
51 0.029000043869018555
52 0.032000064849853516
53 0.0279998779296875
54 0.04199981689453125
55 0.03500008583068848
56 0.04200005531311035
57 0.026999950408935547
58 0.032000064849853516
59 0.026000022888183594
60 0.031000137329101562
61 0.03500008583068848
62 0.026999950408935547
63 0.03600001335144043
64 0.024000167846679688
65 0.029999971389770508
66 0.024000167846679688
67 0.03299999237060547
68 0.031000137329101562
69 0.026000022888183594
70 0.03400015830993652
71 0.056999921798706055
72 0.03400015830993652
73 0.0690000057220459
74 0.029999971389770508
75 0.05200004577636719
76 0.02500009536743164
77 0.032000064849853516
78 0.04700016975402832
79 0.029999971389770508
80 0.026999950408935547
81 0.03899979591369629
82 0.02500009536743164
83 0.031000137329101562
84 0.032000064849853516
85 0.029999971389770508
86 0.039999961853027344
87 0.03500008583068848
88 0.02500009536743164
89 0.037000179290771484
90 0.02499985694885254
91 0.042999982833862305
92 0.029999971389770508
93 0.026999950408935547
94 0.032000064849853516
95 0.02499985694885254
96 0.029999971389770508
97 0.026999950408935547
98 0.029000043869018555
99 0.026000022888183594
100 0.031000137329101562
101 0.03299999237060547
102 0.03099989891052246
103 0.029999971389770508
104 0.029999971389770508
105 0.02499985694885254
106 0.03299999237060547
107 0.023999929428100586
108 0.0279998779296875
109 0.023999929428100586
110 0.0279998779296875
111 0.02499985694885254
112 0.029999971389770508
113 0.023999929428100586
114 0.026999950408935547
115 0.037999868392944336
116 0.023999929428100586
117 0.029999971389770508
118 0.02499985694885254
119 0.03099989891052246
120 0.03899979591369629
121 0.03099989891052246
122 0.031000137329101562
123 0.02500009536743164
124 0.026999950408935547
125 0.07800006866455078
126 0.0280001163482666
127 0.03299999237060547
128 0.037000179290771484
129 0.0280001163482666
130 0.029000043869018555
131 0.023000001907348633
132 0.0280001163482666
133 0.02500009536743164
134 0.037000179290771484
135 0.0279998779296875
136 0.024000167846679688
137 0.0280001163482666
138 0.023000001907348633
139 0.0280001163482666
140 0.046000003814697266
141 0.02500009536743164
142 0.028999805450439453
143 0.024000167846679688
144 0.0280001163482666
145 0.040000200271606445
146 0.029000043869018555
147 0.04500007629394531
148 0.03600001335144043
149 0.03699994087219238
150 0.023000001907348633
151 0.05499982833862305
152 0.023000001907348633
153 0.034999847412109375
154 0.03099989891052246
155 0.05800008773803711
156 0.023000001907348633
157 0.037999868392944336
158 0.026999950408935547
159 0.02500009536743164
160 0.03899979591369629
161 0.025999784469604492
162 0.023000001907348633
163 0.037999868392944336
164 0.020999908447265625
165 0.023000001907348633
166 0.03099989891052246
167 0.023999929428100586
168 0.023999929428100586
169 0.037999868392944336
170 0.023000001907348633
171 0.025999784469604492
172 0.042999982833862305
173 0.023999929428100586
174 0.026999950408935547
175 0.02200007438659668
176 0.029999971389770508
177 0.023999929428100586
178 0.02200007438659668
179 0.03900003433227539
180 0.026999950408935547
181 0.026999950408935547
182 0.02499985694885254
183 0.048999786376953125
184 0.023000001907348633
185 0.023999929428100586

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.22 0.06 0.02
0.19 0.06 0.01
0.16 0.05 0.01
0.13 0.05 0.01
0.11 0.05 0.01
0.09 0.05 0.01
0.08 0.05 0.01
0.07 0.04 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v2/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v3/batch_processing_times.csv <==
0 0.45399999618530273
1 0.09099984169006348
2 0.0820000171661377
3 0.09999990463256836
4 0.09399986267089844
5 0.07500004768371582
6 0.06599998474121094
7 0.07699990272521973
8 0.04200005531311035
9 0.10800004005432129
10 0.03699994087219238
11 0.06399989128112793
12 0.03699994087219238
13 0.05500006675720215
14 0.037999868392944336
15 0.046000003814697266
16 0.04900002479553223
17 0.06499981880187988
18 0.06099987030029297
19 0.046000003814697266
20 0.029999971389770508
21 0.03699994087219238
22 0.029000043869018555
23 0.03099989891052246
24 0.042999982833862305
25 0.0279998779296875
26 0.03299999237060547
27 0.04199981689453125
28 0.029000043869018555
29 0.0279998779296875
30 0.03899979591369629
31 0.026999950408935547
32 0.03099989891052246
33 0.04399991035461426
34 0.029999971389770508
35 0.03699994087219238
36 0.03699994087219238
37 0.026999950408935547
38 0.0280001163482666
39 0.037000179290771484
40 0.028999805450439453
41 0.031000137329101562
42 0.03800010681152344
43 0.026000022888183594
44 0.026000022888183594
45 0.046000003814697266
46 0.025999784469604492
47 0.028999805450439453
48 0.03299999237060547
49 0.0410001277923584
50 0.03400015830993652
51 0.026000022888183594
52 0.02500009536743164
53 0.031000137329101562
54 0.0279998779296875
55 0.025999784469604492
56 0.031999826431274414
57 0.026000022888183594
58 0.032000064849853516
59 0.02500009536743164
60 0.032000064849853516
61 0.029999971389770508
62 0.02500009536743164
63 0.039999961853027344
64 0.0280001163482666
65 0.03099989891052246
66 0.02500009536743164
67 0.026999950408935547
68 0.031000137329101562
69 0.026999950408935547
70 0.029999971389770508
71 0.05500006675720215
72 0.03099989891052246
73 0.02500009536743164
74 0.031000137329101562
75 0.029000043869018555
76 0.02500009536743164
77 0.026999950408935547
78 0.026999950408935547
79 0.029999971389770508
80 0.023999929428100586
81 0.029999971389770508
82 0.023999929428100586
83 0.0280001163482666
84 0.029000043869018555
85 0.025999784469604492
86 0.06299996376037598
87 0.02499985694885254
88 0.03699994087219238
89 0.028999805450439453
90 0.04799985885620117
91 0.03299999237060547
92 0.04699993133544922
93 0.031000137329101562
94 0.026999950408935547
95 0.029000043869018555
96 0.026000022888183594
97 0.026000022888183594
98 0.031000137329101562
99 0.026000022888183594
100 0.03299999237060547
101 0.02500009536743164
102 0.029999971389770508
103 0.032000064849853516
104 0.032000064849853516
105 0.03900003433227539
106 0.03299999237060547
107 0.026000022888183594
108 0.0280001163482666
109 0.032000064849853516
110 0.029999971389770508
111 0.023000001907348633
112 0.0279998779296875
113 0.034999847412109375
114 0.03099989891052246
115 0.028999805450439453
116 0.04500007629394531
117 0.03099989891052246
118 0.03099989891052246
119 0.026000022888183594
120 0.0279998779296875
121 0.03299999237060547
122 0.03899979591369629
123 0.031000137329101562
124 0.039999961853027344
125 0.03600001335144043
126 0.031000137329101562
127 0.03099989891052246
128 0.029999971389770508
129 0.03099989891052246
130 0.028999805450439453
131 0.029999971389770508
132 0.028999805450439453
133 0.029999971389770508
134 0.029999971389770508
135 0.03099989891052246
136 0.029999971389770508
137 0.03099989891052246
138 0.029999971389770508
139 0.029999971389770508
140 0.029999971389770508
141 0.029999971389770508
142 0.028999805450439453
143 0.029999971389770508
144 0.031000137329101562
145 0.031000137329101562
146 0.029999971389770508
147 0.03299999237060547
148 0.031000137329101562
149 0.031000137329101562
150 0.029000043869018555
151 0.031000137329101562
152 0.037000179290771484
153 0.026999950408935547
154 0.03699994087219238
155 0.026999950408935547
156 0.026999950408935547
157 0.028999805450439453
158 0.0279998779296875
159 0.023000001907348633
160 0.026999950408935547
161 0.0280001163482666
162 0.04199981689453125
163 0.021999835968017578
164 0.02500009536743164
165 0.03400015830993652
166 0.023000001907348633
167 0.023999929428100586
168 0.04900002479553223
169 0.023000001907348633
170 0.03900003433227539
171 0.0280001163482666
172 0.05299997329711914
173 0.0279998779296875
174 0.021999835968017578
175 0.037999868392944336
176 0.023999929428100586
177 0.04199981689453125
178 0.028999805450439453
179 0.021999835968017578
180 0.03099989891052246
181 0.021999835968017578
182 0.029999971389770508

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.47 0.10 0.03
0.40 0.10 0.03
0.34 0.09 0.03
0.37 0.10 0.04
0.31 0.10 0.03
0.26 0.10 0.03
0.22 0.09 0.03
0.19 0.09 0.03
0.16 0.09 0.03
0.13 0.08 0.03
0.11 0.08 0.03
0.09 0.08 0.03
0.08 0.07 0.03
0.07 0.07 0.03
0.06 0.07 0.02
0.05 0.07 0.02
0.04 0.06 0.02
0.03 0.06 0.02
0.03 0.06 0.02
0.02 0.06 0.02
0.02 0.05 0.02
0.02 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.01
0.01 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.31 0.07 0.02
0.26 0.06 0.02
0.30 0.08 0.02
0.25 0.07 0.02
0.21 0.07 0.02
0.34 0.10 0.03
0.29 0.10 0.03
0.24 0.09 0.03
0.29 0.11 0.04
0.24 0.10 0.04
0.20 0.10 0.03
0.17 0.10 0.03
0.15 0.09 0.03
0.12 0.09 0.03
0.10 0.08 0.03
0.09 0.08 0.03
0.07 0.08 0.03
0.06 0.08 0.03
0.05 0.07 0.03


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v3/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v4/batch_processing_times.csv <==
0 0.4549999237060547
1 0.09400010108947754
2 0.08100008964538574
3 0.09399986267089844
4 0.06599998474121094
5 0.05200004577636719
6 0.0690000057220459
7 0.04200005531311035
8 0.0410001277923584
9 0.04200005531311035
10 0.03600001335144043
11 0.03500008583068848
12 0.0409998893737793
13 0.03400015830993652
14 0.054000139236450195
15 0.03500008583068848
16 0.03699994087219238
17 0.04699993133544922
18 0.032000064849853516
19 0.032000064849853516
20 0.03600001335144043
21 0.03699994087219238
22 0.06299996376037598
23 0.039999961853027344
24 0.05499982833862305
25 0.03699994087219238
26 0.03399991989135742
27 0.04999995231628418
28 0.042999982833862305
29 0.034999847412109375
30 0.03600001335144043
31 0.03099989891052246
32 0.0409998893737793
33 0.03099989891052246
34 0.028999805450439453
35 0.04799985885620117
36 0.031000137329101562
37 0.037000179290771484
38 0.028999805450439453
39 0.03800010681152344
40 0.029000043869018555
41 0.051000118255615234
42 0.03399991989135742
43 0.026999950408935547
44 0.037999868392944336
45 0.029999971389770508
46 0.051999807357788086
47 0.029999971389770508
48 0.03500008583068848
49 0.03099989891052246
50 0.03399991989135742
51 0.026999950408935547
52 0.03500008583068848
53 0.0279998779296875
54 0.039999961853027344
55 0.03600001335144043
56 0.029999971389770508
57 0.026999950408935547
58 0.029999971389770508
59 0.029999971389770508
60 0.04999995231628418
61 0.03299999237060547
62 0.06599998474121094
63 0.0409998893737793
64 0.04999995231628418
65 0.037999868392944336
66 0.042999982833862305
67 0.03099989891052246
68 0.08299994468688965
69 0.03899979591369629
70 0.06400012969970703
71 0.03400015830993652
72 0.03900003433227539
73 0.026999950408935547
74 0.029999971389770508
75 0.04400014877319336
76 0.023999929428100586
77 0.03500008583068848
78 0.026999950408935547
79 0.0410001277923584
80 0.0410001277923584
81 0.024000167846679688
82 0.0280001163482666
83 0.02500009536743164
84 0.029000043869018555
85 0.02500009536743164
86 0.03299999237060547
87 0.04200005531311035
88 0.03400015830993652
89 0.029999971389770508
90 0.024000167846679688
91 0.029000043869018555
92 0.02500009536743164
93 0.026999950408935547
94 0.023000001907348633
95 0.03500008583068848
96 0.024000167846679688
97 0.026999950408935547
98 0.02499985694885254
99 0.03400015830993652
100 0.026999950408935547
101 0.029000043869018555
102 0.02500009536743164
103 0.026000022888183594
104 0.023000001907348633
105 0.0280001163482666
106 0.024000167846679688
107 0.029999971389770508
108 0.024000167846679688
109 0.026000022888183594
110 0.024000167846679688
111 0.029000043869018555
112 0.023000001907348633
113 0.02500009536743164
114 0.024000167846679688
115 0.02499985694885254
116 0.023000001907348633
117 0.029999971389770508
118 0.02499985694885254
119 0.04399991035461426
120 0.02499985694885254
121 0.025999784469604492
122 0.023000001907348633
123 0.026999950408935547
124 0.02499985694885254
125 0.031000137329101562
126 0.029999971389770508
127 0.03900003433227539
128 0.026000022888183594
129 0.031000137329101562
130 0.024000167846679688
131 0.026999950408935547
132 0.02500009536743164
133 0.029000043869018555
134 0.02500009536743164
135 0.029000043869018555
136 0.02500009536743164
137 0.029000043869018555
138 0.02500009536743164
139 0.026000022888183594
140 0.023000001907348633
141 0.029999971389770508
142 0.023999929428100586
143 0.0280001163482666
144 0.023000001907348633
145 0.02499985694885254
146 0.05799984931945801
147 0.023000001907348633
148 0.03600001335144043
149 0.0280001163482666
150 0.06500005722045898
151 0.024000167846679688
152 0.05900001525878906
153 0.02499985694885254
154 0.023000001907348633
155 0.0279998779296875
156 0.02499985694885254
157 0.025999784469604492
158 0.02499985694885254
159 0.029999971389770508
160 0.020999908447265625
161 0.026999950408935547
162 0.023999929428100586
163 0.02499985694885254
164 0.03299999237060547
165 0.023999929428100586
166 0.023999929428100586
167 0.025999784469604492
168 0.023999929428100586
169 0.028999805450439453
170 0.023000001907348633
171 0.026999950408935547
172 0.031999826431274414
173 0.02499985694885254
174 0.023000001907348633
175 0.025999784469604492
176 0.021999835968017578
177 0.02499985694885254
178 0.02200007438659668
179 0.026000022888183594
180 0.023000001907348633
181 0.0279998779296875
182 0.02499985694885254
183 0.025999784469604492
184 0.021999835968017578
185 0.026999950408935547

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.29 0.08 0.02
0.25 0.08 0.02
0.43 0.13 0.04
0.36 0.12 0.03
0.31 0.12 0.03
0.26 0.11 0.03
0.22 0.11 0.03
0.18 0.10 0.03
0.16 0.10 0.03
0.13 0.10 0.03
0.11 0.09 0.03
0.09 0.09 0.03
0.08 0.09 0.03
0.07 0.08 0.02
0.06 0.08 0.02
0.05 0.08 0.02
0.04 0.07 0.02
0.03 0.07 0.02
0.03 0.07 0.02
0.02 0.07 0.02
0.02 0.06 0.02
0.02 0.06 0.02
0.01 0.06 0.02
0.01 0.06 0.02
0.01 0.05 0.01
0.01 0.05 0.01
   0 0.05 0.01
   0 0.05 0.01
   0 0.05 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.22 0.05 0.02
0.19 0.05 0.01
0.16 0.04 0.01
0.13 0.04 0.01
0.11 0.04 0.01
0.09 0.04 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_178_v4/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v0/batch_processing_times.csv <==
0 0.45200014114379883
1 0.09200000762939453
2 0.0690000057220459
3 0.09500002861022949
4 0.10699987411499023
5 0.059999942779541016
6 0.06699991226196289
7 0.08100008964538574
8 0.040000200271606445
9 0.10000014305114746
10 0.04500007629394531
11 0.06599998474121094
12 0.037000179290771484
13 0.05900001525878906
14 0.03800010681152344
15 0.03400015830993652
16 0.0410001277923584
17 0.04800009727478027
18 0.0559999942779541
19 0.03399991989135742
20 0.0709998607635498
21 0.03600001335144043
22 0.029999971389770508
23 0.03099989891052246
24 0.042999982833862305
25 0.031000137329101562
26 0.032000064849853516
27 0.04500007629394531
28 0.03099989891052246
29 0.03299999237060547
30 0.03899979591369629
31 0.028999805450439453
32 0.03099989891052246
33 0.03900003433227539
34 0.051999807357788086
35 0.03299999237060547
36 0.03800010681152344
37 0.0279998779296875
38 0.03399991989135742
39 0.03899979591369629
40 0.03399991989135742
41 0.054000139236450195
42 0.042999982833862305
43 0.04900002479553223
44 0.03099989891052246
45 0.03600001335144043
46 0.0279998779296875
47 0.03699994087219238
48 0.03299999237060547
49 0.026999950408935547
50 0.048999786376953125
51 0.03099989891052246
52 0.03299999237060547
53 0.0409998893737793
54 0.02499985694885254
55 0.026999950408935547
56 0.03299999237060547
57 0.029999971389770508
58 0.042999982833862305
59 0.025999784469604492
60 0.026000022888183594
61 0.042999982833862305
62 0.0280001163482666
63 0.03600001335144043
64 0.026999950408935547
65 0.03400015830993652
66 0.05200004577636719
67 0.026999950408935547
68 0.06400012969970703
69 0.026000022888183594
70 0.04999995231628418
71 0.0280001163482666
72 0.03900003433227539
73 0.0279998779296875
74 0.02499985694885254
75 0.029000043869018555
76 0.02499985694885254
77 0.03399991989135742
78 0.025999784469604492
79 0.026999950408935547
80 0.026999950408935547
81 0.03299999237060547
82 0.024000167846679688
83 0.032000064849853516
84 0.02500009536743164
85 0.03299999237060547
86 0.05499982833862305
87 0.04500007629394531
88 0.02500009536743164
89 0.026999950408935547
90 0.026000022888183594
91 0.03600001335144043
92 0.032000064849853516
93 0.02500009536743164
94 0.04900002479553223
95 0.02500009536743164
96 0.031999826431274414
97 0.025999784469604492
98 0.028999805450439453
99 0.03399991989135742
100 0.02499985694885254
101 0.029999971389770508
102 0.025999784469604492
103 0.02499985694885254
104 0.031999826431274414
105 0.026000022888183594
106 0.026000022888183594
107 0.03900003433227539
108 0.02500009536743164
109 0.029000043869018555
110 0.029999971389770508
111 0.031000137329101562
112 0.02500009536743164
113 0.0280001163482666
114 0.0280001163482666
115 0.031000137329101562
116 0.023000001907348633
117 0.026000022888183594
118 0.03400015830993652
119 0.03600001335144043
120 0.026000022888183594
121 0.026999950408935547
122 0.0690000057220459
123 0.043000221252441406
124 0.08699989318847656
125 0.0410001277923584
126 0.0559999942779541
127 0.04199981689453125
128 0.04399991035461426
129 0.03899979591369629
130 0.059999942779541016
131 0.02500009536743164
132 0.03600001335144043
133 0.023000001907348633
134 0.029999971389770508
135 0.02499985694885254
136 0.023000001907348633
137 0.04700016975402832
138 0.023999929428100586
139 0.026999950408935547
140 0.021999835968017578
141 0.03699994087219238
142 0.023999929428100586
143 0.023000001907348633
144 0.03099989891052246
145 0.023999929428100586
146 0.023000001907348633
147 0.025999784469604492
148 0.023999929428100586
149 0.03299999237060547
150 0.032000064849853516
151 0.023999929428100586
152 0.03099989891052246
153 0.029999971389770508
154 0.023000001907348633
155 0.028999805450439453
156 0.023000001907348633
157 0.032000064849853516
158 0.023000001907348633
159 0.023000001907348633
160 0.03299999237060547
161 0.021999835968017578
162 0.023999929428100586
163 0.02499985694885254
164 0.023999929428100586
165 0.023000001907348633
166 0.025999784469604492
167 0.023999929428100586
168 0.023999929428100586
169 0.029999971389770508
170 0.037999868392944336
171 0.021999835968017578
172 0.03099989891052246
173 0.025999784469604492
174 0.02499985694885254
175 0.02499985694885254
176 0.023000001907348633
177 0.026999950408935547
178 0.028999805450439453
179 0.023000001907348633
180 0.04200005531311035
181 0.02499985694885254

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.09 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.10 0.03 0.01
0.09 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v0/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v1/batch_processing_times.csv <==
0 0.5090000629425049
1 0.09499979019165039
2 0.12899994850158691
3 0.06499981880187988
4 0.04699993133544922
5 0.06099987030029297
6 0.04700016975402832
7 0.04200005531311035
8 0.05500006675720215
9 0.03699994087219238
10 0.03900003433227539
11 0.03400015830993652
12 0.039999961853027344
13 0.07599997520446777
14 0.03600001335144043
15 0.03600001335144043
16 0.04999995231628418
17 0.03500008583068848
18 0.03500008583068848
19 0.037999868392944336
20 0.0409998893737793
21 0.04999995231628418
22 0.04399991035461426
23 0.03299999237060547
24 0.04199981689453125
25 0.029000043869018555
26 0.0409998893737793
27 0.0559999942779541
28 0.0409998893737793
29 0.032000064849853516
30 0.029999971389770508
31 0.03399991989135742
32 0.03600001335144043
33 0.03900003433227539
34 0.0279998779296875
35 0.05299997329711914
36 0.031999826431274414
37 0.0280001163482666
38 0.03299999237060547
39 0.029000043869018555
40 0.03899979591369629
41 0.03299999237060547
42 0.034999847412109375
43 0.028999805450439453
44 0.04999995231628418
45 0.0279998779296875
46 0.029999971389770508
47 0.029000043869018555
48 0.032000064849853516
49 0.03800010681152344
50 0.029999971389770508
51 0.026999950408935547
52 0.037000179290771484
53 0.03800010681152344
54 0.042999982833862305
55 0.05099987983703613
56 0.03800010681152344
57 0.04500007629394531
58 0.025999784469604492
59 0.05900001525878906
60 0.026999950408935547
61 0.029999971389770508
62 0.03500008583068848
63 0.037000179290771484
64 0.03500008583068848
65 0.026999950408935547
66 0.037000179290771484
67 0.02500009536743164
68 0.02500009536743164
69 0.03400015830993652
70 0.029999971389770508
71 0.05299997329711914
72 0.025999784469604492
73 0.0280001163482666
74 0.028999805450439453
75 0.02500009536743164
76 0.04499983787536621
77 0.029000043869018555
78 0.028999805450439453
79 0.05299997329711914
80 0.02499985694885254
81 0.025999784469604492
82 0.04199981689453125
83 0.02499985694885254
84 0.029999971389770508
85 0.037000179290771484
86 0.026000022888183594
87 0.02500009536743164
88 0.03299999237060547
89 0.026000022888183594
90 0.037000179290771484
91 0.039999961853027344
92 0.02500009536743164
93 0.032000064849853516
94 0.026000022888183594
95 0.026000022888183594
96 0.031000137329101562
97 0.025999784469604492
98 0.03399991989135742
99 0.03099989891052246
100 0.026999950408935547
101 0.023999929428100586
102 0.025999784469604492
103 0.039999961853027344
104 0.03299999237060547
105 0.024000167846679688
106 0.029999971389770508
107 0.0280001163482666
108 0.0280001163482666
109 0.03900003433227539
110 0.031000137329101562
111 0.03900003433227539
112 0.029000043869018555
113 0.037999868392944336
114 0.02500009536743164
115 0.0559999942779541
116 0.023000001907348633
117 0.039999961853027344
118 0.05099987983703613
119 0.06300020217895508
120 0.04999995231628418
121 0.05299997329711914
122 0.02499985694885254
123 0.023000001907348633
124 0.029999971389770508
125 0.023000001907348633
126 0.031000137329101562
127 0.023000001907348633
128 0.04200005531311035
129 0.02500009536743164
130 0.0280001163482666
131 0.023000001907348633
132 0.028999805450439453
133 0.02200007438659668
134 0.0280001163482666
135 0.024000167846679688
136 0.0409998893737793
137 0.024000167846679688
138 0.03299999237060547
139 0.024000167846679688
140 0.028999805450439453
141 0.039999961853027344
142 0.023999929428100586
143 0.031000137329101562
144 0.02500009536743164
145 0.029000043869018555
146 0.024000167846679688
147 0.026999950408935547
148 0.031000137329101562
149 0.023999929428100586
150 0.03099989891052246
151 0.029999971389770508
152 0.02200007438659668
153 0.029999971389770508
154 0.03699994087219238
155 0.03299999237060547
156 0.023000001907348633
157 0.026999950408935547
158 0.026999950408935547
159 0.028999805450439453
160 0.021999835968017578
161 0.026999950408935547
162 0.029000043869018555
163 0.029999971389770508
164 0.021999835968017578
165 0.026000022888183594
166 0.026999950408935547
167 0.028999805450439453
168 0.03099989891052246
169 0.12599992752075195
170 0.03899979591369629
171 0.056999921798706055
172 0.03399991989135742
173 0.04399991035461426
174 0.026000022888183594
175 0.046000003814697266
176 0.039999961853027344
177 0.03099989891052246
178 0.03099989891052246
179 0.023999929428100586
180 0.031999826431274414
181 0.023000001907348633

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.05 0.02
0.20 0.05 0.02
0.17 0.05 0.01
0.14 0.04 0.01
0.12 0.04 0.01
0.10 0.04 0.01
0.09 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.09 0.04 0.01
0.08 0.04    0
0.06 0.04    0
0.05 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
0.08 0.02    0
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.09 0.03    0
0.07 0.03    0
0.06 0.03    0
0.13 0.04 0.01
0.18 0.06 0.01
0.15 0.05 0.01
0.13 0.05 0.01
0.40 0.12 0.03
0.41 0.13 0.04
0.35 0.12 0.04
0.30 0.12 0.03
0.55 0.18 0.06
0.46 0.17 0.05
0.39 0.17 0.05
0.33 0.16 0.05
0.28 0.16 0.05
0.24 0.15 0.05
0.20 0.14 0.05
0.17 0.14 0.05
0.14 0.13 0.05
0.12 0.13 0.05
0.10 0.12 0.05
0.08 0.12 0.04
0.07 0.12 0.04
0.06 0.11 0.04
0.12 0.12 0.05
0.10 0.12 0.05
0.09 0.11 0.05
0.07 0.11 0.04
0.06 0.11 0.04
0.05 0.10 0.04
0.04 0.10 0.04
0.04 0.10 0.04
0.03 0.09 0.04
0.03 0.09 0.04
0.02 0.08 0.04
0.02 0.08 0.04
0.01 0.08 0.04
0.01 0.08 0.04
0.01 0.07 0.03
0.01 0.07 0.03
0.01 0.07 0.03
   0 0.06 0.03
   0 0.06 0.03
   0 0.06 0.03
   0 0.06 0.03
   0 0.05 0.03
   0 0.05 0.03
   0 0.05 0.03
   0 0.05 0.02
   0 0.05 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.16 0.03 0.01


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v1/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v2/batch_processing_times.csv <==
0 0.4459998607635498
1 0.08100008964538574
2 0.08099985122680664
3 0.13000011444091797
4 0.04999995231628418
5 0.04699993133544922
6 0.10799980163574219
7 0.05000019073486328
8 0.06999993324279785
9 0.03900003433227539
10 0.07599997520446777
11 0.03900003433227539
12 0.07299995422363281
13 0.03600001335144043
14 0.04699993133544922
15 0.042999982833862305
16 0.029999971389770508
17 0.0559999942779541
18 0.0409998893737793
19 0.04500007629394531
20 0.03699994087219238
21 0.029999971389770508
22 0.04199981689453125
23 0.029999971389770508
24 0.05299997329711914
25 0.0279998779296875
26 0.04399991035461426
27 0.034999847412109375
28 0.031999826431274414
29 0.0559999942779541
30 0.031999826431274414
31 0.031999826431274414
32 0.039999961853027344
33 0.03400015830993652
34 0.03099989891052246
35 0.04699993133544922
36 0.03399991989135742
37 0.037999868392944336
38 0.03699994087219238
39 0.0409998893737793
40 0.026999950408935547
41 0.039999961853027344
42 0.0279998779296875
43 0.03299999237060547
44 0.03699994087219238
45 0.029999971389770508
46 0.0279998779296875
47 0.051999807357788086
48 0.0279998779296875
49 0.026999950408935547
50 0.037999868392944336
51 0.0280001163482666
52 0.04999995231628418
53 0.0280001163482666
54 0.028999805450439453
55 0.03099989891052246
56 0.0279998779296875
57 0.025999784469604492
58 0.031000137329101562
59 0.026000022888183594
60 0.03600001335144043
61 0.03500008583068848
62 0.03500008583068848
63 0.031000137329101562
64 0.04500007629394531
65 0.026000022888183594
66 0.051000118255615234
67 0.026000022888183594
68 0.04700016975402832
69 0.029999971389770508
70 0.06100010871887207
71 0.02500009536743164
72 0.05200004577636719
73 0.03299999237060547
74 0.026999950408935547
75 0.03800010681152344
76 0.029999971389770508
77 0.03299999237060547
78 0.02500009536743164
79 0.03400015830993652
80 0.029999971389770508
81 0.031000137329101562
82 0.026000022888183594
83 0.03900003433227539
84 0.03500008583068848
85 0.032000064849853516
86 0.029000043869018555
87 0.026000022888183594
88 0.029000043869018555
89 0.031000137329101562
90 0.032000064849853516
91 0.03299999237060547
92 0.02500009536743164
93 0.026000022888183594
94 0.031000137329101562
95 0.02500009536743164
96 0.031000137329101562
97 0.031000137329101562
98 0.026999950408935547
99 0.04400014877319336
100 0.02500009536743164
101 0.026000022888183594
102 0.03299999237060547
103 0.024000167846679688
104 0.026000022888183594
105 0.03500008583068848
106 0.032000064849853516
107 0.024000167846679688
108 0.026999950408935547
109 0.029999971389770508
110 0.04500007629394531
111 0.026000022888183594
112 0.031000137329101562
113 0.029000043869018555
114 0.029999971389770508
115 0.023999929428100586
116 0.029999971389770508
117 0.03600001335144043
118 0.03400015830993652
119 0.03299999237060547
120 0.03099989891052246
121 0.03099989891052246
122 0.05200004577636719
123 0.031000137329101562
124 0.0690000057220459
125 0.023000001907348633
126 0.043000221252441406
127 0.059999942779541016
128 0.053999900817871094
129 0.023999929428100586
130 0.04799985885620117
131 0.0279998779296875
132 0.021999835968017578
133 0.0279998779296875
134 0.023000001907348633
135 0.028999805450439453
136 0.023999929428100586
137 0.05299997329711914
138 0.029999971389770508
139 0.023999929428100586
140 0.026000022888183594
141 0.023000001907348633
142 0.0279998779296875
143 0.023999929428100586
144 0.02499985694885254
145 0.0279998779296875
146 0.021999835968017578
147 0.03899979591369629
148 0.023999929428100586
149 0.023999929428100586
150 0.0279998779296875
151 0.023000001907348633
152 0.026000022888183594
153 0.02500009536743164
154 0.023000001907348633
155 0.029999971389770508
156 0.023000001907348633
157 0.032000064849853516
158 0.023000001907348633
159 0.023999929428100586
160 0.026000022888183594
161 0.023000001907348633
162 0.03399991989135742
163 0.02499985694885254
164 0.039999961853027344
165 0.023000001907348633
166 0.026000022888183594
167 0.039999961853027344
168 0.023000001907348633
169 0.031000137329101562
170 0.024000167846679688
171 0.031999826431274414
172 0.023000001907348633
173 0.026999950408935547
174 0.021999835968017578
175 0.028999805450439453
176 0.023999929428100586
177 0.02499985694885254
178 0.021999835968017578
179 0.03299999237060547

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.07 0.02
0.20 0.07 0.02
0.17 0.07 0.01
0.14 0.06 0.01
0.12 0.06 0.01
0.10 0.06 0.01
0.09 0.06 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05 0.01
0.04 0.05 0.01
0.04 0.05 0.01
0.03 0.04    0
0.02 0.04    0
0.02 0.04    0
0.02 0.04    0
0.01 0.04    0
0.01 0.04    0
0.09 0.05 0.01
0.08 0.05    0
0.14 0.06 0.01
0.12 0.06 0.01
0.10 0.06 0.01
0.09 0.06 0.01
0.07 0.05 0.01
0.06 0.05    0
0.05 0.05    0
0.04 0.05    0
0.04 0.05    0
0.03 0.04    0
0.02 0.04    0
0.02 0.04    0
0.02 0.04    0
0.01 0.04    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.08 0.03 0.01
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.10 0.04 0.01
0.09 0.04    0
0.07 0.04    0
0.06 0.04    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.03    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v2/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v3/batch_processing_times.csv <==
0 0.4649999141693115
1 0.0839998722076416
2 0.07299995422363281
3 0.08899998664855957
4 0.08099985122680664
5 0.06200003623962402
6 0.06399989128112793
7 0.05200004577636719
8 0.04200005531311035
9 0.0410001277923584
10 0.05299997329711914
11 0.039999961853027344
12 0.03800010681152344
13 0.039999961853027344
14 0.04700016975402832
15 0.059999942779541016
16 0.05200004577636719
17 0.05099987983703613
18 0.03299999237060547
19 0.08500003814697266
20 0.03400015830993652
21 0.07400012016296387
22 0.029000043869018555
23 0.07500004768371582
24 0.031999826431274414
25 0.03399991989135742
26 0.03699994087219238
27 0.0279998779296875
28 0.03399991989135742
29 0.0409998893737793
30 0.028999805450439453
31 0.03899979591369629
32 0.03899979591369629
33 0.046000003814697266
34 0.0279998779296875
35 0.03600001335144043
36 0.03299999237060547
37 0.031000137329101562
38 0.03800010681152344
39 0.0280001163482666
40 0.03800010681152344
41 0.04500007629394531
42 0.03900003433227539
43 0.04400014877319336
44 0.0279998779296875
45 0.0280001163482666
46 0.03600001335144043
47 0.0280001163482666
48 0.03299999237060547
49 0.037000179290771484
50 0.04200005531311035
51 0.04500007629394531
52 0.0280001163482666
53 0.029000043869018555
54 0.039999961853027344
55 0.026999950408935547
56 0.028999805450439453
57 0.032000064849853516
58 0.028999805450439453
59 0.031000137329101562
60 0.026999950408935547
61 0.03299999237060547
62 0.026000022888183594
63 0.0280001163482666
64 0.029000043869018555
65 0.026999950408935547
66 0.03600001335144043
67 0.037000179290771484
68 0.032000064849853516
69 0.03400015830993652
70 0.0280001163482666
71 0.0280001163482666
72 0.026999950408935547
73 0.042999982833862305
74 0.031999826431274414
75 0.05499982833862305
76 0.023999929428100586
77 0.04399991035461426
78 0.031999826431274414
79 0.04499983787536621
80 0.026999950408935547
81 0.05299997329711914
82 0.028999805450439453
83 0.026000022888183594
84 0.032000064849853516
85 0.03299999237060547
86 0.0279998779296875
87 0.026000022888183594
88 0.026999950408935547
89 0.04199981689453125
90 0.02499985694885254
91 0.031999826431274414
92 0.051999807357788086
93 0.029000043869018555
94 0.024000167846679688
95 0.029999971389770508
96 0.039999961853027344
97 0.026000022888183594
98 0.029999971389770508
99 0.023000001907348633
100 0.029000043869018555
101 0.032000064849853516
102 0.024000167846679688
103 0.031000137329101562
104 0.03400015830993652
105 0.02500009536743164
106 0.03400015830993652
107 0.029999971389770508
108 0.037000179290771484
109 0.024000167846679688
110 0.029999971389770508
111 0.029000043869018555
112 0.028999805450439453
113 0.024000167846679688
114 0.029000043869018555
115 0.03099989891052246
116 0.029999971389770508
117 0.023999929428100586
118 0.025999784469604492
119 0.031000137329101562
120 0.031999826431274414
121 0.025999784469604492
122 0.024000167846679688
123 0.026999950408935547
124 0.029000043869018555
125 0.029999971389770508
126 0.032000064849853516
127 0.0410001277923584
128 0.09200000762939453
129 0.03600001335144043
130 0.042999982833862305
131 0.03099989891052246
132 0.0409998893737793
133 0.03899979591369629
134 0.0559999942779541
135 0.042999982833862305
136 0.02499985694885254
137 0.03299999237060547
138 0.023000001907348633
139 0.028999805450439453
140 0.023999929428100586
141 0.023000001907348633
142 0.0279998779296875
143 0.023999929428100586
144 0.03099989891052246
145 0.02499985694885254
146 0.021999835968017578
147 0.026999950408935547
148 0.021999835968017578
149 0.031000137329101562
150 0.023000001907348633
151 0.023000001907348633
152 0.026999950408935547
153 0.021999835968017578
154 0.03800010681152344
155 0.024000167846679688
156 0.02500009536743164
157 0.029000043869018555
158 0.023000001907348633
159 0.021999835968017578
160 0.025999784469604492
161 0.021999835968017578
162 0.023000001907348633
163 0.026000022888183594
164 0.021999835968017578
165 0.021999835968017578
166 0.025999784469604492
167 0.026999950408935547
168 0.023999929428100586
169 0.03399991989135742
170 0.03299999237060547
171 0.023000001907348633
172 0.028999805450439453
173 0.021999835968017578
174 0.02499985694885254
175 0.026999950408935547
176 0.023000001907348633
177 0.023999929428100586
178 0.026999950408935547
179 0.021999835968017578
180 0.023999929428100586
181 0.026999950408935547

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v3/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v4/batch_processing_times.csv <==
0 0.4570000171661377
1 0.0840001106262207
2 0.07599997520446777
3 0.08599996566772461
4 0.05800008773803711
5 0.05500006675720215
6 0.06099987030029297
7 0.06099987030029297
8 0.0410001277923584
9 0.037000179290771484
10 0.0559999942779541
11 0.03500008583068848
12 0.03400015830993652
13 0.03400015830993652
14 0.04200005531311035
15 0.03800010681152344
16 0.039999961853027344
17 0.059999942779541016
18 0.03500008583068848
19 0.03099989891052246
20 0.05800008773803711
21 0.032000064849853516
22 0.06100010871887207
23 0.039999961853027344
24 0.04199981689453125
25 0.03099989891052246
26 0.032000064849853516
27 0.04200005531311035
28 0.032000064849853516
29 0.03299999237060547
30 0.046000003814697266
31 0.03099989891052246
32 0.028999805450439453
33 0.03900003433227539
34 0.0279998779296875
35 0.031999826431274414
36 0.03600001335144043
37 0.028999805450439453
38 0.06699991226196289
39 0.039999961853027344
40 0.026999950408935547
41 0.026999950408935547
42 0.04400014877319336
43 0.0280001163482666
44 0.03500008583068848
45 0.03400015830993652
46 0.03600001335144043
47 0.03800010681152344
48 0.0280001163482666
49 0.0279998779296875
50 0.034999847412109375
51 0.026999950408935547
52 0.031000137329101562
53 0.039999961853027344
54 0.11500000953674316
55 0.0280001163482666
56 0.05299997329711914
57 0.026999950408935547
58 0.03500008583068848
59 0.02499985694885254
60 0.034999847412109375
61 0.026999950408935547
62 0.029999971389770508
63 0.029000043869018555
64 0.024000167846679688
65 0.03400015830993652
66 0.026999950408935547
67 0.04200005531311035
68 0.029000043869018555
69 0.03800010681152344
70 0.029999971389770508
71 0.0280001163482666
72 0.031000137329101562
73 0.029999971389770508
74 0.034999847412109375
75 0.02499985694885254
76 0.031000137329101562
77 0.02500009536743164
78 0.03400015830993652
79 0.026000022888183594
80 0.03299999237060547
81 0.023999929428100586
82 0.031000137329101562
83 0.031000137329101562
84 0.032000064849853516
85 0.026000022888183594
86 0.03600001335144043
87 0.024000167846679688
88 0.03899979591369629
89 0.02500009536743164
90 0.03099989891052246
91 0.026000022888183594
92 0.05299997329711914
93 0.032000064849853516
94 0.026000022888183594
95 0.03600001335144043
96 0.02500009536743164
97 0.029999971389770508
98 0.024000167846679688
99 0.03500008583068848
100 0.032000064849853516
101 0.026999950408935547
102 0.031000137329101562
103 0.02500009536743164
104 0.037000179290771484
105 0.0410001277923584
106 0.02500009536743164
107 0.029999971389770508
108 0.024000167846679688
109 0.031999826431274414
110 0.034999847412109375
111 0.042999982833862305
112 0.0279998779296875
113 0.032000064849853516
114 0.04399991035461426
115 0.03299999237060547
116 0.037999868392944336
117 0.026999950408935547
118 0.029999971389770508
119 0.032000064849853516
120 0.023999929428100586
121 0.026999950408935547
122 0.03399991989135742
123 0.029000043869018555
124 0.03899979591369629
125 0.034999847412109375
126 0.037999868392944336
127 0.031999826431274414
128 0.028999805450439453
129 0.029000043869018555
130 0.031000137329101562
131 0.04199981689453125
132 0.03399991989135742
133 0.03099989891052246
134 0.028999805450439453
135 0.031999826431274414
136 0.03099989891052246
137 0.026999950408935547
138 0.04699993133544922
139 0.0279998779296875
140 0.03399991989135742
141 0.0279998779296875
142 0.029999971389770508
143 0.03099989891052246
144 0.0279998779296875
145 0.029000043869018555
146 0.026999950408935547
147 0.028999805450439453
148 0.029000043869018555
149 0.029000043869018555
150 0.026999950408935547
151 0.0280001163482666
152 0.031000137329101562
153 0.059999942779541016
154 0.07000017166137695
155 0.03299999237060547
156 0.032000064849853516
157 0.03500008583068848
158 0.023000001907348633
159 0.032000064849853516
160 0.03299999237060547
161 0.031000137329101562
162 0.021999835968017578
163 0.02500009536743164
164 0.029999971389770508
165 0.024000167846679688
166 0.03500008583068848
167 0.023000001907348633
168 0.029999971389770508
169 0.028999805450439453
170 0.023000001907348633
171 0.029000043869018555
172 0.023999929428100586
173 0.02500009536743164
174 0.037000179290771484
175 0.056999921798706055
176 0.024000167846679688
177 0.03300023078918457
178 0.023999929428100586
179 0.08800005912780762
180 0.023999929428100586
181 0.028999805450439453
182 0.0279998779296875
183 0.028999805450439453
184 0.021999835968017578
185 0.0279998779296875
186 0.031000137329101562
187 0.023999929428100586

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.09 0.02    0
0.07 0.02    0
0.21 0.06 0.01
0.32 0.09 0.02
0.50 0.13 0.04
0.42 0.13 0.04
0.43 0.14 0.04
0.73 0.22 0.07
0.62 0.21 0.07
0.52 0.20 0.07
0.44 0.20 0.07
0.37 0.19 0.07
0.31 0.18 0.07
0.27 0.17 0.06
0.22 0.17 0.06
0.19 0.16 0.06
0.16 0.16 0.06
0.13 0.15 0.06
0.11 0.15 0.06
0.10 0.14 0.06
0.08 0.14 0.06
0.07 0.13 0.06
0.06 0.13 0.06
0.05 0.12 0.05
0.04 0.12 0.05
0.03 0.11 0.05
0.03 0.11 0.05
0.02 0.10 0.05
0.02 0.10 0.05
0.02 0.10 0.05
0.01 0.09 0.05
0.01 0.09 0.05
0.01 0.09 0.05
0.01 0.08 0.04
   0 0.08 0.04
   0 0.08 0.04
   0 0.07 0.04
   0 0.07 0.04
   0 0.07 0.04
   0 0.06 0.04
0.07 0.08 0.04
0.06 0.08 0.04
0.05 0.07 0.04
0.04 0.07 0.04
0.11 0.08 0.05
0.09 0.08 0.04
0.08 0.08 0.04
0.07 0.08 0.04
0.06 0.07 0.04
0.05 0.07 0.04
0.04 0.07 0.04
0.03 0.06 0.04
0.03 0.06 0.04
0.02 0.06 0.04
0.02 0.06 0.04
0.02 0.05 0.04
0.01 0.05 0.03
0.01 0.05 0.03
0.01 0.05 0.03
0.01 0.05 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.03 0.03
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_356_v4/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v0/batch_processing_times.csv <==
0 0.4399998188018799
1 0.0839998722076416
2 0.07500004768371582
3 0.10399985313415527
4 0.1119999885559082
5 0.05799984931945801
6 0.06200003623962402
7 0.06100010871887207
8 0.04200005531311035
9 0.03600001335144043
10 0.051000118255615234
11 0.03600001335144043
12 0.0410001277923584
13 0.03400015830993652
14 0.05300021171569824
15 0.03600001335144043
16 0.03500008583068848
17 0.03600001335144043
18 0.0559999942779541
19 0.03500008583068848
20 0.031000137329101562
21 0.05000019073486328
22 0.04199981689453125
23 0.03299999237060547
24 0.03000020980834961
25 0.03600001335144043
26 0.03299999237060547
27 0.032000064849853516
28 0.03500008583068848
29 0.029999971389770508
30 0.029999971389770508
31 0.046000003814697266
32 0.0279998779296875
33 0.029999971389770508
34 0.03600001335144043
35 0.029999971389770508
36 0.03699994087219238
37 0.037999868392944336
38 0.03400015830993652
39 0.06799983978271484
40 0.032000064849853516
41 0.0839998722076416
42 0.025999784469604492
43 0.10599994659423828
44 0.0279998779296875
45 0.07299995422363281
46 0.026999950408935547
47 0.05799984931945801
48 0.029000043869018555
49 0.07599997520446777
50 0.029000043869018555
51 0.05900001525878906
52 0.032000064849853516
53 0.029000043869018555
54 0.026000022888183594
55 0.03299999237060547
56 0.03699994087219238
57 0.026000022888183594
58 0.032000064849853516
59 0.0280001163482666
60 0.03399991989135742
61 0.02500009536743164
62 0.03299999237060547
63 0.026000022888183594
64 0.026000022888183594
65 0.034999847412109375
66 0.02499985694885254
67 0.031000137329101562
68 0.026000022888183594
69 0.03299999237060547
70 0.02500009536743164
71 0.02500009536743164
72 0.026999950408935547
73 0.026000022888183594
74 0.028999805450439453
75 0.029999971389770508
76 0.03099989891052246
77 0.025999784469604492
78 0.03099989891052246
79 0.02499985694885254
80 0.0279998779296875
81 0.031999826431274414
82 0.03299999237060547
83 0.02499985694885254
84 0.026999950408935547
85 0.02499985694885254
86 0.0279998779296875
87 0.028999805450439453
88 0.029999971389770508
89 0.04200005531311035
90 0.026999950408935547
91 0.026000022888183594
92 0.03600001335144043
93 0.032000064849853516
94 0.02500009536743164
95 0.03600001335144043
96 0.02500009536743164
97 0.042999982833862305
98 0.026999950408935547
99 0.026000022888183594
100 0.029999971389770508
101 0.02500009536743164
102 0.03299999237060547
103 0.02500009536743164
104 0.029000043869018555
105 0.031000137329101562
106 0.02500009536743164
107 0.031000137329101562
108 0.024000167846679688
109 0.026999950408935547
110 0.032000064849853516
111 0.03299999237060547
112 0.023000001907348633
113 0.029000043869018555
114 0.026999950408935547
115 0.031000137329101562
116 0.024000167846679688
117 0.026999950408935547
118 0.0280001163482666
119 0.03099989891052246
120 0.023000001907348633
121 0.029000043869018555
122 0.0280001163482666
123 0.031000137329101562
124 0.029999971389770508
125 0.03600001335144043
126 0.02500009536743164
127 0.05300021171569824
128 0.028999805450439453
129 0.04999995231628418
130 0.021999835968017578
131 0.09800004959106445
132 0.024000167846679688
133 0.039999961853027344
134 0.029999971389770508
135 0.05299997329711914
136 0.023000001907348633
137 0.03600001335144043
138 0.023000001907348633
139 0.04199981689453125
140 0.021999835968017578
141 0.037999868392944336
142 0.021999835968017578
143 0.021999835968017578
144 0.0279998779296875
145 0.026999950408935547
146 0.03399991989135742
147 0.029999971389770508
148 0.023000001907348633
149 0.023999929428100586
150 0.028999805450439453
151 0.021999835968017578
152 0.023000001907348633
153 0.037999868392944336
154 0.021999835968017578
155 0.023999929428100586
156 0.026999950408935547
157 0.03099989891052246
158 0.028999805450439453
159 0.021999835968017578
160 0.023999929428100586
161 0.02499985694885254
162 0.023999929428100586
163 0.021999835968017578
164 0.023000001907348633
165 0.023999929428100586
166 0.02200007438659668
167 0.023000001907348633
168 0.023000001907348633
169 0.028999805450439453
170 0.023000001907348633
171 0.04499983787536621
172 0.020999908447265625
173 0.026999950408935547
174 0.02200007438659668
175 0.023000001907348633
176 0.02200007438659668
177 0.042999982833862305
178 0.023999929428100586
179 0.024000167846679688
180 0.020999908447265625
181 0.021999835968017578
182 0.025999784469604492
183 0.021999835968017578

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.22 6.31 11.4
0.18 6.10 11.3
0.15 5.90 11.2
0.13 5.70 11.0
0.11 5.52 10.9
0.09 5.33 10.8
0.08 5.16 10.7
0.07 4.99 10.6
0.06 4.82 10.4
0.05 4.66 10.3
0.04 4.51 10.2
0.03 4.36 10.1
0.03 4.22 10.0
0.02 4.08 9.90
0.02 3.94 9.79
0.02 3.81 9.69
0.01 3.69 9.58
0.01 3.56 9.48
0.01 3.45 9.38
0.01 3.33 9.28
   0 3.22 9.18
   0 3.12 9.08
   0 3.01 8.98
   0 2.91 8.88
   0 2.82 8.79
   0 2.72 8.69
   0 2.63 8.60
   0 2.55 8.51
   0 2.46 8.41
   0 2.38 8.32
   0 2.30 8.23
   0 2.22 8.14
   0 2.15 8.06
   0 2.08 7.97
   0 2.01 7.88
   0 1.94 7.80
   0 1.88 7.71
   0 1.82 7.63
   0 1.76 7.55
   0 1.70 7.47
   0 1.64 7.39
   0 1.59 7.31
   0 1.54 7.23
   0 1.48 7.15
   0 1.43 7.07
   0 1.39 7.00
   0 1.34 6.92
   0 1.30 6.85
   0 1.25 6.77
0.08 1.23 6.71
0.23 1.22 6.64
0.19 1.18 6.57
0.24 1.16 6.51
0.45 1.17 6.45
0.38 1.13 6.38
0.40 1.11 6.32
0.66 1.14 6.27
0.56 1.10 6.21
0.87 1.15 6.17
1.06 1.18 6.12
0.89 1.14 6.05
0.84 1.12 5.99
0.71 1.08 5.93
0.60 1.04 5.87
0.51 1.01 5.80
0.43 0.97 5.74
0.36 0.94 5.68
0.31 0.91 5.62
0.26 0.88 5.56
0.22 0.85 5.50
0.18 0.82 5.44
0.16 0.79 5.38
0.13 0.77 5.32
0.11 0.74 5.26
0.09 0.72 5.21
0.08 0.69 5.15
0.07 0.67 5.09
0.06 0.65 5.04
0.05 0.63 4.98
0.04 0.60 4.93
0.03 0.58 4.88
0.03 0.56 4.82
0.02 0.55 4.77
0.02 0.53 4.72
0.02 0.51 4.67
0.01 0.49 4.62
0.01 0.47 4.57
0.01 0.46 4.52
0.01 0.44 4.47
   0 0.43 4.42
   0 0.41 4.37
   0 0.40 4.33
   0 0.39 4.28
   0 0.37 4.23
   0 0.36 4.19
   0 0.35 4.14
0.08 0.35 4.10
0.07 0.34 4.06
0.06 0.33 4.01
0.05 0.32 3.97
0.04 0.31 3.93
0.03 0.30 3.89
0.03 0.29 3.84
0.02 0.28 3.80
0.02 0.27 3.76
0.02 0.26 3.72
0.09 0.27 3.68
0.08 0.26 3.64
0.07 0.25 3.61
0.06 0.24 3.57
0.05 0.23 3.53
0.04 0.22 3.49
0.03 0.21 3.45
0.03 0.21 3.41
0.02 0.20 3.38
0.02 0.19 3.34
0.02 0.19 3.30
0.01 0.18 3.27
0.01 0.17 3.23
0.01 0.17 3.20
0.01 0.16 3.16
   0 0.16 3.13
   0 0.15 3.09
   0 0.14 3.06
   0 0.14 3.03
   0 0.13 2.99
   0 0.13 2.96
   0 0.12 2.93
   0 0.12 2.90
   0 0.12 2.87
   0 0.11 2.84
   0 0.11 2.80
   0 0.10 2.77
   0 0.10 2.74
   0 0.10 2.71
   0 0.09 2.68
   0 0.09 2.65
   0 0.08 2.63
   0 0.08 2.60
   0 0.08 2.57
   0 0.08 2.54
   0 0.07 2.51
   0 0.07 2.49
   0 0.07 2.46
   0 0.06 2.43
   0 0.06 2.41
   0 0.06 2.38
   0 0.06 2.35
   0 0.05 2.33
   0 0.05 2.30
   0 0.05 2.28
   0 0.05 2.25
   0 0.05 2.23
   0 0.04 2.20
   0 0.04 2.18
   0 0.04 2.15
   0 0.04 2.13
   0 0.04 2.11
   0 0.04 2.08
   0 0.03 2.06
   0 0.03 2.04
   0 0.03 2.02
   0 0.03 1.99
   0 0.03 1.97
   0 0.03 1.95
   0 0.03 1.93
   0 0.02 1.91
   0 0.02 1.89
   0 0.02 1.87
   0 0.02 1.85
   0 0.02 1.83
   0 0.02 1.81
   0 0.02 1.79
   0 0.02 1.77
   0 0.02 1.75
   0 0.02 1.73
   0 0.01 1.71
   0 0.01 1.69
   0 0.01 1.67
   0 0.01 1.65
   0 0.01 1.64
   0 0.01 1.62
   0 0.01 1.60
   0 0.01 1.58
   0 0.01 1.56
   0 0.01 1.55
   0    0 1.53
   0    0 1.51
   0    0 1.50
   0    0 1.48
   0    0 1.46
   0    0 1.45
   0    0 1.43
   0    0 1.42
   0    0 1.40
   0    0 1.38
   0    0 1.37
   0    0 1.35
   0    0 1.34
   0    0 1.32


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v0/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v1/batch_processing_times.csv <==
0 0.44899988174438477
1 0.08699989318847656
2 0.14800000190734863
3 0.11100006103515625
4 0.11100006103515625
5 0.0709998607635498
6 0.08099985122680664
7 0.06400012969970703
8 0.05800008773803711
9 0.053999900817871094
10 0.04900002479553223
11 0.06200003623962402
12 0.039999961853027344
13 0.057000160217285156
14 0.037999868392944336
15 0.06800007820129395
16 0.03099989891052246
17 0.059999942779541016
18 0.03900003433227539
19 0.032000064849853516
20 0.04399991035461426
21 0.037999868392944336
22 0.03099989891052246
23 0.031999826431274414
24 0.034999847412109375
25 0.04900002479553223
26 0.0279998779296875
27 0.039999961853027344
28 0.028999805450439453
29 0.028999805450439453
30 0.03600001335144043
31 0.025999784469604492
32 0.03899979591369629
33 0.037999868392944336
34 0.03299999237060547
35 0.031000137329101562
36 0.03500008583068848
37 0.03299999237060547
38 0.03600001335144043
39 0.04999995231628418
40 0.026000022888183594
41 0.026999950408935547
42 0.03600001335144043
43 0.02500009536743164
44 0.03500008583068848
45 0.03500008583068848
46 0.029000043869018555
47 0.03299999237060547
48 0.042999982833862305
49 0.025999784469604492
50 0.03800010681152344
51 0.02500009536743164
52 0.02500009536743164
53 0.03299999237060547
54 0.026999950408935547
55 0.026999950408935547
56 0.0279998779296875
57 0.02499985694885254
58 0.03299999237060547
59 0.024000167846679688
60 0.05800008773803711
61 0.0280001163482666
62 0.026000022888183594
63 0.03400015830993652
64 0.029000043869018555
65 0.03600001335144043
66 0.026999950408935547
67 0.026999950408935547
68 0.03900003433227539
69 0.03500008583068848
70 0.05499982833862305
71 0.029000043869018555
72 0.03099989891052246
73 0.025999784469604492
74 0.023000001907348633
75 0.03099989891052246
76 0.02499985694885254
77 0.03299999237060547
78 0.0279998779296875
79 0.029000043869018555
80 0.02499985694885254
81 0.0280001163482666
82 0.023000001907348633
83 0.03600001335144043
84 0.026000022888183594
85 0.10800004005432129
86 0.037000179290771484
87 0.03500008583068848
88 0.029000043869018555
89 0.03900003433227539
90 0.0279998779296875
91 0.06399989128112793
92 0.029999971389770508
93 0.034999847412109375
94 0.046000003814697266
95 0.0280001163482666
96 0.04500007629394531
97 0.03900003433227539
98 0.04400014877319336
99 0.031000137329101562
100 0.05000019073486328
101 0.03600001335144043
102 0.029000043869018555
103 0.02500009536743164
104 0.029000043869018555
105 0.031000137329101562
106 0.02500009536743164
107 0.026999950408935547
108 0.029999971389770508
109 0.03600001335144043
110 0.046000003814697266
111 0.03099989891052246
112 0.029999971389770508
113 0.031000137329101562
114 0.023999929428100586
115 0.026999950408935547
116 0.028999805450439453
117 0.03699994087219238
118 0.029000043869018555
119 0.032000064849853516
120 0.031000137329101562
121 0.03099989891052246
122 0.024000167846679688
123 0.029000043869018555
124 0.029999971389770508
125 0.031000137329101562
126 0.032000064849853516
127 0.028999805450439453
128 0.03099989891052246
129 0.0279998779296875
130 0.028999805450439453
131 0.031000137329101562
132 0.031999826431274414
133 0.028999805450439453
134 0.029999971389770508
135 0.028999805450439453
136 0.0279998779296875
137 0.029999971389770508
138 0.0559999942779541
139 0.028999805450439453
140 0.029000043869018555
141 0.028999805450439453
142 0.028999805450439453
143 0.029999971389770508
144 0.04199981689453125
145 0.029999971389770508
146 0.029000043869018555
147 0.029999971389770508
148 0.028999805450439453
149 0.03099989891052246
150 0.029999971389770508
151 0.029999971389770508
152 0.0279998779296875
153 0.03299999237060547
154 0.026999950408935547
155 0.026999950408935547
156 0.028999805450439453
157 0.0279998779296875
158 0.0279998779296875
159 0.029999971389770508
160 0.021999835968017578
161 0.025999784469604492
162 0.026999950408935547
163 0.03699994087219238
164 0.020999908447265625
165 0.02500009536743164
166 0.029999971389770508
167 0.029999971389770508
168 0.02200007438659668
169 0.026999950408935547
170 0.032000064849853516
171 0.029000043869018555
172 0.020999908447265625
173 0.023999929428100586
174 0.0279998779296875
175 0.03800010681152344
176 0.04499983787536621
177 0.02499985694885254
178 0.023999929428100586
179 0.0559999942779541

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0 0.93
   0    0 0.92
   0    0 0.91
   0    0 0.90
   0    0 0.89
   0    0 0.88
   0    0 0.87
   0    0 0.86
   0    0 0.85
   0    0 0.84
   0    0 0.83
   0    0 0.82
   0    0 0.81
   0    0 0.81
   0    0 0.80
   0    0 0.79
   0    0 0.78
   0    0 0.77
   0    0 0.76
   0    0 0.75
   0    0 0.74
   0    0 0.73
   0    0 0.73
   0    0 0.72
   0    0 0.71
   0    0 0.70
   0    0 0.69
   0    0 0.69
   0    0 0.68
   0    0 0.67
   0    0 0.66
   0    0 0.66
   0    0 0.65
   0    0 0.64
   0    0 0.63
   0    0 0.63
   0    0 0.62
   0    0 0.61
   0    0 0.61
   0    0 0.60
   0    0 0.59
   0    0 0.58
   0    0 0.58
   0    0 0.57
   0    0 0.56
   0    0 0.56
   0    0 0.55
   0    0 0.54
   0    0 0.54
   0    0 0.53
   0    0 0.53
   0    0 0.52
   0    0 0.51
   0    0 0.51
   0    0 0.50
   0    0 0.50
   0    0 0.49
   0    0 0.49
   0    0 0.48
   0    0 0.47
   0    0 0.47
   0    0 0.46
   0    0 0.46
   0    0 0.45
   0    0 0.45
   0    0 0.44
   0    0 0.44
   0    0 0.43
   0    0 0.43
   0    0 0.42
   0    0 0.42
   0    0 0.41
   0    0 0.41
   0    0 0.40
   0    0 0.40
   0    0 0.39
   0    0 0.39
   0    0 0.38
   0    0 0.38
   0    0 0.37
   0    0 0.37
   0    0 0.36
   0    0 0.36
   0    0 0.35
   0    0 0.35
   0    0 0.35
   0    0 0.34
   0    0 0.34
   0    0 0.34
   0    0 0.33
   0    0 0.33
   0    0 0.32
   0    0 0.32
   0    0 0.32
   0    0 0.31
   0    0 0.31
   0    0 0.30
   0    0 0.30
   0    0 0.30
   0    0 0.29
   0    0 0.29
   0    0 0.28
   0    0 0.28
   0    0 0.28
   0    0 0.27
   0    0 0.27
   0    0 0.27
   0    0 0.26
   0    0 0.26
   0    0 0.26
   0    0 0.25
   0    0 0.25
   0    0 0.25
   0    0 0.25
   0    0 0.24
   0    0 0.24
   0    0 0.24
   0    0 0.23
   0    0 0.23
   0    0 0.23
   0    0 0.23
   0    0 0.22
   0    0 0.22
   0    0 0.22
   0    0 0.21
   0    0 0.21
   0    0 0.21
   0    0 0.20
   0    0 0.20
   0    0 0.20
   0    0 0.20
   0    0 0.19
   0    0 0.19
   0    0 0.19
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.12
   0    0 0.12
   0    0 0.12
   0    0 0.12
   0    0 0.12
   0    0 0.12
   0    0 0.11
   0    0 0.11
   0    0 0.11
   0    0 0.11
   0    0 0.11
   0    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.07
   0    0 0.07


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v1/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v2/batch_processing_times.csv <==
0 0.44299983978271484
1 0.07999992370605469
2 0.0710000991821289
3 0.0820000171661377
4 0.06400012969970703
5 0.046000003814697266
6 0.06200003623962402
7 0.04399991035461426
8 0.043000221252441406
9 0.051000118255615234
10 0.03699994087219238
11 0.03699994087219238
12 0.042999982833862305
13 0.03299999237060547
14 0.03300023078918457
15 0.057000160217285156
16 0.039999961853027344
17 0.08299994468688965
18 0.03399991989135742
19 0.03099989891052246
20 0.04500007629394531
21 0.03299999237060547
22 0.06099987030029297
23 0.03900003433227539
24 0.03500008583068848
25 0.039999961853027344
26 0.03399991989135742
27 0.03500008583068848
28 0.0409998893737793
29 0.037999868392944336
30 0.032000064849853516
31 0.03699994087219238
32 0.028999805450439453
33 0.039999961853027344
34 0.0279998779296875
35 0.03099989891052246
36 0.03399991989135742
37 0.0279998779296875
38 0.03600001335144043
39 0.0279998779296875
40 0.037999868392944336
41 0.03600001335144043
42 0.03099989891052246
43 0.03299999237060547
44 0.028999805450439453
45 0.03299999237060547
46 0.03099989891052246
47 0.03299999237060547
48 0.026999950408935547
49 0.03299999237060547
50 0.031000137329101562
51 0.03500008583068848
52 0.026999950408935547
53 0.03299999237060547
54 0.0279998779296875
55 0.04700016975402832
56 0.0279998779296875
57 0.06700015068054199
58 0.026999950408935547
59 0.032000064849853516
60 0.026000022888183594
61 0.03600001335144043
62 0.04699993133544922
63 0.03000020980834961
64 0.09200000762939453
65 0.026999950408935547
66 0.04499983787536621
67 0.03500008583068848
68 0.039999961853027344
69 0.03299999237060547
70 0.1119999885559082
71 0.025999784469604492
72 0.08599996566772461
73 0.023999929428100586
74 0.05099987983703613
75 0.029999971389770508
76 0.03699994087219238
77 0.03699994087219238
78 0.031000137329101562
79 0.04500007629394531
80 0.024000167846679688
81 0.03900003433227539
82 0.0280001163482666
83 0.024000167846679688
84 0.032000064849853516
85 0.02499985694885254
86 0.02500009536743164
87 0.039999961853027344
88 0.04199981689453125
89 0.02500009536743164
90 0.029000043869018555
91 0.024000167846679688
92 0.02500009536743164
93 0.03600001335144043
94 0.024000167846679688
95 0.0280001163482666
96 0.032000064849853516
97 0.024000167846679688
98 0.023000001907348633
99 0.02500009536743164
100 0.0559999942779541
101 0.024000167846679688
102 0.02500009536743164
103 0.037000179290771484
104 0.029999971389770508
105 0.023000001907348633
106 0.03500008583068848
107 0.023000001907348633
108 0.031000137329101562
109 0.029000043869018555
110 0.023000001907348633
111 0.02500009536743164
112 0.03400015830993652
113 0.02500009536743164
114 0.023999929428100586
115 0.03299999237060547
116 0.023000001907348633
117 0.024000167846679688
118 0.02499985694885254
119 0.023000001907348633
120 0.023999929428100586
121 0.024000167846679688
122 0.026000022888183594
123 0.03299999237060547
124 0.023999929428100586
125 0.024000167846679688
126 0.028999805450439453
127 0.02500009536743164
128 0.02500009536743164
129 0.029000043869018555
130 0.023000001907348633
131 0.029999971389770508
132 0.02499985694885254
133 0.02500009536743164
134 0.0280001163482666
135 0.029999971389770508
136 0.025999784469604492
137 0.023999929428100586
138 0.039999961853027344
139 0.021999835968017578
140 0.023000001907348633
141 0.026999950408935547
142 0.06299996376037598
143 0.023000001907348633
144 0.0409998893737793
145 0.023999929428100586
146 0.03299999237060547
147 0.026999950408935547
148 0.051000118255615234
149 0.023999929428100586
150 0.034999847412109375
151 0.026999950408935547
152 0.03699994087219238
153 0.02200007438659668
154 0.10400009155273438
155 0.023000001907348633
156 0.05900001525878906
157 0.023999929428100586
158 0.029000043869018555
159 0.02500009536743164
160 0.04400014877319336
161 0.02200007438659668
162 0.021999835968017578
163 0.02499985694885254
164 0.023999929428100586
165 0.037999868392944336
166 0.020999908447265625
167 0.021999835968017578
168 0.031000137329101562
169 0.023000001907348633
170 0.026000022888183594
171 0.04200005531311035
172 0.02200007438659668
173 0.021000146865844727
174 0.023999929428100586
175 0.0279998779296875
176 0.023000001907348633
177 0.023000001907348633
178 0.031999826431274414
179 0.020999908447265625
180 0.021999835968017578
181 0.02499985694885254
182 0.029999971389770508

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.56 0.12 0.08
0.47 0.11 0.08
0.40 0.11 0.08
0.34 0.10 0.08
0.29 0.10 0.08
0.24 0.10 0.08
0.20 0.09 0.08
0.17 0.09 0.07
0.15 0.09 0.07
0.12 0.08 0.07
0.10 0.08 0.07
0.09 0.08 0.07
0.07 0.07 0.07
0.06 0.07 0.07
0.05 0.07 0.07
0.04 0.06 0.07
0.04 0.06 0.07
0.03 0.06 0.06
0.02 0.06 0.06
0.02 0.05 0.06
0.02 0.05 0.06
0.01 0.05 0.06
0.01 0.05 0.06
0.01 0.05 0.06
0.01 0.04 0.06
0.01 0.04 0.06
   0 0.04 0.06
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.01 0.04
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v2/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v3/batch_processing_times.csv <==
0 0.44300007820129395
1 0.08299994468688965
2 0.06699991226196289
3 0.09100008010864258
4 0.07500004768371582
5 0.06100010871887207
6 0.05799984931945801
7 0.05799984931945801
8 0.051000118255615234
9 0.03600001335144043
10 0.05200004577636719
11 0.03699994087219238
12 0.04999995231628418
13 0.037999868392944336
14 0.046000003814697266
15 0.039999961853027344
16 0.03400015830993652
17 0.051000118255615234
18 0.03699994087219238
19 0.03500008583068848
20 0.031000137329101562
21 0.046000003814697266
22 0.046000003814697266
23 0.0690000057220459
24 0.06699991226196289
25 0.03600001335144043
26 0.0279998779296875
27 0.028999805450439453
28 0.03600001335144043
29 0.031999826431274414
30 0.0279998779296875
31 0.037999868392944336
32 0.0279998779296875
33 0.03900003433227539
34 0.03600001335144043
35 0.0279998779296875
36 0.03299999237060547
37 0.03399991989135742
38 0.05299997329711914
39 0.046000003814697266
40 0.05900001525878906
41 0.051999807357788086
42 0.04999995231628418
43 0.03699994087219238
44 0.04900002479553223
45 0.03299999237060547
46 0.13000011444091797
47 0.06599998474121094
48 0.05900001525878906
49 0.03699994087219238
50 0.026999950408935547
51 0.03299999237060547
52 0.0280001163482666
53 0.026999950408935547
54 0.029000043869018555
55 0.026999950408935547
56 0.03400015830993652
57 0.03800010681152344
58 0.03299999237060547
59 0.029999971389770508
60 0.032000064849853516
61 0.02500009536743164
62 0.0280001163482666
63 0.0280001163482666
64 0.026999950408935547
65 0.037000179290771484
66 0.026999950408935547
67 0.03600001335144043
68 0.026999950408935547
69 0.03299999237060547
70 0.03600001335144043
71 0.026999950408935547
72 0.0280001163482666
73 0.026999950408935547
74 0.029999971389770508
75 0.02500009536743164
76 0.039999961853027344
77 0.031000137329101562
78 0.03299999237060547
79 0.026999950408935547
80 0.02499985694885254
81 0.029999971389770508
82 0.04200005531311035
83 0.02500009536743164
84 0.026999950408935547
85 0.02500009536743164
86 0.031000137329101562
87 0.02499985694885254
88 0.02499985694885254
89 0.03099989891052246
90 0.03600001335144043
91 0.026000022888183594
92 0.034999847412109375
93 0.024000167846679688
94 0.024000167846679688
95 0.02500009536743164
96 0.029999971389770508
97 0.032000064849853516
98 0.02500009536743164
99 0.03299999237060547
100 0.029999971389770508
101 0.031000137329101562
102 0.032000064849853516
103 0.026999950408935547
104 0.023999929428100586
105 0.028999805450439453
106 0.025999784469604492
107 0.023000001907348633
108 0.03099989891052246
109 0.021999835968017578
110 0.023999929428100586
111 0.0279998779296875
112 0.0279998779296875
113 0.025999784469604492
114 0.0279998779296875
115 0.02499985694885254
116 0.023999929428100586
117 0.026999950408935547
118 0.02499985694885254
119 0.026000022888183594
120 0.029999971389770508
121 0.02499985694885254
122 0.026999950408935547
123 0.029000043869018555
124 0.026000022888183594
125 0.02500009536743164
126 0.026000022888183594
127 0.024000167846679688
128 0.0410001277923584
129 0.0280001163482666
130 0.04700016975402832
131 0.026999950408935547
132 0.029000043869018555
133 0.029000043869018555
134 0.024000167846679688
135 0.0280001163482666
136 0.037000179290771484
137 0.02200007438659668
138 0.02499985694885254
139 0.028999805450439453
140 0.023999929428100586
141 0.03399991989135742
142 0.025999784469604492
143 0.024000167846679688
144 0.026999950408935547
145 0.021999835968017578
146 0.02200007438659668
147 0.026000022888183594
148 0.024000167846679688
149 0.03099989891052246
150 0.029000043869018555
151 0.020999908447265625
152 0.032000064849853516
153 0.023999929428100586
154 0.023000001907348633
155 0.028999805450439453
156 0.023999929428100586
157 0.028999805450439453
158 0.020999908447265625
159 0.023000001907348633
160 0.028999805450439453
161 0.021999835968017578
162 0.023000001907348633
163 0.0279998779296875
164 0.021999835968017578
165 0.028999805450439453
166 0.023999929428100586
167 0.021999835968017578
168 0.026999950408935547
169 0.021999835968017578
170 0.023000001907348633
171 0.026999950408935547
172 0.020999908447265625
173 0.0279998779296875
174 0.025999784469604492
175 0.023999929428100586
176 0.025999784469604492
177 0.021999835968017578
178 0.023999929428100586
179 0.028999805450439453
180 0.023000001907348633
181 0.029000043869018555
182 0.0279998779296875
183 0.039999961853027344
184 0.029999971389770508
185 0.023999929428100586
186 0.021999835968017578
187 0.02499985694885254
188 0.020999908447265625

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.26 0.06 0.02
0.30 0.07 0.02
0.25 0.07 0.02
0.21 0.07 0.02
0.18 0.06 0.02
0.63 0.16 0.05
0.53 0.16 0.05
0.45 0.15 0.05
0.38 0.14 0.05
0.32 0.14 0.05
0.27 0.13 0.04
0.23 0.13 0.04
0.19 0.12 0.04
0.16 0.12 0.04
0.14 0.12 0.04
0.12 0.11 0.04
0.10 0.11 0.04
0.08 0.10 0.04
0.07 0.10 0.04
0.06 0.10 0.04
0.05 0.09 0.04
0.04 0.09 0.03
0.03 0.08 0.03
0.03 0.08 0.03
0.02 0.08 0.03
0.02 0.08 0.03
0.02 0.07 0.03
0.01 0.07 0.03
0.01 0.07 0.03
0.01 0.06 0.03
0.01 0.06 0.03
0.01 0.06 0.02
   0 0.06 0.02
   0 0.05 0.02
   0 0.05 0.02
   0 0.05 0.02
   0 0.05 0.02
   0 0.05 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.03 0.01
0.03 0.03 0.01
0.03 0.03 0.01
0.02 0.03    0
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v3/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v4/batch_processing_times.csv <==
0 0.442000150680542
1 0.0839998722076416
2 0.06200003623962402
3 0.09599995613098145
4 0.12400007247924805
5 0.06099987030029297
6 0.07500004768371582
7 0.04200005531311035
8 0.03900003433227539
9 0.05300021171569824
10 0.03500008583068848
11 0.04399991035461426
12 0.04500007629394531
13 0.03500008583068848
14 0.05500006675720215
15 0.03900003433227539
16 0.032000064849853516
17 0.05299997329711914
18 0.03399991989135742
19 0.032000064849853516
20 0.03699994087219238
21 0.03800010681152344
22 0.11100006103515625
23 0.03699994087219238
24 0.032000064849853516
25 0.05099987983703613
26 0.03299999237060547
27 0.04200005531311035
28 0.03699994087219238
29 0.0279998779296875
30 0.04200005531311035
31 0.032000064849853516
32 0.026999950408935547
33 0.037999868392944336
34 0.03099989891052246
35 0.037999868392944336
36 0.0279998779296875
37 0.039999961853027344
38 0.03600001335144043
39 0.03099989891052246
40 0.037999868392944336
41 0.039999961853027344
42 0.034999847412109375
43 0.0279998779296875
44 0.03299999237060547
45 0.09299993515014648
46 0.037000179290771484
47 0.06500005722045898
48 0.03800010681152344
49 0.09099984169006348
50 0.05099987983703613
51 0.10399985313415527
52 0.03299999237060547
53 0.042999982833862305
54 0.032000064849853516
55 0.026999950408935547
56 0.03899979591369629
57 0.03099989891052246
58 0.03299999237060547
59 0.031000137329101562
60 0.03299999237060547
61 0.029000043869018555
62 0.03500008583068848
63 0.03800010681152344
64 0.03400015830993652
65 0.03299999237060547
66 0.029999971389770508
67 0.04699993133544922
68 0.02500009536743164
69 0.03600001335144043
70 0.0280001163482666
71 0.03600001335144043
72 0.07800006866455078
73 0.025999784469604492
74 0.032000064849853516
75 0.02499985694885254
76 0.031000137329101562
77 0.02499985694885254
78 0.031999826431274414
79 0.02499985694885254
80 0.03099989891052246
81 0.03800010681152344
82 0.025999784469604492
83 0.032000064849853516
84 0.026000022888183594
85 0.03400015830993652
86 0.031000137329101562
87 0.023999929428100586
88 0.0280001163482666
89 0.026000022888183594
90 0.03600001335144043
91 0.029999971389770508
92 0.023000001907348633
93 0.03900003433227539
94 0.023999929428100586
95 0.026999950408935547
96 0.029999971389770508
97 0.023000001907348633
98 0.028999805450439453
99 0.025999784469604492
100 0.028999805450439453
101 0.03299999237060547
102 0.02500009536743164
103 0.029999971389770508
104 0.026000022888183594
105 0.026999950408935547
106 0.031000137329101562
107 0.024000167846679688
108 0.032000064849853516
109 0.029999971389770508
110 0.024000167846679688
111 0.026000022888183594
112 0.03299999237060547
113 0.029999971389770508
114 0.02500009536743164
115 0.02500009536743164
116 0.029999971389770508
117 0.031000137329101562
118 0.02500009536743164
119 0.026999950408935547
120 0.031000137329101562
121 0.04999995231628418
122 0.023999929428100586
123 0.03399991989135742
124 0.028999805450439453
125 0.03099989891052246
126 0.024000167846679688
127 0.0280001163482666
128 0.032000064849853516
129 0.03399991989135742
130 0.02500009536743164
131 0.026000022888183594
132 0.029000043869018555
133 0.031000137329101562
134 0.05299997329711914
135 0.02500009536743164
136 0.04799985885620117
137 0.026999950408935547
138 0.04799985885620117
139 0.026999950408935547
140 0.05200004577636719
141 0.023999929428100586
142 0.023000001907348633
143 0.03300023078918457
144 0.02499985694885254
145 0.05800008773803711
146 0.023000001907348633
147 0.05200004577636719
148 0.026999950408935547
149 0.03299999237060547
150 0.026000022888183594
151 0.023000001907348633
152 0.021999835968017578
153 0.028999805450439453
154 0.028999805450439453
155 0.02200007438659668
156 0.0279998779296875
157 0.03800010681152344
158 0.023999929428100586
159 0.02500009536743164
160 0.023000001907348633
161 0.026000022888183594
162 0.026999950408935547
163 0.020999908447265625
164 0.032000064849853516
165 0.037999868392944336
166 0.023000001907348633
167 0.023000001907348633
168 0.021999835968017578
169 0.025999784469604492
170 0.023000001907348633
171 0.023000001907348633
172 0.03099989891052246
173 0.023999929428100586
174 0.023000001907348633
175 0.023000001907348633
176 0.0279998779296875
177 0.02200007438659668
178 0.02200007438659668
179 0.053999900817871094
180 0.023000001907348633
181 0.020999908447265625
182 0.021999835968017578
183 0.026999950408935547
184 0.02200007438659668

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.05 0.02
0.20 0.05 0.02
0.17 0.05 0.01
0.14 0.04 0.01
0.12 0.04 0.01
0.10 0.04 0.01
0.09 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_44_v4/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v0/batch_processing_times.csv <==
0 0.4479999542236328
1 0.13499999046325684
2 0.10899996757507324
3 0.08500003814697266
4 0.0839998722076416
5 0.09500002861022949
6 0.042999982833862305
7 0.07599997520446777
8 0.09100008010864258
9 0.08500003814697266
10 0.0410001277923584
11 0.03400015830993652
12 0.05200004577636719
13 0.03600001335144043
14 0.03400015830993652
15 0.03500008583068848
16 0.046000003814697266
17 0.051000118255615234
18 0.03299999237060547
19 0.0559999942779541
20 0.03399991989135742
21 0.03399991989135742
22 0.0409998893737793
23 0.03099989891052246
24 0.03299999237060547
25 0.04500007629394531
26 0.031999826431274414
27 0.03099989891052246
28 0.029999971389770508
29 0.037999868392944336
30 0.031999826431274414
31 0.037999868392944336
32 0.03600001335144043
33 0.029999971389770508
34 0.04399991035461426
35 0.03399991989135742
36 0.029999971389770508
37 0.03399991989135742
38 0.03699994087219238
39 0.031999826431274414
40 0.031999826431274414
41 0.028999805450439453
42 0.029999971389770508
43 0.08299994468688965
44 0.029000043869018555
45 0.029999971389770508
46 0.03800010681152344
47 0.037000179290771484
48 0.031999826431274414
49 0.06399989128112793
50 0.04399991035461426
51 0.04200005531311035
52 0.029999971389770508
53 0.10000014305114746
54 0.026999950408935547
55 0.026999950408935547
56 0.03400015830993652
57 0.029999971389770508
58 0.03500008583068848
59 0.03400015830993652
60 0.03500008583068848
61 0.026999950408935547
62 0.026999950408935547
63 0.037000179290771484
64 0.026999950408935547
65 0.03399991989135742
66 0.029999971389770508
67 0.03500008583068848
68 0.02499985694885254
69 0.02500009536743164
70 0.04200005531311035
71 0.026999950408935547
72 0.03400015830993652
73 0.025999784469604492
74 0.03600001335144043
75 0.025999784469604492
76 0.02500009536743164
77 0.03299999237060547
78 0.03299999237060547
79 0.032000064849853516
80 0.026000022888183594
81 0.034999847412109375
82 0.0279998779296875
83 0.025999784469604492
84 0.029999971389770508
85 0.026999950408935547
86 0.03399991989135742
87 0.029999971389770508
88 0.03600001335144043
89 0.04699993133544922
90 0.025999784469604492
91 0.037000179290771484
92 0.02500009536743164
93 0.03500008583068848
94 0.025999784469604492
95 0.03600001335144043
96 0.026999950408935547
97 0.03299999237060547
98 0.026999950408935547
99 0.026000022888183594
100 0.037000179290771484
101 0.03400015830993652
102 0.03300023078918457
103 0.026999950408935547
104 0.02500009536743164
105 0.03900003433227539
106 0.026999950408935547
107 0.037000179290771484
108 0.026000022888183594
109 0.031999826431274414
110 0.0280001163482666
111 0.02500009536743164
112 0.031000137329101562
113 0.024000167846679688
114 0.03399991989135742
115 0.0280001163482666
116 0.026000022888183594
117 0.031000137329101562
118 0.024000167846679688
119 0.029000043869018555
120 0.026000022888183594
121 0.032000064849853516
122 0.029999971389770508
123 0.02500009536743164
124 0.0280001163482666
125 0.02500009536743164
126 0.029999971389770508
127 0.023999929428100586
128 0.042999982833862305
129 0.02499985694885254
130 0.02500009536743164
131 0.026000022888183594
132 0.023999929428100586
133 0.03099989891052246
134 0.023999929428100586
135 0.029999971389770508
136 0.023999929428100586
137 0.031999826431274414
138 0.029999971389770508
139 0.023999929428100586
140 0.031000137329101562
141 0.023999929428100586
142 0.056999921798706055
143 0.031999826431274414
144 0.034999847412109375
145 0.03099989891052246
146 0.03299999237060547
147 0.028999805450439453
148 0.06299996376037598
149 0.031999826431274414
150 0.05299997329711914
151 0.023999929428100586
152 0.04199981689453125
153 0.0279998779296875
154 0.028999805450439453
155 0.025999784469604492
156 0.02499985694885254
157 0.03099989891052246
158 0.023000001907348633
159 0.03099989891052246
160 0.023000001907348633
161 0.03099989891052246
162 0.02499985694885254
163 0.023999929428100586
164 0.028999805450439453
165 0.023999929428100586
166 0.03299999237060547
167 0.023999929428100586
168 0.03099989891052246
169 0.023000001907348633
170 0.023000001907348633
171 0.0279998779296875
172 0.023000001907348633
173 0.029999971389770508
174 0.023000001907348633
175 0.029999971389770508
176 0.026999950408935547
177 0.02499985694885254
178 0.0279998779296875
179 0.026999950408935547
180 0.029000043869018555

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v0/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v1/batch_processing_times.csv <==
0 0.6059999465942383
1 0.11999988555908203
2 0.10800004005432129
3 0.053999900817871094
4 0.09100008010864258
5 0.04399991035461426
6 0.043000221252441406
7 0.06599998474121094
8 0.03900003433227539
9 0.03800010681152344
10 0.06599998474121094
11 0.0690000057220459
12 0.03900003433227539
13 0.054000139236450195
14 0.04200005531311035
15 0.03699994087219238
16 0.046000003814697266
17 0.03299999237060547
18 0.031000137329101562
19 0.03900003433227539
20 0.032000064849853516
21 0.046000003814697266
22 0.04200005531311035
23 0.046000003814697266
24 0.03600001335144043
25 0.03299999237060547
26 0.042999982833862305
27 0.03299999237060547
28 0.03099989891052246
29 0.04200005531311035
30 0.04200005531311035
31 0.03900003433227539
32 0.031999826431274414
33 0.03899979591369629
34 0.029000043869018555
35 0.032000064849853516
36 0.03800010681152344
37 0.0280001163482666
38 0.042999982833862305
39 0.03299999237060547
40 0.039999961853027344
41 0.029999971389770508
42 0.0410001277923584
43 0.06200003623962402
44 0.032000064849853516
45 0.0280001163482666
46 0.05499982833862305
47 0.048999786376953125
48 0.05299997329711914
49 0.09599995613098145
50 0.029999971389770508
51 0.04699993133544922
52 0.03299999237060547
53 0.032000064849853516
54 0.03299999237060547
55 0.026000022888183594
56 0.03299999237060547
57 0.032000064849853516
58 0.03299999237060547
59 0.026999950408935547
60 0.03099989891052246
61 0.028999805450439453
62 0.039999961853027344
63 0.026000022888183594
64 0.032000064849853516
65 0.0280001163482666
66 0.03600001335144043
67 0.029999971389770508
68 0.031000137329101562
69 0.02700018882751465
70 0.037000179290771484
71 0.025999784469604492
72 0.029000043869018555
73 0.03600001335144043
74 0.029000043869018555
75 0.031000137329101562
76 0.026999950408935547
77 0.03600001335144043
78 0.03400015830993652
79 0.03299999237060547
80 0.026999950408935547
81 0.0280001163482666
82 0.025999784469604492
83 0.029000043869018555
84 0.03500008583068848
85 0.042999982833862305
86 0.03500008583068848
87 0.02499985694885254
88 0.03299999237060547
89 0.03299999237060547
90 0.023999929428100586
91 0.029999971389770508
92 0.046000003814697266
93 0.03299999237060547
94 0.0559999942779541
95 0.06200003623962402
96 0.06799983978271484
97 0.0279998779296875
98 0.031000137329101562
99 0.04999995231628418
100 0.04500007629394531
101 0.031000137329101562
102 0.032000064849853516
103 0.024000167846679688
104 0.029000043869018555
105 0.029000043869018555
106 0.032000064849853516
107 0.024000167846679688
108 0.032000064849853516
109 0.029999971389770508
110 0.03299999237060547
111 0.02500009536743164
112 0.029999971389770508
113 0.03500008583068848
114 0.031000137329101562
115 0.029999971389770508
116 0.029999971389770508
117 0.024000167846679688
118 0.04399991035461426
119 0.026000022888183594
120 0.0279998779296875
121 0.03600001335144043
122 0.031000137329101562
123 0.026999950408935547
124 0.03900003433227539
125 0.0280001163482666
126 0.029999971389770508
127 0.029999971389770508
128 0.026999950408935547
129 0.026999950408935547
130 0.032000064849853516
131 0.023999929428100586
132 0.028999805450439453
133 0.032000064849853516
134 0.02499985694885254
135 0.023999929428100586
136 0.026999950408935547
137 0.03399991989135742
138 0.025999784469604492
139 0.04699993133544922
140 0.029999971389770508
141 0.03699994087219238
142 0.0280001163482666
143 0.031999826431274414
144 0.023000001907348633
145 0.03099989891052246
146 0.029999971389770508
147 0.0279998779296875
148 0.0279998779296875
149 0.028999805450439453
150 0.034999847412109375
151 0.02499985694885254
152 0.051999807357788086
153 0.034999847412109375
154 0.023999929428100586
155 0.03299999237060547
156 0.028999805450439453
157 0.0279998779296875
158 0.028999805450439453
159 0.04700016975402832
160 0.023000001907348633
161 0.029999971389770508
162 0.02499985694885254
163 0.025999784469604492
164 0.029999971389770508
165 0.023999929428100586
166 0.0409998893737793
167 0.031000137329101562
168 0.025999784469604492
169 0.02500009536743164
170 0.028999805450439453
171 0.02499985694885254
172 0.0280001163482666
173 0.028999805450439453
174 0.03299999237060547
175 0.02499985694885254
176 0.026999950408935547
177 0.0279998779296875
178 0.029999971389770508
179 0.026999950408935547
180 0.0279998779296875
181 0.037000179290771484
182 0.03099989891052246
183 0.025999784469604492
184 0.0279998779296875
185 0.031000137329101562
186 0.023999929428100586

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v1/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v2/batch_processing_times.csv <==
0 0.4589998722076416
1 0.09800004959106445
2 0.08299994468688965
3 0.09400010108947754
4 0.10300016403198242
5 0.06599998474121094
6 0.10899996757507324
7 0.04200005531311035
8 0.09199976921081543
9 0.03900003433227539
10 0.0710000991821289
11 0.03900003433227539
12 0.07299995422363281
13 0.03500008583068848
14 0.03900003433227539
15 0.032000064849853516
16 0.04900002479553223
17 0.09100008010864258
18 0.03500008583068848
19 0.059999942779541016
20 0.037999868392944336
21 0.032000064849853516
22 0.04799985885620117
23 0.03299999237060547
24 0.032000064849853516
25 0.05299997329711914
26 0.03099989891052246
27 0.03500008583068848
28 0.0409998893737793
29 0.029999971389770508
30 0.031000137329101562
31 0.04900002479553223
32 0.029000043869018555
33 0.029000043869018555
34 0.042999982833862305
35 0.029999971389770508
36 0.03699994087219238
37 0.03699994087219238
38 0.037999868392944336
39 0.031999826431274414
40 0.04800009727478027
41 0.028999805450439453
42 0.037999868392944336
43 0.029000043869018555
44 0.028999805450439453
45 0.04199981689453125
46 0.029999971389770508
47 0.031999826431274414
48 0.03399991989135742
49 0.031999826431274414
50 0.03600001335144043
51 0.03399991989135742
52 0.06200003623962402
53 0.0279998779296875
54 0.05900001525878906
55 0.03299999237060547
56 0.0279998779296875
57 0.026000022888183594
58 0.03299999237060547
59 0.026999950408935547
60 0.031000137329101562
61 0.026999950408935547
62 0.04699993133544922
63 0.026999950408935547
64 0.03900003433227539
65 0.0280001163482666
66 0.026999950408935547
67 0.029999971389770508
68 0.025999784469604492
69 0.034999847412109375
70 0.04399991035461426
71 0.03399991989135742
72 0.031000137329101562
73 0.03299999237060547
74 0.025999784469604492
75 0.03600001335144043
76 0.026999950408935547
77 0.0280001163482666
78 0.026000022888183594
79 0.0279998779296875
80 0.026000022888183594
81 0.032000064849853516
82 0.02500009536743164
83 0.029999971389770508
84 0.02500009536743164
85 0.0280001163482666
86 0.0410001277923584
87 0.031000137329101562
88 0.037000179290771484
89 0.0280001163482666
90 0.029999971389770508
91 0.032000064849853516
92 0.026000022888183594
93 0.031000137329101562
94 0.031999826431274414
95 0.029999971389770508
96 0.03400015830993652
97 0.024000167846679688
98 0.029999971389770508
99 0.029000043869018555
100 0.032000064849853516
101 0.024000167846679688
102 0.029000043869018555
103 0.032000064849853516
104 0.043000221252441406
105 0.026999950408935547
106 0.09600019454956055
107 0.02500009536743164
108 0.03800010681152344
109 0.037000179290771484
110 0.023999929428100586
111 0.029999971389770508
112 0.03699994087219238
113 0.029999971389770508
114 0.023999929428100586
115 0.03500008583068848
116 0.026999950408935547
117 0.03399991989135742
118 0.0279998779296875
119 0.04500007629394531
120 0.026999950408935547
121 0.026000022888183594
122 0.034999847412109375
123 0.025999784469604492
124 0.04499983787536621
125 0.02499985694885254
126 0.02500009536743164
127 0.029999971389770508
128 0.025999784469604492
129 0.023999929428100586
130 0.0279998779296875
131 0.023999929428100586
132 0.0279998779296875
133 0.0279998779296875
134 0.023000001907348633
135 0.023999929428100586
136 0.0279998779296875
137 0.023999929428100586
138 0.023999929428100586
139 0.03099989891052246
140 0.025999784469604492
141 0.023999929428100586
142 0.039999961853027344
143 0.023000001907348633
144 0.023999929428100586
145 0.02499985694885254
146 0.0410001277923584
147 0.02499985694885254
148 0.0410001277923584
149 0.023999929428100586
150 0.03900003433227539
151 0.023999929428100586
152 0.04800009727478027
153 0.023999929428100586
154 0.023999929428100586
155 0.0279998779296875
156 0.037000179290771484
157 0.024000167846679688
158 0.029999971389770508
159 0.02500009536743164
160 0.024000167846679688
161 0.024000167846679688
162 0.029999971389770508
163 0.023999929428100586
164 0.024000167846679688
165 0.031000137329101562
166 0.02500009536743164
167 0.024000167846679688
168 0.03299999237060547
169 0.023000001907348633
170 0.023999929428100586
171 0.03299999237060547
172 0.023000001907348633
173 0.02499985694885254
174 0.023000001907348633
175 0.0280001163482666
176 0.023000001907348633
177 0.026000022888183594
178 0.031999826431274414
179 0.026999950408935547
180 0.025999784469604492
181 0.03099989891052246
182 0.024000167846679688

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
0.08 0.02 0.01
0.15 0.03 0.01
0.12 0.03 0.01
0.10 0.03 0.01
0.17 0.04 0.01
0.14 0.04 0.01
0.12 0.04 0.01
0.10 0.04 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.09 0.04    0
0.08 0.04    0
0.06 0.03    0
0.05 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v2/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v3/batch_processing_times.csv <==
0 0.4589998722076416
1 0.07899999618530273
2 0.07899999618530273
3 0.0969998836517334
4 0.0690000057220459
5 0.07800006866455078
6 0.053999900817871094
7 0.04400014877319336
8 0.04200005531311035
9 0.043000221252441406
10 0.03900003433227539
11 0.05900001525878906
12 0.03699994087219238
13 0.03500008583068848
14 0.056999921798706055
15 0.0409998893737793
16 0.03699994087219238
17 0.06599998474121094
18 0.03600001335144043
19 0.03399991989135742
20 0.07400012016296387
21 0.03699994087219238
22 0.07700014114379883
23 0.03299999237060547
24 0.04900002479553223
25 0.03299999237060547
26 0.06800007820129395
27 0.03500008583068848
28 0.07699990272521973
29 0.032000064849853516
30 0.053999900817871094
31 0.03899979591369629
32 0.031000137329101562
33 0.029999971389770508
34 0.03500008583068848
35 0.031000137329101562
36 0.037999868392944336
37 0.029999971389770508
38 0.037999868392944336
39 0.04699993133544922
40 0.03600001335144043
41 0.03299999237060547
42 0.028999805450439453
43 0.031000137329101562
44 0.03299999237060547
45 0.039999961853027344
46 0.026999950408935547
47 0.03600001335144043
48 0.0280001163482666
49 0.037000179290771484
50 0.03299999237060547
51 0.037000179290771484
52 0.029000043869018555
53 0.03299999237060547
54 0.029999971389770508
55 0.031000137329101562
56 0.0280001163482666
57 0.03899979591369629
58 0.03299999237060547
59 0.029999971389770508
60 0.0279998779296875
61 0.028999805450439453
62 0.039999961853027344
63 0.026000022888183594
64 0.03299999237060547
65 0.029000043869018555
66 0.029999971389770508
67 0.037999868392944336
68 0.046000003814697266
69 0.03600001335144043
70 0.06999993324279785
71 0.032000064849853516
72 0.05200004577636719
73 0.029999971389770508
74 0.05200004577636719
75 0.046000003814697266
76 0.06699991226196289
77 0.029999971389770508
78 0.034999847412109375
79 0.039999961853027344
80 0.02499985694885254
81 0.04799985885620117
82 0.03299999237060547
83 0.031999826431274414
84 0.029999971389770508
85 0.029999971389770508
86 0.05099987983703613
87 0.0410001277923584
88 0.026999950408935547
89 0.031000137329101562
90 0.03399991989135742
91 0.03299999237060547
92 0.03299999237060547
93 0.03500008583068848
94 0.03099989891052246
95 0.029999971389770508
96 0.03800010681152344
97 0.029999971389770508
98 0.03699994087219238
99 0.031000137329101562
100 0.029000043869018555
101 0.031000137329101562
102 0.029999971389770508
103 0.029000043869018555
104 0.03299999237060547
105 0.029999971389770508
106 0.029999971389770508
107 0.032000064849853516
108 0.029999971389770508
109 0.029000043869018555
110 0.029000043869018555
111 0.03500008583068848
112 0.029999971389770508
113 0.03500008583068848
114 0.031000137329101562
115 0.031000137329101562
116 0.032000064849853516
117 0.03299999237060547
118 0.031000137329101562
119 0.032000064849853516
120 0.034999847412109375
121 0.03500008583068848
122 0.032000064849853516
123 0.12800002098083496
124 0.029000043869018555
125 0.0280001163482666
126 0.0280001163482666
127 0.028999805450439453
128 0.039999961853027344
129 0.031999826431274414
130 0.031999826431274414
131 0.039999961853027344
132 0.025999784469604492
133 0.03600001335144043
134 0.03699994087219238
135 0.0280001163482666
136 0.03500008583068848
137 0.023000001907348633
138 0.037999868392944336
139 0.023999929428100586
140 0.026999950408935547
141 0.028999805450439453
142 0.02499985694885254
143 0.03699994087219238
144 0.023999929428100586
145 0.023999929428100586
146 0.026999950408935547
147 0.026999950408935547
148 0.03399991989135742
149 0.02499985694885254
150 0.02499985694885254
151 0.028999805450439453
152 0.023000001907348633
153 0.023999929428100586
154 0.031999826431274414
155 0.026999950408935547
156 0.02499985694885254
157 0.0279998779296875
158 0.026999950408935547
159 0.026000022888183594
160 0.026000022888183594
161 0.024000167846679688
162 0.023000001907348633
163 0.029999971389770508
164 0.024000167846679688
165 0.024000167846679688
166 0.04500007629394531
167 0.04200005531311035
168 0.03399991989135742
169 0.023999929428100586
170 0.037999868392944336
171 0.023000001907348633
172 0.04399991035461426
173 0.023999929428100586
174 0.029999971389770508
175 0.023000001907348633
176 0.03299999237060547
177 0.02499985694885254
178 0.023000001907348633
179 0.03099989891052246
180 0.026999950408935547
181 0.031999826431274414
182 0.03099989891052246

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v3/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v4/batch_processing_times.csv <==
0 0.4549999237060547
1 0.08499979972839355
2 0.07299995422363281
3 0.16900014877319336
4 0.06699991226196289
5 0.059999942779541016
6 0.0690000057220459
7 0.05800008773803711
8 0.03800010681152344
9 0.03600001335144043
10 0.05800008773803711
11 0.04900002479553223
12 0.03699994087219238
13 0.03400015830993652
14 0.054000139236450195
15 0.03900003433227539
16 0.03600001335144043
17 0.06200003623962402
18 0.0409998893737793
19 0.03299999237060547
20 0.042999982833862305
21 0.04900002479553223
22 0.06500005722045898
23 0.03699994087219238
24 0.056999921798706055
25 0.032000064849853516
26 0.029999971389770508
27 0.04999995231628418
28 0.031999826431274414
29 0.029999971389770508
30 0.0409998893737793
31 0.03699994087219238
32 0.029000043869018555
33 0.07299995422363281
34 0.03299999237060547
35 0.07699990272521973
36 0.029999971389770508
37 0.06200003623962402
38 0.03399991989135742
39 0.07299995422363281
40 0.028999805450439453
41 0.04699993133544922
42 0.029000043869018555
43 0.029999971389770508
44 0.03699994087219238
45 0.034999847412109375
46 0.04999995231628418
47 0.03299999237060547
48 0.029999971389770508
49 0.03899979591369629
50 0.031000137329101562
51 0.034999847412109375
52 0.039999961853027344
53 0.026999950408935547
54 0.04500007629394531
55 0.026999950408935547
56 0.026000022888183594
57 0.029999971389770508
58 0.03299999237060547
59 0.032000064849853516
60 0.026999950408935547
61 0.0410001277923584
62 0.0280001163482666
63 0.0280001163482666
64 0.042999982833862305
65 0.031000137329101562
66 0.032000064849853516
67 0.026999950408935547
68 0.03400015830993652
69 0.029000043869018555
70 0.029000043869018555
71 0.0280001163482666
72 0.026000022888183594
73 0.03400015830993652
74 0.02500009536743164
75 0.0279998779296875
76 0.0279998779296875
77 0.03600001335144043
78 0.026999950408935547
79 0.029999971389770508
80 0.02500009536743164
81 0.06500005722045898
82 0.042999982833862305
83 0.03299999237060547
84 0.026000022888183594
85 0.032000064849853516
86 0.02500009536743164
87 0.032000064849853516
88 0.05200004577636719
89 0.03299999237060547
90 0.03099989891052246
91 0.02499985694885254
92 0.029000043869018555
93 0.03299999237060547
94 0.02499985694885254
95 0.0559999942779541
96 0.029999971389770508
97 0.028999805450439453
98 0.03899979591369629
99 0.025999784469604492
100 0.028999805450439453
101 0.031999826431274414
102 0.024000167846679688
103 0.029000043869018555
104 0.029000043869018555
105 0.03800010681152344
106 0.024000167846679688
107 0.0280001163482666
108 0.029000043869018555
109 0.032000064849853516
110 0.026000022888183594
111 0.026999950408935547
112 0.03099989891052246
113 0.037000179290771484
114 0.026000022888183594
115 0.03299999237060547
116 0.031000137329101562
117 0.031999826431274414
118 0.03299999237060547
119 0.02499985694885254
120 0.026999950408935547
121 0.03099989891052246
122 0.03299999237060547
123 0.029000043869018555
124 0.0280001163482666
125 0.031999826431274414
126 0.031000137329101562
127 0.0279998779296875
128 0.0280001163482666
129 0.0279998779296875
130 0.056999921798706055
131 0.029999971389770508
132 0.05900001525878906
133 0.026999950408935547
134 0.09300017356872559
135 0.03299999237060547
136 0.026999950408935547
137 0.029000043869018555
138 0.0409998893737793
139 0.024000167846679688
140 0.03699994087219238
141 0.03399991989135742
142 0.026999950408935547
143 0.053999900817871094
144 0.024000167846679688
145 0.02499985694885254
146 0.026999950408935547
147 0.023999929428100586
148 0.026000022888183594
149 0.02500009536743164
150 0.032000064849853516
151 0.02500009536743164
152 0.03699994087219238
153 0.024000167846679688
154 0.02499985694885254
155 0.031000137329101562
156 0.02499985694885254
157 0.023999929428100586
158 0.028999805450439453
159 0.023000001907348633
160 0.023999929428100586
161 0.02499985694885254
162 0.023999929428100586
163 0.0409998893737793
164 0.023999929428100586
165 0.023999929428100586
166 0.031999826431274414
167 0.023999929428100586
168 0.023000001907348633
169 0.03600001335144043
170 0.021999835968017578
171 0.023999929428100586
172 0.03099989891052246
173 0.028999805450439453
174 0.034999847412109375
175 0.04699993133544922
176 0.023999929428100586
177 0.03399991989135742
178 0.025999784469604492
179 0.031000137329101562
180 0.029000043869018555
181 0.06299996376037598
182 0.032000064849853516
183 0.03399991989135742

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.04 0.01
0.13 0.04 0.01
0.11 0.03 0.01
0.09 0.03 0.01
0.08 0.03 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.15 0.03 0.01
0.35 0.08 0.03
0.44 0.11 0.04
0.45 0.12 0.04
0.60 0.17 0.06
0.50 0.16 0.06
0.57 0.19 0.07
1.08 0.31 0.11
0.91 0.30 0.11
0.77 0.29 0.10
0.65 0.28 0.10
0.55 0.27 0.10
0.46 0.26 0.10
0.39 0.25 0.10
0.33 0.25 0.09
0.28 0.24 0.09
0.24 0.23 0.09
0.20 0.22 0.09
0.17 0.21 0.09
0.14 0.20 0.09
0.12 0.20 0.09
0.10 0.19 0.09
0.08 0.18 0.08
0.07 0.18 0.08
0.06 0.17 0.08
0.05 0.17 0.08
0.04 0.16 0.08
0.04 0.15 0.08
0.18 0.18 0.09
0.16 0.18 0.09
0.13 0.17 0.09
0.11 0.16 0.09
0.09 0.16 0.09
0.08 0.15 0.09
0.07 0.15 0.08
0.06 0.14 0.08
0.05 0.14 0.08
0.04 0.13 0.08
0.03 0.13 0.08
0.03 0.12 0.08
0.02 0.12 0.08
0.02 0.11 0.08
0.02 0.11 0.08
0.01 0.10 0.08
0.01 0.10 0.07
0.09 0.11 0.08
0.07 0.11 0.08
0.06 0.11 0.08
0.05 0.10 0.08
0.04 0.10 0.08
0.04 0.09 0.07
0.03 0.09 0.07
0.03 0.09 0.07
0.02 0.08 0.07


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_712_v4/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v0/batch_processing_times.csv <==
0 0.44900012016296387
1 0.0839998722076416
2 0.08100008964538574
3 0.0970001220703125
4 0.053999900817871094
5 0.05499982833862305
6 0.0709998607635498
7 0.0559999942779541
8 0.04400014877319336
9 0.03800010681152344
10 0.0559999942779541
11 0.09399986267089844
12 0.032000064849853516
13 0.03400015830993652
14 0.056999921798706055
15 0.03800010681152344
16 0.03299999237060547
17 0.03099989891052246
18 0.04500007629394531
19 0.03299999237060547
20 0.032000064849853516
21 0.0409998893737793
22 0.03900003433227539
23 0.042999982833862305
24 0.053999900817871094
25 0.03099989891052246
26 0.029999971389770508
27 0.03600001335144043
28 0.034999847412109375
29 0.03099989891052246
30 0.03099989891052246
31 0.037999868392944336
32 0.028999805450439453
33 0.05500006675720215
34 0.0279998779296875
35 0.07299995422363281
36 0.025999784469604492
37 0.06100010871887207
38 0.0279998779296875
39 0.0820000171661377
40 0.0279998779296875
41 0.07500004768371582
42 0.026999950408935547
43 0.06399989128112793
44 0.0279998779296875
45 0.05499982833862305
46 0.03099989891052246
47 0.06799983978271484
48 0.03900003433227539
49 0.03800010681152344
50 0.04800009727478027
51 0.025999784469604492
52 0.034999847412109375
53 0.02499985694885254
54 0.03600001335144043
55 0.026999950408935547
56 0.03600001335144043
57 0.025999784469604492
58 0.026999950408935547
59 0.057000160217285156
60 0.03299999237060547
61 0.03099989891052246
62 0.0280001163482666
63 0.03299999237060547
64 0.03299999237060547
65 0.029999971389770508
66 0.031000137329101562
67 0.03500008583068848
68 0.03600001335144043
69 0.03299999237060547
70 0.026999950408935547
71 0.02500009536743164
72 0.0280001163482666
73 0.04400014877319336
74 0.0280001163482666
75 0.026000022888183594
76 0.0280001163482666
77 0.024000167846679688
78 0.026999950408935547
79 0.023000001907348633
80 0.032000064849853516
81 0.024000167846679688
82 0.03299999237060547
83 0.029999971389770508
84 0.03500008583068848
85 0.026000022888183594
86 0.0280001163482666
87 0.03800010681152344
88 0.02500009536743164
89 0.031000137329101562
90 0.026000022888183594
91 0.029999971389770508
92 0.031000137329101562
93 0.026000022888183594
94 0.03500008583068848
95 0.031000137329101562
96 0.031000137329101562
97 0.024000167846679688
98 0.026999950408935547
99 0.03299999237060547
100 0.02500009536743164
101 0.03500008583068848
102 0.031000137329101562
103 0.025999784469604492
104 0.029000043869018555
105 0.03299999237060547
106 0.031000137329101562
107 0.024000167846679688
108 0.029000043869018555
109 0.057000160217285156
110 0.029999971389770508
111 0.023999929428100586
112 0.029000043869018555
113 0.029000043869018555
114 0.037999868392944336
115 0.0279998779296875
116 0.059999942779541016
117 0.028999805450439453
118 0.046000003814697266
119 0.04699993133544922
120 0.046000003814697266
121 0.03099989891052246
122 0.04200005531311035
123 0.03800010681152344
124 0.04400014877319336
125 0.028999805450439453
126 0.023999929428100586
127 0.026000022888183594
128 0.021999835968017578
129 0.026999950408935547
130 0.023000001907348633
131 0.023000001907348633
132 0.03299999237060547
133 0.023000001907348633
134 0.03699994087219238
135 0.023000001907348633
136 0.025999784469604492
137 0.028999805450439453
138 0.021999835968017578
139 0.026999950408935547
140 0.021999835968017578
141 0.023999929428100586
142 0.029999971389770508
143 0.023000001907348633
144 0.0279998779296875
145 0.031999826431274414
146 0.026999950408935547
147 0.029000043869018555
148 0.021999835968017578
149 0.026999950408935547
150 0.026999950408935547
151 0.029999971389770508
152 0.021999835968017578
153 0.026000022888183594
154 0.026999950408935547
155 0.0279998779296875
156 0.023000001907348633
157 0.0280001163482666
158 0.029000043869018555
159 0.029000043869018555
160 0.020999908447265625
161 0.023999929428100586
162 0.0279998779296875
163 0.029000043869018555
164 0.0279998779296875
165 0.023000001907348633
166 0.02499985694885254
167 0.026999950408935547
168 0.026999950408935547
169 0.034999847412109375
170 0.026999950408935547
171 0.039999961853027344
172 0.0280001163482666
173 0.026000022888183594
174 0.025999784469604492
175 0.026999950408935547
176 0.031999826431274414
177 0.031999826431274414
178 0.031999826431274414
179 0.026999950408935547
180 0.03099989891052246
181 0.025999784469604492
182 0.03399991989135742

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.16 0.03 0.01
0.30 0.06 0.02
0.41 0.10 0.03
0.51 0.13 0.04
0.75 0.19 0.06
0.79 0.21 0.07
0.67 0.21 0.07
0.57 0.20 0.07
0.48 0.19 0.07
0.41 0.19 0.07
0.34 0.18 0.07
0.29 0.17 0.07
0.24 0.17 0.07
0.21 0.16 0.06
0.17 0.15 0.06
0.15 0.15 0.06
0.12 0.14 0.06
0.10 0.14 0.06
0.09 0.13 0.06
0.07 0.13 0.06
0.06 0.12 0.06
0.05 0.12 0.06
0.04 0.11 0.06
0.04 0.11 0.06
0.03 0.11 0.05
0.02 0.10 0.05
0.02 0.10 0.05
0.02 0.10 0.05
0.01 0.09 0.05
0.01 0.09 0.05
0.01 0.08 0.05
0.01 0.08 0.05
0.01 0.08 0.05
   0 0.08 0.05
   0 0.07 0.04
   0 0.07 0.04
   0 0.07 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.03
   0 0.05 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.03 0.03


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v0/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v1/batch_processing_times.csv <==
0 0.4509999752044678
1 0.08899998664855957
2 0.07499980926513672
3 0.1510000228881836
4 0.0559999942779541
5 0.051000118255615234
6 0.056999921798706055
7 0.05900001525878906
8 0.043000221252441406
9 0.04200005531311035
10 0.03399991989135742
11 0.0409998893737793
12 0.04200005531311035
13 0.03400015830993652
14 0.054000139236450195
15 0.03600001335144043
16 0.03399991989135742
17 0.056999921798706055
18 0.03600001335144043
19 0.03399991989135742
20 0.056999921798706055
21 0.03299999237060547
22 0.046000003814697266
23 0.039999961853027344
24 0.029999971389770508
25 0.03699994087219238
26 0.03299999237060547
27 0.032000064849853516
28 0.039999961853027344
29 0.03299999237060547
30 0.03500008583068848
31 0.028999805450439453
32 0.0279998779296875
33 0.037999868392944336
34 0.034999847412109375
35 0.03899979591369629
36 0.031999826431274414
37 0.051000118255615234
38 0.0279998779296875
39 0.03099989891052246
40 0.03500008583068848
41 0.029999971389770508
42 0.03899979591369629
43 0.028999805450439453
44 0.0409998893737793
45 0.051000118255615234
46 0.026999950408935547
47 0.06299996376037598
48 0.03899979591369629
49 0.05299997329711914
50 0.029999971389770508
51 0.028999805450439453
52 0.042999982833862305
53 0.03099989891052246
54 0.0280001163482666
55 0.026999950408935547
56 0.026999950408935547
57 0.029999971389770508
58 0.029000043869018555
59 0.0280001163482666
60 0.03400015830993652
61 0.026999950408935547
62 0.032000064849853516
63 0.02500009536743164
64 0.032000064849853516
65 0.05900001525878906
66 0.026000022888183594
67 0.03299999237060547
68 0.02500009536743164
69 0.026999950408935547
70 0.03099989891052246
71 0.0280001163482666
72 0.028999805450439453
73 0.053999900817871094
74 0.026999950408935547
75 0.032000064849853516
76 0.024000167846679688
77 0.0280001163482666
78 0.032000064849853516
79 0.031000137329101562
80 0.029000043869018555
81 0.053999900817871094
82 0.031000137329101562
83 0.031000137329101562
84 0.029999971389770508
85 0.029000043869018555
86 0.032000064849853516
87 0.03299999237060547
88 0.023999929428100586
89 0.026999950408935547
90 0.028999805450439453
91 0.03699994087219238
92 0.03800010681152344
93 0.025999784469604492
94 0.026999950408935547
95 0.03299999237060547
96 0.029999971389770508
97 0.0280001163482666
98 0.0280001163482666
99 0.0280001163482666
100 0.02500009536743164
101 0.03600001335144043
102 0.028999805450439453
103 0.03600001335144043
104 0.025999784469604492
105 0.026999950408935547
106 0.029999971389770508
107 0.031999826431274414
108 0.03699994087219238
109 0.029999971389770508
110 0.029999971389770508
111 0.029000043869018555
112 0.0280001163482666
113 0.029000043869018555
114 0.029000043869018555
115 0.026999950408935547
116 0.02500009536743164
117 0.0280001163482666
118 0.02500009536743164
119 0.02499985694885254
120 0.023999929428100586
121 0.029999971389770508
122 0.025999784469604492
123 0.026999950408935547
124 0.0710000991821289
125 0.04400014877319336
126 0.09399986267089844
127 0.023999929428100586
128 0.05900001525878906
129 0.03299999237060547
130 0.053999900817871094
131 0.023999929428100586
132 0.05799984931945801
133 0.031999826431274414
134 0.03900003433227539
135 0.04699993133544922
136 0.06699991226196289
137 0.04699993133544922
138 0.07999992370605469
139 0.029999971389770508
140 0.0709998607635498
141 0.04199981689453125
142 0.021999835968017578
143 0.02499985694885254
144 0.023000001907348633
145 0.029999971389770508
146 0.025999784469604492
147 0.023000001907348633
148 0.024000167846679688
149 0.02500009536743164
150 0.02500009536743164
151 0.023000001907348633
152 0.04399991035461426
153 0.021999835968017578
154 0.021999835968017578
155 0.029999971389770508
156 0.0279998779296875
157 0.024000167846679688
158 0.023000001907348633
159 0.021999835968017578
160 0.03399991989135742
161 0.021999835968017578
162 0.023000001907348633
163 0.021999835968017578
164 0.029999971389770508
165 0.021999835968017578
166 0.023000001907348633
167 0.024000167846679688
168 0.05899977684020996
169 0.026999950408935547
170 0.02200007438659668
171 0.023999929428100586
172 0.023000001907348633
173 0.026999950408935547
174 0.021999835968017578
175 0.023000001907348633
176 0.03099989891052246
177 0.0279998779296875
178 0.023000001907348633
179 0.023000001907348633
180 0.021999835968017578
181 0.029999971389770508
182 0.024000167846679688
183 0.021999835968017578

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v1/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v2/batch_processing_times.csv <==
0 0.503000020980835
1 0.07500004768371582
2 0.10700011253356934
3 0.0710000991821289
4 0.042999982833862305
5 0.08099985122680664
6 0.04700016975402832
7 0.04900002479553223
8 0.05500006675720215
9 0.0409998893737793
10 0.03800010681152344
11 0.04500007629394531
12 0.039999961853027344
13 0.0559999942779541
14 0.03500008583068848
15 0.03500008583068848
16 0.056999921798706055
17 0.03600001335144043
18 0.03400015830993652
19 0.06500005722045898
20 0.0409998893737793
21 0.04799985885620117
22 0.04499983787536621
23 0.04999995231628418
24 0.04399991035461426
25 0.03299999237060547
26 0.031999826431274414
27 0.03600001335144043
28 0.07299995422363281
29 0.03699994087219238
30 0.031999826431274414
31 0.039999961853027344
32 0.026999950408935547
33 0.03099989891052246
34 0.03299999237060547
35 0.0409998893737793
36 0.03699994087219238
37 0.04500007629394531
38 0.037999868392944336
39 0.029999971389770508
40 0.03699994087219238
41 0.03699994087219238
42 0.028999805450439453
43 0.03299999237060547
44 0.039999961853027344
45 0.04700016975402832
46 0.026999950408935547
47 0.03600001335144043
48 0.0279998779296875
49 0.03400015830993652
50 0.0279998779296875
51 0.03299999237060547
52 0.0279998779296875
53 0.048999786376953125
54 0.029999971389770508
55 0.031999826431274414
56 0.026000022888183594
57 0.028999805450439453
58 0.02499985694885254
59 0.028999805450439453
60 0.0279998779296875
61 0.029999971389770508
62 0.0409998893737793
63 0.03099989891052246
64 0.029999971389770508
65 0.02500009536743164
66 0.029999971389770508
67 0.03299999237060547
68 0.025999784469604492
69 0.03400015830993652
70 0.03299999237060547
71 0.029999971389770508
72 0.03299999237060547
73 0.026000022888183594
74 0.039999961853027344
75 0.02500009536743164
76 0.026999950408935547
77 0.029999971389770508
78 0.029000043869018555
79 0.026999950408935547
80 0.032000064849853516
81 0.032000064849853516
82 0.024000167846679688
83 0.025999784469604492
84 0.03400015830993652
85 0.04400014877319336
86 0.025999784469604492
87 0.029000043869018555
88 0.046000003814697266
89 0.02500009536743164
90 0.042999982833862305
91 0.02500009536743164
92 0.04900002479553223
93 0.026999950408935547
94 0.06399989128112793
95 0.029999971389770508
96 0.10900020599365234
97 0.023000001907348633
98 0.023000001907348633
99 0.029000043869018555
100 0.029999971389770508
101 0.029000043869018555
102 0.024000167846679688
103 0.032000064849853516
104 0.026999950408935547
105 0.024000167846679688
106 0.03500008583068848
107 0.026999950408935547
108 0.032000064849853516
109 0.0280001163482666
110 0.023000001907348633
111 0.02500009536743164
112 0.032000064849853516
113 0.023000001907348633
114 0.031000137329101562
115 0.02499985694885254
116 0.02499985694885254
117 0.025999784469604492
118 0.02499985694885254
119 0.0279998779296875
120 0.0279998779296875
121 0.03399991989135742
122 0.023999929428100586
123 0.026999950408935547
124 0.029999971389770508
125 0.03099989891052246
126 0.028999805450439453
127 0.02499985694885254
128 0.031999826431274414
129 0.024000167846679688
130 0.021999835968017578
131 0.026999950408935547
132 0.023000001907348633
133 0.029999971389770508
134 0.023999929428100586
135 0.0279998779296875
136 0.023000001907348633
137 0.028999805450439453
138 0.03600001335144043
139 0.028999805450439453
140 0.023000001907348633
141 0.029999971389770508
142 0.023000001907348633
143 0.034999847412109375
144 0.023000001907348633
145 0.03299999237060547
146 0.023000001907348633
147 0.0279998779296875
148 0.023000001907348633
149 0.026999950408935547
150 0.023999929428100586
151 0.03099989891052246
152 0.02499985694885254
153 0.0279998779296875
154 0.0409998893737793
155 0.023999929428100586
156 0.026999950408935547
157 0.021999835968017578
158 0.026999950408935547
159 0.037999868392944336
160 0.02200007438659668
161 0.03099989891052246
162 0.023999929428100586
163 0.02500009536743164
164 0.037999868392944336
165 0.021999835968017578
166 0.029000043869018555
167 0.024000167846679688
168 0.0280001163482666
169 0.07299995422363281
170 0.02200007438659668
171 0.026000022888183594
172 0.04200005531311035
173 0.029999971389770508
174 0.05299997329711914
175 0.0279998779296875
176 0.04399991035461426
177 0.023000001907348633
178 0.053999900817871094
179 0.023000001907348633
180 0.046000003814697266
181 0.0279998779296875
182 0.06400012969970703
183 0.023999929428100586
184 0.05500006675720215

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v2/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v3/batch_processing_times.csv <==
0 0.48599982261657715
1 0.09100008010864258
2 0.08000016212463379
3 0.09000015258789062
4 0.06800007820129395
5 0.12100005149841309
6 0.07399988174438477
7 0.07299995422363281
8 0.04700016975402832
9 0.07899999618530273
10 0.03299999237060547
11 0.0820000171661377
12 0.03399991989135742
13 0.0709998607635498
14 0.03600001335144043
15 0.07399988174438477
16 0.04400014877319336
17 0.07799983024597168
18 0.05799984931945801
19 0.029000043869018555
20 0.03099989891052246
21 0.04399991035461426
22 0.029999971389770508
23 0.029000043869018555
24 0.046000003814697266
25 0.04999995231628418
26 0.029000043869018555
27 0.04399991035461426
28 0.032000064849853516
29 0.029999971389770508
30 0.046000003814697266
31 0.0279998779296875
32 0.028999805450439453
33 0.0409998893737793
34 0.029999971389770508
35 0.032000064849853516
36 0.0410001277923584
37 0.029000043869018555
38 0.032000064849853516
39 0.03699994087219238
40 0.03600001335144043
41 0.026999950408935547
42 0.0410001277923584
43 0.029000043869018555
44 0.03900003433227539
45 0.03900003433227539
46 0.029000043869018555
47 0.059999942779541016
48 0.029999971389770508
49 0.034999847412109375
50 0.051000118255615234
51 0.03299999237060547
52 0.03600001335144043
53 0.026000022888183594
54 0.025999784469604492
55 0.03299999237060547
56 0.03099989891052246
57 0.03099989891052246
58 0.0280001163482666
59 0.03600001335144043
60 0.03899979591369629
61 0.026999950408935547
62 0.029999971389770508
63 0.0280001163482666
64 0.03600001335144043
65 0.029999971389770508
66 0.03299999237060547
67 0.02500009536743164
68 0.029000043869018555
69 0.029000043869018555
70 0.04400014877319336
71 0.029000043869018555
72 0.025999784469604492
73 0.029999971389770508
74 0.023999929428100586
75 0.029999971389770508
76 0.02499985694885254
77 0.03099989891052246
78 0.026999950408935547
79 0.029999971389770508
80 0.02499985694885254
81 0.026999950408935547
82 0.023000001907348633
83 0.025999784469604492
84 0.023999929428100586
85 0.026999950408935547
86 0.03299999237060547
87 0.029000043869018555
88 0.03600001335144043
89 0.029999971389770508
90 0.042999982833862305
91 0.03099989891052246
92 0.042999982833862305
93 0.031000137329101562
94 0.05499982833862305
95 0.03500008583068848
96 0.043000221252441406
97 0.024000167846679688
98 0.03900003433227539
99 0.029999971389770508
100 0.043000221252441406
101 0.023000001907348633
102 0.057000160217285156
103 0.02500009536743164
104 0.0280001163482666
105 0.023999929428100586
106 0.031000137329101562
107 0.026999950408935547
108 0.02500009536743164
109 0.03800010681152344
110 0.023000001907348633
111 0.05499982833862305
112 0.029999971389770508
113 0.025999784469604492
114 0.03299999237060547
115 0.029999971389770508
116 0.024000167846679688
117 0.03900003433227539
118 0.023999929428100586
119 0.032000064849853516
120 0.025999784469604492
121 0.023999929428100586
122 0.032000064849853516
123 0.021999835968017578
124 0.023000001907348633
125 0.0280001163482666
126 0.023000001907348633
127 0.029000043869018555
128 0.023000001907348633
129 0.028999805450439453
130 0.024000167846679688
131 0.023999929428100586
132 0.025999784469604492
133 0.02500009536743164
134 0.029999971389770508
135 0.023999929428100586
136 0.03099989891052246
137 0.023000001907348633
138 0.0409998893737793
139 0.02499985694885254
140 0.021999835968017578
141 0.0279998779296875
142 0.021999835968017578
143 0.025999784469604492
144 0.02499985694885254
145 0.025999784469604492
146 0.023000001907348633
147 0.0279998779296875
148 0.023999929428100586
149 0.025999784469604492
150 0.023999929428100586
151 0.026999950408935547
152 0.02499985694885254
153 0.029999971389770508
154 0.02200007438659668
155 0.025999784469604492
156 0.023000001907348633
157 0.025999784469604492
158 0.025999784469604492
159 0.026999950408935547
160 0.026999950408935547
161 0.034999847412109375
162 0.029000043869018555
163 0.023999929428100586
164 0.0279998779296875
165 0.02200007438659668
166 0.026000022888183594
167 0.029000043869018555
168 0.023000001907348633
169 0.026999950408935547
170 0.023999929428100586
171 0.029000043869018555
172 0.04699993133544922
173 0.029000043869018555
174 0.053999900817871094
175 0.029999971389770508
176 0.0410001277923584
177 0.021999835968017578
178 0.042999982833862305
179 0.02700018882751465

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.07 0.02
0.27 0.06 0.02
0.23 0.06 0.02
0.19 0.06 0.02
0.16 0.06 0.02
0.14 0.05 0.02
0.12 0.05 0.02
0.10 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03 0.01
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.15 0.03 0.01
0.20 0.05 0.02
0.39 0.09 0.03
0.55 0.14 0.05
0.69 0.18 0.06
0.87 0.24 0.08
0.74 0.24 0.08
0.63 0.23 0.08
0.53 0.22 0.08
0.45 0.21 0.08
0.38 0.20 0.08
0.32 0.20 0.08
0.27 0.19 0.08
0.60 0.27 0.10
0.50 0.26 0.10
0.43 0.25 0.10
0.36 0.24 0.10
0.30 0.23 0.09
0.26 0.22 0.09
0.22 0.21 0.09
0.18 0.21 0.09
0.15 0.20 0.09
0.13 0.19 0.09
0.11 0.19 0.09
0.09 0.18 0.09
0.08 0.17 0.08
0.07 0.17 0.08
0.06 0.16 0.08
0.05 0.15 0.08
0.04 0.15 0.08
0.03 0.14 0.08
0.03 0.14 0.08
0.02 0.13 0.08
0.02 0.13 0.08
0.02 0.12 0.08
0.01 0.12 0.07
0.01 0.11 0.07
0.01 0.11 0.07
0.08 0.12 0.08
0.07 0.12 0.08
0.06 0.11 0.08
0.05 0.11 0.07
0.04 0.11 0.07
0.03 0.10 0.07
0.03 0.10 0.07
0.02 0.09 0.07
0.02 0.09 0.07
0.02 0.09 0.07
0.01 0.08 0.07
0.01 0.08 0.07
0.01 0.08 0.07
0.01 0.08 0.07
0.01 0.07 0.06
   0 0.07 0.06
   0 0.07 0.06
   0 0.06 0.06
   0 0.06 0.06
   0 0.06 0.06
   0 0.06 0.06
   0 0.05 0.06
   0 0.05 0.06
   0 0.05 0.06
   0 0.05 0.05
   0 0.05 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.04
   0 0.03 0.04
   0 0.03 0.04
   0 0.03 0.04
   0 0.03 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.03
   0 0.02 0.03
   0 0.02 0.03
   0 0.02 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.02
   0 0.01 0.02
   0 0.01 0.02
   0 0.01 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v3/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v4/batch_processing_times.csv <==
0 0.4460000991821289
1 0.08500003814697266
2 0.07299995422363281
3 0.11400008201599121
4 0.0710000991821289
5 0.06399989128112793
6 0.06399989128112793
7 0.06200003623962402
8 0.03800010681152344
9 0.03500008583068848
10 0.05299997329711914
11 0.03500008583068848
12 0.03900003433227539
13 0.03400015830993652
14 0.05200004577636719
15 0.03900003433227539
16 0.03299999237060547
17 0.046000003814697266
18 0.046000003814697266
19 0.031000137329101562
20 0.03099989891052246
21 0.03900003433227539
22 0.06699991226196289
23 0.03900003433227539
24 0.05099987983703613
25 0.03099989891052246
26 0.034999847412109375
27 0.037999868392944336
28 0.03899979591369629
29 0.029000043869018555
30 0.028999805450439453
31 0.05200004577636719
32 0.03399991989135742
33 0.029999971389770508
34 0.037999868392944336
35 0.03600001335144043
36 0.029999971389770508
37 0.039999961853027344
38 0.03600001335144043
39 0.0279998779296875
40 0.039999961853027344
41 0.0279998779296875
42 0.03699994087219238
43 0.03699994087219238
44 0.03600001335144043
45 0.03099989891052246
46 0.04399991035461426
47 0.039999961853027344
48 0.028999805450439453
49 0.03600001335144043
50 0.029999971389770508
51 0.026999950408935547
52 0.03299999237060547
53 0.026999950408935547
54 0.08299994468688965
55 0.03899979591369629
56 0.07200002670288086
57 0.025999784469604492
58 0.04200005531311035
59 0.031999826431274414
60 0.053999900817871094
61 0.0280001163482666
62 0.043000221252441406
63 0.0280001163482666
64 0.046000003814697266
65 0.024000167846679688
66 0.04500007629394531
67 0.029000043869018555
68 0.06600022315979004
69 0.029000043869018555
70 0.032000064849853516
71 0.024000167846679688
72 0.032000064849853516
73 0.02499985694885254
74 0.032000064849853516
75 0.023999929428100586
76 0.03500008583068848
77 0.0280001163482666
78 0.026999950408935547
79 0.031000137329101562
80 0.029000043869018555
81 0.03299999237060547
82 0.02500009536743164
83 0.026999950408935547
84 0.031000137329101562
85 0.039999961853027344
86 0.029000043869018555
87 0.032000064849853516
88 0.0280001163482666
89 0.029999971389770508
90 0.02500009536743164
91 0.032000064849853516
92 0.023000001907348633
93 0.028999805450439453
94 0.037999868392944336
95 0.026999950408935547
96 0.026999950408935547
97 0.03099989891052246
98 0.034999847412109375
99 0.034999847412109375
100 0.028999805450439453
101 0.029999971389770508
102 0.02499985694885254
103 0.029000043869018555
104 0.0280001163482666
105 0.029999971389770508
106 0.021999835968017578
107 0.0280001163482666
108 0.031000137329101562
109 0.029999971389770508
110 0.024000167846679688
111 0.026999950408935547
112 0.032000064849853516
113 0.029999971389770508
114 0.024000167846679688
115 0.0280001163482666
116 0.029000043869018555
117 0.04199981689453125
118 0.032000064849853516
119 0.03099989891052246
120 0.029999971389770508
121 0.03299999237060547
122 0.03299999237060547
123 0.03400015830993652
124 0.029999971389770508
125 0.04199981689453125
126 0.029999971389770508
127 0.03400015830993652
128 0.029999971389770508
129 0.03099989891052246
130 0.032000064849853516
131 0.03299999237060547
132 0.0280001163482666
133 0.031000137329101562
134 0.029000043869018555
135 0.034999847412109375
136 0.029999971389770508
137 0.10500001907348633
138 0.03099989891052246
139 0.05800008773803711
140 0.023000001907348633
141 0.07599997520446777
142 0.023000001907348633
143 0.05299997329711914
144 0.023999929428100586
145 0.03900003433227539
146 0.039999961853027344
147 0.029000043869018555
148 0.025999784469604492
149 0.042999982833862305
150 0.023000001907348633
151 0.021999835968017578
152 0.03099989891052246
153 0.034999847412109375
154 0.023000001907348633
155 0.025999784469604492
156 0.02499985694885254
157 0.021999835968017578
158 0.03299999237060547
159 0.023000001907348633
160 0.029999971389770508
161 0.03900003433227539
162 0.023999929428100586
163 0.021999835968017578
164 0.023000001907348633
165 0.03699994087219238
166 0.020999908447265625
167 0.023000001907348633
168 0.028999805450439453
169 0.037999868392944336
170 0.023000001907348633
171 0.023000001907348633
172 0.024000167846679688
173 0.020999908447265625
174 0.025999784469604492
175 0.03000020980834961
176 0.023999929428100586
177 0.023000001907348633
178 0.026999950408935547
179 0.023000001907348633
180 0.021999835968017578
181 0.023999929428100586

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_0_sr_89_v4/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v0/batch_processing_times.csv <==
0 1.2019999027252197
1 0.22300004959106445
2 0.1940000057220459
3 0.15400004386901855
4 0.17799997329711914
5 0.07500004768371582
6 0.17300009727478027
7 0.09500002861022949
8 0.10199999809265137
9 0.11599993705749512
10 0.05900001525878906
11 0.059999942779541016
12 0.08599996566772461
13 0.06299996376037598
14 0.10899996757507324
15 0.06699991226196289
16 0.07299995422363281
17 0.13300013542175293
18 0.06800007820129395
19 0.10299992561340332
20 0.0709998607635498
21 0.11699986457824707
22 0.09099984169006348
23 0.0559999942779541
24 0.22300004959106445
25 0.11700010299682617
26 0.09800004959106445
27 0.04399991035461426
28 0.08299994468688965
29 0.07400012016296387
30 0.08899998664855957
31 0.1359999179840088
32 0.09200000762939453
33 0.12299990653991699
34 0.04700016975402832
35 0.09500002861022949
36 0.05500006675720215
37 0.05299997329711914
38 0.06299996376037598
39 0.11400008201599121
40 0.04799985885620117
41 0.059999942779541016
42 0.10400009155273438
43 0.05800008773803711
44 0.04900002479553223
45 0.08800005912780762
46 0.04200005531311035
47 0.08499979972839355
48 0.0690000057220459
49 0.08299994468688965
50 0.08700013160705566
51 0.08599996566772461
52 0.08299994468688965
53 0.053999900817871094
54 0.07999992370605469
55 0.06299996376037598
56 0.05899977684020996
57 0.07199978828430176
58 0.03900003433227539
59 0.0559999942779541
60 0.08800005912780762
61 0.0709998607635498
62 0.05299997329711914
63 0.07000017166137695
64 0.09999990463256836
65 0.04400014877319336
66 0.06500005722045898
67 0.06299996376037598
68 0.12799978256225586
69 0.06599998474121094
70 0.04200005531311035
71 0.04399991035461426
72 0.0559999942779541
73 0.06300020217895508
74 0.06800007820129395
75 0.04200005531311035
76 0.11599993705749512
77 0.0559999942779541
78 0.042999982833862305
79 0.0690000057220459
80 0.042999982833862305
81 0.0559999942779541
82 0.0839998722076416
83 0.046000003814697266
84 0.051000118255615234
85 0.05900001525878906
86 0.08100008964538574
87 0.059999942779541016
88 0.057000160217285156
89 0.06399989128112793
90 0.0690000057220459
91 0.06099987030029297
92 0.0559999942779541
93 0.05299997329711914
94 0.06099987030029297
95 0.057000160217285156
96 0.05499982833862305
97 0.07500004768371582
98 0.07499980926513672
99 0.039999961853027344
100 0.05000019073486328
101 0.06299996376037598
102 0.1490001678466797
103 0.06400012969970703
104 0.19300007820129395
105 0.10599994659423828
106 0.09299993515014648
107 0.051999807357788086
108 0.09800004959106445
109 0.0840001106262207
110 0.042999982833862305
111 0.06299996376037598
112 0.06300020217895508
113 0.07599997520446777
114 0.042999982833862305
115 0.10500001907348633
116 0.06100010871887207
117 0.06599998474121094
118 0.03699994087219238
119 0.05200004577636719
120 0.10899996757507324
121 0.03299999237060547
122 0.034999847412109375
123 0.06299996376037598
124 0.039999961853027344
125 0.042999982833862305
126 0.04700016975402832
127 0.042999982833862305
128 0.03600001335144043
129 0.05299997329711914
130 0.04200005531311035
131 0.031000137329101562
132 0.07599997520446777
133 0.03299999237060547
134 0.034999847412109375
135 0.042999982833862305
136 0.046000003814697266
137 0.08100008964538574
138 0.08500003814697266
139 0.04200005531311035
140 0.04900002479553223
141 0.07299995422363281
142 0.08000016212463379
143 0.03900003433227539
144 0.05500006675720215
145 0.03900003433227539
146 0.04200005531311035
147 0.06500005722045898
148 0.039999961853027344
149 0.03600001335144043
150 0.03699994087219238
151 0.03900003433227539
152 0.03399991989135742
153 0.03299999237060547
154 0.09500002861022949
155 0.037999868392944336
156 0.07699990272521973
157 0.03600001335144043
158 0.06200003623962402
159 0.03099989891052246
160 0.059999942779541016
161 0.06800007820129395
162 0.029999971389770508
163 0.029999971389770508
164 0.03099989891052246
165 0.0559999942779541
166 0.028999805450439453
167 0.03600001335144043
168 0.05299997329711914
169 0.046000003814697266
170 0.03099989891052246
171 0.05500006675720215
172 0.09200000762939453
173 0.07200002670288086
174 0.07300019264221191
175 0.031999826431274414
176 0.10100007057189941
177 0.037999868392944336
178 0.05299997329711914
179 0.0710000991821289
180 0.04800009727478027

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.22 4.21 7.35
5.82 4.94 7.55
6.47 5.10 7.58
9.51 5.81 7.78
10.3 6.11 7.86
9.41 6.06 7.82
8.95 6.07 7.81
9.43 6.27 7.85
9.66 6.42 7.89
9.76 6.56 7.92
9.75 6.65 7.93
9.76 6.76 7.95
9.90 6.89 7.98
9.62 6.92 7.98
10.2 7.13 8.04
10.9 7.40 8.12
10.4 7.40 8.11
11.7 7.78 8.23
11.8 7.92 8.27
11.7 8.04 8.30
12.0 8.22 8.36
13.1 8.58 8.47
13.0 8.71 8.52
12.7 8.78 8.54
12.6 8.89 8.58
13.1 9.13 8.66
12.9 9.20 8.69
12.0 9.13 8.67
10.8 8.98 8.63
11.0 9.08 8.67
10.8 9.11 8.68
10.3 9.04 8.66
11.0 9.24 8.73
10.9 9.26 8.74
10.8 9.29 8.76
12.1 9.62 8.87
11.8 9.64 8.88
12.3 9.83 8.96
11.7 9.78 8.95
10.8 9.64 8.91
10.8 9.67 8.93
11.6 9.88 9.01
12.2 10.1 9.07
12.5 10.2 9.13
12.1 10.2 9.13
11.4 10.1 9.12
11.2 10.1 9.12
11.4 10.2 9.16
10.8 10.1 9.14
10.5 10.0 9.14
10.0 9.95 9.12
10.4 10.0 9.16
9.53 9.86 9.11
9.88 9.93 9.14
10.6 10.1 9.20
10.4 10.1 9.20
10.4 10.1 9.21
10.3 10.1 9.22
10.1 10.0 9.21
9.37 9.86 9.17
8.55 9.67 9.11
8.40 9.59 9.10
7.57 9.38 9.03
8.30 9.48 9.07
8.09 9.40 9.05
9.25 9.60 9.12
9.20 9.58 9.11
8.94 9.51 9.10
8.74 9.44 9.08
8.78 9.43 9.08
8.50 9.35 9.06
8.44 9.30 9.04
9.39 9.48 9.10
9.15 9.43 9.09
9.14 9.41 9.09
9.02 9.38 9.08
9.91 9.55 9.14
9.39 9.45 9.11
10.6 9.70 9.20
11.8 9.99 9.30
13.0 10.3 9.41
12.7 10.3 9.43
13.8 10.6 9.53
13.1 10.6 9.53
12.0 10.4 9.50
13.0 10.7 9.59
12.4 10.7 9.59
12.4 10.7 9.61
11.2 10.5 9.56
11.4 10.6 9.59
12.0 10.7 9.65
11.3 10.6 9.62
11.1 10.6 9.63
10.3 10.4 9.59
10.8 10.6 9.64
11.5 10.7 9.69
11.4 10.7 9.71
12.2 10.9 9.79
11.5 10.8 9.77
10.9 10.7 9.74
11.4 10.8 9.79
11.1 10.8 9.79
10.8 10.7 9.78
11.6 10.9 9.85
11.2 10.8 9.84
11.4 10.9 9.87
11.8 11.0 9.91
12.1 11.1 9.95
11.7 11.0 9.95
11.6 11.0 9.96
12.2 11.2 10.0
11.4 11.0 9.99
11.5 11.1 10.0
11.5 11.1 10.0
11.6 11.1 10.0
11.7 11.2 10.1
11.2 11.1 10.1
10.7 11.0 10.0
10.4 10.9 10.0
10.4 10.9 10.0
10.8 11.0 10.1
11.5 11.1 10.1
10.5 10.9 10.1
9.70 10.7 10.0
10.3 10.8 10.0
10.6 10.9 10.1
10.8 10.9 10.1
11.7 11.1 10.2
12.6 11.3 10.2
12.7 11.4 10.3
12.2 11.3 10.3
11.5 11.2 10.2
10.4 10.9 10.2
9.69 10.8 10.1
9.86 10.8 10.1
10.2 10.8 10.2
10.3 10.8 10.2
10.6 10.9 10.2
10.7 10.9 10.2
10.2 10.8 10.2
11.0 10.9 10.2
11.4 11.1 10.3
11.3 11.0 10.3
10.9 10.9 10.3
10.5 10.9 10.2
11.0 11.0 10.3
10.9 10.9 10.3
10.4 10.8 10.2
10.4 10.8 10.2
10.3 10.8 10.2
9.54 10.6 10.2
9.90 10.6 10.2
9.76 10.6 10.2
11.0 10.8 10.3
11.0 10.8 10.3
10.6 10.8 10.3
9.80 10.6 10.2
9.90 10.6 10.2
9.22 10.4 10.2
9.90 10.5 10.2
9.62 10.4 10.2
9.54 10.4 10.2
9.62 10.4 10.2
9.96 10.4 10.2
9.52 10.3 10.2
9.74 10.3 10.2
9.80 10.3 10.2
9.87 10.3 10.2
10.6 10.4 10.2
10.4 10.4 10.2
10.8 10.5 10.2
10.5 10.4 10.2
10.4 10.4 10.2
10.9 10.5 10.2
9.88 10.3 10.2
9.51 10.2 10.2
10.2 10.4 10.2
9.85 10.3 10.2
9.85 10.3 10.2
9.11 10.1 10.1
10.4 10.3 10.2
11.9 10.7 10.3
12.4 10.8 10.3
12.0 10.8 10.3
11.0 10.6 10.3
10.2 10.4 10.2
9.89 10.3 10.2
9.46 10.2 10.2
8.87 10.1 10.1
9.03 10.1 10.1
9.78 10.2 10.2
9.56 10.2 10.2
9.70 10.2 10.2
9.99 10.2 10.2
10.6 10.3 10.2
11.0 10.4 10.2
10.2 10.3 10.2
9.85 10.2 10.2
9.41 10.1 10.1
9.70 10.2 10.2


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v0/spark_avg_processing_times.csv <==
99

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v1/batch_processing_times.csv <==
0 1.2269999980926514
1 0.22900009155273438
2 0.14499998092651367
3 0.26200008392333984
4 0.19499993324279785
5 0.17600011825561523
6 0.13299989700317383
7 0.1490001678466797
8 0.06700015068054199
9 0.07500004768371582
10 0.07699990272521973
11 0.15000009536743164
12 0.06200003623962402
13 0.05900001525878906
14 0.06500005722045898
15 0.12899994850158691
16 0.04900002479553223
17 0.1419999599456787
18 0.08500003814697266
19 0.08700013160705566
20 0.08099985122680664
21 0.06299996376037598
22 0.1529998779296875
23 0.11500000953674316
24 0.10199999809265137
25 0.051999807357788086
26 0.09499979019165039
27 0.04799985885620117
28 0.07500004768371582
29 0.05299997329711914
30 0.06100010871887207
31 0.05299997329711914
32 0.08000016212463379
33 0.1979999542236328
34 0.09000015258789062
35 0.12600016593933105
36 0.0989999771118164
37 0.19700002670288086
38 0.06100010871887207
39 0.0820000171661377
40 0.12900018692016602
41 0.09800004959106445
42 0.09399986267089844
43 0.0709998607635498
44 0.08700013160705566
45 0.04500007629394531
46 0.07699990272521973
47 0.05200004577636719
48 0.05299997329711914
49 0.08899998664855957
50 0.127000093460083
51 0.04699993133544922
52 0.08899998664855957
53 0.07400012016296387
54 0.04200005531311035
55 0.09300017356872559
56 0.06400012969970703
57 0.03600001335144043
58 0.03900003433227539
59 0.048999786376953125
60 0.1419999599456787
61 0.04800009727478027
62 0.054000139236450195
63 0.06500005722045898
64 0.05299997329711914
65 0.07700014114379883
66 0.07599997520446777
67 0.0559999942779541
68 0.051999807357788086
69 0.042999982833862305
70 0.12400007247924805
71 0.04699993133544922
72 0.06100010871887207
73 0.06999993324279785
74 0.03800010681152344
75 0.04400014877319336
76 0.0410001277923584
77 0.06800007820129395
78 0.03699994087219238
79 0.0839998722076416
80 0.054000139236450195
81 0.04199981689453125
82 0.07899999618530273
83 0.039999961853027344
84 0.056999921798706055
85 0.06699991226196289
86 0.07599997520446777
87 0.06599998474121094
88 0.057000160217285156
89 0.04900002479553223
90 0.11800003051757812
91 0.04900002479553223
92 0.09100008010864258
93 0.0409998893737793
94 0.05299997329711914
95 0.07899999618530273
96 0.05900001525878906
97 0.06599998474121094
98 0.0690000057220459
99 0.037999868392944336
100 0.06200003623962402
101 0.11500000953674316
102 0.08000016212463379
103 0.03600001335144043
104 0.14899992942810059
105 0.04999995231628418
106 0.0709998607635498
107 0.05299997329711914
108 0.051000118255615234
109 0.04700016975402832
110 0.04999995231628418
111 0.05500006675720215
112 0.05200004577636719
113 0.046000003814697266
114 0.10100007057189941
115 0.054000139236450195
116 0.04200005531311035
117 0.06299996376037598
118 0.0409998893737793
119 0.04800009727478027
120 0.06699991226196289
121 0.04900002479553223
122 0.06099987030029297
123 0.06999993324279785
124 0.04699993133544922
125 0.03900003433227539
126 0.06100010871887207
127 0.05099987983703613
128 0.04700016975402832
129 0.05200004577636719
130 0.053999900817871094
131 0.056999921798706055
132 0.03500008583068848
133 0.05200004577636719
134 0.0410001277923584
135 0.05299997329711914
136 0.03600001335144043
137 0.06299996376037598
138 0.06800007820129395
139 0.07899999618530273
140 0.07200002670288086
141 0.04500007629394531
142 0.13700008392333984
143 0.059999942779541016
144 0.05200004577636719
145 0.06799983978271484
146 0.04999995231628418
147 0.07499980926513672
148 0.032000064849853516
149 0.07800006866455078
150 0.04699993133544922
151 0.05500006675720215
152 0.04699993133544922
153 0.053999900817871094
154 0.031000137329101562
155 0.04900002479553223
156 0.05500006675720215
157 0.06299996376037598
158 0.04200005531311035
159 0.04800009727478027
160 0.06700015068054199
161 0.09400010108947754
162 0.03299999237060547
163 0.042999982833862305
164 0.056999921798706055
165 0.042999982833862305
166 0.0410001277923584
167 0.04900002479553223
168 0.04400014877319336
169 0.026999950408935547
170 0.03800010681152344
171 0.06499981880187988
172 0.04700016975402832
173 0.051000118255615234
174 0.056999921798706055
175 0.06100010871887207
176 0.12199997901916504
177 0.046000003814697266
178 0.08500003814697266
179 0.0559999942779541
180 0.16899991035461426
181 0.048999786376953125
182 0.046000003814697266

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.79 3.69 7.27
5.29 4.56 7.52
5.61 4.66 7.52
6.13 4.80 7.53
7.15 5.07 7.59
6.89 5.08 7.57
7.27 5.23 7.59
7.48 5.34 7.60
7.64 5.44 7.61
7.54 5.49 7.60
7.89 5.64 7.63
8.24 5.78 7.65
8.91 6.01 7.71
8.95 6.11 7.72
9.03 6.22 7.74
8.88 6.28 7.74
8.73 6.33 7.75
8.54 6.37 7.74
8.69 6.48 7.76
8.97 6.61 7.79
9.95 6.90 7.87
9.32 6.87 7.85
10.4 7.19 7.95
13.3 7.89 8.17
12.6 7.93 8.18
11.5 7.86 8.15
10.6 7.78 8.12
10.6 7.88 8.15
11.2 8.09 8.22
11.2 8.21 8.25
11.7 8.40 8.32
12.1 8.58 8.38
10.8 8.43 8.33
10.8 8.52 8.36
10.7 8.55 8.37
10.8 8.63 8.40
10.6 8.66 8.41
11.5 8.93 8.50
11.9 9.10 8.56
10.8 8.96 8.52
11.3 9.12 8.58
10.6 9.05 8.56
10.4 9.06 8.57
10.1 9.04 8.57
10.7 9.21 8.63
10.0 9.10 8.60
10.5 9.23 8.65
10.2 9.22 8.65
10.5 9.32 8.69
9.53 9.14 8.64
10.2 9.30 8.69
10.3 9.35 8.72
10.4 9.41 8.74
10.1 9.38 8.74
11.3 9.66 8.84
11.0 9.64 8.84
11.1 9.72 8.88
10.6 9.65 8.86
10.3 9.62 8.86
9.94 9.57 8.85
10.3 9.65 8.89
10.6 9.75 8.93
11.3 9.92 8.99
11.9 10.1 9.06
12.0 10.2 9.10
11.4 10.1 9.08
11.1 10.1 9.08
10.3 9.93 9.05
9.49 9.77 9.01
9.50 9.76 9.01
10.9 10.1 9.11
10.9 10.1 9.13
10.7 10.0 9.13
10.4 10.0 9.13
10.7 10.1 9.17
9.95 9.94 9.13
10.5 10.1 9.17
10.2 10.0 9.17
9.41 9.84 9.12
8.49 9.63 9.06
9.09 9.73 9.10
10.3 9.97 9.18
10.3 9.99 9.20
9.95 9.92 9.18
10.8 10.1 9.25
11.2 10.2 9.30
11.2 10.2 9.32
11.0 10.2 9.32
10.8 10.2 9.33
11.2 10.3 9.37
10.9 10.3 9.37
10.7 10.3 9.37
10.4 10.2 9.37
10.8 10.3 9.41
10.5 10.3 9.40
9.95 10.2 9.38
9.93 10.2 9.38
10.8 10.3 9.45
11.6 10.5 9.52
11.7 10.6 9.55
11.2 10.5 9.54
10.4 10.3 9.50
10.9 10.5 9.55
10.5 10.4 9.53
10.1 10.3 9.51
9.60 10.2 9.49
9.44 10.1 9.48
8.75 9.97 9.43
8.71 9.92 9.42
8.90 9.93 9.42
8.70 9.85 9.40
10.2 10.1 9.50
10.4 10.2 9.52
10.3 10.2 9.52
10.3 10.2 9.53
10.4 10.2 9.54
11.3 10.4 9.62
10.3 10.2 9.57
11.2 10.4 9.63
10.8 10.3 9.62
11.1 10.4 9.66
10.6 10.3 9.64
10.3 10.3 9.63
10.5 10.3 9.65
10.5 10.3 9.66
10.1 10.2 9.63
10.3 10.3 9.65
10.5 10.3 9.67
10.2 10.2 9.66
11.3 10.5 9.75
11.0 10.5 9.74
10.5 10.4 9.72
10.7 10.4 9.74
10.3 10.3 9.72
10.5 10.4 9.74
10.4 10.3 9.73
10.5 10.3 9.75
9.56 10.2 9.69
9.56 10.1 9.69
9.51 10.1 9.68
9.30 10.0 9.66
9.48 10.1 9.67
9.65 10.1 9.68
9.67 10.1 9.68
10.3 10.2 9.73
10.4 10.2 9.74
9.91 10.1 9.71
9.86 10.1 9.71
12.4 10.6 9.88
12.1 10.6 9.89
11.5 10.5 9.87
10.8 10.4 9.83
10.7 10.4 9.84
10.8 10.4 9.86
10.8 10.4 9.87
10.6 10.4 9.86
10.8 10.4 9.89
10.8 10.5 9.90
11.2 10.6 9.93
11.2 10.6 9.95
11.2 10.6 9.97
10.3 10.4 9.91
10.2 10.4 9.91
9.42 10.2 9.86
9.28 10.2 9.84
9.71 10.2 9.87
9.73 10.2 9.87
9.60 10.2 9.86
9.66 10.2 9.86
9.71 10.2 9.86
8.84 9.97 9.80
8.93 9.96 9.80
9.17 9.97 9.80
8.53 9.81 9.75
8.91 9.85 9.77
8.85 9.81 9.75
8.89 9.78 9.74
8.84 9.74 9.73
8.85 9.71 9.72
9.17 9.75 9.74
9.28 9.76 9.74
9.07 9.70 9.72
8.81 9.63 9.70
9.32 9.71 9.72
9.18 9.67 9.71
8.77 9.56 9.67
9.50 9.69 9.71
9.91 9.77 9.74
9.37 9.66 9.70
9.66 9.72 9.72
9.68 9.73 9.73
9.36 9.65 9.70
8.98 9.57 9.67
8.52 9.45 9.63
8.82 9.48 9.64
8.53 9.40 9.61
8.73 9.42 9.62
9.34 9.52 9.65
9.41 9.54 9.65
9.81 9.62 9.68


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v1/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v2/batch_processing_times.csv <==
0 1.252000093460083
1 0.24000000953674316
2 0.21399998664855957
3 0.1659998893737793
4 0.20300006866455078
5 0.09799981117248535
6 0.14800000190734863
7 0.15799999237060547
8 0.06699991226196289
9 0.14700007438659668
10 0.07299995422363281
11 0.07599997520446777
12 0.08599996566772461
13 0.059999942779541016
14 0.10500001907348633
15 0.059999942779541016
16 0.07599997520446777
17 0.16299986839294434
18 0.06599998474121094
19 0.07899999618530273
20 0.06200003623962402
21 0.21000003814697266
22 0.10799980163574219
23 0.0989999771118164
24 0.13400006294250488
25 0.05499982833862305
26 0.11599993705749512
27 0.14100003242492676
28 0.06800007820129395
29 0.10500001907348633
30 0.11099982261657715
31 0.07299995422363281
32 0.06800007820129395
33 0.09099984169006348
34 0.06599998474121094
35 0.09299993515014648
36 0.06800007820129395
37 0.06999993324279785
38 0.07500004768371582
39 0.0559999942779541
40 0.07299995422363281
41 0.09100008010864258
42 0.04799985885620117
43 0.09200000762939453
44 0.04900002479553223
45 0.05500006675720215
46 0.0409998893737793
47 0.0559999942779541
48 0.0690000057220459
49 0.0559999942779541
50 0.07399988174438477
51 0.07400012016296387
52 0.06999993324279785
53 0.12599992752075195
54 0.06799983978271484
55 0.0969998836517334
56 0.0409998893737793
57 0.05099987983703613
58 0.053999900817871094
59 0.07500004768371582
60 0.056999921798706055
61 0.046000003814697266
62 0.059999942779541016
63 0.08599996566772461
64 0.05799984931945801
65 0.10600018501281738
66 0.07800006866455078
67 0.07200002670288086
68 0.0559999942779541
69 0.059999942779541016
70 0.06399989128112793
71 0.05299997329711914
72 0.04700016975402832
73 0.05299997329711914
74 0.059999942779541016
75 0.046000003814697266
76 0.04999995231628418
77 0.06500005722045898
78 0.07500004768371582
79 0.059999942779541016
80 0.059999942779541016
81 0.06199979782104492
82 0.07399988174438477
83 0.07399988174438477
84 0.042999982833862305
85 0.06800007820129395
86 0.08800005912780762
87 0.12400007247924805
88 0.048999786376953125
89 0.06999993324279785
90 0.10800004005432129
91 0.04200005531311035
92 0.0839998722076416
93 0.05299997329711914
94 0.05499982833862305
95 0.04500007629394531
96 0.05900001525878906
97 0.09599995613098145
98 0.05200004577636719
99 0.11300015449523926
100 0.10400009155273438
101 0.08599996566772461
102 0.12400007247924805
103 0.08500003814697266
104 0.05499982833862305
105 0.06599998474121094
106 0.051999807357788086
107 0.04699993133544922
108 0.034999847412109375
109 0.053999900817871094
110 0.05099987983703613
111 0.03900003433227539
112 0.03900003433227539
113 0.07899999618530273
114 0.06399989128112793
115 0.0709998607635498
116 0.03500008583068848
117 0.06399989128112793
118 0.04400014877319336
119 0.06200003623962402
120 0.03800010681152344
121 0.04699993133544922
122 0.0820000171661377
123 0.04900002479553223
124 0.06299996376037598
125 0.04800009727478027
126 0.06999993324279785
127 0.0409998893737793
128 0.05900001525878906
129 0.05200004577636719
130 0.042999982833862305
131 0.05099987983703613
132 0.05099987983703613
133 0.04900002479553223
134 0.04699993133544922
135 0.04700016975402832
136 0.07999992370605469
137 0.039999961853027344
138 0.11999988555908203
139 0.07599997520446777
140 0.09000015258789062
141 0.05899977684020996
142 0.04199981689453125
143 0.029999971389770508
144 0.04200005531311035
145 0.07599997520446777
146 0.03399991989135742
147 0.08099985122680664
148 0.05299997329711914
149 0.0709998607635498
150 0.03900003433227539
151 0.06399989128112793
152 0.03600001335144043
153 0.0690000057220459
154 0.06299996376037598
155 0.03699994087219238
156 0.039999961853027344
157 0.03800010681152344
158 0.08299994468688965
159 0.0410001277923584
160 0.048999786376953125
161 0.0690000057220459
162 0.05200004577636719
163 0.04199981689453125
164 0.042999982833862305
165 0.0410001277923584
166 0.056999921798706055
167 0.06099987030029297
168 0.04699993133544922
169 0.0409998893737793
170 0.04399991035461426
171 0.05200004577636719
172 0.04200005531311035
173 0.0709998607635498
174 0.09400010108947754
175 0.039999961853027344
176 0.03600001335144043
177 0.039999961853027344
178 0.06500005722045898
179 0.04399991035461426
180 0.057000160217285156
181 0.07700014114379883
182 0.04500007629394531
183 0.10000014305114746
184 0.056999921798706055

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
4.19 4.22 7.16
4.45 4.27 7.15
5.43 4.49 7.19
6.29 4.71 7.23
6.49 4.80 7.24
6.80 4.92 7.25
8.36 5.32 7.36
8.53 5.46 7.38
8.54 5.56 7.39
8.23 5.59 7.38
8.44 5.72 7.40
8.43 5.81 7.42
8.63 5.95 7.44
8.72 6.05 7.46
8.24 6.03 7.44
8.03 6.06 7.43
8.10 6.14 7.45
7.98 6.19 7.45
8.00 6.25 7.45
7.76 6.26 7.44
7.77 6.31 7.45
7.48 6.30 7.43
7.88 6.42 7.46
8.54 6.61 7.51
9.66 6.90 7.60
9.58 6.97 7.61
9.03 6.94 7.59
9.72 7.16 7.66
9.76 7.25 7.68
9.48 7.28 7.69
8.31 7.10 7.63
9.02 7.29 7.68
9.22 7.40 7.71
10.4 7.72 7.81
9.80 7.67 7.80
10.6 7.93 7.88
10.2 7.92 7.88
11.1 8.20 7.97
11.0 8.26 7.99
10.3 8.20 7.98
11.1 8.44 8.06
15.4 9.45 8.39
15.7 9.72 8.49
15.7 9.92 8.57
15.4 10.1 8.63
15.1 10.2 8.68
15.4 10.4 8.78
15.0 10.5 8.82
14.6 10.6 8.86
13.7 10.5 8.86
12.9 10.4 8.86
13.1 10.6 8.92
14.3 10.9 9.05
14.8 11.1 9.14
14.6 11.2 9.19
14.3 11.3 9.22
14.3 11.4 9.28
15.0 11.6 9.39
15.2 11.8 9.46
15.0 11.8 9.51
14.4 11.8 9.52
13.3 11.7 9.50
12.4 11.5 9.47
12.4 11.6 9.51
11.8 11.4 9.49
11.5 11.4 9.50
11.5 11.4 9.52
10.8 11.3 9.49
10.1 11.1 9.46
10.6 11.2 9.50
10.4 11.1 9.50
10.9 11.2 9.55
12.0 11.4 9.64
11.1 11.3 9.60
10.3 11.1 9.57
9.81 10.9 9.54
9.81 10.9 9.54
9.76 10.9 9.54
9.31 10.7 9.52
9.11 10.7 9.50
8.86 10.6 9.48
9.03 10.5 9.48
8.73 10.4 9.45
10.1 10.6 9.54
9.94 10.6 9.54
9.88 10.6 9.54
9.64 10.5 9.53
10.3 10.6 9.57
10.3 10.6 9.58
9.69 10.5 9.55
9.63 10.4 9.54
9.60 10.4 9.54
10.1 10.5 9.58
10.2 10.5 9.59
10.1 10.4 9.59
10.1 10.4 9.59
11.2 10.7 9.68
10.9 10.6 9.68
10.4 10.5 9.66
9.81 10.4 9.62
10.1 10.4 9.64
10.4 10.5 9.67
10.5 10.5 9.69
9.81 10.4 9.65
10.0 10.4 9.67
9.85 10.4 9.66
9.35 10.2 9.63
9.92 10.3 9.66
10.6 10.4 9.71
10.4 10.4 9.71
10.4 10.4 9.72
10.3 10.4 9.71
10.1 10.3 9.71
11.0 10.5 9.77
11.2 10.6 9.80
12.1 10.8 9.88
12.4 10.9 9.92
11.6 10.8 9.90
10.9 10.7 9.86
10.8 10.6 9.87
10.5 10.6 9.86
11.7 10.8 9.94
11.9 10.9 9.98
12.4 11.0 10.0
12.4 11.1 10.1
11.3 10.9 10.0
11.3 10.9 10.0
10.7 10.8 9.99
10.8 10.8 10.0
11.2 10.9 10.1
10.7 10.8 10.0
10.7 10.8 10.0
10.1 10.7 10.0
10.7 10.8 10.1
10.6 10.8 10.0
11.2 10.9 10.1
11.0 10.9 10.1
11.9 11.1 10.2
11.2 10.9 10.1
10.9 10.8 10.1
10.7 10.8 10.1
11.2 10.9 10.2
11.7 11.0 10.2
10.5 10.8 10.1
9.66 10.6 10.1
10.9 10.8 10.2
10.1 10.7 10.1
10.6 10.8 10.1
10.7 10.8 10.2
10.7 10.8 10.2
10.9 10.8 10.2
10.2 10.7 10.1
10.0 10.6 10.1
10.8 10.8 10.2
10.6 10.7 10.2
10.2 10.6 10.2
10.1 10.6 10.1
10.8 10.7 10.2
11.2 10.8 10.2
10.8 10.8 10.2
10.9 10.8 10.2
10.5 10.7 10.2
10.1 10.6 10.2
10.6 10.7 10.2
10.5 10.7 10.2
10.7 10.7 10.2
14.4 11.5 10.5
14.2 11.6 10.5
14.2 11.6 10.6
13.8 11.7 10.6
14.0 11.8 10.6
13.3 11.7 10.6
12.5 11.6 10.6
12.0 11.5 10.6
11.6 11.4 10.6
11.6 11.4 10.6
11.3 11.4 10.6
10.4 11.2 10.5
9.62 11.0 10.4
9.54 10.9 10.4
9.16 10.8 10.4
9.45 10.8 10.4
9.37 10.7 10.4
9.76 10.8 10.4
9.49 10.7 10.4
9.94 10.7 10.4
9.32 10.6 10.3
10.0 10.7 10.4
9.62 10.6 10.3
10.2 10.7 10.4
10.5 10.7 10.4
11.4 10.9 10.5
10.6 10.7 10.4
11.0 10.8 10.4
10.2 10.7 10.4
10.1 10.6 10.4
10.3 10.6 10.4
10.0 10.6 10.4
9.62 10.4 10.3
9.77 10.5 10.3


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v2/spark_avg_processing_times.csv <==
103

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v3/batch_processing_times.csv <==
0 1.2209999561309814
1 0.17800021171569824
2 0.22600007057189941
3 0.14299988746643066
4 0.17400002479553223
5 0.16499996185302734
6 0.06400012969970703
7 0.11799979209899902
8 0.06100010871887207
9 0.25099992752075195
10 0.09500002861022949
11 0.08100008964538574
12 0.08299994468688965
13 0.07200002670288086
14 0.08099985122680664
15 0.07599997520446777
16 0.051000118255615234
17 0.14800000190734863
18 0.06100010871887207
19 0.05200004577636719
20 0.0710000991821289
21 0.04999995231628418
22 0.14100003242492676
23 0.09200000762939453
24 0.08899998664855957
25 0.13499999046325684
26 0.039999961853027344
27 0.1119999885559082
28 0.08999991416931152
29 0.09000015258789062
30 0.0710000991821289
31 0.0969998836517334
32 0.0840001106262207
33 0.0970001220703125
34 0.0559999942779541
35 0.07999992370605469
36 0.05299997329711914
37 0.08899998664855957
38 0.08799982070922852
39 0.06099987030029297
40 0.0710000991821289
41 0.06999993324279785
42 0.059999942779541016
43 0.06100010871887207
44 0.0989999771118164
45 0.06200003623962402
46 0.06200003623962402
47 0.05500006675720215
48 0.0839998722076416
49 0.056999921798706055
50 0.06499981880187988
51 0.10100007057189941
52 0.1099998950958252
53 0.04499983787536621
54 0.09999990463256836
55 0.06200003623962402
56 0.05900001525878906
57 0.040000200271606445
58 0.057000160217285156
59 0.04999995231628418
60 0.06199979782104492
61 0.15700006484985352
62 0.053999900817871094
63 0.05800008773803711
64 0.11899995803833008
65 0.08800005912780762
66 0.09600019454956055
67 0.05299997329711914
68 0.0710000991821289
69 0.056999921798706055
70 0.046000003814697266
71 0.12199997901916504
72 0.0559999942779541
73 0.06799983978271484
74 0.03900003433227539
75 0.04699993133544922
76 0.06999993324279785
77 0.04499983787536621
78 0.07999992370605469
79 0.0559999942779541
80 0.04799985885620117
81 0.04200005531311035
82 0.0690000057220459
83 0.04500007629394531
84 0.06799983978271484
85 0.08599996566772461
86 0.07599997520446777
87 0.04699993133544922
88 0.04200005531311035
89 0.12100005149841309
90 0.09399986267089844
91 0.03900003433227539
92 0.10800004005432129
93 0.04399991035461426
94 0.10299992561340332
95 0.046000003814697266
96 0.23199987411499023
97 0.09200000762939453
98 0.05499982833862305
99 0.05900001525878906
100 0.06399989128112793
101 0.05800008773803711
102 0.054000139236450195
103 0.1099998950958252
104 0.04200005531311035
105 0.06500005722045898
106 0.046000003814697266
107 0.04900002479553223
108 0.05499982833862305
109 0.039999961853027344
110 0.04200005531311035
111 0.046000003814697266
112 0.03500008583068848
113 0.07700014114379883
114 0.0409998893737793
115 0.09299993515014648
116 0.04699993133544922
117 0.04500007629394531
118 0.05900001525878906
119 0.04500007629394531
120 0.0410001277923584
121 0.05299997329711914
122 0.03800010681152344
123 0.053999900817871094
124 0.039999961853027344
125 0.11500000953674316
126 0.051000118255615234
127 0.04399991035461426
128 0.05200004577636719
129 0.03899979591369629
130 0.11400008201599121
131 0.03900003433227539
132 0.11800003051757812
133 0.034999847412109375
134 0.0840001106262207
135 0.08499979972839355
136 0.0409998893737793
137 0.04399991035461426
138 0.06999993324279785
139 0.06100010871887207
140 0.04699993133544922
141 0.03299999237060547
142 0.05200004577636719
143 0.053999900817871094
144 0.029000043869018555
145 0.046000003814697266
146 0.046000003814697266
147 0.03399991989135742
148 0.029999971389770508
149 0.04700016975402832
150 0.05299997329711914
151 0.046000003814697266
152 0.054000139236450195
153 0.0409998893737793
154 0.031999826431274414
155 0.0559999942779541
156 0.05200004577636719
157 0.06999993324279785
158 0.05200004577636719
159 0.042999982833862305
160 0.04500007629394531
161 0.03600001335144043
162 0.042999982833862305
163 0.03399991989135742
164 0.03900003433227539
165 0.0820000171661377
166 0.05099987983703613
167 0.06500005722045898
168 0.06400012969970703
169 0.05800008773803711
170 0.05800008773803711
171 0.06699991226196289
172 0.03900003433227539
173 0.04999995231628418
174 0.0410001277923584
175 0.03600001335144043
176 0.037999868392944336
177 0.0559999942779541
178 0.08600020408630371
179 0.0279998779296875
180 0.048999786376953125
181 0.08299994468688965
182 0.034999847412109375
183 0.05299997329711914

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.82 3.66 7.32
3.32 4.10 7.42
4.45 4.32 7.45
4.85 4.40 7.45
5.94 4.66 7.50
7.12 4.95 7.56
7.56 5.11 7.59
8.15 5.32 7.63
8.73 5.54 7.68
9.93 5.91 7.77
9.84 6.02 7.79
10.3 6.25 7.85
10.1 6.34 7.86
10.0 6.45 7.88
9.88 6.53 7.89
11.1 6.91 8.00
11.3 7.08 8.04
11.6 7.28 8.10
11.3 7.37 8.12
11.0 7.42 8.13
10.4 7.42 8.12
10.9 7.62 8.18
11.1 7.78 8.23
11.9 8.07 8.31
11.2 8.05 8.31
12.1 8.35 8.40
11.5 8.35 8.40
11.2 8.37 8.41
9.99 8.21 8.35
9.98 8.27 8.37
11.0 8.54 8.46
10.8 8.59 8.48
11.0 8.70 8.51
11.3 8.83 8.56
11.3 8.92 8.59
11.7 9.09 8.65
11.8 9.18 8.68
11.0 9.09 8.66
11.1 9.17 8.69
11.0 9.22 8.71
10.2 9.10 8.68
10.0 9.11 8.68
9.70 9.07 8.68
9.81 9.12 8.70
9.59 9.10 8.69
10.3 9.26 8.75
11.3 9.51 8.84
10.2 9.35 8.79
10.0 9.33 8.80
10.1 9.37 8.81
9.80 9.33 8.81
9.54 9.29 8.80
9.15 9.21 8.78
8.64 9.10 8.75
8.46 9.05 8.73
8.97 9.13 8.76
8.52 9.03 8.73
8.39 8.99 8.73
8.35 8.96 8.72
9.39 9.16 8.79
11.1 9.54 8.91
10.9 9.55 8.92
10.6 9.53 8.92
10.0 9.43 8.90
10.8 9.62 8.96
10.9 9.69 9.00
11.1 9.77 9.03
10.2 9.63 8.99
10.3 9.67 9.01
10.7 9.78 9.06
11.0 9.87 9.09
11.0 9.91 9.11
10.1 9.75 9.07
9.90 9.72 9.07
10.2 9.79 9.10
10.2 9.82 9.11
9.52 9.68 9.07
10.0 9.78 9.12
9.58 9.69 9.09
9.86 9.75 9.12
9.95 9.78 9.13
10.6 9.92 9.19
10.6 9.95 9.21
11.2 10.1 9.26
10.9 10.1 9.26
10.7 10.1 9.26
10.6 10.1 9.27
11.2 10.2 9.33
10.9 10.2 9.32
11.0 10.2 9.35
11.1 10.3 9.38
10.3 10.1 9.34
10.2 10.1 9.34
10.3 10.1 9.36
10.9 10.2 9.41
10.4 10.2 9.39
10.1 10.1 9.38
10.6 10.2 9.42
11.3 10.4 9.48
11.1 10.4 9.49
10.3 10.2 9.45
10.6 10.3 9.48
10.9 10.4 9.51
10.0 10.2 9.46
9.78 10.1 9.45
9.56 10.1 9.44
9.31 10.0 9.43
9.04 9.92 9.41
8.81 9.84 9.38
9.70 9.99 9.44
9.30 9.89 9.41
9.72 9.96 9.44
9.15 9.83 9.41
9.99 10.0 9.46
10.2 10.0 9.48
10.2 10.1 9.50
10.1 10.0 9.50
10.2 10.1 9.51
10.1 10.1 9.51
10.0 10.0 9.51
10.0 10.0 9.52
9.62 9.95 9.50
9.98 10.0 9.52
10.1 10.1 9.54
9.33 9.88 9.49
9.53 9.90 9.50
9.69 9.93 9.51
10.0 9.98 9.53
10.0 9.98 9.54
10.2 10.0 9.56
10.8 10.2 9.61
10.2 10.1 9.58
10.9 10.2 9.63
10.3 10.1 9.61
10.5 10.2 9.63
10.2 10.1 9.62
9.96 10.1 9.61
9.35 9.92 9.57
9.07 9.84 9.55
8.81 9.76 9.52
8.70 9.70 9.51
9.41 9.81 9.54
9.85 9.89 9.57
10.1 9.94 9.59
10.0 9.93 9.59
9.64 9.85 9.57
10.0 9.92 9.60
9.21 9.76 9.55
9.18 9.73 9.54
9.01 9.67 9.52
10.4 9.95 9.61
10.9 10.1 9.66
10.8 10.1 9.67
11.1 10.2 9.70
10.8 10.1 9.69
10.7 10.2 9.70
10.9 10.2 9.73
11.2 10.3 9.76
12.2 10.5 9.85
11.7 10.5 9.84
11.4 10.5 9.84
11.5 10.5 9.86
10.4 10.3 9.80
11.6 10.6 9.89
11.7 10.6 9.92
12.1 10.7 9.96
12.5 10.9 10.0
11.8 10.8 9.99
12.5 11.0 10.1
11.9 10.9 10.1
11.4 10.8 10.0
11.8 10.9 10.1
10.8 10.8 10.0
10.7 10.7 10.0
9.93 10.6 9.98
9.54 10.4 9.95
9.80 10.5 9.96
8.98 10.3 9.90
9.70 10.4 9.94
9.50 10.3 9.93
8.81 10.1 9.87
8.89 10.1 9.87
10.5 10.4 9.97
10.8 10.5 10.0
10.6 10.5 10.0
12.3 10.8 10.1
11.8 10.8 10.1
11.6 10.8 10.1
10.9 10.7 10.1
9.95 10.4 10.0
10.2 10.5 10.0
9.81 10.4 10.0
9.83 10.4 10.0
10.6 10.5 10.1
10.5 10.5 10.1
10.6 10.5 10.1
11.4 10.7 10.1
10.8 10.6 10.1
10.6 10.5 10.1
10.4 10.5 10.1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v3/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v4/batch_processing_times.csv <==
0 1.3439998626708984
1 0.2650001049041748
2 0.1809999942779541
3 0.182999849319458
4 0.1700000762939453
5 0.18400001525878906
6 0.0840001106262207
7 0.10500001907348633
8 0.06500005722045898
9 0.07399988174438477
10 0.10000014305114746
11 0.08100008964538574
12 0.08599996566772461
13 0.054000139236450195
14 0.06299996376037598
15 0.09299993515014648
16 0.06599998474121094
17 0.10599994659423828
18 0.05299997329711914
19 0.09599995613098145
20 0.09999990463256836
21 0.07299995422363281
22 0.0820000171661377
23 0.08000016212463379
24 0.10699987411499023
25 0.13699984550476074
26 0.06099987030029297
27 0.10100007057189941
28 0.07800006866455078
29 0.10800004005432129
30 0.06300020217895508
31 0.06199979782104492
32 0.07500004768371582
33 0.08599996566772461
34 0.06800007820129395
35 0.051000118255615234
36 0.06200003623962402
37 0.08899998664855957
38 0.07299995422363281
39 0.06500005722045898
40 0.08500003814697266
41 0.05900001525878906
42 0.08499979972839355
43 0.05900001525878906
44 0.12599992752075195
45 0.07800006866455078
46 0.07199978828430176
47 0.04700016975402832
48 0.0690000057220459
49 0.06699991226196289
50 0.08500003814697266
51 0.06299996376037598
52 0.10000014305114746
53 0.11699986457824707
54 0.054000139236450195
55 0.08899998664855957
56 0.0710000991821289
57 0.0559999942779541
58 0.10699987411499023
59 0.07600021362304688
60 0.10000014305114746
61 0.06799983978271484
62 0.0839998722076416
63 0.04500007629394531
64 0.05099987983703613
65 0.1099998950958252
66 0.03299999237060547
67 0.10199999809265137
68 0.09000015258789062
69 0.06500005722045898
70 0.04399991035461426
71 0.06800007820129395
72 0.07899999618530273
73 0.06200003623962402
74 0.06699991226196289
75 0.06299996376037598
76 0.06299996376037598
77 0.08100008964538574
78 0.046000003814697266
79 0.06399989128112793
80 0.0709998607635498
81 0.06100010871887207
82 0.05500006675720215
83 0.0409998893737793
84 0.12899994850158691
85 0.09499979019165039
86 0.06000018119812012
87 0.056999921798706055
88 0.09299993515014648
89 0.06999993324279785
90 0.09200000762939453
91 0.07800006866455078
92 0.05800008773803711
93 0.1550002098083496
94 0.06399989128112793
95 0.21600008010864258
96 0.09600019454956055
97 0.06699991226196289
98 0.07899999618530273
99 0.03399991989135742
100 0.042999982833862305
101 0.08599996566772461
102 0.05899977684020996
103 0.03699994087219238
104 0.08799982070922852
105 0.0820000171661377
106 0.03099989891052246
107 0.07599997520446777
108 0.03600001335144043
109 0.07699990272521973
110 0.04500007629394531
111 0.04399991035461426
112 0.03600001335144043
113 0.05900001525878906
114 0.03500008583068848
115 0.09999990463256836
116 0.04900002479553223
117 0.04400014877319336
118 0.046000003814697266
119 0.04700016975402832
120 0.06399989128112793
121 0.03699994087219238
122 0.07499980926513672
123 0.06799983978271484
124 0.06699991226196289
125 0.07299995422363281
126 0.034999847412109375
127 0.046000003814697266
128 0.04699993133544922
129 0.0690000057220459
130 0.07300019264221191
131 0.07200002670288086
132 0.06799983978271484
133 0.03600001335144043
134 0.05299997329711914
135 0.031999826431274414
136 0.03300023078918457
137 0.08099985122680664
138 0.046000003814697266
139 0.05099987983703613
140 0.0410001277923584
141 0.04500007629394531
142 0.05200004577636719
143 0.031999826431274414
144 0.07499980926513672
145 0.05200004577636719
146 0.03500008583068848
147 0.05900001525878906
148 0.03500008583068848
149 0.03399991989135742
150 0.056999921798706055
151 0.04699993133544922
152 0.08999991416931152
153 0.042999982833862305
154 0.05299997329711914
155 0.04200005531311035
156 0.04900002479553223
157 0.037000179290771484
158 0.03099989891052246
159 0.0710000991821289
160 0.031000137329101562
161 0.0559999942779541
162 0.029999971389770508
163 0.06399989128112793
164 0.0690000057220459
165 0.04699993133544922
166 0.09100008010864258
167 0.06500005722045898
168 0.03500008583068848
169 0.07999992370605469
170 0.03800010681152344
171 0.04699993133544922
172 0.04699993133544922
173 0.05499982833862305
174 0.03800010681152344
175 0.0709998607635498
176 0.08299994468688965
177 0.029999971389770508
178 0.06099987030029297
179 0.0279998779296875
180 0.09599995613098145
181 0.07800006866455078
182 0.03500008583068848

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.75 4.95 7.75
4.92 5.17 7.79
5.55 5.30 7.81
6.20 5.44 7.82
6.68 5.57 7.84
6.03 5.47 7.78
5.49 5.37 7.73
6.01 5.49 7.74
6.62 5.64 7.77
7.01 5.75 7.78
8.00 6.00 7.84
8.93 6.27 7.91
8.64 6.29 7.90
8.86 6.42 7.92
8.60 6.44 7.91
8.90 6.57 7.94
9.33 6.73 7.98
9.56 6.87 8.01
8.93 6.83 7.98
8.86 6.88 7.99
8.69 6.91 7.98
9.27 7.09 8.03
9.17 7.14 8.04
8.83 7.13 8.03
8.52 7.13 8.01
9.61 7.40 8.09
10.2 7.60 8.15
9.78 7.60 8.15
9.67 7.65 8.16
9.95 7.77 8.19
10.3 7.93 8.24
9.64 7.87 8.21
9.39 7.87 8.21
9.96 8.04 8.26
9.91 8.09 8.28
10.3 8.24 8.32
10.3 8.29 8.34
9.57 8.20 8.31
9.75 8.28 8.33
11.4 8.67 8.46
10.6 8.58 8.43
9.86 8.49 8.41
9.80 8.53 8.42
9.37 8.48 8.40
9.44 8.53 8.42
9.92 8.66 8.46
9.89 8.69 8.47
9.89 8.73 8.49
10.1 8.82 8.52
10.7 8.99 8.58
10.2 8.96 8.58
9.51 8.84 8.54
8.79 8.72 8.50
9.39 8.85 8.55
9.80 8.96 8.59
9.30 8.88 8.57
9.26 8.88 8.57
9.55 8.95 8.60
9.68 9.00 8.62
9.33 8.95 8.61
9.59 9.02 8.63
9.35 8.99 8.63
9.04 8.94 8.61
8.57 8.84 8.58
9.24 8.98 8.63
9.65 9.08 8.67
9.75 9.12 8.69
10.1 9.20 8.72
9.98 9.21 8.73
9.87 9.22 8.74
9.87 9.24 8.75
10.4 9.37 8.79
10.4 9.41 8.81
10.1 9.36 8.80
10.2 9.43 8.83
11.1 9.65 8.91
10.7 9.61 8.91
10.7 9.64 8.92
10.8 9.71 8.96
10.7 9.71 8.96
10.5 9.70 8.97
12.1 10.1 9.10
11.9 10.1 9.12
12.0 10.2 9.16
11.2 10.1 9.13
10.4 9.95 9.10
11.3 10.2 9.17
10.8 10.1 9.16
10.2 9.98 9.14
10.8 10.1 9.19
9.90 9.94 9.15
10.4 10.1 9.19
9.96 9.96 9.17
9.58 9.88 9.15
11.2 10.2 9.27
11.2 10.3 9.29
10.9 10.2 9.29
10.3 10.1 9.26
10.6 10.2 9.30
9.73 10.0 9.25
10.5 10.2 9.31
10.0 10.1 9.29
11.2 10.3 9.38
11.5 10.4 9.42
12.5 10.7 9.51
12.7 10.8 9.56
13.5 11.0 9.65
13.3 11.1 9.68
12.7 11.0 9.68
12.9 11.1 9.72
13.0 11.2 9.76
13.2 11.3 9.81
12.4 11.2 9.79
12.7 11.3 9.84
13.2 11.4 9.91
13.4 11.5 9.95
12.2 11.3 9.90
12.0 11.3 9.92
11.9 11.3 9.94
12.7 11.5 10.0
12.2 11.4 10.0
11.4 11.3 9.97
10.8 11.2 9.95
9.86 11.0 9.89
10.2 11.0 9.92
10.1 10.9 9.91
9.74 10.9 9.89
10.0 10.9 9.91
9.72 10.8 9.89
9.60 10.7 9.88
9.20 10.6 9.85
9.69 10.7 9.88
9.81 10.7 9.88
9.76 10.6 9.88
9.65 10.6 9.87
9.47 10.5 9.86
9.38 10.4 9.85
9.29 10.4 9.84
8.70 10.2 9.79
9.32 10.3 9.82
9.66 10.4 9.84
9.73 10.3 9.84
10.3 10.5 9.88
11.1 10.6 9.94
10.4 10.5 9.90
9.92 10.4 9.88
10.4 10.4 9.90
9.69 10.3 9.86
10.1 10.4 9.89
9.48 10.2 9.85
9.48 10.2 9.85
9.66 10.2 9.85
8.87 10.0 9.79
8.81 9.97 9.78
9.43 10.1 9.81
8.52 9.86 9.75
9.59 10.0 9.81
9.48 10.0 9.80
8.73 9.83 9.74
9.34 9.91 9.77
9.14 9.85 9.75
8.74 9.74 9.72
9.45 9.86 9.76
9.45 9.85 9.76
10.0 9.96 9.79
10.5 10.1 9.83
10.1 9.99 9.81
10.1 9.99 9.81
9.97 9.96 9.80
11.3 10.2 9.89
11.0 10.2 9.89
10.9 10.2 9.90
11.0 10.3 9.91
11.0 10.3 9.93
11.2 10.3 9.95
10.8 10.3 9.94
10.8 10.3 9.94
10.0 10.2 9.90
9.09 9.96 9.84
9.41 10.0 9.85
10.2 10.2 9.90
10.0 10.1 9.89
9.81 10.1 9.88
10.2 10.1 9.90
10.8 10.2 9.94
10.5 10.2 9.93
10.9 10.3 9.97
11.1 10.4 9.99
11.4 10.5 10.0
10.7 10.3 9.99
10.6 10.3 9.99
10.7 10.4 10.0
9.86 10.2 9.95
9.89 10.2 9.96
9.21 10.0 9.91
9.33 10.0 9.91
9.83 10.1 9.94
9.70 10.1 9.93
9.46 10.0 9.91
9.70 10.0 9.92


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_1424_v4/spark_avg_processing_times.csv <==
103

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v0/batch_processing_times.csv <==
0 1.1620001792907715
1 0.2070000171661377
2 0.23800015449523926
3 0.2969999313354492
4 0.11700010299682617
5 0.3510000705718994
6 0.14499998092651367
7 0.06099987030029297
8 0.39999985694885254
9 0.11300015449523926
10 0.0840001106262207
11 0.17599987983703613
12 0.059999942779541016
13 0.05900001525878906
14 0.09600019454956055
15 0.09000015258789062
16 0.056999921798706055
17 0.10799980163574219
18 0.11699986457824707
19 0.09800004959106445
20 0.15000009536743164
21 0.08299994468688965
22 0.08000016212463379
23 0.09299993515014648
24 0.04200005531311035
25 0.0820000171661377
26 0.05200004577636719
27 0.0559999942779541
28 0.039999961853027344
29 0.08800005912780762
30 0.05799984931945801
31 0.04500007629394531
32 0.08700013160705566
33 0.057000160217285156
34 0.051999807357788086
35 0.08599996566772461
36 0.10899996757507324
37 0.0559999942779541
38 0.05800008773803711
39 0.0840001106262207
40 0.04999995231628418
41 0.0970001220703125
42 0.10599994659423828
43 0.07000017166137695
44 0.05799984931945801
45 0.06599998474121094
46 0.056999921798706055
47 0.042999982833862305
48 0.12599992752075195
49 0.09900021553039551
50 0.04900002479553223
51 0.03900003433227539
52 0.14699983596801758
53 0.08800005912780762
54 0.056999921798706055
55 0.06400012969970703
56 0.042999982833862305
57 0.042999982833862305
58 0.07799983024597168
59 0.059999942779541016
60 0.053999900817871094
61 0.04999995231628418
62 0.06299996376037598
63 0.07500004768371582
64 0.053999900817871094
65 0.06099987030029297
66 0.05900001525878906
67 0.04700016975402832
68 0.0690000057220459
69 0.03900003433227539
70 0.046000003814697266
71 0.13000011444091797
72 0.04699993133544922
73 0.06500005722045898
74 0.046000003814697266
75 0.09099984169006348
76 0.046000003814697266
77 0.1119999885559082
78 0.08899998664855957
79 0.12199997901916504
80 0.08999991416931152
81 0.10199999809265137
82 0.03699994087219238
83 0.16499996185302734
84 0.08700013160705566
85 0.07699990272521973
86 0.03500008583068848
87 0.05800008773803711
88 0.04999995231628418
89 0.03699994087219238
90 0.0840001106262207
91 0.04200005531311035
92 0.08500003814697266
93 0.09200000762939453
94 0.04500007629394531
95 0.032000064849853516
96 0.05200004577636719
97 0.05800008773803711
98 0.031999826431274414
99 0.10299992561340332
100 0.03400015830993652
101 0.051000118255615234
102 0.039999961853027344
103 0.026999950408935547
104 0.06400012969970703
105 0.039999961853027344
106 0.042999982833862305
107 0.08299994468688965
108 0.032000064849853516
109 0.07000017166137695
110 0.029999971389770508
111 0.04200005531311035
112 0.04500007629394531
113 0.05900001525878906
114 0.039999961853027344
115 0.04800009727478027
116 0.04500007629394531
117 0.04400014877319336
118 0.051000118255615234
119 0.03699994087219238
120 0.034999847412109375
121 0.0559999942779541
122 0.03500008583068848
123 0.04200005531311035
124 0.04400014877319336
125 0.05200004577636719
126 0.05299997329711914
127 0.053999900817871094
128 0.03500008583068848
129 0.03099989891052246
130 0.039999961853027344
131 0.028999805450439453
132 0.042999982833862305
133 0.04500007629394531
134 0.05800008773803711
135 0.046000003814697266
136 0.053999900817871094
137 0.06200003623962402
138 0.0559999942779541
139 0.042999982833862305
140 0.06999993324279785
141 0.03900003433227539
142 0.051000118255615234
143 0.026000022888183594
144 0.0559999942779541
145 0.029000043869018555
146 0.0559999942779541
147 0.04500007629394531
148 0.046000003814697266
149 0.03299999237060547
150 0.057000160217285156
151 0.056999921798706055
152 0.0690000057220459
153 0.04399991035461426
154 0.1119999885559082
155 0.051000118255615234
156 0.08800005912780762
157 0.0690000057220459
158 0.09400010108947754
159 0.05499982833862305
160 0.10400009155273438
161 0.053999900817871094
162 0.042999982833862305
163 0.04699993133544922
164 0.06999993324279785
165 0.08699989318847656
166 0.06399989128112793
167 0.031999826431274414
168 0.034999847412109375
169 0.06200003623962402
170 0.04800009727478027
171 0.06099987030029297
172 0.06800007820129395
173 0.04900002479553223
174 0.0820000171661377
175 0.04200005531311035
176 0.06699991226196289
177 0.06499981880187988
178 0.04900002479553223
179 0.04499983787536621
180 0.1230001449584961

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.09 3.97 7.17
4.85 4.68 7.37
5.02 4.72 7.35
5.96 4.93 7.39
6.88 5.16 7.44
7.00 5.24 7.44
7.84 5.48 7.50
8.89 5.78 7.57
8.75 5.85 7.58
8.31 5.85 7.56
9.03 6.09 7.62
9.11 6.20 7.64
10.1 6.51 7.72
9.68 6.54 7.72
10.4 6.80 7.80
11.4 7.14 7.90
11.0 7.18 7.90
10.6 7.23 7.91
10.5 7.33 7.94
10.3 7.39 7.95
9.82 7.38 7.94
10.4 7.59 8.00
10.6 7.71 8.04
10.4 7.78 8.06
11.7 8.13 8.17
11.8 8.28 8.22
11.7 8.37 8.25
10.7 8.27 8.22
10.6 8.33 8.23
10.1 8.30 8.23
11.1 8.56 8.31
10.8 8.59 8.32
10.8 8.67 8.35
10.4 8.65 8.35
10.7 8.77 8.39
10.9 8.86 8.43
11.8 9.13 8.52
11.9 9.24 8.56
11.6 9.25 8.57
11.1 9.23 8.57
11.3 9.34 8.61
11.2 9.38 8.63
10.7 9.31 8.62
11.3 9.50 8.69
10.2 9.32 8.64
9.56 9.21 8.61
9.33 9.17 8.61
8.80 9.07 8.58
8.06 8.90 8.53
7.88 8.84 8.51
7.99 8.82 8.51
7.65 8.73 8.48
8.10 8.79 8.51
8.39 8.83 8.52
8.85 8.92 8.55
9.52 9.05 8.60
9.81 9.13 8.63
9.38 9.06 8.62
9.25 9.04 8.62
9.57 9.12 8.65
11.2 9.47 8.76
10.6 9.40 8.75
10.7 9.47 8.78
10.5 9.47 8.79
10.3 9.46 8.79
10.6 9.54 8.82
9.94 9.44 8.80
9.12 9.28 8.75
9.02 9.25 8.75
9.53 9.36 8.79
9.47 9.35 8.79
9.09 9.27 8.77
9.06 9.26 8.78
9.00 9.23 8.77
8.79 9.18 8.76
9.01 9.21 8.77
8.23 9.03 8.72
7.96 8.95 8.70
8.60 9.05 8.73
8.26 8.97 8.71
9.20 9.15 8.77
9.54 9.23 8.80
9.68 9.27 8.82
10.3 9.41 8.87
10.8 9.56 8.92
10.9 9.62 8.95
11.7 9.83 9.03
14.3 10.4 9.23
13.7 10.4 9.25
12.9 10.4 9.24
12.9 10.5 9.28
13.2 10.6 9.34
12.6 10.6 9.34
11.9 10.5 9.32
11.0 10.3 9.29
10.6 10.3 9.28
10.5 10.2 9.28
9.88 10.1 9.25
9.06 9.93 9.20
8.74 9.84 9.17
9.47 9.96 9.22
9.62 9.97 9.24
10.1 10.1 9.28
10.3 10.1 9.30
9.82 10.0 9.27
9.91 10.0 9.29
9.93 10.0 9.29
10.3 10.1 9.32
10.5 10.1 9.35
11.7 10.4 9.45
12.4 10.6 9.52
11.7 10.5 9.50
11.2 10.4 9.48
10.7 10.4 9.47
11.0 10.4 9.50
10.6 10.3 9.48
11.1 10.5 9.53
10.8 10.4 9.53
10.8 10.4 9.54
10.7 10.4 9.54
10.5 10.4 9.54
9.79 10.2 9.51
9.86 10.2 9.51
10.1 10.3 9.53
11.2 10.5 9.61
10.7 10.4 9.59
10.4 10.3 9.58
10.6 10.4 9.60
10.1 10.3 9.58
9.77 10.2 9.56
9.15 10.1 9.52
8.68 9.92 9.48
9.68 10.1 9.54
9.49 10.1 9.53
9.25 9.98 9.51
9.91 10.1 9.56
9.88 10.1 9.56
9.59 10.0 9.54
9.67 10.0 9.55
9.26 9.92 9.52
9.86 10.0 9.56
9.33 9.91 9.53
8.97 9.81 9.50
9.98 10.0 9.56
10.2 10.1 9.59
9.81 9.97 9.56
9.50 9.90 9.55
9.34 9.85 9.53
9.82 9.94 9.57
9.48 9.86 9.54
10.5 10.1 9.62
11.4 10.3 9.69
11.8 10.4 9.74
11.6 10.4 9.75
11.1 10.3 9.73
11.8 10.5 9.79
10.7 10.3 9.74
10.7 10.3 9.75
9.82 10.2 9.69
10.0 10.2 9.71
10.2 10.2 9.73
9.49 10.1 9.68
9.01 9.95 9.65
8.86 9.88 9.63
9.31 9.94 9.65
10.7 10.2 9.74
9.72 10.0 9.68
9.84 10.0 9.69
10.0 10.1 9.71
9.75 10.0 9.69
10.2 10.1 9.72
10.9 10.2 9.78
10.8 10.2 9.78
11.1 10.3 9.81
10.8 10.3 9.81
10.8 10.3 9.82
10.9 10.4 9.84
11.4 10.5 9.89
11.7 10.6 9.92
11.6 10.6 9.94
12.4 10.8 10.0
11.5 10.7 9.97
11.8 10.7 10.0
10.3 10.5 9.93
10.3 10.5 9.93
9.35 10.2 9.87
9.14 10.2 9.85
8.67 10.0 9.81
8.86 10.0 9.81
8.87 10.0 9.80
8.67 9.92 9.77
8.72 9.89 9.77
9.11 9.93 9.78
9.60 10.0 9.80
10.4 10.2 9.86
9.99 10.1 9.83
10.3 10.2 9.86
9.84 10.1 9.83
9.42 9.95 9.80
9.45 9.94 9.80


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v0/spark_avg_processing_times.csv <==
101

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v1/batch_processing_times.csv <==
0 1.4749999046325684
1 0.16300010681152344
2 0.22300004959106445
3 0.5559999942779541
4 0.14899992942810059
5 0.08599996566772461
6 0.19299983978271484
7 0.13200020790100098
8 0.11099982261657715
9 0.11900019645690918
10 0.10000014305114746
11 0.09500002861022949
12 0.05799984931945801
13 0.06599998474121094
14 0.0690000057220459
15 0.12000012397766113
16 0.06200003623962402
17 0.06500005722045898
18 0.1700000762939453
19 0.10399985313415527
20 0.04500007629394531
21 0.13300013542175293
22 0.06799983978271484
23 0.04999995231628418
24 0.04999995231628418
25 0.11599993705749512
26 0.04799985885620117
27 0.042999982833862305
28 0.04999995231628418
29 0.10299992561340332
30 0.046000003814697266
31 0.06999993324279785
32 0.1099998950958252
33 0.06399989128112793
34 0.04900002479553223
35 0.0970001220703125
36 0.07699990272521973
37 0.05800008773803711
38 0.04800009727478027
39 0.0690000057220459
40 0.08700013160705566
41 0.0559999942779541
42 0.057000160217285156
43 0.07899999618530273
44 0.07000017166137695
45 0.04799985885620117
46 0.05900001525878906
47 0.059999942779541016
48 0.08599996566772461
49 0.08500003814697266
50 0.053999900817871094
51 0.10100007057189941
52 0.056999921798706055
53 0.06599998474121094
54 0.06499981880187988
55 0.06699991226196289
56 0.03900003433227539
57 0.05499982833862305
58 0.04800009727478027
59 0.039999961853027344
60 0.06299996376037598
61 0.03900003433227539
62 0.04399991035461426
63 0.05900001525878906
64 0.0280001163482666
65 0.09299993515014648
66 0.0690000057220459
67 0.06100010871887207
68 0.03600001335144043
69 0.046000003814697266
70 0.04800009727478027
71 0.05299997329711914
72 0.1380000114440918
73 0.037999868392944336
74 0.031000137329101562
75 0.0820000171661377
76 0.0280001163482666
77 0.029999971389770508
78 0.0410001277923584
79 0.05000019073486328
80 0.1400001049041748
81 0.06200003623962402
82 0.0710000991821289
83 0.051999807357788086
84 0.12600016593933105
85 0.031999826431274414
86 0.09299993515014648
87 0.0559999942779541
88 0.07000017166137695
89 0.03399991989135742
90 0.07200002670288086
91 0.03600001335144043
92 0.07199978828430176
93 0.026999950408935547
94 0.06799983978271484
95 0.05099987983703613
96 0.029999971389770508
97 0.051999807357788086
98 0.05900001525878906
99 0.04500007629394531
100 0.03900003433227539
101 0.04699993133544922
102 0.034999847412109375
103 0.05800008773803711
104 0.04400014877319336
105 0.06099987030029297
106 0.06599998474121094
107 0.0409998893737793
108 0.054000139236450195
109 0.03500008583068848
110 0.03600001335144043
111 0.03900003433227539
112 0.034999847412109375
113 0.05300021171569824
114 0.09999990463256836
115 0.046000003814697266
116 0.06299996376037598
117 0.031999826431274414
118 0.06599998474121094
119 0.06400012969970703
120 0.04399991035461426
121 0.04500007629394531
122 0.0559999942779541
123 0.039999961853027344
124 0.06200003623962402
125 0.03900003433227539
126 0.05200004577636719
127 0.04699993133544922
128 0.03900003433227539
129 0.05200004577636719
130 0.026000022888183594
131 0.0690000057220459
132 0.0280001163482666
133 0.04999995231628418
134 0.03900003433227539
135 0.04900002479553223
136 0.04699993133544922
137 0.04500007629394531
138 0.039999961853027344
139 0.026000022888183594
140 0.026000022888183594
141 0.03800010681152344
142 0.04399991035461426
143 0.04699993133544922
144 0.04200005531311035
145 0.04900002479553223
146 0.03800010681152344
147 0.051000118255615234
148 0.04799985885620117
149 0.04399991035461426
150 0.032000064849853516
151 0.0410001277923584
152 0.042999982833862305
153 0.09200000762939453
154 0.042999982833862305
155 0.06099987030029297
156 0.039999961853027344
157 0.08800005912780762
158 0.0279998779296875
159 0.05200004577636719
160 0.07899999618530273
161 0.026999950408935547
162 0.09000015258789062
163 0.04399991035461426
164 0.0409998893737793
165 0.054000139236450195
166 0.042999982833862305
167 0.0819997787475586
168 0.0279998779296875
169 0.05200004577636719
170 0.053999900817871094
171 0.04999995231628418
172 0.029000043869018555
173 0.0559999942779541
174 0.03699994087219238
175 0.04900002479553223
176 0.03400015830993652
177 0.05899977684020996
178 0.039999961853027344
179 0.08599996566772461
180 0.046000003814697266
181 0.026999950408935547
182 0.05499982833862305

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.04 3.80 7.05
4.29 4.22 7.16
5.61 4.50 7.21
7.19 4.87 7.31
7.32 4.98 7.32
7.68 5.13 7.34
8.23 5.32 7.38
7.60 5.28 7.34
7.97 5.44 7.37
10.1 5.97 7.52
10.3 6.14 7.56
11.3 6.50 7.66
10.9 6.56 7.67
11.2 6.79 7.73
10.1 6.70 7.69
10.5 6.89 7.75
11.1 7.15 7.82
10.8 7.20 7.83
9.93 7.14 7.80
10.5 7.35 7.87
11.0 7.57 7.93
10.6 7.60 7.94
11.1 7.81 8.00
10.9 7.86 8.02
11.1 8.00 8.06
11.1 8.10 8.09
10.8 8.13 8.10
10.9 8.26 8.14
11.1 8.38 8.19
10.3 8.30 8.16
11.6 8.64 8.27
11.6 8.75 8.31
10.9 8.69 8.30
11.5 8.89 8.37
10.5 8.76 8.33
10.2 8.75 8.33
10.5 8.86 8.37
10.1 8.83 8.37
10.3 8.91 8.40
10.4 9.00 8.43
9.98 8.95 8.42
10.9 9.17 8.50
10.9 9.23 8.53
10.6 9.22 8.53
10.6 9.26 8.55
10.5 9.29 8.57
10.9 9.42 8.62
11.3 9.56 8.67
10.4 9.43 8.64
10.6 9.48 8.67
11.1 9.63 8.72
11.5 9.77 8.78
11.0 9.71 8.77
10.6 9.67 8.77
10.8 9.75 8.80
11.5 9.94 8.87
11.4 9.96 8.89
11.0 9.93 8.89
10.9 9.93 8.91
10.3 9.85 8.89
9.98 9.79 8.88
10.2 9.85 8.91
9.88 9.78 8.90
9.27 9.66 8.87
9.62 9.72 8.90
8.83 9.55 8.85
8.85 9.53 8.85
9.59 9.66 8.90
9.17 9.57 8.88
9.45 9.62 8.91
9.44 9.62 8.91
9.07 9.53 8.89
9.28 9.56 8.91
10.0 9.71 8.96
9.83 9.68 8.96
9.63 9.64 8.96
9.76 9.67 8.98
9.73 9.67 8.98
9.90 9.71 9.00
9.93 9.72 9.02
9.95 9.73 9.03
9.57 9.66 9.01
9.49 9.63 9.01
9.50 9.63 9.01
9.17 9.56 9.00
9.46 9.61 9.02
9.06 9.52 9.00
8.74 9.44 8.97
10.3 9.75 9.08
10.4 9.79 9.10
9.83 9.69 9.07
9.73 9.66 9.07
9.10 9.53 9.04
8.77 9.44 9.01
9.19 9.51 9.04
9.40 9.54 9.06
8.80 9.41 9.02
8.68 9.36 9.01
8.58 9.32 8.99
8.49 9.28 8.98
7.96 9.13 8.94
9.69 9.46 9.05
10.1 9.55 9.08
9.90 9.53 9.08
9.87 9.53 9.09
13.2 10.2 9.32
12.5 10.2 9.32
12.6 10.3 9.36
11.3 10.1 9.30
11.2 10.1 9.32
10.6 10.0 9.29
10.1 9.92 9.27
9.59 9.83 9.25
10.3 9.98 9.31
10.9 10.1 9.36
10.5 10.1 9.35
9.69 9.89 9.30
9.97 9.95 9.33
10.1 9.97 9.34
10.9 10.2 9.40
11.4 10.3 9.45
10.9 10.2 9.44
11.3 10.3 9.48
10.8 10.2 9.47
10.6 10.2 9.47
10.8 10.3 9.49
11.0 10.3 9.52
11.8 10.5 9.60
10.7 10.3 9.54
10.0 10.2 9.51
10.7 10.3 9.56
9.86 10.2 9.51
10.1 10.2 9.53
9.81 10.1 9.52
11.0 10.4 9.60
10.6 10.3 9.59
10.1 10.2 9.56
10.1 10.2 9.56
11.1 10.4 9.64
10.4 10.3 9.61
10.8 10.4 9.64
11.1 10.4 9.68
11.2 10.5 9.70
10.9 10.4 9.69
10.6 10.4 9.69
10.1 10.3 9.66
10.8 10.4 9.71
10.4 10.4 9.70
10.0 10.3 9.68
9.45 10.2 9.64
9.51 10.2 9.65
9.13 10.1 9.62
9.53 10.1 9.64
10.6 10.3 9.71
10.2 10.2 9.69
10.8 10.4 9.74
11.1 10.4 9.77
11.0 10.4 9.78
11.4 10.6 9.82
10.9 10.5 9.80
10.4 10.4 9.78
9.62 10.2 9.73
9.27 10.1 9.70
9.50 10.1 9.72
9.92 10.2 9.75
9.54 10.1 9.72
9.21 10.0 9.70
9.41 10.1 9.71
9.60 10.1 9.72
9.81 10.1 9.73
9.92 10.1 9.74
10.7 10.3 9.79
10.7 10.3 9.80
10.7 10.3 9.81
11.4 10.5 9.87
10.7 10.3 9.84
10.8 10.4 9.86
10.6 10.4 9.85
10.8 10.4 9.88
10.9 10.5 9.90
10.8 10.4 9.90
10.3 10.3 9.88
10.1 10.3 9.87
10.3 10.3 9.89
10.5 10.4 9.90
10.3 10.3 9.90
10.7 10.4 9.93
10.4 10.4 9.92
10.4 10.4 9.92
10.2 10.3 9.91
9.98 10.3 9.90
10.3 10.4 9.93
9.92 10.3 9.90
10.7 10.4 9.96
11.2 10.5 10.0
11.3 10.6 10.0
11.3 10.6 10.0
10.7 10.5 10.0
10.2 10.4 9.98
9.87 10.3 9.96


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v1/spark_avg_processing_times.csv <==
97

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v2/batch_processing_times.csv <==
0 1.1030001640319824
1 0.21499991416931152
2 0.1679999828338623
3 0.21600008010864258
4 0.15700006484985352
5 0.1530001163482666
6 0.11700010299682617
7 0.14899992942810059
8 0.07700014114379883
9 0.0710000991821289
10 0.13899993896484375
11 0.06200003623962402
12 0.07400012016296387
13 0.05800008773803711
14 0.08600020408630371
15 0.08299994468688965
16 0.05900001525878906
17 0.10899996757507324
18 0.09299993515014648
19 0.05500006675720215
20 0.08700013160705566
21 0.20600008964538574
22 0.06000018119812012
23 0.1530001163482666
24 0.056999921798706055
25 0.0989999771118164
26 0.0559999942779541
27 0.09800004959106445
28 0.053999900817871094
29 0.10900020599365234
30 0.1119999885559082
31 0.0710000991821289
32 0.06299996376037598
33 0.06500005722045898
34 0.039999961853027344
35 0.0559999942779541
36 0.06599998474121094
37 0.059999942779541016
38 0.054000139236450195
39 0.10500001907348633
40 0.06800007820129395
41 0.08999991416931152
42 0.10300016403198242
43 0.056999921798706055
44 0.05299997329711914
45 0.09500002861022949
46 0.04200005531311035
47 0.07800006866455078
48 0.07000017166137695
49 0.046000003814697266
50 0.05799984931945801
51 0.07399988174438477
52 0.0710000991821289
53 0.09300017356872559
54 0.09099984169006348
55 0.17600011825561523
56 0.037999868392944336
57 0.08800005912780762
58 0.10899996757507324
59 0.03800010681152344
60 0.08699989318847656
61 0.03399991989135742
62 0.07899999618530273
63 0.04799985885620117
64 0.04699993133544922
65 0.06599998474121094
66 0.07500004768371582
67 0.08999991416931152
68 0.059999942779541016
69 0.06599998474121094
70 0.03600001335144043
71 0.07700014114379883
72 0.10500001907348633
73 0.04400014877319336
74 0.08599996566772461
75 0.0690000057220459
76 0.0989999771118164
77 0.04500007629394531
78 0.08899998664855957
79 0.039999961853027344
80 0.10099983215332031
81 0.06200003623962402
82 0.0710000991821289
83 0.037999868392944336
84 0.09000015258789062
85 0.0559999942779541
86 0.07599997520446777
87 0.037000179290771484
88 0.06800007820129395
89 0.029000043869018555
90 0.06100010871887207
91 0.05499982833862305
92 0.13499999046325684
93 0.07500004768371582
94 0.10000014305114746
95 0.06100010871887207
96 0.1269998550415039
97 0.06800007820129395
98 0.20000004768371582
99 0.09800004959106445
100 0.0840001106262207
101 0.04800009727478027
102 0.08099985122680664
103 0.06699991226196289
104 0.09100008010864258
105 0.09999990463256836
106 0.07800006866455078
107 0.04999995231628418
108 0.0409998893737793
109 0.04699993133544922
110 0.039999961853027344
111 0.04699993133544922
112 0.03500008583068848
113 0.03399991989135742
114 0.06400012969970703
115 0.07499980926513672
116 0.03699994087219238
117 0.04200005531311035
118 0.034999847412109375
119 0.04900002479553223
120 0.07399988174438477
121 0.046000003814697266
122 0.03600001335144043
123 0.04500007629394531
124 0.06800007820129395
125 0.042999982833862305
126 0.031000137329101562
127 0.051000118255615234
128 0.06999993324279785
129 0.032000064849853516
130 0.032000064849853516
131 0.031999826431274414
132 0.08100008964538574
133 0.037000179290771484
134 0.03699994087219238
135 0.06500005722045898
136 0.0690000057220459
137 0.026000022888183594
138 0.05299997329711914
139 0.029000043869018555
140 0.0409998893737793
141 0.08299994468688965
142 0.03400015830993652
143 0.046000003814697266
144 0.042999982833862305
145 0.03299999237060547
146 0.06200003623962402
147 0.04699993133544922
148 0.039999961853027344
149 0.053999900817871094
150 0.06099987030029297
151 0.0839998722076416
152 0.03900003433227539
153 0.06399989128112793
154 0.0409998893737793
155 0.06099987030029297
156 0.03899979591369629
157 0.04699993133544922
158 0.03399991989135742
159 0.03299999237060547
160 0.04200005531311035
161 0.03399991989135742
162 0.026999950408935547
163 0.039999961853027344
164 0.08899998664855957
165 0.046000003814697266
166 0.053999900817871094
167 0.06399989128112793
168 0.05099987983703613
169 0.05200004577636719
170 0.029999971389770508
171 0.07699990272521973
172 0.031000137329101562
173 0.04800009727478027
174 0.0409998893737793
175 0.026999950408935547
176 0.04999995231628418
177 0.03600001335144043
178 0.032000064849853516
179 0.03500008583068848
180 0.029000043869018555
181 0.06599998474121094

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.39 4.19 7.25
4.91 4.50 7.32
6.22 4.79 7.38
7.66 5.15 7.47
8.21 5.35 7.51
9.13 5.64 7.58
9.13 5.75 7.60
9.51 5.94 7.64
10.2 6.21 7.71
9.91 6.27 7.71
9.95 6.39 7.74
10.3 6.58 7.78
9.83 6.61 7.78
9.23 6.59 7.76
8.88 6.60 7.75
8.52 6.60 7.74
9.67 6.91 7.83
9.11 6.88 7.81
9.66 7.08 7.86
9.54 7.14 7.88
9.63 7.24 7.90
10.5 7.51 7.98
10.1 7.52 7.98
10.0 7.59 8.00
10.1 7.69 8.03
9.64 7.66 8.01
9.83 7.77 8.05
10.1 7.90 8.08
10.2 8.00 8.12
10.7 8.16 8.17
10.6 8.23 8.19
10.3 8.24 8.19
9.92 8.23 8.19
9.61 8.22 8.19
9.06 8.15 8.16
10.0 8.37 8.24
10.5 8.54 8.29
11.1 8.72 8.36
12.3 9.06 8.47
12.2 9.14 8.50
11.2 9.04 8.47
10.9 9.04 8.48
10.7 9.07 8.50
10.7 9.12 8.52
11.1 9.24 8.57
11.3 9.37 8.61
11.0 9.37 8.62
10.8 9.37 8.63
11.2 9.51 8.69
10.9 9.49 8.69
11.2 9.61 8.74
10.9 9.60 8.74
10.8 9.63 8.76
10.3 9.56 8.75
10.2 9.56 8.76
10.0 9.54 8.76
10.2 9.59 8.78
10.3 9.64 8.81
10.3 9.65 8.82
9.56 9.51 8.79
9.56 9.51 8.79
9.93 9.60 8.83
10.2 9.68 8.86
10.9 9.84 8.92
10.7 9.82 8.93
10.6 9.83 8.94
10.8 9.92 8.98
11.2 10.0 9.02
10.7 9.97 9.02
10.5 9.95 9.02
10.9 10.1 9.07
10.1 9.91 9.03
9.64 9.82 9.01
9.69 9.82 9.02
9.80 9.85 9.04
9.22 9.72 9.00
10.5 9.98 9.09
10.5 10.0 9.11
10.3 9.96 9.11
9.77 9.86 9.08
10.1 9.92 9.11
10.3 9.99 9.14
9.50 9.82 9.10
10.6 10.0 9.18
11.3 10.2 9.24
11.1 10.2 9.25
10.3 10.1 9.22
9.80 9.97 9.19
9.75 9.96 9.20
10.7 10.2 9.27
10.8 10.2 9.29
10.7 10.2 9.30
11.7 10.4 9.39
11.9 10.5 9.42
11.6 10.5 9.43
11.6 10.5 9.45
11.5 10.5 9.47
10.7 10.4 9.43
9.89 10.2 9.39
9.37 10.1 9.35
10.2 10.2 9.41
10.1 10.2 9.42
10.5 10.3 9.45
11.0 10.4 9.50
10.8 10.4 9.50
11.0 10.5 9.53
10.6 10.4 9.51
10.0 10.3 9.49
10.1 10.3 9.50
10.4 10.3 9.53
9.86 10.2 9.50
11.4 10.6 9.62
11.2 10.5 9.62
10.4 10.4 9.58
10.5 10.4 9.60
10.7 10.4 9.62
10.2 10.3 9.60
10.8 10.5 9.65
11.2 10.6 9.68
11.2 10.6 9.70
10.9 10.6 9.70
11.4 10.7 9.75
11.4 10.7 9.77
13.7 11.2 9.94
14.0 11.4 10.0
13.4 11.3 10.0
12.4 11.2 9.97
11.3 11.0 9.92
11.4 11.0 9.95
11.9 11.1 10.0
11.4 11.1 9.99
11.9 11.2 10.0
11.1 11.0 10.0
11.3 11.1 10.0
10.4 10.9 9.97
10.7 10.9 10.0
9.80 10.7 9.94
9.44 10.6 9.92
9.13 10.5 9.89
9.26 10.5 9.89
9.17 10.4 9.88
9.23 10.4 9.87
9.59 10.4 9.89
9.52 10.4 9.88
9.36 10.3 9.87
9.67 10.4 9.89
10.1 10.4 9.91
10.4 10.5 9.94
9.61 10.3 9.89
9.82 10.3 9.90
10.2 10.4 9.92
9.95 10.4 9.91
9.58 10.3 9.89
10.3 10.4 9.93
9.81 10.3 9.90
9.30 10.2 9.86
9.33 10.1 9.86
8.73 9.97 9.81
9.07 10.0 9.82
10.1 10.2 9.89
9.39 10.0 9.84
9.95 10.1 9.87
9.40 10.0 9.84
9.29 9.96 9.82
9.02 9.88 9.80
8.32 9.71 9.74
9.07 9.82 9.77
9.08 9.79 9.77
9.06 9.76 9.76
10.4 10.0 9.84
9.97 9.95 9.82
9.76 9.90 9.81
9.75 9.89 9.80
9.08 9.75 9.76
8.92 9.69 9.74
9.36 9.76 9.76
9.28 9.74 9.75
9.55 9.78 9.77
9.17 9.69 9.74
9.78 9.80 9.77
10.4 9.94 9.82
11.1 10.1 9.87
10.3 9.97 9.83
9.77 9.86 9.79
9.09 9.71 9.75
10.6 10.0 9.84
10.8 10.1 9.87
10.8 10.1 9.88
10.6 10.1 9.87
11.2 10.2 9.92
11.9 10.4 9.99
11.6 10.4 9.99
11.2 10.3 9.98
11.4 10.4 10.0
11.1 10.4 10.0
11.2 10.4 10.0
12.1 10.7 10.1
11.5 10.6 10.1
11.6 10.6 10.1
11.1 10.5 10.1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v2/spark_avg_processing_times.csv <==
99

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v3/batch_processing_times.csv <==
0 1.3440001010894775
1 0.22499990463256836
2 0.2259998321533203
3 0.14700007438659668
4 0.2220001220703125
5 0.10600018501281738
6 0.11700010299682617
7 0.10399985313415527
8 0.07500004768371582
9 0.0710000991821289
10 0.09399986267089844
11 0.054000139236450195
12 0.08700013160705566
13 0.059999942779541016
14 0.057000160217285156
15 0.08299994468688965
16 0.0710000991821289
17 0.0989999771118164
18 0.053999900817871094
19 0.05299997329711914
20 0.08899998664855957
21 0.0690000057220459
22 0.11100006103515625
23 0.14299988746643066
24 0.16900014877319336
25 0.06400012969970703
26 0.04900002479553223
27 0.051000118255615234
28 0.05500006675720215
29 0.0690000057220459
30 0.05299997329711914
31 0.056999921798706055
32 0.06399989128112793
33 0.04699993133544922
34 0.07299995422363281
35 0.06800007820129395
36 0.1119999885559082
37 0.03600001335144043
38 0.0970001220703125
39 0.04799985885620117
40 0.07899999618530273
41 0.1230001449584961
42 0.08099985122680664
43 0.09300017356872559
44 0.11300015449523926
45 0.0409998893737793
46 0.08699989318847656
47 0.07899999618530273
48 0.08100008964538574
49 0.04699993133544922
50 0.07300019264221191
51 0.03600001335144043
52 0.06999993324279785
53 0.04699993133544922
54 0.1529998779296875
55 0.0839998722076416
56 0.07599997520446777
57 0.10800004005432129
58 0.04399991035461426
59 0.14100003242492676
60 0.059999942779541016
61 0.09299993515014648
62 0.0709998607635498
63 0.03800010681152344
64 0.10199999809265137
65 0.04800009727478027
66 0.26399993896484375
67 0.06200003623962402
68 0.09299993515014648
69 0.046000003814697266
70 0.10400009155273438
71 0.07399988174438477
72 0.037000179290771484
73 0.08800005912780762
74 0.04199981689453125
75 0.07299995422363281
76 0.07800006866455078
77 0.06100010871887207
78 0.09100008010864258
79 0.042999982833862305
80 0.03400015830993652
81 0.0710000991821289
82 0.04700016975402832
83 0.06500005722045898
84 0.07299995422363281
85 0.06599998474121094
86 0.029999971389770508
87 0.07699990272521973
88 0.06999993324279785
89 0.10800004005432129
90 0.04699993133544922
91 0.10399985313415527
92 0.03400015830993652
93 0.03600001335144043
94 0.12899994850158691
95 0.0690000057220459
96 0.06299996376037598
97 0.032000064849853516
98 0.07200002670288086
99 0.059999942779541016
100 0.02700018882751465
101 0.07000017166137695
102 0.06500005722045898
103 0.07200002670288086
104 0.042999982833862305
105 0.06299996376037598
106 0.04200005531311035
107 0.04799985885620117
108 0.029999971389770508
109 0.04200005531311035
110 0.04900002479553223
111 0.046000003814697266
112 0.03400015830993652
113 0.06800007820129395
114 0.03099989891052246
115 0.042999982833862305
116 0.031000137329101562
117 0.03600001335144043
118 0.03299999237060547
119 0.034999847412109375
120 0.0280001163482666
121 0.03800010681152344
122 0.054000139236450195
123 0.032000064849853516
124 0.03500008583068848
125 0.06299996376037598
126 0.03500008583068848
127 0.04500007629394531
128 0.05299997329711914
129 0.03500008583068848
130 0.04699993133544922
131 0.03399991989135742
132 0.04900002479553223
133 0.042999982833862305
134 0.04199981689453125
135 0.04500007629394531
136 0.06999993324279785
137 0.03500008583068848
138 0.042999982833862305
139 0.04999995231628418
140 0.037000179290771484
141 0.04200005531311035
142 0.08599996566772461
143 0.05900001525878906
144 0.04900002479553223
145 0.06999993324279785
146 0.0690000057220459
147 0.03900003433227539
148 0.10199999809265137
149 0.03800010681152344
150 0.031999826431274414
151 0.0559999942779541
152 0.046000003814697266
153 0.034999847412109375
154 0.04200005531311035
155 0.04999995231628418
156 0.10199999809265137
157 0.03099989891052246
158 0.0559999942779541
159 0.08800005912780762
160 0.051000118255615234
161 0.06399989128112793
162 0.04399991035461426
163 0.0280001163482666
164 0.039999961853027344
165 0.03600001335144043
166 0.03299999237060547
167 0.05099987983703613
168 0.0409998893737793
169 0.04800009727478027
170 0.03900003433227539
171 0.04200005531311035
172 0.06099987030029297
173 0.026999950408935547
174 0.059999942779541016
175 0.05500006675720215
176 0.03900003433227539
177 0.08699989318847656
178 0.04200005531311035
179 0.03800010681152344
180 0.06399989128112793
181 0.06200003623962402
182 0.03000020980834961
183 0.05800008773803711
184 0.051999807357788086
185 0.03299999237060547
186 0.04500007629394531

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.98 4.41 7.44
4.58 4.71 7.51
6.05 5.02 7.58
6.86 5.23 7.62
7.42 5.40 7.65
7.29 5.44 7.64
7.33 5.51 7.64
9.05 5.94 7.76
9.45 6.12 7.80
9.50 6.25 7.82
9.73 6.40 7.85
9.41 6.44 7.85
9.42 6.54 7.87
9.70 6.70 7.91
9.53 6.76 7.91
9.07 6.76 7.90
8.84 6.78 7.90
8.69 6.82 7.90
9.86 7.13 7.98
14.2 8.14 8.31
13.6 8.20 8.33
12.7 8.20 8.32
11.9 8.17 8.31
11.9 8.30 8.35
11.5 8.34 8.36
11.4 8.43 8.39
10.8 8.38 8.38
10.3 8.37 8.37
10.0 8.36 8.37
9.69 8.35 8.36
9.93 8.45 8.40
9.03 8.30 8.35
9.22 8.37 8.37
9.59 8.48 8.41
9.69 8.53 8.42
9.96 8.63 8.46
9.65 8.60 8.45
9.89 8.70 8.48
9.93 8.74 8.50
10.2 8.83 8.53
10.1 8.87 8.55
9.48 8.77 8.52
10.2 8.95 8.58
9.44 8.83 8.55
9.14 8.79 8.53
8.50 8.66 8.50
9.08 8.77 8.53
8.83 8.73 8.52
9.28 8.83 8.56
10.6 9.11 8.65
10.2 9.07 8.64
10.3 9.14 8.67
11.0 9.32 8.73
11.3 9.45 8.78
12.3 9.72 8.88
11.5 9.63 8.86
11.0 9.59 8.85
11.8 9.82 8.94
11.2 9.74 8.92
10.8 9.70 8.92
10.9 9.78 8.95
10.3 9.69 8.93
9.77 9.58 8.90
10.1 9.66 8.94
10.2 9.69 8.95
10.6 9.80 9.00
11.2 9.94 9.05
11.2 9.97 9.07
10.8 9.93 9.07
10.9 9.99 9.10
10.9 10.0 9.11
11.2 10.1 9.15
12.1 10.3 9.24
12.0 10.4 9.26
11.2 10.2 9.23
11.6 10.4 9.29
11.1 10.3 9.27
11.2 10.3 9.30
10.5 10.2 9.27
10.4 10.2 9.28
10.8 10.3 9.32
11.4 10.5 9.38
12.3 10.7 9.46
11.9 10.7 9.47
11.9 10.7 9.49
11.3 10.6 9.48
11.2 10.6 9.49
11.2 10.6 9.50
11.1 10.6 9.51
11.0 10.6 9.52
11.5 10.7 9.57
11.0 10.7 9.56
11.4 10.7 9.60
10.6 10.6 9.56
10.6 10.6 9.58
10.7 10.6 9.59
11.4 10.7 9.65
11.2 10.7 9.66
11.8 10.9 9.71
11.9 10.9 9.74
11.5 10.9 9.74
11.1 10.8 9.73
12.0 11.0 9.81
11.4 10.9 9.79
11.6 11.0 9.83
11.1 10.9 9.81
10.6 10.8 9.79
10.2 10.7 9.77
9.89 10.6 9.75
10.1 10.7 9.77
11.0 10.8 9.83
10.9 10.8 9.84
11.6 10.9 9.90
11.9 11.0 9.94
11.2 10.9 9.91
11.7 11.0 9.95
11.9 11.1 9.99
11.4 11.0 9.97
12.0 11.1 10.0
12.0 11.2 10.0
12.2 11.2 10.1
11.8 11.2 10.1
11.7 11.2 10.1
12.4 11.3 10.2
12.7 11.4 10.2
11.7 11.3 10.2
11.0 11.1 10.1
11.4 11.2 10.2
11.1 11.2 10.1
10.9 11.1 10.1
11.2 11.2 10.2
10.8 11.1 10.2
10.6 11.0 10.1
10.6 11.0 10.2
10.4 10.9 10.1
10.4 10.9 10.1
10.2 10.9 10.1
9.81 10.8 10.1
9.44 10.7 10.1
9.20 10.6 10.1
8.65 10.4 10.0
8.40 10.3 9.97
8.55 10.3 9.96
8.80 10.2 9.96
10.9 10.7 10.1
13.8 11.3 10.3
14.1 11.4 10.4
14.0 11.5 10.4
13.3 11.4 10.4
12.9 11.4 10.4
12.7 11.4 10.4
14.1 11.8 10.5
13.0 11.6 10.5
12.6 11.6 10.5
12.8 11.6 10.5
11.8 11.5 10.5
11.4 11.4 10.5
11.9 11.5 10.5
12.4 11.6 10.6
11.7 11.5 10.5
12.0 11.6 10.6
11.8 11.5 10.6
10.9 11.3 10.5
10.6 11.3 10.5
10.2 11.1 10.5
10.3 11.1 10.5
10.0 11.0 10.4
9.41 10.9 10.4
9.11 10.8 10.4
9.18 10.7 10.4
9.33 10.7 10.4
9.95 10.8 10.4
9.82 10.7 10.4
9.86 10.7 10.4
9.93 10.7 10.4
9.79 10.7 10.4
10.4 10.8 10.4
10.6 10.8 10.4
11.1 10.9 10.4
11.1 10.9 10.4
10.5 10.8 10.4
10.8 10.8 10.4
11.4 11.0 10.5
11.9 11.1 10.5
12.8 11.3 10.6
12.3 11.2 10.6
11.5 11.1 10.6
11.6 11.1 10.6
10.7 10.9 10.5
10.4 10.9 10.5
10.8 10.9 10.5
10.3 10.8 10.5
9.81 10.7 10.5
9.37 10.6 10.4
9.14 10.5 10.4
9.42 10.5 10.4
9.04 10.4 10.4
9.56 10.5 10.4
10.8 10.7 10.5
10.2 10.6 10.4


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v3/spark_avg_processing_times.csv <==
100

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v4/batch_processing_times.csv <==
0 1.1989998817443848
1 0.13099980354309082
2 0.14800000190734863
3 0.21400022506713867
4 0.13199996948242188
5 0.1380000114440918
6 0.16000008583068848
7 0.15899991989135742
8 0.07700014114379883
9 0.07300019264221191
10 0.10299992561340332
11 0.1529998779296875
12 0.06599998474121094
13 0.05799984931945801
14 0.06399989128112793
15 0.06700015068054199
16 0.13199996948242188
17 0.06200003623962402
18 0.06099987030029297
19 0.04800009727478027
20 0.1119999885559082
21 0.07599997520446777
22 0.10299992561340332
23 0.05299997329711914
24 0.06999993324279785
25 0.07699990272521973
26 0.12000012397766113
27 0.07200002670288086
28 0.05200004577636719
29 0.12299990653991699
30 0.04900002479553223
31 0.06600022315979004
32 0.10300016403198242
33 0.06099987030029297
34 0.04800009727478027
35 0.09599995613098145
36 0.05900001525878906
37 0.056999921798706055
38 0.07500004768371582
39 0.05900001525878906
40 0.07399988174438477
41 0.04499983787536621
42 0.07800006866455078
43 0.054000139236450195
44 0.039999961853027344
45 0.10199999809265137
46 0.06200003623962402
47 0.0839998722076416
48 0.08300018310546875
49 0.04999995231628418
50 0.08999991416931152
51 0.04200005531311035
52 0.06299996376037598
53 0.05299997329711914
54 0.11500000953674316
55 0.12199997901916504
56 0.05200004577636719
57 0.07500004768371582
58 0.08500003814697266
59 0.04799985885620117
60 0.053999900817871094
61 0.06200003623962402
62 0.04400014877319336
63 0.06800007820129395
64 0.07299995422363281
65 0.03800010681152344
66 0.04400014877319336
67 0.05200004577636719
68 0.059999942779541016
69 0.05299997329711914
70 0.037999868392944336
71 0.14899992942810059
72 0.042999982833862305
73 0.1380000114440918
74 0.046000003814697266
75 0.09200000762939453
76 0.03299999237060547
77 0.07299995422363281
78 0.04999995231628418
79 0.1399998664855957
80 0.1100001335144043
81 0.12099981307983398
82 0.07399988174438477
83 0.06599998474121094
84 0.03600001335144043
85 0.05200004577636719
86 0.0710000991821289
87 0.07000017166137695
88 0.07500004768371582
89 0.10799980163574219
90 0.0409998893737793
91 0.059999942779541016
92 0.04399991035461426
93 0.05200004577636719
94 0.04200005531311035
95 0.0839998722076416
96 0.03600001335144043
97 0.0409998893737793
98 0.09599995613098145
99 0.05299997329711914
100 0.06200003623962402
101 0.053999900817871094
102 0.07400012016296387
103 0.026999950408935547
104 0.06800007820129395
105 0.04800009727478027
106 0.03900003433227539
107 0.03099989891052246
108 0.042999982833862305
109 0.04999995231628418
110 0.039999961853027344
111 0.03500008583068848
112 0.046000003814697266
113 0.06500005722045898
114 0.028999805450439453
115 0.05299997329711914
116 0.09299993515014648
117 0.04799985885620117
118 0.037000179290771484
119 0.04999995231628418
120 0.07699990272521973
121 0.07200002670288086
122 0.04999995231628418
123 0.046000003814697266
124 0.04799985885620117
125 0.03800010681152344
126 0.05800008773803711
127 0.03500008583068848
128 0.04699993133544922
129 0.05099987983703613
130 0.04799985885620117
131 0.053999900817871094
132 0.03500008583068848
133 0.03600001335144043
134 0.0409998893737793
135 0.05300021171569824
136 0.04800009727478027
137 0.042999982833862305
138 0.03299999237060547
139 0.17400002479553223
140 0.05500006675720215
141 0.1419999599456787
142 0.04399991035461426
143 0.24000000953674316
144 0.04200005531311035
145 0.11899995803833008
146 0.039999961853027344
147 0.11999988555908203
148 0.04699993133544922
149 0.05299997329711914
150 0.06399989128112793
151 0.04699993133544922
152 0.03399991989135742
153 0.046000003814697266
154 0.06299996376037598
155 0.08799982070922852
156 0.046000003814697266
157 0.043000221252441406
158 0.05099987983703613
159 0.03299999237060547
160 0.04399991035461426
161 0.04399991035461426
162 0.031999826431274414
163 0.029000043869018555
164 0.042999982833862305
165 0.039999961853027344
166 0.03800010681152344
167 0.039999961853027344
168 0.04500007629394531
169 0.06599998474121094
170 0.05899977684020996
171 0.048999786376953125
172 0.0559999942779541
173 0.03500008583068848
174 0.10700011253356934
175 0.042999982833862305
176 0.03399991989135742
177 0.04900002479553223
178 0.08499979972839355
179 0.029999971389770508
180 0.034999847412109375
181 0.04900002479553223
182 0.08700013160705566
183 0.03800010681152344
184 0.0410001277923584

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.27 4.15 7.57
6.32 4.95 7.80
7.05 5.15 7.83
7.74 5.36 7.87
8.70 5.65 7.94
10.0 6.04 8.04
11.0 6.38 8.13
11.6 6.65 8.20
10.7 6.63 8.18
10.3 6.69 8.18
9.52 6.63 8.14
9.52 6.73 8.16
9.24 6.75 8.15
9.51 6.89 8.18
9.91 7.06 8.22
10.2 7.21 8.26
9.74 7.22 8.25
10.2 7.39 8.30
10.1 7.45 8.31
10.2 7.57 8.34
11.0 7.81 8.41
11.3 7.99 8.46
10.5 7.92 8.43
10.8 8.06 8.47
10.7 8.14 8.49
11.2 8.31 8.54
10.3 8.22 8.51
10.6 8.36 8.55
9.75 8.25 8.52
10.2 8.39 8.56
10.6 8.54 8.61
11.0 8.70 8.66
11.7 8.94 8.74
10.8 8.83 8.70
9.87 8.70 8.66
10.6 8.89 8.73
10.5 8.93 8.74
10.9 9.06 8.79
10.9 9.13 8.81
12.1 9.45 8.92
11.3 9.37 8.90
10.8 9.32 8.89
11.1 9.43 8.93
11.2 9.50 8.96
11.0 9.52 8.97
10.7 9.50 8.97
10.3 9.45 8.96
10.1 9.44 8.96
10.5 9.54 9.00
10.5 9.57 9.01
10.0 9.50 9.00
9.87 9.48 9.00
10.6 9.65 9.06
10.6 9.68 9.07
10.1 9.61 9.06
10.1 9.62 9.07
10.3 9.67 9.09
10.7 9.78 9.13
11.6 10.0 9.21
11.2 9.97 9.21
10.3 9.82 9.17
11.0 9.97 9.23
11.0 10.0 9.24
11.6 10.2 9.31
11.1 10.1 9.30
11.7 10.3 9.35
11.7 10.3 9.38
11.6 10.3 9.39
11.0 10.2 9.38
11.1 10.3 9.40
11.6 10.4 9.46
11.4 10.4 9.47
10.7 10.3 9.44
9.69 10.1 9.38
10.0 10.2 9.40
9.53 10.1 9.38
9.76 10.1 9.40
9.71 10.1 9.40
9.53 10.0 9.39
9.74 10.0 9.40
9.83 10.1 9.42
10.2 10.1 9.44
10.6 10.2 9.48
10.3 10.2 9.47
10.7 10.3 9.51
10.5 10.2 9.50
10.3 10.2 9.50
10.2 10.2 9.50
10.1 10.1 9.50
9.49 10.0 9.47
10.1 10.1 9.51
9.53 10.0 9.48
10.6 10.2 9.55
9.92 10.1 9.52
9.40 9.97 9.49
9.05 9.88 9.46
9.73 10.0 9.50
9.47 9.93 9.49
11.5 10.3 9.63
12.5 10.6 9.72
11.6 10.5 9.69
10.8 10.3 9.65
10.6 10.3 9.65
10.8 10.4 9.68
10.7 10.3 9.67
10.4 10.3 9.67
11.2 10.5 9.73
11.8 10.6 9.79
11.8 10.7 9.81
11.6 10.7 9.82
11.9 10.8 9.86
11.4 10.7 9.85
11.1 10.7 9.84
12.1 10.9 9.93
10.8 10.6 9.86
11.0 10.7 9.89
10.8 10.7 9.88
10.7 10.6 9.88
11.3 10.8 9.93
11.5 10.8 9.96
11.1 10.8 9.95
11.0 10.7 9.95
10.4 10.6 9.92
10.1 10.6 9.90
9.77 10.5 9.88
9.37 10.3 9.85
8.68 10.2 9.80
8.25 10.0 9.76
9.07 10.2 9.80
8.78 10.1 9.77
8.56 9.96 9.75
8.75 9.96 9.75
9.29 10.0 9.78
9.04 9.96 9.75
8.98 9.91 9.74
8.83 9.85 9.72
9.40 9.94 9.75
8.88 9.81 9.71
10.1 10.1 9.79
10.3 10.1 9.80
9.72 9.96 9.77
9.54 9.91 9.75
9.14 9.82 9.72
9.90 9.97 9.77
9.58 9.90 9.75
10.3 10.1 9.81
10.7 10.2 9.84
10.5 10.1 9.84
10.7 10.2 9.86
11.1 10.3 9.89
10.9 10.3 9.89
10.5 10.2 9.87
10.8 10.3 9.90
10.6 10.2 9.89
10.7 10.3 9.91
11.8 10.5 9.99
11.8 10.6 10.0
12.0 10.6 10.1
11.8 10.7 10.1
10.6 10.4 9.99
10.3 10.4 9.98
9.67 10.2 9.94
9.36 10.2 9.91
9.32 10.1 9.90
9.64 10.2 9.92
9.69 10.2 9.92
9.19 10.0 9.88
9.79 10.1 9.92
9.80 10.1 9.92
9.38 10.0 9.89
9.33 9.99 9.88
9.15 9.93 9.86
9.70 10.0 9.88
9.56 9.98 9.88
9.24 9.90 9.85
9.80 10.0 9.88
10.3 10.1 9.92
11.0 10.3 9.97
10.3 10.1 9.93
10.5 10.2 9.95
11.7 10.4 10.0
11.1 10.3 10.0
10.0 10.1 9.95
9.52 10.0 9.91
10.1 10.1 9.95
10.0 10.1 9.94
9.85 10.1 9.93
10.8 10.3 10.0
11.8 10.5 10.1
11.3 10.4 10.1
10.8 10.4 10.0
10.4 10.3 10.0
11.0 10.4 10.1
10.9 10.4 10.1
11.2 10.5 10.1
11.4 10.6 10.1
11.3 10.6 10.1
10.8 10.5 10.1
10.4 10.4 10.1
10.0 10.3 10.1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_178_v4/spark_avg_processing_times.csv <==
99

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v0/batch_processing_times.csv <==
0 1.4270000457763672
1 0.2239999771118164
2 0.17599987983703613
3 0.16900014877319336
4 0.15199995040893555
5 0.14299988746643066
6 0.11400008201599121
7 0.1640000343322754
8 0.04800009727478027
9 0.08300018310546875
10 0.07800006866455078
11 0.05299997329711914
12 0.09800004959106445
13 0.057000160217285156
14 0.06299996376037598
15 0.10000014305114746
16 0.05500006675720215
17 0.08899998664855957
18 0.0709998607635498
19 0.05200004577636719
20 0.06599998474121094
21 0.07899999618530273
22 0.08499979972839355
23 0.07999992370605469
24 0.16100001335144043
25 0.06800007820129395
26 0.04500007629394531
27 0.07200002670288086
28 0.0559999942779541
29 0.10700011253356934
30 0.05800008773803711
31 0.06799983978271484
32 0.059999942779541016
33 0.05800008773803711
34 0.04400014877319336
35 0.05800008773803711
36 0.12100005149841309
37 0.06800007820129395
38 0.09500002861022949
39 0.09600019454956055
40 0.10400009155273438
41 0.059999942779541016
42 0.12899994850158691
43 0.04200005531311035
44 0.08100008964538574
45 0.046000003814697266
46 0.056999921798706055
47 0.08299994468688965
48 0.06299996376037598
49 0.10100007057189941
50 0.0970001220703125
51 0.10699987411499023
52 0.056999921798706055
53 0.07500004768371582
54 0.08500003814697266
55 0.03800010681152344
56 0.0989999771118164
57 0.03299999237060547
58 0.04799985885620117
59 0.08499979972839355
60 0.03699994087219238
61 0.053999900817871094
62 0.051000118255615234
63 0.06700015068054199
64 0.05799984931945801
65 0.03299999237060547
66 0.07799983024597168
67 0.06200003623962402
68 0.039999961853027344
69 0.07899999618530273
70 0.059999942779541016
71 0.042999982833862305
72 0.10100007057189941
73 0.06500005722045898
74 0.0839998722076416
75 0.03399991989135742
76 0.037999868392944336
77 0.09100008010864258
78 0.053999900817871094
79 0.040000200271606445
80 0.04699993133544922
81 0.04399991035461426
82 0.051999807357788086
83 0.0710000991821289
84 0.09500002861022949
85 0.07899999618530273
86 0.06200003623962402
87 0.05299997329711914
88 0.06200003623962402
89 0.05099987983703613
90 0.07700014114379883
91 0.07400012016296387
92 0.06700015068054199
93 0.07200002670288086
94 0.04800009727478027
95 0.13899993896484375
96 0.054000139236450195
97 0.1510000228881836
98 0.0840001106262207
99 0.08800005912780762
100 0.05499982833862305
101 0.08899998664855957
102 0.05499982833862305
103 0.051999807357788086
104 0.06200003623962402
105 0.039999961853027344
106 0.059999942779541016
107 0.04499983787536621
108 0.09099984169006348
109 0.11400008201599121
110 0.03600001335144043
111 0.04199981689453125
112 0.04699993133544922
113 0.059999942779541016
114 0.04699993133544922
115 0.03399991989135742
116 0.08599996566772461
117 0.04200005531311035
118 0.032000064849853516
119 0.06599998474121094
120 0.05200004577636719
121 0.03399991989135742
122 0.06200003623962402
123 0.04999995231628418
124 0.06699991226196289
125 0.03299999237060547
126 0.029999971389770508
127 0.059999942779541016
128 0.0559999942779541
129 0.03399991989135742
130 0.05099987983703613
131 0.03099989891052246
132 0.07500004768371582
133 0.037999868392944336
134 0.03299999237060547
135 0.05800008773803711
136 0.0710000991821289
137 0.06099987030029297
138 0.026000022888183594
139 0.034999847412109375
140 0.0690000057220459
141 0.051999807357788086
142 0.053999900817871094
143 0.039999961853027344
144 0.06500005722045898
145 0.029000043869018555
146 0.039999961853027344
147 0.037999868392944336
148 0.0279998779296875
149 0.05299997329711914
150 0.03900003433227539
151 0.05299997329711914
152 0.04999995231628418
153 0.05799984931945801
154 0.23799991607666016
155 0.0709998607635498
156 0.07700014114379883
157 0.06299996376037598
158 0.042999982833862305
159 0.04399991035461426
160 0.06699991226196289
161 0.04200005531311035
162 0.026999950408935547
163 0.05099987983703613
164 0.09200000762939453
165 0.0409998893737793
166 0.05299997329711914
167 0.029999971389770508
168 0.0409998893737793
169 0.0409998893737793
170 0.03500008583068848
171 0.04800009727478027
172 0.029999971389770508
173 0.07399988174438477
174 0.06200003623962402
175 0.039999961853027344
176 0.051000118255615234
177 0.025999784469604492
178 0.0409998893737793
179 0.05800008773803711
180 0.04399991035461426
181 0.06799983978271484
182 0.03600001335144043
183 0.03699994087219238
184 0.04399991035461426

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.08 3.96 7.32
2.96 4.27 7.39
3.73 4.39 7.40
4.46 4.53 7.41
5.38 4.72 7.44
6.17 4.92 7.48
6.69 5.07 7.50
7.00 5.18 7.51
7.00 5.24 7.50
7.99 5.51 7.57
8.04 5.61 7.58
8.77 5.85 7.64
8.57 5.91 7.63
8.41 5.96 7.63
7.66 5.88 7.59
8.10 6.03 7.62
8.49 6.18 7.65
9.33 6.44 7.72
9.04 6.47 7.72
9.09 6.57 7.74
8.54 6.54 7.71
8.62 6.62 7.73
9.10 6.79 7.77
8.93 6.83 7.78
8.76 6.87 7.78
8.65 6.91 7.78
8.92 7.03 7.81
10.3 7.39 7.92
9.28 7.26 7.87
10.1 7.50 7.94
10.2 7.62 7.98
9.80 7.61 7.97
9.89 7.71 8.00
9.81 7.76 8.02
9.88 7.85 8.04
10.6 8.06 8.11
11.0 8.25 8.17
10.3 8.19 8.15
10.2 8.24 8.17
10.2 8.29 8.19
10.3 8.38 8.22
10.7 8.54 8.27
10.4 8.55 8.28
10.3 8.58 8.29
10.9 8.76 8.35
10.7 8.79 8.36
12.3 9.21 8.50
11.1 9.03 8.46
10.2 8.92 8.42
10.1 8.94 8.44
10.6 9.10 8.50
10.6 9.15 8.52
10.2 9.09 8.51
10.1 9.11 8.52
9.68 9.05 8.51
9.64 9.07 8.52
9.81 9.12 8.54
10.8 9.34 8.62
14.1 10.1 8.88
14.0 10.2 8.93
14.1 10.4 8.99
12.9 10.2 8.96
12.3 10.2 8.97
11.8 10.2 8.97
12.9 10.4 9.07
11.8 10.3 9.04
11.2 10.2 9.02
11.1 10.2 9.03
10.4 10.1 9.01
10.4 10.1 9.03
10.4 10.1 9.04
9.92 10.0 9.02
10.8 10.2 9.09
11.6 10.4 9.16
11.1 10.3 9.15
10.8 10.3 9.15
10.5 10.2 9.15
11.0 10.4 9.20
10.6 10.3 9.20
10.5 10.3 9.21
9.98 10.2 9.18
9.84 10.2 9.18
9.74 10.1 9.18
10.3 10.2 9.23
10.9 10.4 9.28
10.7 10.3 9.28
11.2 10.5 9.34
11.3 10.5 9.37
11.6 10.6 9.41
11.9 10.7 9.45
11.8 10.7 9.47
11.6 10.7 9.49
11.5 10.7 9.50
12.1 10.9 9.57
12.0 10.9 9.59
11.3 10.8 9.56
11.4 10.8 9.58
10.5 10.7 9.55
10.1 10.6 9.52
9.70 10.4 9.50
9.14 10.3 9.46
9.03 10.2 9.45
8.96 10.2 9.44
8.87 10.1 9.43
8.87 10.1 9.43
9.25 10.1 9.45
10.1 10.3 9.51
9.66 10.2 9.48
9.33 10.1 9.46
9.04 10.0 9.44
8.74 9.92 9.41
9.03 9.94 9.43
10.1 10.2 9.50
9.67 10.1 9.47
9.32 9.96 9.45
9.90 10.1 9.49
10.0 10.1 9.51
10.4 10.2 9.54
10.3 10.2 9.54
10.6 10.2 9.57
10.3 10.2 9.56
9.84 10.1 9.54
9.68 10.0 9.53
9.68 10.0 9.53
9.78 10.0 9.54
9.60 9.99 9.53
9.98 10.1 9.56
10.2 10.1 9.58
10.1 10.1 9.57
9.78 10.0 9.56
9.27 9.89 9.52
9.31 9.87 9.52
9.27 9.85 9.52
8.84 9.74 9.48
9.07 9.76 9.50
9.90 9.92 9.55
9.78 9.89 9.54
9.75 9.87 9.54
9.18 9.75 9.51
9.54 9.80 9.53
9.52 9.79 9.53
8.98 9.67 9.49
9.47 9.75 9.52
9.54 9.75 9.52
9.98 9.85 9.55
10.4 9.93 9.59
9.98 9.87 9.57
9.65 9.81 9.55
9.58 9.78 9.55
9.42 9.74 9.53
9.83 9.81 9.56
9.39 9.72 9.53
9.98 9.84 9.58
9.98 9.85 9.58
10.4 9.95 9.62
9.96 9.87 9.59
9.60 9.79 9.57
9.87 9.85 9.59
9.42 9.75 9.56
9.12 9.68 9.54
8.87 9.61 9.52
9.22 9.65 9.54
10.5 9.91 9.62
9.89 9.80 9.59
9.74 9.77 9.58
10.3 9.88 9.62
10.2 9.87 9.62
10.1 9.87 9.62
9.66 9.78 9.59
9.80 9.80 9.60
9.57 9.76 9.59
9.57 9.75 9.59
10.0 9.84 9.62
9.33 9.70 9.58
9.12 9.64 9.56
9.39 9.69 9.58
8.88 9.56 9.54
9.64 9.70 9.58
10.5 9.87 9.64
10.1 9.81 9.62
9.92 9.78 9.61
9.76 9.76 9.61
11.7 10.2 9.74
13.5 10.6 9.89
12.7 10.5 9.88
12.1 10.5 9.86
11.8 10.5 9.87
11.2 10.4 9.85
10.6 10.3 9.81
10.5 10.3 9.82
9.73 10.1 9.77
9.53 10.1 9.76
10.4 10.2 9.82
11.6 10.5 9.91
11.1 10.4 9.89
10.3 10.3 9.85
10.7 10.4 9.89
10.5 10.3 9.88
10.7 10.4 9.91
10.6 10.4 9.91


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v0/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v1/batch_processing_times.csv <==
0 1.2200000286102295
1 0.19300007820129395
2 0.2109999656677246
3 0.1660001277923584
4 0.24399995803833008
5 0.16700005531311035
6 0.11399984359741211
7 0.14100003242492676
8 0.059999942779541016
9 0.0820000171661377
10 0.08800005912780762
11 0.04500007629394531
12 0.09500002861022949
13 0.07299995422363281
14 0.11900019645690918
15 0.0839998722076416
16 0.04900002479553223
17 0.09299993515014648
18 0.07699990272521973
19 0.06500005722045898
20 0.07400012016296387
21 0.053999900817871094
22 0.12400007247924805
23 0.10199999809265137
24 0.09100008010864258
25 0.11099982261657715
26 0.15399980545043945
27 0.08599996566772461
28 0.1269998550415039
29 0.04800009727478027
30 0.10500001907348633
31 0.08299994468688965
32 0.06399989128112793
33 0.10399985313415527
34 0.059999942779541016
35 0.06200003623962402
36 0.05500006675720215
37 0.07800006866455078
38 0.04500007629394531
39 0.0709998607635498
40 0.051000118255615234
41 0.09599995613098145
42 0.03900003433227539
43 0.05499982833862305
44 0.06099987030029297
45 0.08100008964538574
46 0.05200004577636719
47 0.06699991226196289
48 0.06699991226196289
49 0.07699990272521973
50 0.08100008964538574
51 0.0690000057220459
52 0.11599993705749512
53 0.0839998722076416
54 0.04200005531311035
55 0.06599998474121094
56 0.046000003814697266
57 0.12399983406066895
58 0.056999921798706055
59 0.06100010871887207
60 0.0410001277923584
61 0.12100005149841309
62 0.06699991226196289
63 0.057000160217285156
64 0.06699991226196289
65 0.04800009727478027
66 0.11800003051757812
67 0.06199979782104492
68 0.03800010681152344
69 0.04699993133544922
70 0.04900002479553223
71 0.029999971389770508
72 0.059999942779541016
73 0.05000019073486328
74 0.0559999942779541
75 0.0409998893737793
76 0.06399989128112793
77 0.0840001106262207
78 0.046000003814697266
79 0.12199997901916504
80 0.04200005531311035
81 0.08899998664855957
82 0.06699991226196289
83 0.18700003623962402
84 0.05099987983703613
85 0.06699991226196289
86 0.059999942779541016
87 0.08699989318847656
88 0.07599997520446777
89 0.05900001525878906
90 0.046000003814697266
91 0.09599995613098145
92 0.046000003814697266
93 0.05499982833862305
94 0.032000064849853516
95 0.059999942779541016
96 0.034999847412109375
97 0.054000139236450195
98 0.059999942779541016
99 0.04800009727478027
100 0.07400012016296387
101 0.07899999618530273
102 0.037000179290771484
103 0.09800004959106445
104 0.04500007629394531
105 0.10399985313415527
106 0.09999990463256836
107 0.056999921798706055
108 0.06999993324279785
109 0.08500003814697266
110 0.0279998779296875
111 0.04799985885620117
112 0.06599998474121094
113 0.04399991035461426
114 0.053999900817871094
115 0.054000139236450195
116 0.06400012969970703
117 0.04500007629394531
118 0.03400015830993652
119 0.046000003814697266
120 0.04200005531311035
121 0.0710000991821289
122 0.03299999237060547
123 0.042999982833862305
124 0.06499981880187988
125 0.051999807357788086
126 0.05299997329711914
127 0.04799985885620117
128 0.06299996376037598
129 0.039999961853027344
130 0.0410001277923584
131 0.06699991226196289
132 0.03399991989135742
133 0.039999961853027344
134 0.03299999237060547
135 0.04999995231628418
136 0.1419999599456787
137 0.07700014114379883
138 0.10800004005432129
139 0.04800009727478027
140 0.08999991416931152
141 0.05099987983703613
142 0.07000017166137695
143 0.12800002098083496
144 0.15799999237060547
145 0.028999805450439453
146 0.04900002479553223
147 0.05099987983703613
148 0.03600001335144043
149 0.059999942779541016
150 0.04799985885620117
151 0.06700015068054199
152 0.03500008583068848
153 0.06699991226196289
154 0.0690000057220459
155 0.05900001525878906
156 0.046000003814697266
157 0.032000064849853516
158 0.10800004005432129
159 0.03099989891052246
160 0.07200002670288086
161 0.039999961853027344
162 0.05500006675720215
163 0.05099987983703613
164 0.03299999237060547
165 0.06599998474121094
166 0.05500006675720215
167 0.0409998893737793
168 0.04499983787536621
169 0.06599998474121094
170 0.06199979782104492
171 0.0559999942779541
172 0.08999991416931152
173 0.04499983787536621
174 0.0559999942779541
175 0.09499979019165039
176 0.06200003623962402
177 0.07500004768371582
178 0.06099987030029297
179 0.19000005722045898
180 0.06199979782104492
181 0.04500007629394531
182 0.07500004768371582
183 0.0409998893737793

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.57 4.52 7.40
6.15 5.04 7.53
7.22 5.30 7.59
7.11 5.34 7.58
7.41 5.46 7.59
8.82 5.84 7.70
10.6 6.31 7.83
10.6 6.46 7.86
11.8 6.86 7.98
12.3 7.11 8.05
12.1 7.24 8.08
11.6 7.30 8.09
11.4 7.40 8.12
11.8 7.62 8.18
11.9 7.78 8.23
11.7 7.87 8.25
11.1 7.88 8.25
11.5 8.06 8.30
11.4 8.16 8.33
11.0 8.17 8.33
11.2 8.31 8.38
10.5 8.25 8.36
10.6 8.34 8.39
10.9 8.48 8.43
10.5 8.48 8.43
9.79 8.39 8.40
9.35 8.34 8.39
10.6 8.64 8.48
9.64 8.50 8.44
9.64 8.54 8.45
11.1 8.88 8.57
10.6 8.85 8.56
9.78 8.74 8.53
10.1 8.85 8.56
9.86 8.84 8.56
11.3 9.17 8.68
10.8 9.13 8.67
10.5 9.14 8.68
9.97 9.07 8.66
9.45 8.99 8.64
9.41 9.00 8.64
10.0 9.15 8.70
10.1 9.20 8.72
9.73 9.14 8.70
9.34 9.07 8.69
8.52 8.91 8.64
8.34 8.86 8.62
8.07 8.78 8.60
9.27 9.00 8.67
10.2 9.22 8.75
10.9 9.41 8.82
11.5 9.59 8.88
11.0 9.54 8.87
11.1 9.62 8.91
10.2 9.47 8.86
10.5 9.55 8.90
11.1 9.71 8.96
10.5 9.62 8.94
9.69 9.49 8.90
11.1 9.80 9.01
10.3 9.68 8.98
10.8 9.79 9.02
10.5 9.76 9.02
10.3 9.75 9.02
10.0 9.71 9.02
10.1 9.74 9.03
9.68 9.66 9.02
8.97 9.51 8.97
9.11 9.52 8.99
9.18 9.52 8.99
8.63 9.39 8.95
8.36 9.31 8.93
8.00 9.20 8.90
7.73 9.11 8.88
8.28 9.19 8.90
9.03 9.32 8.95
9.88 9.49 9.01
10.8 9.72 9.09
12.5 10.1 9.22
12.4 10.2 9.25
11.7 10.1 9.23
13.0 10.4 9.36
12.6 10.4 9.36
12.7 10.5 9.41
13.4 10.8 9.50
12.6 10.7 9.49
12.4 10.7 9.51
11.8 10.6 9.50
12.6 10.8 9.57
13.1 11.0 9.64
13.2 11.1 9.69
13.8 11.3 9.77
13.3 11.3 9.78
12.2 11.1 9.74
11.2 10.9 9.70
11.3 11.0 9.72
11.4 11.0 9.75
11.1 10.9 9.74
11.3 11.0 9.77
10.7 10.9 9.74
10.6 10.8 9.75
10.5 10.8 9.75
9.67 10.6 9.70
9.62 10.6 9.70
9.04 10.4 9.66
9.11 10.4 9.65
9.37 10.4 9.67
9.39 10.4 9.67
9.35 10.3 9.66
9.61 10.4 9.67
9.75 10.4 9.68
9.89 10.4 9.69
9.74 10.3 9.68
10.7 10.5 9.76
10.1 10.4 9.73
10.5 10.5 9.76
9.81 10.3 9.72
9.53 10.3 9.70
9.24 10.2 9.67
9.81 10.3 9.71
10.0 10.3 9.72
10.6 10.4 9.77
10.2 10.3 9.75
9.90 10.2 9.73
10.2 10.3 9.76
9.56 10.2 9.72
9.95 10.2 9.74
9.81 10.2 9.73
9.73 10.2 9.73
9.30 10.1 9.70
9.43 10.1 9.70
10.4 10.2 9.77
11.0 10.4 9.82
10.8 10.3 9.81
10.7 10.3 9.82
9.94 10.2 9.77
10.3 10.3 9.80
10.4 10.3 9.82
10.1 10.2 9.80
10.3 10.3 9.82
11.2 10.5 9.89
11.6 10.6 9.93
11.4 10.6 9.94
10.9 10.5 9.91
10.8 10.5 9.92
11.5 10.6 9.98
11.9 10.8 10.0
11.0 10.6 9.98
10.0 10.4 9.92
10.3 10.5 9.95
10.2 10.4 9.94
10.6 10.5 9.97
10.2 10.4 9.95
10.4 10.5 9.97
10.6 10.5 9.99
10.9 10.6 10.0
10.9 10.6 10.0
11.1 10.7 10.1
11.9 10.8 10.1
11.7 10.8 10.1
11.7 10.9 10.2
11.5 10.8 10.2
11.3 10.8 10.2
11.5 10.9 10.2
11.6 10.9 10.2
11.4 10.9 10.2
11.7 11.0 10.2
11.1 10.9 10.2
10.9 10.8 10.2
10.2 10.7 10.2
9.62 10.6 10.1
10.3 10.7 10.2
10.3 10.7 10.2
10.6 10.7 10.2
10.9 10.8 10.2
11.3 10.9 10.2
11.3 10.9 10.3
11.3 10.9 10.3
10.9 10.8 10.3
11.1 10.9 10.3
10.7 10.8 10.3
11.8 11.0 10.3
11.0 10.9 10.3
11.4 11.0 10.3
11.7 11.1 10.4
11.2 10.9 10.3
11.2 11.0 10.4
10.6 10.9 10.3
10.7 10.9 10.3
10.4 10.8 10.3
10.9 10.9 10.4
10.7 10.8 10.3
10.8 10.9 10.4
10.6 10.8 10.3
10.5 10.8 10.3
10.7 10.8 10.4
10.4 10.8 10.3
10.4 10.7 10.3
10.2 10.7 10.3
9.81 10.6 10.3


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v1/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v2/batch_processing_times.csv <==
0 1.2230000495910645
1 0.21899986267089844
2 0.2389998435974121
3 0.11999988555908203
4 0.15400004386901855
5 0.1549999713897705
6 0.0970001220703125
7 0.11800003051757812
8 0.06499981880187988
9 0.08500003814697266
10 0.12199997901916504
11 0.0709998607635498
12 0.14300012588500977
13 0.05800008773803711
14 0.06400012969970703
15 0.07899999618530273
16 0.06399989128112793
17 0.07599997520446777
18 0.09200000762939453
19 0.12799978256225586
20 0.07999992370605469
21 0.06599998474121094
22 0.16199994087219238
23 0.09399986267089844
24 0.33899998664855957
25 0.04200005531311035
26 0.09800004959106445
27 0.09099984169006348
28 0.09800004959106445
29 0.053999900817871094
30 0.14499998092651367
31 0.06000018119812012
32 0.07999992370605469
33 0.0559999942779541
34 0.0820000171661377
35 0.08299994468688965
36 0.04400014877319336
37 0.07300019264221191
38 0.0969998836517334
39 0.08100008964538574
40 0.16300010681152344
41 0.06599998474121094
42 0.1100001335144043
43 0.03500008583068848
44 0.03600001335144043
45 0.06699991226196289
46 0.08499979972839355
47 0.06099987030029297
48 0.09200000762939453
49 0.0690000057220459
50 0.09099984169006348
51 0.03699994087219238
52 0.0839998722076416
53 0.08299994468688965
54 0.06699991226196289
55 0.0559999942779541
56 0.037999868392944336
57 0.046000003814697266
58 0.07800006866455078
59 0.05200004577636719
60 0.03500008583068848
61 0.06399989128112793
62 0.03800010681152344
63 0.08299994468688965
64 0.03299999237060547
65 0.06499981880187988
66 0.14299988746643066
67 0.0410001277923584
68 0.04500007629394531
69 0.07599997520446777
70 0.029999971389770508
71 0.06999993324279785
72 0.04799985885620117
73 0.04499983787536621
74 0.0559999942779541
75 0.032000064849853516
76 0.03600001335144043
77 0.07799983024597168
78 0.0559999942779541
79 0.05200004577636719
80 0.039999961853027344
81 0.06200003623962402
82 0.04699993133544922
83 0.10199999809265137
84 0.04700016975402832
85 0.0970001220703125
86 0.05099987983703613
87 0.13400006294250488
88 0.04700016975402832
89 0.029000043869018555
90 0.03099989891052246
91 0.04699993133544922
92 0.037999868392944336
93 0.05800008773803711
94 0.04999995231628418
95 0.04499983787536621
96 0.0710000991821289
97 0.0559999942779541
98 0.04699993133544922
99 0.04199981689453125
100 0.09500002861022949
101 0.053999900817871094
102 0.03399991989135742
103 0.05099987983703613
104 0.037000179290771484
105 0.08299994468688965
106 0.053999900817871094
107 0.034999847412109375
108 0.03600001335144043
109 0.06800007820129395
110 0.06599998474121094
111 0.039999961853027344
112 0.06999993324279785
113 0.059999942779541016
114 0.04999995231628418
115 0.0409998893737793
116 0.032000064849853516
117 0.04999995231628418
118 0.042999982833862305
119 0.04699993133544922
120 0.04699993133544922
121 0.05499982833862305
122 0.03600001335144043
123 0.0559999942779541
124 0.0410001277923584
125 0.029999971389770508
126 0.03299999237060547
127 0.0409998893737793
128 0.03400015830993652
129 0.03299999237060547
130 0.06099987030029297
131 0.07500004768371582
132 0.02500009536743164
133 0.059999942779541016
134 0.04199981689453125
135 0.03600001335144043
136 0.037000179290771484
137 0.04200005531311035
138 0.0409998893737793
139 0.034999847412109375
140 0.04700016975402832
141 0.037999868392944336
142 0.039999961853027344
143 0.06099987030029297
144 0.05500006675720215
145 0.0559999942779541
146 0.05499982833862305
147 0.039999961853027344
148 0.05299997329711914
149 0.03600001335144043
150 0.029000043869018555
151 0.029999971389770508
152 0.04500007629394531
153 0.059999942779541016
154 0.07800006866455078
155 0.06799983978271484
156 0.03399991989135742
157 0.03699994087219238
158 0.042999982833862305
159 0.06099987030029297
160 0.029999971389770508
161 0.03800010681152344
162 0.029000043869018555
163 0.032000064849853516
164 0.05299997329711914
165 0.026000022888183594
166 0.03399991989135742
167 0.034999847412109375
168 0.03600001335144043
169 0.03299999237060547
170 0.06500005722045898
171 0.04499983787536621
172 0.03699994087219238
173 0.04700016975402832
174 0.0409998893737793
175 0.03299999237060547
176 0.03800010681152344
177 0.031999826431274414
178 0.039999961853027344
179 0.03699994087219238
180 0.046000003814697266
181 0.05900001525878906
182 0.0279998779296875
183 0.07299995422363281
184 0.0690000057220459

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.64 3.96 7.40
4.04 4.39 7.50
5.19 4.63 7.54
5.62 4.74 7.55
6.73 5.01 7.61
7.88 5.32 7.68
8.29 5.49 7.71
8.91 5.72 7.76
9.17 5.88 7.79
9.85 6.13 7.85
10.8 6.46 7.94
11.1 6.68 8.00
11.2 6.85 8.04
11.0 6.94 8.06
10.3 6.93 8.04
10.2 7.03 8.06
9.93 7.06 8.06
10.2 7.21 8.10
10.0 7.27 8.11
10.2 7.39 8.14
9.20 7.28 8.09
9.84 7.48 8.15
10.2 7.65 8.20
10.4 7.77 8.23
9.87 7.75 8.22
10.2 7.89 8.26
10.6 8.05 8.31
10.6 8.13 8.33
11.4 8.39 8.42
11.2 8.45 8.43
12.5 8.81 8.55
12.1 8.84 8.56
12.2 8.97 8.61
11.5 8.92 8.60
11.7 9.06 8.65
12.1 9.22 8.71
11.1 9.11 8.68
12.1 9.39 8.77
11.8 9.41 8.78
11.7 9.48 8.81
11.4 9.50 8.83
10.8 9.41 8.81
10.5 9.40 8.81
10.3 9.40 8.82
10.1 9.39 8.82
9.78 9.34 8.81
10.1 9.43 8.84
9.87 9.40 8.84
9.87 9.42 8.85
11.2 9.72 8.96
11.4 9.81 8.99
12.1 10.0 9.07
11.6 9.98 9.07
11.4 9.98 9.08
11.2 9.98 9.09
10.9 9.97 9.09
10.9 10.0 9.11
11.2 10.1 9.15
10.6 10.0 9.13
10.6 10.0 9.15
11.0 10.1 9.20
11.1 10.2 9.21
11.1 10.2 9.24
10.2 10.0 9.19
9.99 10.0 9.19
9.82 9.96 9.19
9.60 9.91 9.18
8.81 9.74 9.13
8.74 9.69 9.12
9.62 9.85 9.18
10.0 9.92 9.21
11.0 10.1 9.29
10.9 10.2 9.30
10.4 10.1 9.28
10.3 10.1 9.29
10.5 10.1 9.32
11.0 10.2 9.37
10.1 10.1 9.32
10.5 10.2 9.36
11.1 10.3 9.41
10.9 10.3 9.41
11.2 10.4 9.45
11.1 10.4 9.47
10.1 10.2 9.42
9.90 10.1 9.41
9.60 10.1 9.39
9.59 10.1 9.39
8.95 9.89 9.35
9.66 10.0 9.40
8.94 9.85 9.35
8.72 9.77 9.33
8.31 9.65 9.29
8.69 9.68 9.30
9.65 9.85 9.37
8.94 9.69 9.32
9.17 9.72 9.33
9.62 9.79 9.36
13.3 10.6 9.62
13.0 10.6 9.64
12.5 10.6 9.64
11.9 10.5 9.63
11.7 10.5 9.64
11.2 10.5 9.63
11.0 10.4 9.63
10.6 10.4 9.62
10.4 10.3 9.62
10.8 10.4 9.65
10.3 10.3 9.64
10.3 10.3 9.65
9.53 10.2 9.60
9.57 10.2 9.60
9.23 10.1 9.58
9.39 10.1 9.59
8.95 9.97 9.55
8.80 9.90 9.54
9.05 9.92 9.55
10.3 10.2 9.63
10.1 10.1 9.62
10.3 10.2 9.64
10.0 10.1 9.63
10.1 10.1 9.64
9.77 10.1 9.62
10.3 10.2 9.66
10.2 10.2 9.66
9.59 10.0 9.62
10.8 10.2 9.70
11.0 10.3 9.73
10.3 10.2 9.69
10.6 10.3 9.73
11.0 10.3 9.76
10.9 10.4 9.77
11.1 10.4 9.79
10.7 10.3 9.78
10.0 10.2 9.74
10.1 10.2 9.75
10.3 10.3 9.77
9.32 10.1 9.71
9.47 10.1 9.72
9.48 10.1 9.71
9.10 9.96 9.68
8.78 9.86 9.66
8.75 9.81 9.64
8.34 9.69 9.60
9.02 9.78 9.64
9.18 9.79 9.64
8.99 9.73 9.62
8.71 9.64 9.59
8.68 9.60 9.58
9.54 9.76 9.63
10.6 10.0 9.71
10.1 9.90 9.68
9.93 9.87 9.68
9.18 9.71 9.63
10.1 9.89 9.68
10.1 9.91 9.69
9.97 9.88 9.69
11.1 10.1 9.77
10.8 10.1 9.76
10.9 10.1 9.78
11.1 10.2 9.81
10.8 10.2 9.80
10.7 10.2 9.80
10.8 10.2 9.82
10.4 10.1 9.80
9.80 10.0 9.77
9.93 10.0 9.77
11.0 10.3 9.85
10.1 10.1 9.80
10.7 10.2 9.85
9.78 10.1 9.79
10.3 10.2 9.83
10.4 10.2 9.85
10.6 10.2 9.87
9.71 10.1 9.81
10.5 10.2 9.87
10.7 10.3 9.89
10.3 10.2 9.87
10.6 10.3 9.89
10.6 10.3 9.90
10.0 10.2 9.87
10.2 10.2 9.89
10.7 10.3 9.92
10.9 10.4 9.95
11.3 10.5 9.98
10.3 10.3 9.93
11.6 10.6 10.0
11.4 10.5 10.0
11.0 10.5 10.0
10.8 10.5 10.0
10.2 10.3 9.97
10.6 10.4 10.0
10.8 10.5 10.0
11.5 10.6 10.1
11.0 10.6 10.1
10.6 10.5 10.1
10.9 10.6 10.1
10.5 10.5 10.1
11.0 10.6 10.1
11.0 10.6 10.1
11.4 10.7 10.1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v2/spark_avg_processing_times.csv <==
96

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v3/batch_processing_times.csv <==
0 1.2890000343322754
1 0.23199987411499023
2 0.25999999046325684
3 0.20000004768371582
4 0.17400002479553223
5 0.13199996948242188
6 0.0820000171661377
7 0.16300010681152344
8 0.0710000991821289
9 0.054000139236450195
10 0.10599994659423828
11 0.06000018119812012
12 0.08500003814697266
13 0.0710000991821289
14 0.0559999942779541
15 0.10899996757507324
16 0.053999900817871094
17 0.11999988555908203
18 0.06499981880187988
19 0.05500006675720215
20 0.06099987030029297
21 0.09200000762939453
22 0.1230001449584961
23 0.11100006103515625
24 0.06700015068054199
25 0.09000015258789062
26 0.04900002479553223
27 0.1119999885559082
28 0.12899994850158691
29 0.07499980926513672
30 0.2239999771118164
31 0.07299995422363281
32 0.0970001220703125
33 0.06799983978271484
34 0.09200000762939453
35 0.11800003051757812
36 0.056999921798706055
37 0.059999942779541016
38 0.039999961853027344
39 0.06700015068054199
40 0.08799982070922852
41 0.11299991607666016
42 0.07699990272521973
43 0.07599997520446777
44 0.05299997329711914
45 0.05799984931945801
46 0.056999921798706055
47 0.08299994468688965
48 0.08299994468688965
49 0.06399989128112793
50 0.05900001525878906
51 0.08899998664855957
52 0.04500007629394531
53 0.0559999942779541
54 0.06299996376037598
55 0.037999868392944336
56 0.09299993515014648
57 0.04999995231628418
58 0.059999942779541016
59 0.046000003814697266
60 0.07200002670288086
61 0.05500006675720215
62 0.04999995231628418
63 0.04900002479553223
64 0.031999826431274414
65 0.04499983787536621
66 0.06799983978271484
67 0.06700015068054199
68 0.04999995231628418
69 0.0410001277923584
70 0.06400012969970703
71 0.04999995231628418
72 0.05800008773803711
73 0.05299997329711914
74 0.03899979591369629
75 0.09299993515014648
76 0.06699991226196289
77 0.042999982833862305
78 0.06499981880187988
79 0.07899999618530273
80 0.05300021171569824
81 0.04200005531311035
82 0.04999995231628418
83 0.04799985885620117
84 0.11800003051757812
85 0.0690000057220459
86 0.23000001907348633
87 0.03399991989135742
88 0.10800004005432129
89 0.04999995231628418
90 0.10899996757507324
91 0.042999982833862305
92 0.1100001335144043
93 0.056999921798706055
94 0.07999992370605469
95 0.06800007820129395
96 0.0559999942779541
97 0.07000017166137695
98 0.0710000991821289
99 0.039999961853027344
100 0.07000017166137695
101 0.0710000991821289
102 0.0410001277923584
103 0.04500007629394531
104 0.03900003433227539
105 0.08500003814697266
106 0.04800009727478027
107 0.03600001335144043
108 0.03399991989135742
109 0.07299995422363281
110 0.046000003814697266
111 0.03600001335144043
112 0.06400012969970703
113 0.05200004577636719
114 0.07200002670288086
115 0.12999987602233887
116 0.04200005531311035
117 0.05299997329711914
118 0.03600001335144043
119 0.08100008964538574
120 0.05099987983703613
121 0.05900001525878906
122 0.03500008583068848
123 0.06599998474121094
124 0.037999868392944336
125 0.04399991035461426
126 0.032000064849853516
127 0.04499983787536621
128 0.03099989891052246
129 0.032000064849853516
130 0.03899979591369629
131 0.042999982833862305
132 0.03299999237060547
133 0.03800010681152344
134 0.029999971389770508
135 0.06499981880187988
136 0.037000179290771484
137 0.06599998474121094
138 0.03000020980834961
139 0.056999921798706055
140 0.03699994087219238
141 0.03800010681152344
142 0.05799984931945801
143 0.10300016403198242
144 0.04999995231628418
145 0.08100008964538574
146 0.029000043869018555
147 0.08500003814697266
148 0.029000043869018555
149 0.12000012397766113
150 0.029999971389770508
151 0.04500007629394531
152 0.03399991989135742
153 0.05499982833862305
154 0.0410001277923584
155 0.03299999237060547
156 0.05200004577636719
157 0.03299999237060547
158 0.0559999942779541
159 0.032000064849853516
160 0.05499982833862305
161 0.06599998474121094
162 0.046000003814697266
163 0.03500008583068848
164 0.16899991035461426
165 0.04199981689453125
166 0.032000064849853516
167 0.06400012969970703
168 0.08099985122680664
169 0.03299999237060547
170 0.046000003814697266
171 0.03600001335144043
172 0.03299999237060547
173 0.03500008583068848
174 0.04699993133544922
175 0.09999990463256836
176 0.04200005531311035
177 0.029000043869018555
178 0.046000003814697266
179 0.034999847412109375
180 0.04699993133544922
181 0.026999950408935547
182 0.0709998607635498

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.56 3.91 7.23
5.20 4.62 7.43
6.32 4.88 7.48
6.59 4.98 7.49
7.49 5.23 7.54
7.59 5.32 7.55
8.08 5.51 7.58
7.98 5.57 7.58
8.45 5.75 7.62
8.13 5.77 7.61
8.16 5.86 7.62
8.24 5.95 7.63
8.85 6.15 7.68
9.02 6.28 7.70
9.83 6.54 7.77
10.4 6.77 7.83
10.9 6.99 7.89
10.4 7.02 7.89
10.8 7.20 7.94
10.2 7.18 7.93
9.59 7.16 7.91
10.1 7.35 7.97
10.3 7.47 8.00
9.92 7.49 8.00
10.4 7.67 8.05
11.3 7.96 8.14
10.7 7.95 8.14
10.5 7.98 8.15
9.96 7.95 8.13
9.71 7.97 8.14
9.04 7.89 8.11
9.04 7.92 8.12
9.01 7.96 8.13
8.70 7.93 8.12
8.59 7.93 8.11
8.28 7.88 8.10
8.39 7.92 8.10
8.02 7.85 8.08
8.08 7.87 8.09
8.30 7.93 8.10
9.10 8.11 8.16
9.09 8.14 8.17
10.2 8.42 8.26
10.8 8.60 8.32
10.4 8.60 8.32
10.8 8.74 8.37
10.4 8.72 8.37
11.8 9.09 8.49
11.8 9.18 8.53
12.0 9.29 8.57
11.2 9.22 8.56
10.8 9.20 8.56
10.6 9.19 8.56
10.5 9.22 8.58
10.3 9.21 8.58
10.6 9.30 8.62
10.6 9.36 8.64
10.3 9.33 8.64
10.1 9.32 8.65
9.68 9.26 8.63
10.4 9.42 8.69
11.0 9.57 8.75
10.9 9.60 8.77
10.9 9.63 8.79
10.4 9.58 8.78
10.2 9.56 8.78
9.64 9.46 8.75
9.00 9.33 8.72
8.71 9.25 8.70
10.0 9.51 8.79
9.81 9.47 8.79
9.58 9.44 8.79
9.18 9.36 8.77
8.79 9.27 8.74
9.04 9.31 8.76
8.48 9.18 8.72
8.67 9.19 8.73
9.37 9.33 8.78
9.32 9.32 8.79
9.72 9.41 8.82
10.3 9.54 8.87
11.0 9.71 8.93
12.0 9.98 9.03
12.1 10.1 9.07
11.1 9.93 9.03
10.7 9.88 9.03
10.1 9.77 9.00
10.2 9.81 9.02
10.4 9.87 9.05
10.2 9.84 9.05
9.40 9.68 9.00
10.2 9.84 9.06
9.58 9.71 9.03
9.64 9.72 9.04
10.7 9.94 9.12
10.5 9.94 9.13
10.4 9.93 9.13
10.5 9.98 9.16
10.9 10.1 9.20
10.7 10.1 9.21
12.1 10.4 9.32
11.7 10.3 9.32
11.6 10.4 9.34
11.6 10.4 9.36
10.9 10.3 9.34
11.0 10.3 9.36
11.7 10.5 9.43
11.3 10.5 9.43
12.3 10.7 9.52
12.1 10.7 9.53
11.9 10.7 9.55
11.9 10.8 9.57
11.2 10.7 9.54
10.4 10.5 9.51
10.4 10.5 9.51
10.2 10.4 9.51
12.3 10.9 9.67
11.9 10.8 9.66
12.4 11.0 9.73
12.0 11.0 9.73
11.9 11.0 9.74
11.4 10.9 9.73
10.6 10.7 9.69
10.8 10.8 9.72
11.4 10.9 9.77
11.3 10.9 9.79
12.6 11.2 9.90
12.1 11.1 9.89
12.0 11.2 9.91
12.1 11.2 9.93
11.8 11.2 9.94
11.7 11.2 9.95
12.3 11.3 10.0
12.1 11.3 10.0
11.3 11.2 9.99
10.6 11.0 9.95
10.7 11.0 9.97
10.5 11.0 9.97
10.4 10.9 9.96
10.3 10.9 9.96
10.0 10.8 9.94
9.87 10.7 9.93
9.65 10.7 9.91
10.2 10.8 9.95
9.79 10.7 9.93
10.5 10.8 9.97
9.92 10.6 9.94
10.8 10.8 10.0
11.2 10.9 10.0
10.8 10.8 10.0
10.5 10.8 10.0
11.3 10.9 10.1
10.3 10.7 10.0
10.7 10.8 10.0
10.6 10.8 10.0
10.1 10.7 10.0
9.90 10.6 10.0
9.36 10.5 9.97
9.36 10.4 9.96
9.43 10.4 9.96
9.89 10.5 9.99
9.45 10.4 9.96
10.1 10.5 10.0
10.0 10.4 9.99
9.32 10.3 9.94
9.55 10.3 9.95
10.0 10.4 9.98
9.46 10.2 9.94
10.2 10.4 9.99
10.2 10.4 9.99
10.4 10.4 10.0
10.8 10.5 10.1
11.0 10.6 10.1
11.5 10.7 10.1
11.2 10.6 10.1
11.1 10.6 10.1
11.2 10.7 10.1
10.8 10.6 10.1
11.6 10.8 10.2
11.6 10.8 10.2
11.0 10.7 10.2
11.2 10.8 10.2
11.1 10.8 10.2
11.2 10.8 10.2
10.5 10.7 10.2
10.3 10.6 10.2
10.2 10.6 10.1
9.48 10.4 10.1
9.66 10.4 10.1
10.2 10.5 10.1
9.73 10.4 10.1
9.94 10.4 10.1
10.0 10.4 10.1
10.1 10.4 10.1
9.71 10.3 10.1
9.56 10.3 10.1
9.85 10.3 10.1
9.42 10.2 10.1
9.36 10.2 10.1
9.18 10.1 10.0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v3/spark_avg_processing_times.csv <==
100

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v4/batch_processing_times.csv <==
0 1.0920000076293945
1 0.31799983978271484
2 0.25300002098083496
3 0.1550002098083496
4 0.21900010108947754
5 0.15999984741210938
6 0.10899996757507324
7 0.08299994468688965
8 0.07400012016296387
9 0.07500004768371582
10 0.1100001335144043
11 0.05200004577636719
12 0.06299996376037598
13 0.05200004577636719
14 0.09900021553039551
15 0.08500003814697266
16 0.07999992370605469
17 0.053999900817871094
18 0.0839998722076416
19 0.08800005912780762
20 0.07800006866455078
21 0.12800002098083496
22 0.09299993515014648
23 0.0710000991821289
24 0.0839998722076416
25 0.07500004768371582
26 0.04500007629394531
27 0.057000160217285156
28 0.042999982833862305
29 0.06099987030029297
30 0.06399989128112793
31 0.059999942779541016
32 0.09099984169006348
33 0.042999982833862305
34 0.037999868392944336
35 0.12899994850158691
36 0.05200004577636719
37 0.046000003814697266
38 0.05299997329711914
39 0.06399989128112793
40 0.06400012969970703
41 0.0820000171661377
42 0.06299996376037598
43 0.1119999885559082
44 0.04200005531311035
45 0.09299993515014648
46 0.03800010681152344
47 0.037999868392944336
48 0.06200003623962402
49 0.04200005531311035
50 0.07000017166137695
51 0.08499979972839355
52 0.054000139236450195
53 0.03600001335144043
54 0.1099998950958252
55 0.08699989318847656
56 0.08599996566772461
57 0.05500006675720215
58 0.11699986457824707
59 0.0690000057220459
60 0.07700014114379883
61 0.07700014114379883
62 0.0559999942779541
63 0.05099987983703613
64 0.07500004768371582
65 0.039999961853027344
66 0.06599998474121094
67 0.04500007629394531
68 0.06700015068054199
69 0.04399991035461426
70 0.05499982833862305
71 0.05499982833862305
72 0.05299997329711914
73 0.04999995231628418
74 0.03299999237060547
75 0.05299997329711914
76 0.08599996566772461
77 0.053999900817871094
78 0.03299999237060547
79 0.03399991989135742
80 0.09800004959106445
81 0.039999961853027344
82 0.08999991416931152
83 0.06700015068054199
84 0.07199978828430176
85 0.04900002479553223
86 0.10899996757507324
87 0.05099987983703613
88 0.05800008773803711
89 0.07599997520446777
90 0.05299997329711914
91 0.03500008583068848
92 0.05299997329711914
93 0.032000064849853516
94 0.06599998474121094
95 0.07399988174438477
96 0.06499981880187988
97 0.039999961853027344
98 0.059999942779541016
99 0.06300020217895508
100 0.06599998474121094
101 0.06999993324279785
102 0.04699993133544922
103 0.09599995613098145
104 0.03299999237060547
105 0.0410001277923584
106 0.03800010681152344
107 0.042999982833862305
108 0.07999992370605469
109 0.028999805450439453
110 0.08099985122680664
111 0.03299999237060547
112 0.039999961853027344
113 0.0559999942779541
114 0.03299999237060547
115 0.0840001106262207
116 0.034999847412109375
117 0.1790001392364502
118 0.059999942779541016
119 0.09000015258789062
120 0.0559999942779541
121 0.032000064849853516
122 0.08999991416931152
123 0.059999942779541016
124 0.03900003433227539
125 0.039999961853027344
126 0.04499983787536621
127 0.053999900817871094
128 0.07300019264221191
129 0.03099989891052246
130 0.042999982833862305
131 0.029999971389770508
132 0.053999900817871094
133 0.037999868392944336
134 0.0280001163482666
135 0.06999993324279785
136 0.03600001335144043
137 0.06800007820129395
138 0.06700015068054199
139 0.05099987983703613
140 0.04800009727478027
141 0.03299999237060547
142 0.04399991035461426
143 0.05000019073486328
144 0.0409998893737793
145 0.03900003433227539
146 0.03299999237060547
147 0.046000003814697266
148 0.07800006866455078
149 0.051000118255615234
150 0.0710000991821289
151 0.029999971389770508
152 0.06200003623962402
153 0.06599998474121094
154 0.03699994087219238
155 0.031999826431274414
156 0.06399989128112793
157 0.06299996376037598
158 0.06999993324279785
159 0.05299997329711914
160 0.03900003433227539
161 0.042999982833862305
162 0.040000200271606445
163 0.039999961853027344
164 0.054000139236450195
165 0.06299996376037598
166 0.0409998893737793
167 0.03299999237060547
168 0.042999982833862305
169 0.0279998779296875
170 0.05200004577636719
171 0.04200005531311035
172 0.07299995422363281
173 0.029999971389770508
174 0.06699991226196289
175 0.1120002269744873
176 0.03600001335144043
177 0.11100006103515625
178 0.03600001335144043
179 0.14899992942810059
180 0.032000064849853516
181 0.051000118255615234
182 0.04900002479553223

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.24 4.24 7.39
4.68 4.52 7.45
6.00 4.80 7.51
6.31 4.90 7.52
7.43 5.19 7.58
7.72 5.33 7.60
8.87 5.65 7.68
9.23 5.83 7.72
9.21 5.93 7.73
9.05 6.00 7.73
11.6 6.63 7.92
14.8 7.48 8.18
13.9 7.53 8.19
13.4 7.63 8.22
14.2 7.98 8.32
15.2 8.39 8.45
15.0 8.58 8.51
14.1 8.58 8.51
14.1 8.76 8.57
13.7 8.83 8.60
13.7 8.99 8.65
15.2 9.47 8.81
14.0 9.39 8.79
14.8 9.71 8.90
14.1 9.72 8.91
14.8 10.0 9.02
14.1 10.0 9.03
13.3 9.97 9.03
12.8 9.99 9.04
12.0 9.89 9.02
11.7 9.91 9.04
13.0 10.2 9.15
12.3 10.2 9.14
11.2 10.0 9.10
11.3 10.1 9.13
11.1 10.1 9.14
11.2 10.1 9.17
11.3 10.2 9.19
10.9 10.1 9.19
10.4 10.1 9.17
9.90 9.95 9.15
9.67 9.90 9.14
9.98 9.97 9.17
9.66 9.90 9.16
10.0 9.97 9.19
9.71 9.91 9.18
10.1 9.98 9.21
10.2 10.0 9.22
9.76 9.91 9.20
9.33 9.82 9.18
9.43 9.82 9.19
9.36 9.80 9.19
9.21 9.75 9.18
9.18 9.73 9.18
9.78 9.84 9.22
9.19 9.71 9.18
9.79 9.83 9.23
10.1 9.90 9.26
11.1 10.1 9.34
11.3 10.2 9.37
11.2 10.2 9.39
11.3 10.3 9.41
11.2 10.3 9.42
11.6 10.4 9.47
10.9 10.3 9.44
10.4 10.2 9.43
9.62 10.0 9.38
9.39 9.97 9.37
9.55 9.99 9.38
9.32 9.92 9.36
9.35 9.91 9.37
9.46 9.91 9.37
9.31 9.86 9.36
9.04 9.79 9.34
9.01 9.76 9.34
8.86 9.70 9.32
9.11 9.73 9.34
9.33 9.76 9.35
9.45 9.76 9.36
10.7 10.0 9.45
11.1 10.1 9.49
10.9 10.1 9.50
11.0 10.2 9.52
11.3 10.2 9.55
11.6 10.4 9.59
11.3 10.3 9.59
11.0 10.3 9.58
10.5 10.2 9.57
10.7 10.3 9.59
10.5 10.2 9.59
11.1 10.4 9.64
11.2 10.4 9.66
11.0 10.4 9.67
10.7 10.4 9.66
10.5 10.3 9.66
10.2 10.3 9.65
10.6 10.4 9.68
10.0 10.2 9.65
10.4 10.3 9.68
10.8 10.4 9.72
10.4 10.3 9.70
9.59 10.2 9.65
8.95 10.0 9.61
8.27 9.82 9.55
9.02 9.93 9.59
9.73 10.1 9.63
9.31 9.95 9.60
9.11 9.88 9.58
9.42 9.92 9.60
8.96 9.81 9.57
8.85 9.76 9.55
9.48 9.87 9.59
9.78 9.92 9.61
9.90 9.94 9.62
9.51 9.86 9.60
9.20 9.78 9.58
9.38 9.80 9.59
9.57 9.83 9.60
10.6 10.0 9.66
10.9 10.1 9.70
10.7 10.1 9.70
10.6 10.1 9.70
10.8 10.2 9.72
10.7 10.2 9.73
10.7 10.2 9.74
10.3 10.1 9.72
9.76 10.0 9.69
10.0 10.1 9.71
10.1 10.1 9.72
9.73 9.99 9.70
9.79 9.99 9.70
10.1 10.1 9.73
10.1 10.1 9.73
9.92 10.0 9.72
9.39 9.91 9.69
11.5 10.3 9.83
13.6 10.8 9.99
13.5 10.9 10.0
12.3 10.7 9.98
11.8 10.7 9.97
10.7 10.5 9.91
10.7 10.5 9.93
10.4 10.4 9.91
9.69 10.3 9.87
9.41 10.2 9.85
8.88 10.1 9.80
8.80 10.0 9.79
9.47 10.1 9.83
9.47 10.1 9.82
10.1 10.2 9.87
10.3 10.2 9.88
9.81 10.2 9.85
9.86 10.2 9.86
9.11 9.98 9.80
9.12 9.96 9.80
10.2 10.2 9.87
9.94 10.1 9.85
9.46 10.0 9.82
9.47 9.98 9.82
9.55 9.98 9.82
9.03 9.85 9.78
9.44 9.91 9.80
9.38 9.88 9.79
9.32 9.85 9.78
10.6 10.1 9.86
10.6 10.1 9.87
12.0 10.4 9.97
12.8 10.7 10.1
12.2 10.6 10.0
11.3 10.5 10.0
10.6 10.3 9.97
10.2 10.3 9.95
9.80 10.2 9.93
10.8 10.4 9.99
10.8 10.4 10.0
10.5 10.3 9.99
10.1 10.2 9.96
9.64 10.2 9.93
9.44 10.1 9.92
9.88 10.2 9.95
9.86 10.2 9.95
9.75 10.1 9.94
10.1 10.2 9.96
10.5 10.3 9.99
10.1 10.2 9.96
10.2 10.2 9.97
9.79 10.1 9.94
9.50 10.0 9.92
10.0 10.1 9.96
9.56 10.0 9.92
10.5 10.2 9.98
10.8 10.3 10.0
10.2 10.2 9.98
9.97 10.1 9.96
10.2 10.2 9.98
9.71 10.1 9.95
9.67 10.1 9.94
10.1 10.1 9.97
9.59 10.0 9.94
10.3 10.2 9.98


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_356_v4/spark_avg_processing_times.csv <==
96

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v0/batch_processing_times.csv <==
0 1.0339999198913574
1 0.17600011825561523
2 0.18199992179870605
3 0.20099997520446777
4 0.14899992942810059
5 0.16299986839294434
6 0.13100004196166992
7 0.14400005340576172
8 0.12599992752075195
9 0.056999921798706055
10 0.11600017547607422
11 0.10399985313415527
12 0.10000014305114746
13 0.0559999942779541
14 0.05299997329711914
15 0.07499980926513672
16 0.046000003814697266
17 0.14499998092651367
18 0.09400010108947754
19 0.1119999885559082
20 0.06500005722045898
21 0.06200003623962402
22 0.12999987602233887
23 0.08000016212463379
24 0.09599995613098145
25 0.06400012969970703
26 0.06599998474121094
27 0.06200003623962402
28 0.04700016975402832
29 0.0820000171661377
30 0.05200004577636719
31 0.06200003623962402
32 0.046000003814697266
33 0.08999991416931152
34 0.04900002479553223
35 0.05800008773803711
36 0.04999995231628418
37 0.05500006675720215
38 0.04900002479553223
39 0.07999992370605469
40 0.04200005531311035
41 0.13899993896484375
42 0.05900001525878906
43 0.04400014877319336
44 0.09800004959106445
45 0.07899999618530273
46 0.04999995231628418
47 0.06100010871887207
48 0.05799984931945801
49 0.06599998474121094
50 0.04500007629394531
51 0.0690000057220459
52 0.07700014114379883
53 0.04699993133544922
54 0.15400004386901855
55 0.09299993515014648
56 0.11899995803833008
57 0.051000118255615234
58 0.04499983787536621
59 0.06599998474121094
60 0.07499980926513672
61 0.042999982833862305
62 0.06099987030029297
63 0.04799985885620117
64 0.03399991989135742
65 0.05499982833862305
66 0.04900002479553223
67 0.03600001335144043
68 0.0410001277923584
69 0.04700016975402832
70 0.0710000991821289
71 0.0710000991821289
72 0.12100005149841309
73 0.11100006103515625
74 0.312999963760376
75 0.059999942779541016
76 0.19900012016296387
77 0.03900003433227539
78 0.11899995803833008
79 0.06399989128112793
80 0.13199996948242188
81 0.037999868392944336
82 0.06399989128112793
83 0.07299995422363281
84 0.059999942779541016
85 0.04900002479553223
86 0.03800010681152344
87 0.06599998474121094
88 0.029999971389770508
89 0.0840001106262207
90 0.10699987411499023
91 0.029999971389770508
92 0.03400015830993652
93 0.06100010871887207
94 0.05200004577636719
95 0.031999826431274414
96 0.05200004577636719
97 0.07699990272521973
98 0.05799984931945801
99 0.07399988174438477
100 0.08099985122680664
101 0.039999961853027344
102 0.08299994468688965
103 0.04500007629394531
104 0.07200002670288086
105 0.05800008773803711
106 0.04699993133544922
107 0.0559999942779541
108 0.034999847412109375
109 0.03900003433227539
110 0.029000043869018555
111 0.06299996376037598
112 0.0280001163482666
113 0.042999982833862305
114 0.07200002670288086
115 0.06100010871887207
116 0.07599997520446777
117 0.032000064849853516
118 0.03400015830993652
119 0.0559999942779541
120 0.034999847412109375
121 0.03800010681152344
122 0.03600001335144043
123 0.040000200271606445
124 0.032000064849853516
125 0.051999807357788086
126 0.059999942779541016
127 0.04200005531311035
128 0.029000043869018555
129 0.03800010681152344
130 0.06799983978271484
131 0.026000022888183594
132 0.031000137329101562
133 0.03800010681152344
134 0.06399989128112793
135 0.031999826431274414
136 0.03699994087219238
137 0.042999982833862305
138 0.05499982833862305
139 0.06699991226196289
140 0.04399991035461426
141 0.03899979591369629
142 0.06099987030029297
143 0.0410001277923584
144 0.029000043869018555
145 0.04800009727478027
146 0.07200002670288086
147 0.06199979782104492
148 0.034999847412109375
149 0.08999991416931152
150 0.0690000057220459
151 0.026999950408935547
152 0.03099989891052246
153 0.029999971389770508
154 0.05099987983703613
155 0.042999982833862305
156 0.039999961853027344
157 0.046000003814697266
158 0.09500002861022949
159 0.05200004577636719
160 0.09100008010864258
161 0.059999942779541016
162 0.06700015068054199
163 0.053999900817871094
164 0.06299996376037598
165 0.037999868392944336
166 0.04900002479553223
167 0.028999805450439453
168 0.03600001335144043
169 0.04200005531311035
170 0.07500004768371582
171 0.031000137329101562
172 0.03900003433227539
173 0.029999971389770508
174 0.059999942779541016
175 0.03699994087219238
176 0.04900002479553223
177 0.026999950408935547
178 0.06100010871887207
179 0.029999971389770508
180 0.09099984169006348
181 0.06699991226196289
182 0.03399991989135742
183 0.059999942779541016
184 0.056999921798706055
185 0.04199981689453125
186 0.04700016975402832

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.00 0.21 0.07
5.47 1.20 0.39
5.25 1.29 0.43
5.86 1.55 0.52
5.88 1.69 0.58
5.96 1.85 0.64
6.36 2.07 0.73
7.59 2.48 0.88
8.46 2.84 1.01
8.87 3.11 1.12
8.43 3.21 1.17
9.37 3.58 1.32
9.56 3.81 1.42
12.0 4.54 1.68
14.1 5.23 1.93
13.8 5.45 2.04
13.6 5.68 2.16
13.8 5.98 2.29
14.6 6.39 2.46
15.9 6.93 2.68
15.1 7.05 2.76
17.4 7.79 3.05
15.8 7.76 3.09
14.6 7.76 3.14
13.5 7.75 3.19
12.9 7.82 3.26
12.8 7.96 3.36
12.6 8.08 3.44
13.3 8.38 3.59
13.8 8.63 3.72
14.8 9.00 3.90
15.1 9.26 4.03
14.3 9.26 4.09
14.7 9.50 4.23
13.6 9.46 4.27
12.8 9.42 4.31
12.1 9.38 4.35
10.8 9.20 4.35
10.3 9.14 4.38
11.2 9.37 4.51
10.3 9.23 4.51
9.83 9.17 4.55
9.77 9.18 4.60
10.3 9.31 4.69
9.50 9.16 4.69
9.20 9.11 4.72
8.70 9.01 4.74
8.35 8.92 4.76
9.82 9.21 4.90
9.68 9.20 4.94
10.6 9.42 5.06
10.0 9.34 5.08
10.3 9.41 5.15
10.6 9.52 5.23
10.4 9.52 5.27
10.6 9.57 5.34
10.4 9.58 5.39
10.2 9.54 5.42
10.2 9.58 5.47
11.1 9.77 5.58
11.4 9.88 5.66
11.3 9.92 5.72
10.9 9.89 5.75
10.9 9.91 5.81
12.0 10.2 5.94
11.1 10.1 5.94
10.9 10.1 5.99
11.2 10.2 6.06
10.2 9.96 6.05
10.1 9.96 6.09
10.5 10.0 6.16
9.71 9.89 6.15
10.1 9.96 6.21
10.2 10.0 6.26
11.2 10.2 6.37
11.7 10.3 6.46
10.6 10.2 6.44
11.2 10.3 6.53
11.9 10.5 6.63
11.8 10.5 6.68
10.8 10.3 6.66
12.4 10.7 6.82
11.9 10.7 6.85
11.5 10.6 6.88
11.0 10.5 6.89
10.9 10.5 6.93
10.7 10.5 6.96
11.3 10.6 7.04
11.4 10.7 7.08
11.0 10.6 7.11
11.1 10.6 7.15
11.0 10.6 7.19
11.4 10.7 7.26
10.8 10.6 7.27
10.3 10.5 7.27
10.8 10.6 7.33
11.4 10.8 7.41
11.9 10.9 7.50
11.3 10.8 7.50
10.7 10.7 7.50
10.8 10.7 7.54
10.8 10.7 7.58
11.2 10.8 7.64
11.0 10.8 7.67
11.2 10.8 7.72
11.3 10.9 7.76
11.2 10.8 7.79
11.4 10.9 7.85
10.9 10.8 7.84
10.9 10.8 7.88
10.4 10.7 7.88
11.0 10.8 7.95
12.3 11.1 8.07
11.3 10.9 8.05
10.7 10.8 8.05
11.2 10.9 8.10
11.4 11.0 8.15
11.1 10.9 8.17
10.9 10.9 8.19
10.4 10.8 8.18
12.1 11.1 8.32
11.0 10.9 8.29
11.1 11.0 8.32
11.1 10.9 8.34
10.7 10.9 8.35
10.8 10.9 8.38
11.1 11.0 8.43
11.3 11.0 8.47
10.2 10.8 8.42
10.2 10.8 8.44
9.77 10.7 8.43
10.3 10.7 8.49
9.97 10.7 8.48
10.4 10.7 8.53
10.3 10.7 8.54
11.1 10.8 8.61
11.1 10.8 8.64
12.6 11.2 8.76
14.1 11.5 8.91
12.7 11.3 8.87
12.4 11.3 8.89
11.7 11.2 8.88
11.4 11.1 8.89
11.9 11.3 8.95
11.9 11.3 8.98
11.8 11.3 9.01
11.1 11.1 8.99
10.7 11.0 8.98
10.6 11.0 8.99
11.0 11.1 9.04
10.6 11.0 9.03
10.6 11.0 9.05
10.2 10.9 9.03
10.1 10.8 9.04
11.5 11.1 9.15
10.9 11.0 9.14
10.5 10.9 9.13
10.4 10.9 9.14
10.3 10.8 9.14
10.4 10.9 9.17
10.0 10.8 9.15
9.43 10.6 9.12
10.2 10.7 9.17
9.75 10.6 9.15
9.41 10.5 9.13
10.2 10.6 9.19
10.0 10.6 9.18
10.1 10.6 9.20
9.54 10.4 9.17
8.79 10.2 9.12
9.36 10.3 9.16
9.28 10.3 9.15
9.58 10.3 9.18
9.50 10.3 9.18
9.80 10.3 9.20
9.00 10.1 9.15
9.70 10.2 9.20
9.48 10.2 9.19
9.30 10.1 9.18
8.71 9.95 9.14
8.80 9.93 9.14
8.78 9.89 9.14
8.79 9.86 9.14
9.35 9.94 9.17
9.00 9.85 9.15
9.90 10.0 9.21
10.0 10.0 9.22
9.89 9.99 9.22
9.93 9.99 9.23
9.82 9.96 9.22
10.2 10.0 9.26
10.1 10.0 9.26
9.87 9.96 9.25
9.75 9.93 9.25
8.96 9.75 9.20
9.11 9.76 9.20
9.15 9.75 9.21
9.57 9.82 9.24
10.3 9.96 9.29
11.6 10.3 9.39


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v0/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v1/batch_processing_times.csv <==
0 1.4219999313354492
1 0.14999985694885254
2 0.3429999351501465
3 0.12800002098083496
4 0.18000006675720215
5 0.1659998893737793
6 0.18199992179870605
7 0.056999921798706055
8 0.11300015449523926
9 0.06599998474121094
10 0.0690000057220459
11 0.06699991226196289
12 0.08299994468688965
13 0.06700015068054199
14 0.05500006675720215
15 0.11299991607666016
16 0.10799980163574219
17 0.057000160217285156
18 0.053999900817871094
19 0.1419999599456787
20 0.1099998950958252
21 0.05900001525878906
22 0.09100008010864258
23 0.1119999885559082
24 0.10500001907348633
25 0.04699993133544922
26 0.13700008392333984
27 0.07399988174438477
28 0.07000017166137695
29 0.08699989318847656
30 0.0710000991821289
31 0.046000003814697266
32 0.0409998893737793
33 0.09200000762939453
34 0.05299997329711914
35 0.07599997520446777
36 0.0690000057220459
37 0.06099987030029297
38 0.032000064849853516
39 0.09099984169006348
40 0.03500008583068848
41 0.08700013160705566
42 0.06800007820129395
43 0.03899979591369629
44 0.0559999942779541
45 0.0840001106262207
46 0.0559999942779541
47 0.046000003814697266
48 0.07700014114379883
49 0.0690000057220459
50 0.04500007629394531
51 0.11800003051757812
52 0.12899994850158691
53 0.12299990653991699
54 0.09400010108947754
55 0.05500006675720215
56 0.046000003814697266
57 0.10400009155273438
58 0.03600001335144043
59 0.053999900817871094
60 0.03900003433227539
61 0.034999847412109375
62 0.0690000057220459
63 0.07899999618530273
64 0.10599994659423828
65 0.031000137329101562
66 0.0690000057220459
67 0.06100010871887207
68 0.03900003433227539
69 0.11500000953674316
70 0.03299999237060547
71 0.039999961853027344
72 0.037999868392944336
73 0.05200004577636719
74 0.07500004768371582
75 0.04700016975402832
76 0.04400014877319336
77 0.04500007629394531
78 0.05099987983703613
79 0.04999995231628418
80 0.03899979591369629
81 0.06700015068054199
82 0.04500007629394531
83 0.10699987411499023
84 0.1510000228881836
85 0.06100010871887207
86 0.08099985122680664
87 0.07200002670288086
88 0.12400007247924805
89 0.034999847412109375
90 0.08800005912780762
91 0.05900001525878906
92 0.20399999618530273
93 0.04799985885620117
94 0.0690000057220459
95 0.05200004577636719
96 0.04999995231628418
97 0.06499981880187988
98 0.0409998893737793
99 0.05500006675720215
100 0.051999807357788086
101 0.06999993324279785
102 0.029999971389770508
103 0.0690000057220459
104 0.03399991989135742
105 0.051000118255615234
106 0.04499983787536621
107 0.08299994468688965
108 0.026000022888183594
109 0.042999982833862305
110 0.03800010681152344
111 0.07200002670288086
112 0.031000137329101562
113 0.04799985885620117
114 0.037000179290771484
115 0.04400014877319336
116 0.05799984931945801
117 0.06099987030029297
118 0.04499983787536621
119 0.10300016403198242
120 0.06299996376037598
121 0.05900001525878906
122 0.039999961853027344
123 0.0709998607635498
124 0.06399989128112793
125 0.03900003433227539
126 0.03600001335144043
127 0.034999847412109375
128 0.04699993133544922
129 0.046000003814697266
130 0.04799985885620117
131 0.046000003814697266
132 0.07400012016296387
133 0.04200005531311035
134 0.042999982833862305
135 0.0410001277923584
136 0.03400015830993652
137 0.07500004768371582
138 0.04799985885620117
139 0.07500004768371582
140 0.05500006675720215
141 0.03900003433227539
142 0.0559999942779541
143 0.0410001277923584
144 0.03699994087219238
145 0.029999971389770508
146 0.0559999942779541
147 0.026999950408935547
148 0.03099989891052246
149 0.042999982833862305
150 0.028999805450439453
151 0.053999900817871094
152 0.06200003623962402
153 0.06999993324279785
154 0.03299999237060547
155 0.0409998893737793
156 0.04700016975402832
157 0.04199981689453125
158 0.04900002479553223
159 0.03399991989135742
160 0.04900002479553223
161 0.03600001335144043
162 0.0279998779296875
163 0.09200000762939453
164 0.039999961853027344
165 0.04699993133544922
166 0.029999971389770508
167 0.04499983787536621
168 0.08599996566772461
169 0.0410001277923584
170 0.09100008010864258
171 0.05200004577636719
172 0.05799984931945801
173 0.08099985122680664
174 0.03099989891052246
175 0.07200002670288086
176 0.07299995422363281
177 0.0989999771118164
178 0.07299995422363281
179 0.07899999618530273
180 0.04699993133544922

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.06 3.77 6.75
3.66 4.23 6.86
4.94 4.48 6.92
5.52 4.62 6.93
6.00 4.75 6.95
7.06 5.02 7.02
7.68 5.22 7.06
8.36 5.44 7.11
8.31 5.53 7.12
8.56 5.67 7.15
8.36 5.73 7.16
8.15 5.77 7.15
8.41 5.91 7.18
8.42 6.00 7.20
8.23 6.03 7.20
8.73 6.21 7.24
9.20 6.39 7.29
10.1 6.66 7.37
9.89 6.74 7.38
10.2 6.91 7.43
9.80 6.93 7.43
10.8 7.23 7.53
10.3 7.25 7.53
10.4 7.38 7.57
11.1 7.61 7.64
11.3 7.77 7.70
11.5 7.93 7.75
10.6 7.87 7.73
10.5 7.94 7.75
10.2 7.95 7.76
10.0 7.99 7.77
10.1 8.07 7.80
10.7 8.27 7.87
10.4 8.29 7.88
9.73 8.21 7.86
9.77 8.27 7.89
10.2 8.40 7.93
10.0 8.43 7.95
10.5 8.58 8.00
10.9 8.74 8.06
10.5 8.73 8.06
10.1 8.69 8.06
9.75 8.67 8.06
10.0 8.77 8.10
10.2 8.84 8.13
9.86 8.81 8.13
9.72 8.82 8.13
10.3 8.99 8.20
11.1 9.20 8.28
10.8 9.21 8.29
10.6 9.22 8.30
11.2 9.39 8.37
11.9 9.59 8.44
12.3 9.76 8.51
11.3 9.63 8.48
11.1 9.64 8.50
12.1 9.90 8.60
11.1 9.77 8.57
10.3 9.63 8.53
9.36 9.46 8.49
8.70 9.31 8.45
8.62 9.27 8.45
9.03 9.34 8.48
9.01 9.33 8.49
9.22 9.36 8.50
10.7 9.67 8.62
11.7 9.92 8.71
11.6 9.97 8.74
12.2 10.1 8.80
10.9 9.93 8.75
11.2 10.0 8.80
11.5 10.1 8.84
10.8 10.0 8.82
11.2 10.1 8.87
11.0 10.1 8.89
10.8 10.1 8.89
10.5 10.1 8.89
10.6 10.1 8.92
11.0 10.2 8.97
10.2 10.1 8.94
9.81 10.0 8.92
10.8 10.2 9.01
11.2 10.3 9.05
10.8 10.3 9.05
10.5 10.2 9.05
9.50 10.0 8.99
8.74 9.84 8.94
8.55 9.76 8.93
9.37 9.90 8.98
9.94 10.0 9.03
9.55 9.92 9.01
10.1 10.0 9.05
10.1 10.0 9.06
9.76 9.95 9.05
10.2 10.0 9.09
9.97 10.0 9.09
9.04 9.80 9.03
8.56 9.68 9.00
8.56 9.64 8.99
8.46 9.58 8.98
8.00 9.45 8.95
8.79 9.57 8.99
8.66 9.51 8.98
9.00 9.55 9.00
9.44 9.63 9.03
9.89 9.72 9.07
9.58 9.67 9.06
9.09 9.56 9.03
8.71 9.46 9.00
8.30 9.35 8.97
8.10 9.27 8.95
8.19 9.24 8.94
9.22 9.43 9.01
10.4 9.68 9.09
10.4 9.69 9.10
10.5 9.74 9.12
10.5 9.76 9.14
10.8 9.87 9.18
10.8 9.89 9.19
10.0 9.75 9.15
9.48 9.64 9.13
8.89 9.50 9.09
8.38 9.37 9.05
8.80 9.43 9.07
8.60 9.36 9.05
8.36 9.28 9.03
8.31 9.24 9.02
8.50 9.25 9.02
8.58 9.24 9.02
8.71 9.25 9.03
8.92 9.28 9.04
9.37 9.36 9.07
9.41 9.37 9.07
9.13 9.31 9.06
10.4 9.58 9.15
11.3 9.80 9.23
11.4 9.88 9.26
11.0 9.85 9.25
10.9 9.87 9.27
11.1 9.94 9.30
12.8 10.3 9.44
13.0 10.5 9.48
11.8 10.3 9.44
11.3 10.2 9.43
12.9 10.6 9.56
13.4 10.8 9.63
12.9 10.8 9.63
13.0 10.9 9.68
12.7 10.9 9.69
12.0 10.8 9.67
11.3 10.7 9.66
11.7 10.8 9.70
11.6 10.8 9.71
11.7 10.8 9.74
12.6 11.0 9.82
11.7 10.9 9.79
13.0 11.2 9.90
14.3 11.6 10.0
13.8 11.6 10.0
13.6 11.6 10.1
12.7 11.4 10.0
12.7 11.5 10.1
12.4 11.5 10.1
12.1 11.4 10.1
11.3 11.3 10.0
11.7 11.4 10.1
10.7 11.2 10.0
10.3 11.1 10.0
10.9 11.1 10.1
10.5 11.1 10.0
10.4 11.0 10.0
10.4 11.0 10.0
10.1 10.9 10.0
9.96 10.9 10.0
9.67 10.8 9.99
9.36 10.7 9.96
9.77 10.7 9.98
9.35 10.6 9.95
9.93 10.7 9.98
10.2 10.7 10.0
9.80 10.6 9.98
9.48 10.5 9.96
9.49 10.5 9.95
9.42 10.4 9.94
9.15 10.3 9.91
9.37 10.3 9.92
9.82 10.4 9.94
9.62 10.3 9.93
9.89 10.4 9.94
10.1 10.4 9.96
9.97 10.4 9.95
10.1 10.4 9.96
9.72 10.3 9.94
9.31 10.2 9.90
9.50 10.2 9.91
10.2 10.3 9.96
9.88 10.3 9.94
10.2 10.3 9.96
9.91 10.3 9.95
8.77 10.0 9.87


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v1/spark_avg_processing_times.csv <==
97

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v2/batch_processing_times.csv <==
0 1.24399995803833
1 0.23200011253356934
2 0.2590000629425049
3 0.18600010871887207
4 0.0989999771118164
5 0.16700005531311035
6 0.0690000057220459
7 0.17499995231628418
8 0.06000018119812012
9 0.06999993324279785
10 0.10600018501281738
11 0.05200004577636719
12 0.07899999618530273
13 0.12000012397766113
14 0.13499999046325684
15 0.08599996566772461
16 0.04900002479553223
17 0.07200002670288086
18 0.056999921798706055
19 0.09200000762939453
20 0.09200000762939453
21 0.09099984169006348
22 0.127000093460083
23 0.08800005912780762
24 0.04999995231628418
25 0.054000139236450195
26 0.07700014114379883
27 0.051000118255615234
28 0.04900002479553223
29 0.07399988174438477
30 0.0410001277923584
31 0.05200004577636719
32 0.06099987030029297
33 0.13700008392333984
34 0.07200002670288086
35 0.04700016975402832
36 0.07500004768371582
37 0.07500004768371582
38 0.06199979782104492
39 0.07699990272521973
40 0.05299997329711914
41 0.04900002479553223
42 0.06300020217895508
43 0.07599997520446777
44 0.18699979782104492
45 0.04400014877319336
46 0.10599994659423828
47 0.04800009727478027
48 0.10500001907348633
49 0.0710000991821289
50 0.10000014305114746
51 0.06299996376037598
52 0.15000009536743164
53 0.10299992561340332
54 0.07399988174438477
55 0.06500005722045898
56 0.05500006675720215
57 0.057000160217285156
58 0.04699993133544922
59 0.07899999618530273
60 0.0839998722076416
61 0.06599998474121094
62 0.07699990272521973
63 0.04800009727478027
64 0.04200005531311035
65 0.06599998474121094
66 0.0559999942779541
67 0.07700014114379883
68 0.029999971389770508
69 0.0559999942779541
70 0.03500008583068848
71 0.06100010871887207
72 0.056999921798706055
73 0.05500006675720215
74 0.07599997520446777
75 0.06499981880187988
76 0.03600001335144043
77 0.07000017166137695
78 0.03099989891052246
79 0.05099987983703613
80 0.0410001277923584
81 0.0690000057220459
82 0.06099987030029297
83 0.0690000057220459
84 0.07300019264221191
85 0.04999995231628418
86 0.056999921798706055
87 0.040000200271606445
88 0.05500006675720215
89 0.04999995231628418
90 0.05900001525878906
91 0.039999961853027344
92 0.03500008583068848
93 0.06599998474121094
94 0.05500006675720215
95 0.05200004577636719
96 0.059999942779541016
97 0.04700016975402832
98 0.039999961853027344
99 0.05200004577636719
100 0.05299997329711914
101 0.06200003623962402
102 0.06200003623962402
103 0.03800010681152344
104 0.06200003623962402
105 0.04999995231628418
106 0.04200005531311035
107 0.046000003814697266
108 0.051000118255615234
109 0.07299995422363281
110 0.037999868392944336
111 0.05299997329711914
112 0.056999921798706055
113 0.06299996376037598
114 0.0559999942779541
115 0.04999995231628418
116 0.059999942779541016
117 0.05800008773803711
118 0.03299999237060547
119 0.03900003433227539
120 0.1099998950958252
121 0.07599997520446777
122 0.04799985885620117
123 0.06799983978271484
124 0.05500006675720215
125 0.08299994468688965
126 0.05900001525878906
127 0.14399981498718262
128 0.0710000991821289
129 0.10100007057189941
130 0.059999942779541016
131 0.09500002861022949
132 0.05500006675720215
133 0.05900001525878906
134 0.07700014114379883
135 0.10500001907348633
136 0.09100008010864258
137 0.11100006103515625
138 0.07400012016296387
139 0.03399991989135742
140 0.08000016212463379
141 0.046000003814697266
142 0.03600001335144043
143 0.0690000057220459
144 0.03699994087219238
145 0.07000017166137695
146 0.04399991035461426
147 0.05500006675720215
148 0.03500008583068848
149 0.06399989128112793
150 0.042999982833862305
151 0.04399991035461426
152 0.056999921798706055
153 0.06700015068054199
154 0.03099989891052246
155 0.0690000057220459
156 0.026999950408935547
157 0.04999995231628418
158 0.06400012969970703
159 0.07699990272521973
160 0.037999868392944336
161 0.04900002479553223
162 0.03900003433227539
163 0.059999942779541016
164 0.05800008773803711
165 0.06599998474121094
166 0.05099987983703613
167 0.04399991035461426
168 0.05099987983703613
169 0.04900002479553223
170 0.05200004577636719
171 0.08999991416931152
172 0.0709998607635498
173 0.06100010871887207
174 0.0409998893737793
175 0.042999982833862305
176 0.04399991035461426
177 0.028999805450439453
178 0.04999995231628418
179 0.06500005722045898
180 0.03099989891052246
181 0.06400012969970703
182 0.059999942779541016
183 0.03399991989135742

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.80 4.12 7.38
4.13 4.71 7.53
5.58 5.00 7.60
5.98 5.10 7.60
6.31 5.20 7.61
6.56 5.29 7.61
6.48 5.32 7.59
6.98 5.45 7.61
7.79 5.67 7.66
7.89 5.77 7.67
8.49 5.97 7.72
8.65 6.09 7.74
9.42 6.33 7.80
9.86 6.54 7.85
9.35 6.53 7.83
9.76 6.71 7.88
9.18 6.69 7.86
10.1 6.97 7.94
9.93 7.03 7.95
10.2 7.18 7.99
10.7 7.37 8.04
10.2 7.39 8.04
9.28 7.28 8.00
10.2 7.54 8.07
9.61 7.50 8.05
10.4 7.74 8.12
10.3 7.81 8.14
11.4 8.13 8.24
11.7 8.30 8.30
11.2 8.31 8.30
10.3 8.22 8.27
10.3 8.28 8.29
11.1 8.53 8.37
11.2 8.64 8.41
11.0 8.69 8.43
10.8 8.71 8.44
10.3 8.67 8.43
10.4 8.75 8.46
10.6 8.86 8.50
10.2 8.81 8.49
10.3 8.90 8.52
11.1 9.12 8.59
12.1 9.41 8.70
11.6 9.40 8.70
11.3 9.40 8.71
11.1 9.42 8.72
10.7 9.37 8.71
10.2 9.31 8.70
11.0 9.52 8.77
11.7 9.71 8.85
11.8 9.79 8.88
12.7 10.1 8.98
11.5 9.89 8.94
12.5 10.2 9.03
11.7 10.1 9.01
11.2 10.0 9.01
10.2 9.82 8.96
10.3 9.86 8.98
11.1 10.1 9.05
10.6 9.96 9.03
10.9 10.1 9.08
10.6 10.0 9.07
10.7 10.1 9.10
10.2 9.98 9.08
11.0 10.1 9.14
11.7 10.3 9.22
11.4 10.3 9.22
10.9 10.2 9.21
10.7 10.2 9.21
10.2 10.1 9.20
11.4 10.4 9.29
10.9 10.3 9.28
10.7 10.3 9.28
11.8 10.5 9.37
10.8 10.4 9.33
10.3 10.3 9.31
10.5 10.3 9.33
10.4 10.3 9.34
9.73 10.2 9.30
9.84 10.2 9.31
9.85 10.2 9.32
9.26 10.0 9.28
9.35 10.0 9.29
9.44 10.0 9.30
8.75 9.85 9.25
9.78 10.0 9.32
9.76 10.0 9.32
10.2 10.1 9.36
9.83 10.0 9.34
10.4 10.1 9.38
10.5 10.2 9.40
11.1 10.3 9.45
12.3 10.6 9.55
12.8 10.7 9.61
12.5 10.8 9.63
11.8 10.7 9.61
11.1 10.5 9.58
10.7 10.5 9.58
10.6 10.4 9.58
10.5 10.4 9.58
10.1 10.3 9.56
9.68 10.2 9.54
9.56 10.2 9.53
9.94 10.3 9.56
10.3 10.3 9.59
10.2 10.3 9.59
10.1 10.3 9.59
10.1 10.3 9.60
10.1 10.3 9.60
9.96 10.2 9.59
9.86 10.2 9.59
9.42 10.1 9.57
9.06 10.0 9.54
8.88 9.94 9.52
9.02 9.93 9.52
9.48 10.0 9.55
9.23 9.93 9.53
9.03 9.86 9.52
8.50 9.72 9.47
8.60 9.70 9.47
8.87 9.72 9.48
9.21 9.77 9.49
8.79 9.66 9.46
8.92 9.65 9.46
9.44 9.75 9.49
9.33 9.72 9.49
10.0 9.86 9.54
10.5 9.98 9.58
10.7 10.0 9.60
10.3 9.96 9.58
9.99 9.91 9.57
9.60 9.83 9.55
9.45 9.79 9.54
8.75 9.63 9.49
9.09 9.68 9.50
9.64 9.77 9.54
9.98 9.84 9.56
10.3 9.91 9.59
11.6 10.2 9.68
11.1 10.1 9.67
10.6 10.1 9.65
9.68 9.89 9.60
10.2 9.99 9.64
10.2 10.0 9.64
10.4 10.1 9.67
10.4 10.1 9.67
9.58 9.90 9.62
10.1 10.0 9.66
11.0 10.2 9.73
10.8 10.2 9.72
11.2 10.3 9.77
11.1 10.3 9.77
10.9 10.3 9.78
10.8 10.3 9.78
13.3 10.8 9.96
13.3 10.9 10.0
12.9 10.9 10.0
12.7 10.9 10.0
12.8 11.0 10.1
12.1 10.9 10.0
11.0 10.7 9.99
11.0 10.8 10.0
10.9 10.7 10.0
11.8 10.9 10.1
11.1 10.8 10.1
12.5 11.1 10.2
12.6 11.2 10.2
12.1 11.1 10.2
11.8 11.1 10.2
11.0 10.9 10.2
11.7 11.1 10.2
11.5 11.1 10.2
11.4 11.1 10.2
11.5 11.1 10.2
10.6 10.9 10.2
9.99 10.8 10.1
10.1 10.8 10.1
10.5 10.8 10.2
10.1 10.7 10.2
10.2 10.7 10.2
10.6 10.8 10.2
11.2 10.9 10.2
12.7 11.3 10.4
13.2 11.4 10.4
12.9 11.4 10.4
13.8 11.7 10.5
14.2 11.8 10.6
13.7 11.8 10.6
14.5 12.1 10.7
13.5 11.9 10.7
13.5 12.0 10.7
13.3 12.0 10.7
12.7 11.9 10.7
12.2 11.8 10.7
11.4 11.7 10.6
11.0 11.6 10.6
10.9 11.6 10.6
10.5 11.4 10.6
11.6 11.6 10.7
13.5 12.0 10.8


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v2/spark_avg_processing_times.csv <==
100

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v3/batch_processing_times.csv <==
0 0.8630001544952393
1 0.21199989318847656
2 0.24499988555908203
3 0.18400001525878906
4 0.125
5 0.0819997787475586
6 0.13199996948242188
7 0.15599989891052246
8 0.10099983215332031
9 0.06100010871887207
10 0.11899995803833008
11 0.06200003623962402
12 0.04500007629394531
13 0.08299994468688965
14 0.06200003623962402
15 0.12999987602233887
16 0.05800008773803711
17 0.15199995040893555
18 0.09200000762939453
19 0.07399988174438477
20 0.09399986267089844
21 0.07599997520446777
22 0.18399977684020996
23 0.0820000171661377
24 0.09800004959106445
25 0.07699990272521973
26 0.06600022315979004
27 0.11600017547607422
28 0.0710000991821289
29 0.0820000171661377
30 0.054000139236450195
31 0.06799983978271484
32 0.08999991416931152
33 0.07800006866455078
34 0.09100008010864258
35 0.05299997329711914
36 0.0970001220703125
37 0.07299995422363281
38 0.0559999942779541
39 0.05099987983703613
40 0.05799984931945801
41 0.05200004577636719
42 0.0820000171661377
43 0.03299999237060547
44 0.04400014877319336
45 0.06299996376037598
46 0.06999993324279785
47 0.042999982833862305
48 0.06199979782104492
49 0.03900003433227539
50 0.054000139236450195
51 0.04499983787536621
52 0.06200003623962402
53 0.04900002479553223
54 0.09200000762939453
55 0.09300017356872559
56 0.0559999942779541
57 0.06999993324279785
58 0.03299999237060547
59 0.04699993133544922
60 0.08899998664855957
61 0.046000003814697266
62 0.06599998474121094
63 0.04499983787536621
64 0.0559999942779541
65 0.051999807357788086
66 0.03699994087219238
67 0.1230001449584961
68 0.05800008773803711
69 0.11500000953674316
70 0.04200005531311035
71 0.15899991989135742
72 0.04399991035461426
73 0.10699987411499023
74 0.032000064849853516
75 0.0989999771118164
76 0.06299996376037598
77 0.16200017929077148
78 0.03899979591369629
79 0.039999961853027344
80 0.051000118255615234
81 0.04499983787536621
82 0.12299990653991699
83 0.0559999942779541
84 0.03800010681152344
85 0.04999995231628418
86 0.037999868392944336
87 0.0690000057220459
88 0.03399991989135742
89 0.14999985694885254
90 0.0559999942779541
91 0.029999971389770508
92 0.06599998474121094
93 0.08599996566772461
94 0.03299999237060547
95 0.07399988174438477
96 0.0559999942779541
97 0.07400012016296387
98 0.039999961853027344
99 0.07200002670288086
100 0.04900002479553223
101 0.0709998607635498
102 0.04200005531311035
103 0.06599998474121094
104 0.03500008583068848
105 0.04799985885620117
106 0.057000160217285156
107 0.048999786376953125
108 0.04200005531311035
109 0.039999961853027344
110 0.04800009727478027
111 0.03099989891052246
112 0.0559999942779541
113 0.03400015830993652
114 0.032000064849853516
115 0.03900003433227539
116 0.03800010681152344
117 0.03600001335144043
118 0.04999995231628418
119 0.031000137329101562
120 0.029000043869018555
121 0.07800006866455078
122 0.0820000171661377
123 0.04399991035461426
124 0.0409998893737793
125 0.039999961853027344
126 0.06699991226196289
127 0.034999847412109375
128 0.04400014877319336
129 0.04900002479553223
130 0.03900003433227539
131 0.026000022888183594
132 0.053999900817871094
133 0.028999805450439453
134 0.03699994087219238
135 0.031999826431274414
136 0.03299999237060547
137 0.04200005531311035
138 0.03299999237060547
139 0.0839998722076416
140 0.029000043869018555
141 0.03099989891052246
142 0.04800009727478027
143 0.04199981689453125
144 0.04800009727478027
145 0.03099989891052246
146 0.06700015068054199
147 0.03500008583068848
148 0.026000022888183594
149 0.05099987983703613
150 0.04400014877319336
151 0.0410001277923584
152 0.04400014877319336
153 0.05499982833862305
154 0.17100000381469727
155 0.031999826431274414
156 0.09000015258789062
157 0.09800004959106445
158 0.039999961853027344
159 0.07299995422363281
160 0.059999942779541016
161 0.13100004196166992
162 0.04199981689453125
163 0.07599997520446777
164 0.04900002479553223
165 0.039999961853027344
166 0.05500006675720215
167 0.03900003433227539
168 0.04500007629394531
169 0.03900003433227539
170 0.04699993133544922
171 0.032000064849853516
172 0.08899998664855957
173 0.059999942779541016
174 0.04500007629394531
175 0.04700016975402832
176 0.09999990463256836
177 0.04200005531311035
178 0.07599997520446777
179 0.026999950408935547
180 0.08599996566772461
181 0.03099989891052246
182 0.040000200271606445
183 0.04199981689453125
184 0.04799985885620117

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.83 4.35 7.74
5.18 5.18 7.97
5.93 5.34 8.00
6.39 5.46 8.01
6.33 5.48 7.99
7.14 5.68 8.02
6.73 5.64 7.99
7.65 5.86 8.03
8.42 6.08 8.08
8.53 6.18 8.09
9.37 6.44 8.16
10.3 6.74 8.24
11.0 7.00 8.30
11.7 7.28 8.38
11.2 7.32 8.38
11.4 7.49 8.43
11.4 7.62 8.46
11.2 7.70 8.48
10.9 7.76 8.49
10.2 7.72 8.46
9.57 7.66 8.44
10.1 7.83 8.49
9.49 7.79 8.46
9.12 7.76 8.45
9.01 7.79 8.45
10.0 8.04 8.53
9.88 8.07 8.53
9.14 7.97 8.49
9.76 8.14 8.54
10.4 8.33 8.60
10.1 8.35 8.60
10.7 8.54 8.66
10.2 8.50 8.65
9.57 8.42 8.62
9.00 8.34 8.59
9.42 8.44 8.62
10.2 8.64 8.69
10.1 8.67 8.70
10.1 8.73 8.72
9.49 8.64 8.69
9.40 8.65 8.69
9.50 8.70 8.71
8.80 8.58 8.67
8.47 8.51 8.64
9.00 8.62 8.68
9.05 8.65 8.69
8.50 8.55 8.65
8.39 8.53 8.64
8.50 8.54 8.65
8.50 8.54 8.65
8.49 8.54 8.64
8.03 8.44 8.61
7.78 8.37 8.59
7.95 8.39 8.59
8.63 8.53 8.64
8.38 8.48 8.62
9.39 8.68 8.68
10.2 8.89 8.75
11.1 9.12 8.83
10.6 9.08 8.82
10.2 9.03 8.80
9.67 8.96 8.78
9.61 8.98 8.79
10.1 9.11 8.84
11.0 9.33 8.91
11.9 9.56 8.99
11.1 9.48 8.97
10.7 9.43 8.96
11.4 9.64 9.03
10.9 9.59 9.02
11.6 9.77 9.09
10.9 9.68 9.07
10.1 9.56 9.03
11.6 9.90 9.15
10.7 9.77 9.12
10.6 9.78 9.12
11.7 10.0 9.21
12.1 10.2 9.27
11.8 10.2 9.28
11.7 10.2 9.30
10.8 10.1 9.26
10.9 10.1 9.29
11.0 10.2 9.31
10.1 9.99 9.26
9.62 9.89 9.24
9.39 9.83 9.23
9.68 9.88 9.25
9.88 9.92 9.27
10.2 9.99 9.30
9.28 9.79 9.24
9.49 9.81 9.26
9.57 9.82 9.27
9.72 9.84 9.28
9.61 9.81 9.27
9.27 9.74 9.26
9.84 9.84 9.30
9.72 9.82 9.29
10.2 9.91 9.33
10.6 9.99 9.36
9.96 9.88 9.33
9.80 9.85 9.33
10.1 9.92 9.36
9.76 9.86 9.34
10.5 10.0 9.40
9.62 9.84 9.35
10.2 9.96 9.39
9.81 9.88 9.37
9.24 9.75 9.34
10.6 10.0 9.43
10.8 10.1 9.46
10.9 10.1 9.47
11.6 10.3 9.54
11.9 10.4 9.58
12.3 10.5 9.63
13.2 10.8 9.72
12.1 10.6 9.69
12.4 10.7 9.73
11.8 10.7 9.72
11.4 10.6 9.71
11.9 10.8 9.77
11.8 10.8 9.78
11.7 10.8 9.80
11.8 10.8 9.82
11.7 10.8 9.83
12.0 10.9 9.87
11.4 10.8 9.86
11.5 10.9 9.88
11.4 10.9 9.90
10.8 10.8 9.87
10.5 10.7 9.86
10.7 10.7 9.88
10.5 10.7 9.88
10.2 10.6 9.86
9.80 10.5 9.84
9.89 10.5 9.84
9.28 10.4 9.80
9.40 10.4 9.80
10.4 10.6 9.87
10.6 10.6 9.89
10.1 10.5 9.86
10.5 10.6 9.90
10.9 10.6 9.93
11.0 10.7 9.94
10.9 10.7 9.95
11.5 10.8 10.0
11.2 10.8 10.0
11.6 10.9 10.0
10.6 10.7 9.99
10.3 10.6 9.97
11.0 10.7 10.0
10.1 10.6 9.97
9.77 10.5 9.95
9.57 10.4 9.93
9.25 10.3 9.91
9.94 10.4 9.95
10.1 10.4 9.96
9.94 10.4 9.95
10.2 10.4 9.97
9.98 10.4 9.96
9.67 10.3 9.94
9.72 10.3 9.94
9.44 10.2 9.92
10.1 10.3 9.95
10.2 10.3 9.97
10.2 10.3 9.97
10.2 10.3 9.97
11.4 10.6 10.1
10.3 10.4 9.99
10.8 10.5 10.0
10.8 10.5 10.0
11.4 10.6 10.1
12.0 10.8 10.1
12.2 10.9 10.2
13.3 11.1 10.3
13.0 11.1 10.3
12.9 11.2 10.3
12.1 11.1 10.3
11.3 10.9 10.2
10.5 10.8 10.2
9.97 10.6 10.2
10.4 10.7 10.2
9.98 10.6 10.2
10.2 10.6 10.2
9.79 10.5 10.2
10.3 10.6 10.2
10.5 10.7 10.2
9.63 10.5 10.1
9.89 10.5 10.2
9.78 10.4 10.1
10.3 10.5 10.2
10.8 10.6 10.2
10.3 10.5 10.2
9.85 10.4 10.2
10.0 10.5 10.2
10.8 10.6 10.2
10.5 10.6 10.2
11.0 10.7 10.2
11.2 10.7 10.3
12.8 11.1 10.4
12.5 11.1 10.4


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v3/spark_avg_processing_times.csv <==
96

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v4/batch_processing_times.csv <==
0 1.1180000305175781
1 0.16199994087219238
2 0.16499996185302734
3 0.17200016975402832
4 0.16000008583068848
5 0.14100003242492676
6 0.0840001106262207
7 0.1640000343322754
8 0.057000160217285156
9 0.08899998664855957
10 0.09099984169006348
11 0.06600022315979004
12 0.05500006675720215
13 0.14300012588500977
14 0.09000015258789062
15 0.10199999809265137
16 0.11400008201599121
17 0.1100001335144043
18 0.05500006675720215
19 0.08500003814697266
20 0.05899977684020996
21 0.059999942779541016
22 0.08800005912780762
23 0.1119999885559082
24 0.0690000057220459
25 0.1399998664855957
26 0.054000139236450195
27 0.059999942779541016
28 0.07499980926513672
29 0.056999921798706055
30 0.04999995231628418
31 0.07500004768371582
32 0.04999995231628418
33 0.09100008010864258
34 0.0690000057220459
35 0.03900003433227539
36 0.14400005340576172
37 0.03899979591369629
38 0.04700016975402832
39 0.06099987030029297
40 0.07299995422363281
41 0.06799983978271484
42 0.051000118255615234
43 0.08599996566772461
44 0.11100006103515625
45 0.0410001277923584
46 0.10599994659423828
47 0.0409998893737793
48 0.053999900817871094
49 0.05800008773803711
50 0.048999786376953125
51 0.07699990272521973
52 0.059999942779541016
53 0.05200004577636719
54 0.10099983215332031
55 0.04700016975402832
56 0.07999992370605469
57 0.09200000762939453
58 0.05900001525878906
59 0.05900001525878906
60 0.032000064849853516
61 0.046000003814697266
62 0.04399991035461426
63 0.0840001106262207
64 0.07899999618530273
65 0.06500005722045898
66 0.053999900817871094
67 0.05900001525878906
68 0.11999988555908203
69 0.07200002670288086
70 0.08799982070922852
71 0.05800008773803711
72 0.04700016975402832
73 0.051999807357788086
74 0.04799985885620117
75 0.04699993133544922
76 0.03399991989135742
77 0.0559999942779541
78 0.037999868392944336
79 0.056999921798706055
80 0.03400015830993652
81 0.11999988555908203
82 0.0559999942779541
83 0.12800002098083496
84 0.03900003433227539
85 0.1399998664855957
86 0.042999982833862305
87 0.10499978065490723
88 0.08100008964538574
89 0.06699991226196289
90 0.06299996376037598
91 0.21399998664855957
92 0.07399988174438477
93 0.037000179290771484
94 0.07000017166137695
95 0.057000160217285156
96 0.04199981689453125
97 0.06999993324279785
98 0.06699991226196289
99 0.06099987030029297
100 0.09500002861022949
101 0.03299999237060547
102 0.039999961853027344
103 0.08800005912780762
104 0.042999982833862305
105 0.03299999237060547
106 0.06400012969970703
107 0.10699987411499023
108 0.07599997520446777
109 0.0409998893737793
110 0.03099989891052246
111 0.05299997329711914
112 0.054000139236450195
113 0.031000137329101562
114 0.03399991989135742
115 0.06100010871887207
116 0.0690000057220459
117 0.03699994087219238
118 0.039999961853027344
119 0.05299997329711914
120 0.037000179290771484
121 0.04400014877319336
122 0.04500007629394531
123 0.03699994087219238
124 0.04999995231628418
125 0.03600001335144043
126 0.0690000057220459
127 0.06999993324279785
128 0.04800009727478027
129 0.03600001335144043
130 0.03600001335144043
131 0.029000043869018555
132 0.03099989891052246
133 0.07699990272521973
134 0.0409998893737793
135 0.03299999237060547
136 0.029999971389770508
137 0.05500006675720215
138 0.04700016975402832
139 0.08799982070922852
140 0.026000022888183594
141 0.029000043869018555
142 0.06599998474121094
143 0.031999826431274414
144 0.03500008583068848
145 0.03099989891052246
146 0.06999993324279785
147 0.04799985885620117
148 0.0409998893737793
149 0.0279998779296875
150 0.10199999809265137
151 0.029000043869018555
152 0.03600001335144043
153 0.046000003814697266
154 0.03099989891052246
155 0.04699993133544922
156 0.06399989128112793
157 0.05200004577636719
158 0.029999971389770508
159 0.054000139236450195
160 0.029000043869018555
161 0.03299999237060547
162 0.05900001525878906
163 0.046000003814697266
164 0.03600001335144043
165 0.05500006675720215
166 0.029999971389770508
167 0.029999971389770508
168 0.042999982833862305
169 0.07999992370605469
170 0.029999971389770508
171 0.08300018310546875
172 0.07699990272521973
173 0.10800004005432129
174 0.037999868392944336
175 0.05500006675720215
176 0.03399991989135742
177 0.09800004959106445
178 0.03300023078918457
179 0.0989999771118164
180 0.029999971389770508
181 0.03900003433227539
182 0.04500007629394531
183 0.07299995422363281

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.59 4.04 7.41
4.65 4.63 7.57
5.73 4.86 7.61
7.26 5.21 7.70
8.36 5.52 7.77
8.84 5.72 7.81
8.73 5.79 7.82
9.30 6.01 7.87
9.32 6.13 7.88
10.4 6.47 7.98
10.6 6.64 8.01
10.7 6.78 8.05
11.2 7.02 8.11
11.0 7.13 8.14
10.9 7.24 8.16
10.7 7.30 8.17
10.3 7.34 8.18
10.2 7.41 8.19
10.2 7.51 8.21
9.87 7.53 8.21
9.88 7.61 8.23
9.81 7.67 8.24
9.63 7.70 8.25
11.0 8.04 8.35
11.1 8.17 8.39
11.4 8.33 8.44
11.7 8.49 8.49
12.1 8.70 8.56
12.2 8.84 8.61
11.9 8.88 8.62
12.2 9.03 8.68
12.0 9.10 8.70
11.6 9.11 8.71
11.4 9.16 8.73
11.6 9.27 8.77
11.6 9.36 8.81
10.9 9.28 8.79
10.7 9.29 8.79
10.5 9.28 8.80
11.2 9.47 8.86
11.9 9.67 8.94
11.6 9.68 8.95
11.4 9.69 8.96
12.0 9.87 9.02
11.5 9.84 9.02
11.6 9.91 9.06
12.5 10.2 9.15
11.6 10.0 9.12
12.2 10.2 9.19
12.5 10.3 9.24
11.8 10.3 9.22
11.0 10.1 9.19
11.2 10.2 9.23
10.8 10.2 9.22
10.2 10.0 9.19
9.73 9.96 9.17
10.3 10.1 9.23
9.91 10.0 9.21
10.6 10.1 9.26
9.92 10.0 9.23
9.70 9.97 9.22
9.90 10.0 9.24
9.51 9.92 9.22
10.2 10.1 9.27
9.98 10.0 9.27
10.3 10.1 9.30
11.0 10.2 9.36
10.7 10.2 9.36
10.2 10.1 9.34
10.2 10.1 9.35
10.5 10.2 9.38
10.2 10.1 9.37
11.0 10.3 9.43
11.0 10.3 9.45
10.6 10.2 9.44
10.4 10.2 9.44
10.1 10.2 9.43
10.3 10.2 9.45
9.81 10.1 9.42
9.22 9.97 9.39
8.95 9.89 9.37
8.87 9.84 9.36
9.87 10.0 9.42
9.28 9.88 9.38
9.24 9.85 9.37
9.35 9.86 9.38
9.08 9.78 9.36
9.24 9.79 9.37
8.82 9.68 9.34
8.83 9.66 9.33
8.25 9.50 9.29
11.1 10.1 9.48
11.0 10.1 9.49
10.9 10.1 9.49
11.4 10.2 9.55
11.5 10.3 9.57
11.1 10.2 9.57
11.1 10.3 9.58
11.1 10.3 9.60
10.3 10.2 9.56
11.3 10.4 9.63
12.2 10.6 9.72
10.9 10.4 9.66
11.0 10.4 9.68
10.3 10.3 9.64
10.4 10.3 9.66
10.9 10.4 9.69
10.2 10.3 9.66
10.2 10.3 9.67
10.7 10.4 9.71
10.6 10.4 9.72
11.4 10.6 9.78
11.5 10.6 9.80
10.7 10.5 9.77
11.2 10.6 9.81
10.9 10.5 9.80
10.6 10.5 9.80
10.9 10.6 9.83
10.9 10.6 9.83
11.6 10.7 9.89
11.4 10.7 9.90
11.2 10.7 9.90
11.1 10.7 9.90
12.0 10.9 9.98
12.6 11.0 10.0
11.7 10.9 10.0
12.5 11.1 10.1
11.6 11.0 10.1
11.4 10.9 10.1
11.6 11.0 10.1
11.9 11.1 10.1
12.2 11.2 10.2
12.2 11.2 10.2
11.7 11.1 10.2
11.6 11.1 10.2
12.3 11.3 10.2
12.3 11.3 10.3
11.8 11.3 10.2
12.3 11.4 10.3
11.3 11.2 10.3
10.9 11.1 10.2
11.2 11.2 10.3
11.1 11.1 10.3
11.0 11.1 10.3
10.7 11.0 10.2
10.3 10.9 10.2
10.7 11.0 10.3
10.9 11.1 10.3
10.4 10.9 10.2
9.62 10.8 10.2
9.38 10.7 10.2
10.3 10.8 10.2
9.71 10.7 10.2
9.46 10.6 10.2
10.9 10.8 10.3
11.0 10.9 10.3
10.8 10.8 10.3
11.1 10.9 10.3
10.6 10.8 10.3
11.6 11.0 10.3
11.0 10.9 10.3
10.3 10.8 10.3
10.5 10.8 10.3
9.87 10.6 10.2
10.6 10.8 10.3
11.1 10.9 10.3
12.6 11.2 10.4
12.5 11.2 10.4
13.0 11.4 10.5
13.1 11.4 10.6
12.8 11.4 10.6
12.5 11.4 10.6
11.7 11.3 10.5
12.6 11.5 10.6
12.0 11.4 10.6
11.6 11.3 10.6
12.0 11.4 10.6
11.7 11.4 10.6
11.4 11.3 10.6
11.7 11.4 10.6
11.8 11.4 10.6
11.2 11.3 10.6
10.9 11.2 10.6
10.4 11.1 10.6
10.3 11.1 10.6
11.7 11.3 10.6
11.1 11.2 10.6
11.1 11.2 10.6
10.6 11.1 10.6
9.90 10.9 10.5
10.5 11.0 10.6
9.98 10.9 10.5
10.2 10.9 10.6
10.6 11.0 10.6
11.8 11.2 10.7
11.7 11.2 10.7
11.5 11.2 10.7
11.5 11.2 10.7
11.6 11.2 10.7
12.1 11.4 10.7


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_44_v4/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v0/batch_processing_times.csv <==
0 1.0209999084472656
1 0.24000000953674316
2 0.15699982643127441
3 0.2329998016357422
4 0.0989999771118164
5 0.13300013542175293
6 0.10100007057189941
7 0.12099981307983398
8 0.08800005912780762
9 0.06100010871887207
10 0.07899999618530273
11 0.12600016593933105
12 0.056999921798706055
13 0.11999988555908203
14 0.07200002670288086
15 0.13899993896484375
16 0.14699983596801758
17 0.09000015258789062
18 0.11800003051757812
19 0.07699990272521973
20 0.13400006294250488
21 0.06299996376037598
22 0.06100010871887207
23 0.0559999942779541
24 0.06799983978271484
25 0.06800007820129395
26 0.053999900817871094
27 0.06200003623962402
28 0.09299993515014648
29 0.06700015068054199
30 0.12400007247924805
31 0.06100010871887207
32 0.05500006675720215
33 0.057000160217285156
34 0.12800002098083496
35 0.06400012969970703
36 0.042999982833862305
37 0.08899998664855957
38 0.059999942779541016
39 0.04199981689453125
40 0.1510000228881836
41 0.06500005722045898
42 0.09300017356872559
43 0.12599992752075195
44 0.04200005531311035
45 0.06300020217895508
46 0.07200002670288086
47 0.03699994087219238
48 0.04699993133544922
49 0.10099983215332031
50 0.04699993133544922
51 0.11299991607666016
52 0.06999993324279785
53 0.08799982070922852
54 0.1099998950958252
55 0.10099983215332031
56 0.0559999942779541
57 0.07899999618530273
58 0.06399989128112793
59 0.042999982833862305
60 0.0410001277923584
61 0.03900003433227539
62 0.06200003623962402
63 0.03600001335144043
64 0.04500007629394531
65 0.11299991607666016
66 0.05799984931945801
67 0.10599994659423828
68 0.06999993324279785
69 0.10800004005432129
70 0.03600001335144043
71 0.125
72 0.04799985885620117
73 0.056999921798706055
74 0.03600001335144043
75 0.04200005531311035
76 0.04699993133544922
77 0.06200003623962402
78 0.046000003814697266
79 0.05099987983703613
80 0.06199979782104492
81 0.051000118255615234
82 0.0410001277923584
83 0.057000160217285156
84 0.04799985885620117
85 0.0709998607635498
86 0.042999982833862305
87 0.07299995422363281
88 0.04999995231628418
89 0.08599996566772461
90 0.032000064849853516
91 0.05299997329711914
92 0.08700013160705566
93 0.0559999942779541
94 0.032000064849853516
95 0.0690000057220459
96 0.08299994468688965
97 0.08599996566772461
98 0.0559999942779541
99 0.04200005531311035
100 0.0690000057220459
101 0.04400014877319336
102 0.07700014114379883
103 0.05499982833862305
104 0.05499982833862305
105 0.03900003433227539
106 0.06999993324279785
107 0.06399989128112793
108 0.05099987983703613
109 0.031999826431274414
110 0.04200005531311035
111 0.12899994850158691
112 0.059999942779541016
113 0.23000001907348633
114 0.028999805450439453
115 0.10500001907348633
116 0.08499979972839355
117 0.08700013160705566
118 0.03299999237060547
119 0.08999991416931152
120 0.03800010681152344
121 0.0559999942779541
122 0.05299997329711914
123 0.040000200271606445
124 0.04199981689453125
125 0.029999971389770508
126 0.11599993705749512
127 0.029999971389770508
128 0.032000064849853516
129 0.08499979972839355
130 0.039999961853027344
131 0.03500008583068848
132 0.042999982833862305
133 0.042999982833862305
134 0.037000179290771484
135 0.12399983406066895
136 0.04799985885620117
137 0.03500008583068848
138 0.09999990463256836
139 0.03699994087219238
140 0.032000064849853516
141 0.04499983787536621
142 0.046000003814697266
143 0.04499983787536621
144 0.03399991989135742
145 0.07599997520446777
146 0.03600001335144043
147 0.04200005531311035
148 0.034999847412109375
149 0.06199979782104492
150 0.028999805450439453
151 0.03699994087219238
152 0.029999971389770508
153 0.06299996376037598
154 0.037000179290771484
155 0.0409998893737793
156 0.03299999237060547
157 0.05299997329711914
158 0.026999950408935547
159 0.026000022888183594
160 0.09400010108947754
161 0.0690000057220459
162 0.06599998474121094
163 0.08100008964538574
164 0.05500006675720215
165 0.039999961853027344
166 0.031999826431274414
167 0.06299996376037598
168 0.04199981689453125
169 0.0409998893737793
170 0.03299999237060547
171 0.05800008773803711
172 0.04800009727478027
173 0.04199981689453125
174 0.042999982833862305
175 0.06099987030029297
176 0.03299999237060547
177 0.048999786376953125
178 0.06099987030029297
179 0.034999847412109375
180 0.06100010871887207

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.64 3.76 7.13
2.98 3.98 7.17
4.22 4.21 7.21
5.43 4.47 7.26
6.97 4.83 7.35
8.48 5.23 7.46
8.47 5.34 7.47
8.63 5.48 7.49
8.54 5.56 7.49
9.21 5.81 7.55
9.47 5.98 7.59
9.30 6.06 7.60
9.03 6.11 7.60
9.03 6.20 7.62
8.73 6.23 7.61
9.18 6.40 7.65
9.92 6.66 7.72
10.1 6.80 7.76
10.7 7.04 7.82
11.2 7.26 7.89
10.5 7.26 7.88
10.1 7.28 7.88
10.2 7.39 7.91
10.9 7.62 7.98
10.9 7.73 8.01
12.2 8.14 8.14
11.6 8.13 8.14
11.3 8.18 8.15
12.7 8.57 8.28
15.9 9.41 8.56
15.1 9.44 8.58
14.1 9.41 8.58
13.7 9.48 8.61
12.7 9.40 8.59
12.2 9.39 8.60
11.6 9.36 8.60
11.6 9.41 8.62
11.6 9.50 8.66
11.9 9.63 8.71
12.1 9.74 8.76
11.3 9.65 8.74
11.1 9.68 8.75
12.0 9.90 8.84
12.4 10.1 8.90
11.9 10.0 8.90
10.8 9.86 8.86
9.93 9.70 8.82
10.5 9.82 8.87
9.94 9.73 8.85
9.87 9.72 8.85
9.65 9.68 8.85
9.17 9.57 8.82
9.52 9.64 8.85
9.84 9.70 8.88
10.1 9.76 8.91
10.4 9.85 8.95
10.0 9.77 8.93
10.4 9.86 8.97
10.6 9.92 9.00
10.3 9.87 8.99
10.7 9.96 9.03
10.3 9.91 9.03
10.0 9.86 9.02
10.7 10.0 9.08
9.90 9.87 9.04
9.38 9.76 9.01
8.71 9.60 8.97
9.49 9.74 9.02
9.21 9.67 9.01
8.87 9.58 8.98
9.35 9.66 9.02
9.72 9.72 9.04
9.97 9.78 9.07
9.57 9.71 9.05
8.71 9.52 9.00
9.67 9.70 9.06
10.1 9.81 9.11
9.64 9.71 9.08
9.85 9.75 9.10
10.7 9.93 9.17
10.4 9.88 9.16
10.4 9.92 9.18
9.73 9.79 9.15
9.23 9.68 9.12
10.0 9.84 9.17
11.1 10.1 9.26
10.3 9.94 9.22
10.6 10.0 9.25
10.1 9.91 9.23
9.90 9.88 9.23
9.78 9.85 9.23
9.81 9.86 9.23
10.4 9.99 9.28
10.5 10.0 9.30
10.7 10.1 9.33
11.8 10.3 9.42
11.4 10.3 9.42
11.1 10.3 9.42
10.5 10.2 9.40
10.3 10.2 9.40
11.2 10.4 9.47
11.8 10.5 9.53
11.2 10.4 9.52
11.0 10.4 9.52
10.7 10.4 9.52
10.6 10.4 9.53
11.7 10.6 9.61
10.6 10.4 9.56
10.3 10.3 9.55
9.90 10.3 9.53
10.5 10.4 9.57
10.8 10.4 9.60
10.7 10.4 9.60
10.9 10.5 9.63
11.1 10.5 9.66
11.1 10.6 9.68
10.7 10.5 9.66
11.4 10.6 9.72
11.2 10.6 9.73
11.6 10.7 9.77
10.8 10.6 9.73
10.6 10.5 9.72
10.4 10.5 9.73
9.51 10.3 9.67
10.3 10.4 9.72
11.2 10.7 9.80
11.1 10.6 9.80
10.3 10.5 9.76
10.6 10.5 9.79
10.6 10.5 9.79
10.2 10.5 9.78
9.49 10.3 9.73
9.65 10.3 9.74
9.57 10.3 9.74
9.08 10.1 9.70
9.17 10.1 9.70
9.38 10.1 9.71
9.23 10.1 9.69
8.94 10.0 9.67
8.64 9.90 9.64
8.09 9.74 9.59
9.54 9.99 9.68
10.2 10.1 9.72
10.7 10.2 9.76
11.0 10.3 9.79
10.5 10.2 9.77
9.84 10.1 9.73
10.2 10.2 9.75
10.1 10.1 9.76
9.42 9.99 9.71
9.61 10.0 9.72
10.2 10.1 9.76
9.43 9.96 9.71
9.31 9.92 9.70
11.4 10.4 9.85
11.9 10.5 9.90
11.2 10.4 9.87
11.3 10.4 9.89
11.8 10.6 9.94
12.4 10.8 10.0
11.9 10.7 9.99
11.8 10.7 10.0
11.4 10.7 10.0
11.0 10.6 9.99
10.7 10.6 9.98
10.7 10.6 9.98
10.6 10.5 9.98
9.97 10.4 9.95
10.3 10.5 9.97
11.2 10.7 10.0
10.8 10.6 10.0
10.6 10.6 10.0
9.73 10.4 9.97
9.39 10.3 9.94
9.21 10.2 9.92
9.68 10.3 9.95
9.89 10.3 9.96
9.61 10.2 9.94
9.33 10.2 9.92
8.96 10.1 9.89
9.28 10.1 9.90
9.08 10.0 9.88
8.97 9.98 9.87
10.2 10.2 9.94
10.2 10.2 9.94
10.5 10.3 9.97
10.0 10.2 9.94
10.9 10.4 10.0
10.2 10.2 9.97
9.97 10.2 9.95
9.97 10.2 9.95
9.51 10.1 9.92
9.66 10.1 9.93
10.4 10.2 9.97
10.6 10.3 10.0
10.8 10.3 10.0
9.90 10.2 9.96
9.46 10.1 9.93
8.94 9.92 9.89
9.29 9.97 9.91


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v0/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v1/batch_processing_times.csv <==
0 1.1419999599456787
1 0.26399993896484375
2 0.2589998245239258
3 0.2560000419616699
4 0.13899993896484375
5 0.16100001335144043
6 0.12899994850158691
7 0.08899998664855957
8 0.08299994468688965
9 0.07999992370605469
10 0.12999987602233887
11 0.12800002098083496
12 0.05099987983703613
13 0.07299995422363281
14 0.07500004768371582
15 0.12599992752075195
16 0.13700008392333984
17 0.07200002670288086
18 0.11100006103515625
19 0.046000003814697266
20 0.1269998550415039
21 0.07500004768371582
22 0.14599990844726562
23 0.06700015068054199
24 0.04800009727478027
25 0.09300017356872559
26 0.05300021171569824
27 0.0989999771118164
28 0.0820000171661377
29 0.06100010871887207
30 0.05900001525878906
31 0.12299990653991699
32 0.08700013160705566
33 0.05200004577636719
34 0.07800006866455078
35 0.0839998722076416
36 0.0409998893737793
37 0.08299994468688965
38 0.05499982833862305
39 0.042999982833862305
40 0.07899999618530273
41 0.10199999809265137
42 0.06599998474121094
43 0.14800000190734863
44 0.06799983978271484
45 0.042999982833862305
46 0.0970001220703125
47 0.05800008773803711
48 0.07699990272521973
49 0.09500002861022949
50 0.1119999885559082
51 0.04900002479553223
52 0.06800007820129395
53 0.06299996376037598
54 0.125
55 0.09300017356872559
56 0.08500003814697266
57 0.0690000057220459
58 0.06199979782104492
59 0.07800006866455078
60 0.053999900817871094
61 0.06099987030029297
62 0.08299994468688965
63 0.05799984931945801
64 0.04799985885620117
65 0.10500001907348633
66 0.03900003433227539
67 0.07700014114379883
68 0.1700000762939453
69 0.031000137329101562
70 0.06199979782104492
71 0.07499980926513672
72 0.06299996376037598
73 0.03900003433227539
74 0.07200002670288086
75 0.03299999237060547
76 0.0840001106262207
77 0.0839998722076416
78 0.04900002479553223
79 0.05800008773803711
80 0.05099987983703613
81 0.0279998779296875
82 0.06500005722045898
83 0.06800007820129395
84 0.08299994468688965
85 0.08800005912780762
86 0.04499983787536621
87 0.04999995231628418
88 0.07899999618530273
89 0.10899996757507324
90 0.06800007820129395
91 0.07599997520446777
92 0.029999971389770508
93 0.06200003623962402
94 0.04399991035461426
95 0.04800009727478027
96 0.0820000171661377
97 0.04200005531311035
98 0.06299996376037598
99 0.0409998893737793
100 0.06499981880187988
101 0.06399989128112793
102 0.053999900817871094
103 0.059999942779541016
104 0.03800010681152344
105 0.05200004577636719
106 0.056999921798706055
107 0.031999826431274414
108 0.04799985885620117
109 0.04800009727478027
110 0.046000003814697266
111 0.07599997520446777
112 0.0409998893737793
113 0.05200004577636719
114 0.06399989128112793
115 0.11399984359741211
116 0.04900002479553223
117 0.11400008201599121
118 0.06699991226196289
119 0.07200002670288086
120 0.08299994468688965
121 0.11300015449523926
122 0.046000003814697266
123 0.039999961853027344
124 0.05299997329711914
125 0.029999971389770508
126 0.0559999942779541
127 0.03600001335144043
128 0.06299996376037598
129 0.05200004577636719
130 0.0409998893737793
131 0.06800007820129395
132 0.0410001277923584
133 0.06200003623962402
134 0.05900001525878906
135 0.04999995231628418
136 0.03900003433227539
137 0.04200005531311035
138 0.05800008773803711
139 0.03800010681152344
140 0.042999982833862305
141 0.037999868392944336
142 0.0410001277923584
143 0.03299999237060547
144 0.05799984931945801
145 0.03399991989135742
146 0.046000003814697266
147 0.039999961853027344
148 0.05200004577636719
149 0.04699993133544922
150 0.04699993133544922
151 0.0410001277923584
152 0.0409998893737793
153 0.03399991989135742
154 0.07899999618530273
155 0.0409998893737793
156 0.028999805450439453
157 0.04900002479553223
158 0.08899998664855957
159 0.053999900817871094
160 0.06099987030029297
161 0.10000014305114746
162 0.08100008964538574
163 0.07500004768371582
164 0.06299996376037598
165 0.0840001106262207
166 0.10399985313415527
167 0.14599990844726562
168 0.04199981689453125
169 0.08299994468688965
170 0.05900001525878906
171 0.039999961853027344
172 0.04999995231628418
173 0.029999971389770508
174 0.03900003433227539
175 0.06099987030029297
176 0.05500006675720215
177 0.04200005531311035
178 0.07899999618530273
179 0.042999982833862305
180 0.03800010681152344

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.92 3.64 7.09
3.39 4.08 7.20
4.74 4.34 7.25
6.47 4.72 7.35
7.39 4.98 7.40
7.54 5.09 7.41
8.78 5.44 7.50
8.41 5.47 7.49
9.57 5.82 7.58
9.99 6.03 7.63
10.3 6.22 7.68
9.88 6.27 7.67
9.98 6.41 7.70
9.97 6.52 7.73
10.7 6.79 7.80
9.77 6.73 7.77
10.1 6.89 7.81
10.4 7.05 7.86
11.1 7.32 7.93
9.97 7.21 7.89
10.1 7.32 7.92
9.53 7.29 7.90
9.46 7.35 7.92
9.71 7.47 7.95
9.94 7.58 7.98
9.71 7.62 7.99
9.70 7.68 8.01
9.06 7.61 7.98
10.3 7.90 8.07
10.7 8.07 8.12
10.6 8.15 8.15
10.6 8.23 8.17
10.8 8.33 8.21
10.2 8.31 8.20
9.90 8.30 8.20
9.93 8.35 8.22
9.64 8.34 8.21
9.85 8.43 8.25
9.98 8.50 8.27
9.52 8.45 8.26
10.0 8.59 8.30
10.7 8.77 8.36
10.9 8.87 8.40
10.2 8.79 8.38
11.2 9.05 8.47
10.5 8.96 8.45
10.4 9.00 8.46
10.0 8.97 8.46
13.8 9.81 8.74
13.6 9.90 8.78
12.6 9.80 8.76
11.5 9.66 8.72
11.2 9.65 8.73
12.2 9.93 8.83
11.3 9.81 8.81
11.6 9.92 8.85
11.9 10.1 8.91
12.6 10.2 8.98
11.5 10.1 8.95
10.5 9.93 8.90
10.5 9.94 8.92
10.2 9.90 8.92
10.5 9.98 8.95
10.4 9.97 8.96
10.3 9.95 8.97
10.2 9.95 8.98
10.7 10.1 9.02
9.79 9.89 8.98
9.66 9.86 8.98
9.39 9.80 8.97
9.10 9.72 8.95
10.3 9.94 9.03
10.3 9.96 9.05
10.2 9.95 9.05
9.88 9.90 9.05
9.28 9.77 9.02
9.68 9.84 9.05
9.65 9.83 9.05
10.1 9.92 9.09
10.2 9.94 9.11
10.0 9.91 9.10
9.74 9.85 9.09
10.3 9.95 9.13
10.9 10.1 9.19
11.5 10.3 9.26
11.4 10.3 9.27
12.2 10.5 9.35
12.3 10.6 9.39
12.3 10.6 9.41
11.5 10.5 9.39
10.7 10.3 9.35
9.83 10.2 9.31
9.77 10.2 9.31
9.97 10.2 9.33
9.50 10.1 9.31
9.70 10.1 9.32
10.5 10.3 9.38
10.5 10.3 9.40
10.9 10.4 9.44
10.5 10.3 9.43
9.97 10.2 9.40
10.3 10.3 9.43
10.3 10.3 9.44
10.2 10.2 9.44
9.65 10.1 9.41
9.31 10.0 9.39
10.5 10.3 9.48
10.4 10.3 9.48
10.5 10.3 9.50
10.6 10.3 9.51
10.4 10.3 9.52
10.1 10.2 9.50
10.3 10.3 9.52
11.2 10.4 9.59
11.1 10.4 9.60
10.3 10.3 9.56
11.9 10.6 9.68
11.4 10.6 9.67
11.1 10.5 9.66
10.9 10.5 9.66
11.6 10.7 9.73
11.2 10.6 9.72
11.0 10.6 9.72
10.3 10.5 9.69
11.2 10.6 9.76
10.3 10.5 9.71
10.8 10.6 9.75
9.87 10.4 9.69
9.88 10.4 9.70
10.2 10.4 9.72
9.42 10.2 9.67
9.36 10.2 9.67
9.77 10.3 9.69
10.3 10.4 9.73
9.72 10.2 9.70
9.13 10.1 9.66
9.18 10.1 9.65
8.52 9.91 9.60
9.03 9.97 9.63
9.15 9.97 9.63
8.21 9.74 9.56
8.00 9.65 9.53
8.09 9.61 9.52
9.22 9.81 9.59
9.04 9.75 9.57
9.01 9.72 9.56
9.34 9.77 9.58
9.61 9.81 9.59
9.55 9.78 9.59
10.2 9.92 9.64
9.97 9.87 9.62
9.44 9.76 9.59
9.83 9.84 9.62
9.86 9.84 9.62
8.90 9.63 9.55
8.74 9.58 9.54
9.00 9.61 9.55
9.16 9.62 9.55
9.80 9.74 9.59
9.85 9.75 9.59
10.1 9.80 9.62
10.7 9.94 9.66
10.9 10.0 9.69
10.8 10.0 9.69
10.7 10.0 9.69
9.95 9.88 9.65
10.3 9.96 9.68
10.7 10.1 9.72
10.2 9.98 9.70
10.3 9.99 9.71
10.5 10.1 9.74
10.9 10.2 9.78
12.1 10.4 9.86
15.0 11.1 10.1
15.6 11.4 10.2
15.3 11.5 10.2
14.6 11.4 10.2
14.1 11.4 10.2
14.3 11.6 10.3
15.6 11.9 10.4
14.3 11.8 10.4
13.6 11.7 10.4
13.3 11.7 10.4
12.9 11.7 10.4
12.9 11.7 10.4
14.3 12.1 10.6
13.8 12.1 10.6
12.7 11.9 10.5
13.0 12.0 10.6
12.3 11.8 10.6
12.4 11.9 10.6
12.1 11.8 10.6
11.2 11.7 10.5
10.6 11.5 10.5
9.92 11.3 10.4
9.96 11.3 10.4
10.1 11.3 10.4
10.4 11.3 10.5
10.8 11.4 10.5
10.4 11.2 10.5


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v1/spark_avg_processing_times.csv <==
101

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v2/batch_processing_times.csv <==
0 1.2170000076293945
1 0.1959998607635498
2 0.22699999809265137
3 0.13499999046325684
4 0.18500018119812012
5 0.18400001525878906
6 0.1119999885559082
7 0.19699978828430176
8 0.07199978828430176
9 0.08299994468688965
10 0.0989999771118164
11 0.06100010871887207
12 0.08599996566772461
13 0.07699990272521973
14 0.053999900817871094
15 0.13900017738342285
16 0.0559999942779541
17 0.08700013160705566
18 0.1099998950958252
19 0.07599997520446777
20 0.09200000762939453
21 0.05000019073486328
22 0.11899995803833008
23 0.10400009155273438
24 0.20599985122680664
25 0.11100006103515625
26 0.04499983787536621
27 0.07299995422363281
28 0.06499981880187988
29 0.059999942779541016
30 0.17399978637695312
31 0.03800010681152344
32 0.06400012969970703
33 0.0820000171661377
34 0.06400012969970703
35 0.06200003623962402
36 0.12299990653991699
37 0.13199996948242188
38 0.21199989318847656
39 0.06400012969970703
40 0.12800002098083496
41 0.05500006675720215
42 0.10100007057189941
43 0.07800006866455078
44 0.1679999828338623
45 0.06599998474121094
46 0.042999982833862305
47 0.05900001525878906
48 0.09400010108947754
49 0.11999988555908203
50 0.07000017166137695
51 0.0970001220703125
52 0.04399991035461426
53 0.12199997901916504
54 0.13400006294250488
55 0.06999993324279785
56 0.06599998474121094
57 0.05200004577636719
58 0.06699991226196289
59 0.054000139236450195
60 0.10400009155273438
61 0.059999942779541016
62 0.04900002479553223
63 0.10300016403198242
64 0.07299995422363281
65 0.04199981689453125
66 0.13399982452392578
67 0.04400014877319336
68 0.06699991226196289
69 0.07399988174438477
70 0.03500008583068848
71 0.08800005912780762
72 0.06099987030029297
73 0.05099987983703613
74 0.04699993133544922
75 0.0690000057220459
76 0.037999868392944336
77 0.048999786376953125
78 0.0559999942779541
79 0.06199979782104492
80 0.053999900817871094
81 0.04399991035461426
82 0.04499983787536621
83 0.09999990463256836
84 0.13199996948242188
85 0.12899994850158691
86 0.046000003814697266
87 0.13700008392333984
88 0.03600001335144043
89 0.10199999809265137
90 0.034999847412109375
91 0.051000118255615234
92 0.046000003814697266
93 0.08699989318847656
94 0.07899999618530273
95 0.056999921798706055
96 0.07200002670288086
97 0.03500008583068848
98 0.09400010108947754
99 0.053999900817871094
100 0.05299997329711914
101 0.10899996757507324
102 0.09299993515014648
103 0.03500008583068848
104 0.11400008201599121
105 0.042999982833862305
106 0.125
107 0.03800010681152344
108 0.05499982833862305
109 0.031999826431274414
110 0.03500008583068848
111 0.05299997329711914
112 0.06699991226196289
113 0.04200005531311035
114 0.039999961853027344
115 0.06699991226196289
116 0.03600001335144043
117 0.04399991035461426
118 0.032000064849853516
119 0.056999921798706055
120 0.039999961853027344
121 0.054000139236450195
122 0.04700016975402832
123 0.04500007629394531
124 0.03399991989135742
125 0.042999982833862305
126 0.04499983787536621
127 0.07200002670288086
128 0.046000003814697266
129 0.039999961853027344
130 0.03099989891052246
131 0.042999982833862305
132 0.03500008583068848
133 0.029999971389770508
134 0.03800010681152344
135 0.059999942779541016
136 0.03000020980834961
137 0.06099987030029297
138 0.09200000762939453
139 0.05800008773803711
140 0.029999971389770508
141 0.0409998893737793
142 0.051999807357788086
143 0.03600001335144043
144 0.04799985885620117
145 0.03500008583068848
146 0.039999961853027344
147 0.03600001335144043
148 0.042999982833862305
149 0.029000043869018555
150 0.046000003814697266
151 0.0409998893737793
152 0.03800010681152344
153 0.04200005531311035
154 0.03800010681152344
155 0.04499983787536621
156 0.0409998893737793
157 0.07899999618530273
158 0.03500008583068848
159 0.08099985122680664
160 0.05099987983703613
161 0.057000160217285156
162 0.046000003814697266
163 0.039999961853027344
164 0.03600001335144043
165 0.06500005722045898
166 0.03099989891052246
167 0.04500007629394531
168 0.06200003623962402
169 0.029999971389770508
170 0.03600001335144043
171 0.037999868392944336
172 0.04400014877319336
173 0.028999805450439453
174 0.031999826431274414
175 0.07299995422363281
176 0.04200005531311035
177 0.039999961853027344
178 0.057000160217285156
179 0.04799985885620117
180 0.031999826431274414
181 0.04900002479553223
182 0.12599992752075195
183 0.05200004577636719
184 0.08500003814697266

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.48 4.64 7.68
5.53 5.03 7.78
6.64 5.29 7.83
7.06 5.43 7.85
7.21 5.51 7.85
7.95 5.73 7.90
9.10 6.05 7.98
8.81 6.08 7.97
9.02 6.21 7.99
9.02 6.31 8.00
10.1 6.63 8.09
9.59 6.64 8.08
10.4 6.91 8.15
10.2 6.98 8.16
11.8 7.43 8.29
11.9 7.59 8.34
12.7 7.91 8.43
12.3 7.96 8.45
11.4 7.91 8.42
11.8 8.13 8.49
11.1 8.09 8.47
11.7 8.32 8.54
11.3 8.35 8.55
10.9 8.36 8.55
11.3 8.54 8.61
11.3 8.64 8.64
11.3 8.72 8.67
11.2 8.80 8.69
10.8 8.79 8.69
10.1 8.69 8.66
10.8 8.89 8.72
11.4 9.08 8.79
10.7 9.02 8.77
10.9 9.12 8.81
10.9 9.16 8.83
10.7 9.17 8.83
12.1 9.52 8.95
12.4 9.68 9.01
12.8 9.86 9.07
12.1 9.79 9.06
12.0 9.85 9.09
11.1 9.72 9.06
10.6 9.67 9.04
10.3 9.63 9.04
9.55 9.49 9.00
9.55 9.49 9.01
9.31 9.44 8.99
8.81 9.33 8.96
9.08 9.37 8.98
10.7 9.70 9.09
10.6 9.73 9.11
11.2 9.89 9.16
11.4 9.96 9.20
11.1 9.96 9.20
10.7 9.91 9.20
10.7 9.93 9.21
11.4 10.1 9.28
11.3 10.1 9.30
10.8 10.1 9.28
10.6 10.1 9.28
10.4 10.0 9.28
9.62 9.87 9.24
9.87 9.92 9.26
9.57 9.85 9.25
9.93 9.93 9.28
10.3 10.0 9.31
10.6 10.1 9.35
10.2 10.0 9.33
11.2 10.2 9.41
10.6 10.1 9.39
9.84 9.99 9.35
10.0 10.0 9.37
10.5 10.1 9.41
9.65 9.97 9.36
10.1 10.1 9.40
9.72 9.98 9.38
9.61 9.95 9.38
9.13 9.83 9.35
9.83 9.96 9.39
10.1 10.0 9.42
9.03 9.79 9.35
9.22 9.81 9.36
9.80 9.92 9.40
10.2 10.0 9.43
9.85 9.94 9.42
9.70 9.90 9.41
10.7 10.1 9.49
10.9 10.2 9.51
10.3 10.1 9.48
9.32 9.86 9.43
9.82 9.95 9.46
9.15 9.80 9.42
8.94 9.74 9.40
9.17 9.77 9.41
10.1 9.96 9.48
9.42 9.81 9.44
9.43 9.80 9.44
9.42 9.79 9.44
9.47 9.79 9.44
9.15 9.72 9.42
8.89 9.64 9.40
8.90 9.62 9.40
8.77 9.57 9.38
8.71 9.53 9.37
8.78 9.51 9.37
8.20 9.37 9.32
8.21 9.34 9.31
8.21 9.29 9.30
7.95 9.20 9.27
8.30 9.24 9.28
9.08 9.38 9.32
9.31 9.42 9.34
8.91 9.32 9.31
8.31 9.18 9.26
7.96 9.08 9.22
9.25 9.32 9.30
9.79 9.43 9.34
9.69 9.41 9.33
8.90 9.25 9.28
8.68 9.19 9.26
9.56 9.37 9.32
10.0 9.47 9.35
10.7 9.62 9.40
10.8 9.68 9.43
10.6 9.68 9.43
11.1 9.82 9.48
10.9 9.83 9.48
10.7 9.82 9.48
11.4 10.0 9.55
10.9 9.94 9.53
11.3 10.1 9.57
11.2 10.1 9.58
10.6 9.98 9.56
11.4 10.2 9.63
11.8 10.3 9.68
11.5 10.3 9.68
10.3 10.1 9.61
10.7 10.2 9.65
11.1 10.3 9.69
11.4 10.4 9.73
11.6 10.4 9.75
11.1 10.4 9.74
11.7 10.5 9.80
11.8 10.6 9.83
11.8 10.6 9.85
12.3 10.8 9.91
11.7 10.7 9.89
10.9 10.6 9.86
11.1 10.6 9.88
11.4 10.7 9.92
11.3 10.7 9.92
11.1 10.7 9.93
11.1 10.7 9.94
9.91 10.4 9.87
10.2 10.5 9.89
9.84 10.4 9.87
10.2 10.5 9.89
10.0 10.4 9.88
9.55 10.3 9.85
9.43 10.2 9.84
8.84 10.1 9.79
9.66 10.2 9.84
8.95 10.1 9.79
9.36 10.1 9.80
8.62 9.92 9.75
9.11 9.98 9.77
8.71 9.87 9.74
9.24 9.94 9.76
8.97 9.86 9.73
9.05 9.85 9.73
9.64 9.95 9.77
9.60 9.93 9.76
8.83 9.76 9.71
8.39 9.63 9.67
9.07 9.73 9.70
9.76 9.85 9.74
10.8 10.1 9.81
11.0 10.1 9.84
10.5 10.1 9.81
11.6 10.3 9.90
11.7 10.4 9.93
11.2 10.3 9.91
11.2 10.3 9.93
10.8 10.3 9.91
10.2 10.2 9.87
10.3 10.2 9.89
9.75 10.1 9.86
9.97 10.1 9.87
10.2 10.2 9.89
9.52 10.0 9.84
9.12 9.93 9.81
9.23 9.93 9.81
9.12 9.88 9.80
10.4 10.1 9.88
10.2 10.1 9.87
10.6 10.2 9.90
9.83 10.0 9.86
9.74 9.99 9.85
9.09 9.84 9.80
10.4 10.1 9.89


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v2/spark_avg_processing_times.csv <==
100

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v3/batch_processing_times.csv <==
0 1.0179998874664307
1 0.2539999485015869
2 0.24000000953674316
3 0.11299991607666016
4 0.18999981880187988
5 0.11600017547607422
6 0.09500002861022949
7 0.13699984550476074
8 0.06999993324279785
9 0.05800008773803711
10 0.08699989318847656
11 0.0559999942779541
12 0.09600019454956055
13 0.14299988746643066
14 0.14800000190734863
15 0.10300016403198242
16 0.09400010108947754
17 0.053999900817871094
18 0.0839998722076416
19 0.07800006866455078
20 0.11999988555908203
21 0.12600016593933105
22 0.0969998836517334
23 0.043000221252441406
24 0.09200000762939453
25 0.07699990272521973
26 0.07400012016296387
27 0.08599996566772461
28 0.05900001525878906
29 0.07800006866455078
30 0.07899999618530273
31 0.04799985885620117
32 0.05500006675720215
33 0.14599990844726562
34 0.08100008964538574
35 0.07399988174438477
36 0.06599998474121094
37 0.07799983024597168
38 0.04999995231628418
39 0.07299995422363281
40 0.11800003051757812
41 0.05500006675720215
42 0.04900002479553223
43 0.08299994468688965
44 0.10100007057189941
45 0.04400014877319336
46 0.10500001907348633
47 0.04999995231628418
48 0.04500007629394531
49 0.0559999942779541
50 0.08099985122680664
51 0.04500007629394531
52 0.10699987411499023
53 0.12000012397766113
54 0.05900001525878906
55 0.05099987983703613
56 0.04999995231628418
57 0.05800008773803711
58 0.054000139236450195
59 0.08899998664855957
60 0.042999982833862305
61 0.054000139236450195
62 0.1119999885559082
63 0.05800008773803711
64 0.0969998836517334
65 0.04399991035461426
66 0.2049999237060547
67 0.06100010871887207
68 0.0710000991821289
69 0.07200002670288086
70 0.04399991035461426
71 0.05900001525878906
72 0.11700010299682617
73 0.046000003814697266
74 0.04799985885620117
75 0.04200005531311035
76 0.03299999237060547
77 0.04199981689453125
78 0.03299999237060547
79 0.032000064849853516
80 0.05099987983703613
81 0.04800009727478027
82 0.037999868392944336
83 0.14499998092651367
84 0.06099987030029297
85 0.0690000057220459
86 0.05299997329711914
87 0.05299997329711914
88 0.06099987030029297
89 0.07899999618530273
90 0.07299995422363281
91 0.03399991989135742
92 0.04999995231628418
93 0.04999995231628418
94 0.04699993133544922
95 0.04699993133544922
96 0.06699991226196289
97 0.05500006675720215
98 0.06299996376037598
99 0.046000003814697266
100 0.0820000171661377
101 0.037999868392944336
102 0.06599998474121094
103 0.03299999237060547
104 0.051000118255615234
105 0.051000118255615234
106 0.0690000057220459
107 0.05900001525878906
108 0.04200005531311035
109 0.13100004196166992
110 0.07599997520446777
111 0.07200002670288086
112 0.059999942779541016
113 0.10100007057189941
114 0.059999942779541016
115 0.04399991035461426
116 0.03900003433227539
117 0.0559999942779541
118 0.051999807357788086
119 0.04999995231628418
120 0.04900002479553223
121 0.04699993133544922
122 0.04400014877319336
123 0.05200004577636719
124 0.04200005531311035
125 0.04499983787536621
126 0.05200004577636719
127 0.04800009727478027
128 0.029999971389770508
129 0.04900002479553223
130 0.0409998893737793
131 0.03099989891052246
132 0.042999982833862305
133 0.029999971389770508
134 0.03699994087219238
135 0.04900002479553223
136 0.034999847412109375
137 0.06200003623962402
138 0.03099989891052246
139 0.04400014877319336
140 0.05299997329711914
141 0.04999995231628418
142 0.03699994087219238
143 0.04999995231628418
144 0.04399991035461426
145 0.04500007629394531
146 0.042999982833862305
147 0.031999826431274414
148 0.03900003433227539
149 0.029999971389770508
150 0.046000003814697266
151 0.03699994087219238
152 0.046000003814697266
153 0.0279998779296875
154 0.05499982833862305
155 0.0409998893737793
156 0.0970001220703125
157 0.04399991035461426
158 0.06399989128112793
159 0.14800000190734863
160 0.04900002479553223
161 0.06100010871887207
162 0.039999961853027344
163 0.04700016975402832
164 0.04399991035461426
165 0.08299994468688965
166 0.0279998779296875
167 0.06099987030029297
168 0.029000043869018555
169 0.0559999942779541
170 0.07300019264221191
171 0.04500007629394531
172 0.06700015068054199
173 0.0409998893737793
174 0.04500007629394531
175 0.028999805450439453
176 0.056999921798706055
177 0.043000221252441406
178 0.04200005531311035
179 0.05500006675720215
180 0.04200005531311035
181 0.056999921798706055
182 0.042999982833862305
183 0.03600001335144043
184 0.05499982833862305

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.22 4.10 7.26
4.68 4.56 7.37
5.04 4.64 7.37
5.33 4.72 7.36
6.35 4.95 7.41
6.43 5.02 7.41
7.30 5.25 7.46
7.66 5.39 7.48
7.78 5.50 7.49
7.18 5.45 7.45
7.13 5.50 7.45
7.75 5.69 7.49
7.57 5.72 7.48
8.16 5.91 7.53
9.13 6.19 7.60
10.2 6.51 7.69
10.6 6.71 7.74
9.84 6.69 7.72
9.57 6.73 7.73
10.2 6.96 7.79
10.7 7.16 7.85
10.8 7.29 7.88
10.8 7.41 7.91
11.0 7.56 7.96
12.1 7.89 8.06
12.9 8.21 8.16
13.8 8.55 8.27
13.8 8.73 8.33
12.9 8.70 8.33
11.8 8.61 8.31
12.1 8.78 8.36
11.5 8.75 8.36
11.4 8.83 8.39
11.4 8.90 8.42
11.6 9.02 8.46
12.3 9.24 8.54
12.1 9.29 8.56
11.3 9.23 8.55
11.1 9.24 8.56
11.4 9.38 8.61
11.8 9.52 8.67
11.6 9.55 8.68
11.3 9.57 8.70
11.9 9.75 8.77
12.1 9.84 8.81
11.4 9.78 8.80
11.1 9.77 8.81
11.0 9.78 8.82
10.5 9.72 8.81
11.3 9.92 8.89
11.1 9.93 8.90
11.4 10.0 8.95
11.5 10.1 8.98
10.8 9.99 8.96
11.0 10.1 8.99
10.5 9.97 8.97
10.3 9.96 8.98
11.2 10.2 9.06
10.7 10.1 9.04
10.9 10.2 9.08
10.3 10.1 9.06
10.1 10.0 9.06
10.9 10.2 9.13
11.0 10.3 9.16
10.4 10.2 9.14
10.6 10.2 9.17
11.4 10.4 9.24
11.4 10.4 9.27
10.8 10.3 9.25
10.5 10.3 9.24
9.70 10.1 9.20
9.60 10.1 9.20
9.13 9.97 9.17
8.95 9.90 9.15
10.1 10.1 9.23
10.1 10.1 9.24
9.79 10.1 9.23
9.66 10.0 9.23
10.0 10.1 9.26
10.7 10.2 9.31
11.5 10.4 9.38
11.5 10.4 9.40
11.5 10.5 9.43
11.1 10.4 9.43
11.2 10.5 9.45
10.5 10.4 9.42
9.37 10.1 9.35
9.62 10.1 9.37
10.7 10.3 9.45
10.3 10.3 9.44
11.6 10.6 9.54
10.8 10.4 9.50
10.3 10.3 9.48
9.69 10.2 9.45
9.19 10.1 9.42
9.46 10.1 9.44
9.67 10.1 9.45
10.1 10.2 9.48
9.88 10.2 9.47
10.2 10.2 9.50
10.1 10.2 9.50
9.37 10.0 9.46
9.76 10.1 9.49
9.58 10.1 9.47
9.52 10.0 9.47
9.68 10.0 9.48
10.2 10.1 9.52
9.64 10.0 9.49
9.24 9.91 9.46
9.72 10.0 9.49
10.5 10.2 9.55
10.7 10.2 9.58
10.9 10.3 9.60
10.7 10.2 9.60
10.7 10.3 9.61
11.5 10.4 9.68
10.9 10.3 9.65
10.9 10.4 9.67
10.9 10.4 9.68
11.5 10.5 9.73
11.0 10.4 9.71
10.6 10.4 9.70
10.1 10.3 9.67
11.6 10.6 9.78
11.9 10.7 9.82
11.8 10.7 9.84
11.2 10.6 9.82
10.6 10.5 9.79
10.5 10.5 9.79
10.6 10.5 9.81
11.0 10.6 9.84
10.2 10.4 9.80
10.3 10.5 9.81
10.5 10.5 9.83
10.4 10.5 9.83
10.2 10.4 9.82
9.35 10.2 9.77
8.77 10.1 9.72
9.80 10.2 9.78
9.82 10.2 9.79
10.0 10.3 9.80
10.4 10.3 9.82
10.3 10.3 9.82
10.8 10.4 9.86
10.3 10.3 9.83
10.6 10.4 9.86
11.3 10.5 9.92
10.8 10.4 9.90
11.8 10.7 9.98
13.2 11.0 10.1
13.1 11.1 10.1
12.1 10.9 10.1
11.3 10.8 10.0
10.8 10.7 10.0
10.9 10.7 10.0
10.8 10.7 10.0
10.4 10.6 10.0
10.5 10.6 10.0
10.7 10.7 10.1
10.1 10.6 10.0
11.5 10.8 10.1
10.9 10.7 10.1
10.8 10.7 10.1
10.2 10.6 10.1
9.88 10.5 10.0
9.75 10.5 10.0
9.19 10.3 9.98
9.92 10.4 10.0
9.32 10.3 9.98
9.10 10.2 9.96
9.19 10.2 9.96
9.31 10.2 9.96
8.86 10.1 9.92
8.96 10.1 9.92
8.92 10.0 9.90
9.50 10.1 9.93
8.96 9.95 9.89
9.10 9.95 9.89
8.87 9.87 9.86
9.34 9.94 9.89
9.38 9.93 9.88
9.26 9.88 9.87
8.99 9.80 9.84
9.06 9.79 9.84
9.45 9.85 9.86
8.93 9.72 9.82
9.65 9.85 9.86
10.3 9.99 9.90
10.1 9.95 9.89
10.0 9.94 9.89
10.0 9.94 9.89
11.1 10.2 9.96
10.7 10.1 9.95
9.86 9.96 9.90
9.19 9.82 9.85
9.24 9.81 9.85
10.0 9.96 9.90
10.3 10.0 9.92
11.1 10.2 9.98
10.5 10.1 9.95


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v3/spark_avg_processing_times.csv <==
97

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v4/batch_processing_times.csv <==
0 0.9930000305175781
1 0.2330000400543213
2 0.20399999618530273
3 0.25500011444091797
4 0.1510000228881836
5 0.0989999771118164
6 0.0690000057220459
7 0.11599993705749512
8 0.06500005722045898
9 0.12899994850158691
10 0.056999921798706055
11 0.15999984741210938
12 0.07399988174438477
13 0.08299994468688965
14 0.08800005912780762
15 0.07399988174438477
16 0.08899998664855957
17 0.12299990653991699
18 0.057000160217285156
19 0.08499979972839355
20 0.051000118255615234
21 0.16499996185302734
22 0.13199996948242188
23 0.10199999809265137
24 0.09400010108947754
25 0.05900001525878906
26 0.06599998474121094
27 0.07200002670288086
28 0.15199995040893555
29 0.13299989700317383
30 0.07300019264221191
31 0.07500004768371582
32 0.05800008773803711
33 0.10300016403198242
34 0.05799984931945801
35 0.07399988174438477
36 0.07999992370605469
37 0.05900001525878906
38 0.04799985885620117
39 0.09100008010864258
40 0.09800004959106445
41 0.08800005912780762
42 0.0559999942779541
43 0.053999900817871094
44 0.06500005722045898
45 0.10299992561340332
46 0.051999807357788086
47 0.07400012016296387
48 0.05799984931945801
49 0.06399989128112793
50 0.13700008392333984
51 0.06100010871887207
52 0.07999992370605469
53 0.0820000171661377
54 0.0820000171661377
55 0.12399983406066895
56 0.06800007820129395
57 0.07300019264221191
58 0.05800008773803711
59 0.05500006675720215
60 0.04800009727478027
61 0.04500007629394531
62 0.07999992370605469
63 0.05500006675720215
64 0.05000019073486328
65 0.0559999942779541
66 0.0559999942779541
67 0.04500007629394531
68 0.07299995422363281
69 0.059999942779541016
70 0.05200004577636719
71 0.13499999046325684
72 0.06099987030029297
73 0.1100001335144043
74 0.06800007820129395
75 0.0989999771118164
76 0.07699990272521973
77 0.11800003051757812
78 0.042999982833862305
79 0.0559999942779541
80 0.08999991416931152
81 0.059999942779541016
82 0.06099987030029297
83 0.07599997520446777
84 0.07599997520446777
85 0.06299996376037598
86 0.04999995231628418
87 0.06699991226196289
88 0.029999971389770508
89 0.05500006675720215
90 0.17200016975402832
91 0.09200000762939453
92 0.040000200271606445
93 0.06099987030029297
94 0.04400014877319336
95 0.04399991035461426
96 0.08800005912780762
97 0.04699993133544922
98 0.10100007057189941
99 0.03400015830993652
100 0.10199999809265137
101 0.03600001335144043
102 0.08099985122680664
103 0.03099989891052246
104 0.09599995613098145
105 0.03399991989135742
106 0.05900001525878906
107 0.03699994087219238
108 0.06299996376037598
109 0.03099989891052246
110 0.06399989128112793
111 0.029999971389770508
112 0.046000003814697266
113 0.0409998893737793
114 0.0559999942779541
115 0.03699994087219238
116 0.04999995231628418
117 0.03600001335144043
118 0.06999993324279785
119 0.10400009155273438
120 0.06099987030029297
121 0.05200004577636719
122 0.04500007629394531
123 0.10700011253356934
124 0.06299996376037598
125 0.0410001277923584
126 0.08099985122680664
127 0.06500005722045898
128 0.06400012969970703
129 0.0409998893737793
130 0.05499982833862305
131 0.028999805450439453
132 0.09400010108947754
133 0.06099987030029297
134 0.03699994087219238
135 0.07300019264221191
136 0.046000003814697266
137 0.08099985122680664
138 0.08599996566772461
139 0.03299999237060547
140 0.04799985885620117
141 0.053999900817871094
142 0.03900003433227539
143 0.04500007629394531
144 0.059999942779541016
145 0.051999807357788086
146 0.04799985885620117
147 0.056999921798706055
148 0.0559999942779541
149 0.05099987983703613
150 0.0559999942779541
151 0.051000118255615234
152 0.05500006675720215
153 0.039999961853027344
154 0.03699994087219238
155 0.08299994468688965
156 0.042999982833862305
157 0.04999995231628418
158 0.03900003433227539
159 0.05299997329711914
160 0.07899999618530273
161 0.04800009727478027
162 0.04200005531311035
163 0.056999921798706055
164 0.06099987030029297
165 0.053999900817871094
166 0.07399988174438477
167 0.07899999618530273
168 0.05800008773803711
169 0.07200002670288086
170 0.042999982833862305
171 0.054000139236450195
172 0.11800003051757812
173 0.06399989128112793
174 0.26399993896484375
175 0.04800009727478027
176 0.07700014114379883
177 0.05800008773803711
178 0.042999982833862305
179 0.0409998893737793
180 0.08299994468688965
181 0.05800008773803711
182 0.04399991035461426
183 0.046000003814697266

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.40 4.21 7.30
4.53 4.43 7.34
4.54 4.43 7.31
5.10 4.55 7.31
6.69 4.91 7.40
7.26 5.10 7.44
7.56 5.23 7.45
8.10 5.42 7.49
9.67 5.85 7.61
9.78 6.00 7.64
9.20 6.00 7.62
8.64 5.98 7.60
9.43 6.25 7.67
9.19 6.30 7.67
8.79 6.31 7.66
9.39 6.52 7.71
9.17 6.57 7.72
10.3 6.89 7.81
10.7 7.08 7.86
10.0 7.06 7.85
9.30 7.01 7.82
9.71 7.17 7.87
9.65 7.25 7.88
9.58 7.31 7.90
9.27 7.31 7.89
8.83 7.29 7.88
9.11 7.39 7.91
9.02 7.43 7.91
9.39 7.56 7.95
8.97 7.53 7.93
9.23 7.63 7.96
9.13 7.66 7.97
8.73 7.62 7.95
8.33 7.57 7.93
9.29 7.80 8.00
10.4 8.10 8.10
10.2 8.11 8.10
10.2 8.19 8.13
10.3 8.28 8.16
10.2 8.32 8.17
10.3 8.40 8.20
10.9 8.60 8.27
10.9 8.66 8.29
11.4 8.85 8.36
10.9 8.83 8.35
10.6 8.83 8.36
10.0 8.76 8.34
10.4 8.88 8.39
10.3 8.90 8.40
10.4 8.97 8.43
10.6 9.06 8.46
10.9 9.16 8.50
10.8 9.18 8.51
11.7 9.44 8.61
11.3 9.43 8.61
11.9 9.61 8.68
11.2 9.54 8.67
11.0 9.56 8.68
10.6 9.51 8.67
10.1 9.44 8.66
11.0 9.66 8.74
11.5 9.81 8.80
10.8 9.72 8.78
10.7 9.72 8.79
10.6 9.74 8.81
10.9 9.83 8.85
10.2 9.72 8.82
12.0 10.1 8.97
11.1 10.0 8.94
10.4 9.87 8.91
11.0 10.0 8.97
11.1 10.1 9.00
10.5 9.99 8.98
9.75 9.84 8.94
9.64 9.81 8.94
10.1 9.90 8.98
10.0 9.89 8.99
10.5 9.99 9.03
9.69 9.84 8.99
10.2 9.95 9.03
9.30 9.77 8.98
9.26 9.74 8.99
8.59 9.58 8.94
8.35 9.50 8.92
7.90 9.37 8.88
8.50 9.45 8.92
8.51 9.42 8.91
8.72 9.44 8.92
8.93 9.46 8.93
9.68 9.59 8.98
9.68 9.59 8.99
9.62 9.59 9.00
10.1 9.70 9.04
9.94 9.68 9.04
10.7 9.84 9.10
11.2 9.96 9.14
10.7 9.91 9.14
10.5 9.90 9.14
11.1 10.0 9.19
10.6 9.97 9.18
10.1 9.88 9.16
9.72 9.81 9.14
9.96 9.86 9.17
9.94 9.86 9.18
9.48 9.77 9.16
10.7 10.0 9.25
10.9 10.1 9.27
11.9 10.3 9.36
12.4 10.5 9.42
12.8 10.6 9.48
12.5 10.6 9.50
13.8 11.0 9.62
14.0 11.1 9.68
13.8 11.2 9.72
13.7 11.3 9.76
13.5 11.3 9.79
13.2 11.3 9.81
11.9 11.1 9.76
10.8 10.9 9.70
10.9 10.9 9.73
11.3 11.0 9.77
11.7 11.1 9.81
11.1 11.0 9.79
11.4 11.1 9.83
10.5 10.9 9.79
10.7 10.9 9.80
10.7 10.9 9.82
9.91 10.7 9.77
10.1 10.8 9.78
9.35 10.6 9.74
9.45 10.6 9.74
9.70 10.6 9.75
10.1 10.6 9.78
10.1 10.6 9.79
10.4 10.7 9.81
10.4 10.7 9.82
10.1 10.6 9.81
9.75 10.5 9.78
9.07 10.3 9.74
8.99 10.3 9.72
8.68 10.2 9.69
9.43 10.3 9.74
10.8 10.5 9.83
10.6 10.5 9.82
10.3 10.4 9.81
9.65 10.3 9.77
9.02 10.1 9.73
8.73 10.0 9.70
9.41 10.1 9.73
9.75 10.2 9.75
10.6 10.3 9.81
10.8 10.4 9.84
10.7 10.4 9.83
9.94 10.2 9.79
10.2 10.3 9.82
10.3 10.3 9.83
10.1 10.3 9.81
9.64 10.2 9.79
9.44 10.1 9.77
8.83 9.96 9.73
8.83 9.92 9.72
8.39 9.79 9.68
8.33 9.73 9.66
7.97 9.61 9.62
8.42 9.66 9.64
8.27 9.58 9.61
9.14 9.73 9.66
10.1 9.90 9.72
10.1 9.91 9.72
10.1 9.91 9.72
9.92 9.88 9.72
10.5 10.0 9.76
9.87 9.90 9.73
9.64 9.85 9.71
10.8 10.1 9.79
11.2 10.2 9.83
10.8 10.2 9.82
10.8 10.2 9.83
10.8 10.2 9.84
11.9 10.4 9.92
11.6 10.4 9.92
11.4 10.4 9.92
11.3 10.4 9.93
11.3 10.4 9.94
11.3 10.5 9.96
10.4 10.3 9.91
10.0 10.2 9.89
10.2 10.3 9.90
9.62 10.1 9.87
9.28 10.1 9.84
9.62 10.1 9.86
10.2 10.2 9.90
9.92 10.1 9.88
10.3 10.2 9.91
11.0 10.4 9.96
11.2 10.4 9.99
10.8 10.4 9.97
10.7 10.4 9.98
11.2 10.5 10.0
11.0 10.5 10.0


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_712_v4/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v0/batch_processing_times.csv <==
0 1.311999797821045
1 0.2330000400543213
2 0.2609999179840088
3 0.10500001907348633
4 0.17499995231628418
5 0.2200000286102295
6 0.09800004959106445
7 0.17799997329711914
8 0.06800007820129395
9 0.06200003623962402
10 0.12400007247924805
11 0.059999942779541016
12 0.05099987983703613
13 0.05799984931945801
14 0.07500004768371582
15 0.11599993705749512
16 0.0969998836517334
17 0.14400005340576172
18 0.0840001106262207
19 0.13699984550476074
20 0.08499979972839355
21 0.1510000228881836
22 0.10199999809265137
23 0.0559999942779541
24 0.13100004196166992
25 0.10100007057189941
26 0.09499979019165039
27 0.06599998474121094
28 0.0559999942779541
29 0.0709998607635498
30 0.09999990463256836
31 0.06099987030029297
32 0.04999995231628418
33 0.06299996376037598
34 0.07999992370605469
35 0.0690000057220459
36 0.042999982833862305
37 0.0839998722076416
38 0.0819997787475586
39 0.06099987030029297
40 0.056999921798706055
41 0.11799979209899902
42 0.0820000171661377
43 0.04900002479553223
44 0.0840001106262207
45 0.042999982833862305
46 0.05800008773803711
47 0.1360001564025879
48 0.06299996376037598
49 0.07299995422363281
50 0.08700013160705566
51 0.08000016212463379
52 0.056999921798706055
53 0.03800010681152344
54 0.05800008773803711
55 0.039999961853027344
56 0.06599998474121094
57 0.03699994087219238
58 0.054000139236450195
59 0.04199981689453125
60 0.04900002479553223
61 0.03699994087219238
62 0.07899999618530273
63 0.08899998664855957
64 0.034999847412109375
65 0.09100008010864258
66 0.046000003814697266
67 0.051999807357788086
68 0.04800009727478027
69 0.056999921798706055
70 0.05800008773803711
71 0.06699991226196289
72 0.05499982833862305
73 0.051999807357788086
74 0.029999971389770508
75 0.05500006675720215
76 0.03500008583068848
77 0.04200005531311035
78 0.03399991989135742
79 0.07000017166137695
80 0.04199981689453125
81 0.0559999942779541
82 0.04800009727478027
83 0.08299994468688965
84 0.08899998664855957
85 0.03299999237060547
86 0.04999995231628418
87 0.06200003623962402
88 0.06099987030029297
89 0.04500007629394531
90 0.09500002861022949
91 0.07599997520446777
92 0.05500006675720215
93 0.08599996566772461
94 0.032000064849853516
95 0.25
96 0.032000064849853516
97 0.11400008201599121
98 0.0969998836517334
99 0.08299994468688965
100 0.07899999618530273
101 0.10300016403198242
102 0.0279998779296875
103 0.06299996376037598
104 0.053999900817871094
105 0.125
106 0.053999900817871094
107 0.07700014114379883
108 0.029999971389770508
109 0.16700005531311035
110 0.039999961853027344
111 0.08800005912780762
112 0.05499982833862305
113 0.0559999942779541
114 0.05099987983703613
115 0.03400015830993652
116 0.051999807357788086
117 0.06500005722045898
118 0.037000179290771484
119 0.04399991035461426
120 0.07799983024597168
121 0.032000064849853516
122 0.04699993133544922
123 0.06500005722045898
124 0.06399989128112793
125 0.03399991989135742
126 0.032000064849853516
127 0.0409998893737793
128 0.03500008583068848
129 0.0280001163482666
130 0.03500008583068848
131 0.039999961853027344
132 0.0279998779296875
133 0.08299994468688965
134 0.05299997329711914
135 0.0409998893737793
136 0.03900003433227539
137 0.03099989891052246
138 0.05099987983703613
139 0.042999982833862305
140 0.04400014877319336
141 0.037000179290771484
142 0.04199981689453125
143 0.046000003814697266
144 0.05099987983703613
145 0.07500004768371582
146 0.029000043869018555
147 0.04199981689453125
148 0.05299997329711914
149 0.048999786376953125
150 0.042999982833862305
151 0.04400014877319336
152 0.05299997329711914
153 0.06200003623962402
154 0.0279998779296875
155 0.05299997329711914
156 0.0409998893737793
157 0.032000064849853516
158 0.026999950408935547
159 0.05900001525878906
160 0.034999847412109375
161 0.04400014877319336
162 0.03800010681152344
163 0.03600001335144043
164 0.04200005531311035
165 0.04699993133544922
166 0.06799983978271484
167 0.03399991989135742
168 0.04200005531311035
169 0.04699993133544922
170 0.05800008773803711
171 0.04800009727478027
172 0.03800010681152344
173 0.04399991035461426
174 0.046000003814697266
175 0.08099985122680664
176 0.05800008773803711
177 0.08299994468688965
178 0.032000064849853516

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.54 4.46 7.79
4.32 4.79 7.86
4.82 4.88 7.86
6.29 5.19 7.93
6.84 5.35 7.95
7.39 5.52 7.98
8.46 5.82 8.05
8.83 5.99 8.08
8.57 6.02 8.07
8.86 6.17 8.10
8.35 6.15 8.07
7.91 6.13 8.04
8.53 6.32 8.08
9.20 6.54 8.14
8.47 6.47 8.10
8.79 6.60 8.12
8.35 6.58 8.10
9.31 6.86 8.17
9.57 7.00 8.20
9.53 7.08 8.22
9.14 7.07 8.20
8.65 7.04 8.18
9.15 7.20 8.22
9.04 7.24 8.22
9.01 7.29 8.23
9.44 7.44 8.27
9.39 7.49 8.28
10.1 7.71 8.34
10.8 7.95 8.41
11.4 8.17 8.47
11.8 8.36 8.53
12.1 8.53 8.59
11.2 8.46 8.56
10.1 8.31 8.52
9.96 8.34 8.52
10.1 8.43 8.55
9.85 8.43 8.55
9.57 8.41 8.54
9.08 8.35 8.52
8.78 8.30 8.50
8.68 8.30 8.50
8.97 8.37 8.52
9.37 8.47 8.55
9.29 8.49 8.56
9.32 8.52 8.57
10.1 8.72 8.63
9.80 8.70 8.62
9.97 8.77 8.65
9.96 8.81 8.66
10.1 8.88 8.69
10.0 8.90 8.70
9.82 8.89 8.70
9.83 8.93 8.71
10.2 9.03 8.75
9.61 8.95 8.72
10.2 9.10 8.77
10.0 9.09 8.78
10.1 9.14 8.79
10.5 9.25 8.84
10.3 9.26 8.84
9.80 9.18 8.82
10.7 9.39 8.89
10.7 9.43 8.91
10.0 9.33 8.89
11.2 9.60 8.98
12.7 9.96 9.10
12.5 10.0 9.13
11.2 9.82 9.07
10.3 9.67 9.03
11.3 9.91 9.12
11.0 9.89 9.12
10.3 9.79 9.09
9.92 9.71 9.08
9.33 9.59 9.04
9.64 9.65 9.07
11.2 9.98 9.18
10.3 9.83 9.14
11.0 9.99 9.20
10.7 9.95 9.20
10.3 9.91 9.19
10.1 9.87 9.19
9.74 9.80 9.17
9.72 9.79 9.17
9.47 9.73 9.16
10.2 9.89 9.22
10.5 9.96 9.25
10.4 9.96 9.26
10.2 9.92 9.25
10.2 9.96 9.27
11.1 10.1 9.34
11.7 10.3 9.41
12.5 10.5 9.49
11.7 10.4 9.47
11.4 10.4 9.47
11.1 10.4 9.47
10.9 10.3 9.47
10.5 10.3 9.46
10.5 10.3 9.47
10.1 10.2 9.45
9.99 10.2 9.45
9.68 10.1 9.43
10.1 10.2 9.47
9.65 10.1 9.44
9.61 10.1 9.44
10.9 10.3 9.53
10.4 10.2 9.52
10.8 10.3 9.56
10.5 10.3 9.54
11.4 10.5 9.62
11.3 10.5 9.63
13.6 11.0 9.81
13.5 11.1 9.84
13.2 11.1 9.85
13.6 11.2 9.92
12.6 11.1 9.89
12.6 11.1 9.91
12.5 11.2 9.93
12.6 11.2 9.97
12.4 11.2 9.98
13.3 11.4 10.1
12.5 11.3 10.1
13.4 11.5 10.1
13.0 11.5 10.1
13.3 11.6 10.2
12.8 11.6 10.2
13.2 11.7 10.2
14.0 11.9 10.3
13.0 11.8 10.3
12.6 11.7 10.3
11.9 11.6 10.3
11.8 11.6 10.3
12.1 11.7 10.3
12.9 11.9 10.4
11.6 11.6 10.3
10.9 11.4 10.3
11.2 11.5 10.3
10.8 11.4 10.3
10.8 11.4 10.3
10.7 11.3 10.3
10.3 11.2 10.3
10.5 11.2 10.3
10.2 11.1 10.3
10.9 11.3 10.3
10.4 11.2 10.3
10.3 11.1 10.3
10.9 11.2 10.3
10.9 11.2 10.3
10.1 11.0 10.3
9.61 10.9 10.2
9.67 10.9 10.2
9.78 10.9 10.2
9.33 10.7 10.2
10.1 10.8 10.3
10.3 10.9 10.3
10.7 10.9 10.3
10.7 10.9 10.3
11.6 11.1 10.4
10.8 10.9 10.3
12.2 11.2 10.4
11.4 11.1 10.4
11.9 11.2 10.4
12.1 11.3 10.5
12.0 11.3 10.5
11.3 11.2 10.4
11.4 11.2 10.5
11.4 11.2 10.5
12.3 11.4 10.6
11.9 11.3 10.5
11.6 11.3 10.5
11.5 11.3 10.5
11.9 11.4 10.6
11.6 11.3 10.6
11.2 11.2 10.6
10.8 11.2 10.5
10.3 11.1 10.5
9.82 10.9 10.5
10.3 11.0 10.5
11.4 11.2 10.6
11.1 11.2 10.6
10.7 11.0 10.5
10.5 11.0 10.5
10.2 10.9 10.5
9.71 10.8 10.5
10.1 10.8 10.5
10.6 10.9 10.5
10.8 10.9 10.5
10.8 10.9 10.5
10.5 10.9 10.5
10.5 10.9 10.5
10.8 10.9 10.5
10.9 10.9 10.5
10.8 10.9 10.5
10.9 10.9 10.6
10.9 10.9 10.6
10.5 10.8 10.5
10.4 10.8 10.5
9.85 10.7 10.5
10.1 10.7 10.5
9.87 10.6 10.5
9.82 10.6 10.5


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v0/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v1/batch_processing_times.csv <==
0 1.3240001201629639
1 0.1659998893737793
2 0.24900007247924805
3 0.17100000381469727
4 0.1940000057220459
5 0.17099976539611816
6 0.15699982643127441
7 0.1659998893737793
8 0.07800006866455078
9 0.1419999599456787
10 0.06999993324279785
11 0.06599998474121094
12 0.1269998550415039
13 0.06100010871887207
14 0.06999993324279785
15 0.06099987030029297
16 0.054000139236450195
17 0.0840001106262207
18 0.0690000057220459
19 0.09500002861022949
20 0.05900001525878906
21 0.10500001907348633
22 0.10299992561340332
23 0.07699990272521973
24 0.15899991989135742
25 0.053999900817871094
26 0.17999982833862305
27 0.05099987983703613
28 0.13700008392333984
29 0.056999921798706055
30 0.10299992561340332
31 0.0709998607635498
32 0.10599994659423828
33 0.09800004959106445
34 0.11500000953674316
35 0.07000017166137695
36 0.12399983406066895
37 0.08500003814697266
38 0.0839998722076416
39 0.0409998893737793
40 0.06400012969970703
41 0.05299997329711914
42 0.08100008964538574
43 0.056999921798706055
44 0.08800005912780762
45 0.053999900817871094
46 0.10500001907348633
47 0.040000200271606445
48 0.14800000190734863
49 0.10000014305114746
50 0.1100001335144043
51 0.04200005531311035
52 0.07400012016296387
53 0.039999961853027344
54 0.04200005531311035
55 0.07200002670288086
56 0.039999961853027344
57 0.053999900817871094
58 0.04999995231628418
59 0.05899977684020996
60 0.07999992370605469
61 0.0409998893737793
62 0.05200004577636719
63 0.05299997329711914
64 0.07800006866455078
65 0.13499999046325684
66 0.037999868392944336
67 0.07399988174438477
68 0.04200005531311035
69 0.0839998722076416
70 0.06399989128112793
71 0.07200002670288086
72 0.03800010681152344
73 0.04699993133544922
74 0.03600001335144043
75 0.0410001277923584
76 0.046000003814697266
77 0.03699994087219238
78 0.06599998474121094
79 0.0690000057220459
80 0.09500002861022949
81 0.046000003814697266
82 0.056999921798706055
83 0.06399989128112793
84 0.0559999942779541
85 0.06999993324279785
86 0.06299996376037598
87 0.056999921798706055
88 0.07800006866455078
89 0.0409998893737793
90 0.04199981689453125
91 0.07899999618530273
92 0.06999993324279785
93 0.05900001525878906
94 0.03600001335144043
95 0.05500006675720215
96 0.07899999618530273
97 0.07299995422363281
98 0.04399991035461426
99 0.05299997329711914
100 0.053999900817871094
101 0.08799982070922852
102 0.04499983787536621
103 0.07800006866455078
104 0.04999995231628418
105 0.1790001392364502
106 0.06799983978271484
107 0.20199990272521973
108 0.12899994850158691
109 0.0820000171661377
110 0.06299996376037598
111 0.09100008010864258
112 0.11399984359741211
113 0.0839998722076416
114 0.046000003814697266
115 0.1510000228881836
116 0.07899999618530273
117 0.20300006866455078
118 0.03400015830993652
119 0.09800004959106445
120 0.06000018119812012
121 0.08299994468688965
122 0.05899977684020996
123 0.037999868392944336
124 0.07899999618530273
125 0.039999961853027344
126 0.03400015830993652
127 0.031000137329101562
128 0.059999942779541016
129 0.032000064849853516
130 0.07599997520446777
131 0.029999971389770508
132 0.07200002670288086
133 0.06699991226196289
134 0.026000022888183594
135 0.03699994087219238
136 0.04699993133544922
137 0.0410001277923584
138 0.039999961853027344
139 0.05299997329711914
140 0.03400015830993652
141 0.04399991035461426
142 0.06299996376037598
143 0.04799985885620117
144 0.05799984931945801
145 0.06200003623962402
146 0.042999982833862305
147 0.04500007629394531
148 0.05299997329711914
149 0.03299999237060547
150 0.04200005531311035
151 0.07399988174438477
152 0.06399989128112793
153 0.032000064849853516
154 0.0410001277923584
155 0.0559999942779541
156 0.03600001335144043
157 0.04399991035461426
158 0.05500006675720215
159 0.03400015830993652
160 0.026999950408935547
161 0.03900003433227539
162 0.04900002479553223
163 0.028999805450439453
164 0.04799985885620117
165 0.0410001277923584
166 0.04999995231628418
167 0.029000043869018555
168 0.08499979972839355
169 0.03900003433227539
170 0.0279998779296875
171 0.03699994087219238
172 0.04399991035461426
173 0.056999921798706055
174 0.08100008964538574
175 0.059999942779541016
176 0.042999982833862305
177 0.029999971389770508
178 0.06200003623962402
179 0.04399991035461426

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.69 4.07 7.64
4.25 4.71 7.81
5.37 4.93 7.85
5.92 5.07 7.86
7.13 5.36 7.93
7.17 5.43 7.93
9.25 5.91 8.06
12.1 6.66 8.27
12.2 6.85 8.32
12.0 6.99 8.35
11.8 7.12 8.38
12.1 7.33 8.43
11.3 7.32 8.42
11.2 7.44 8.45
11.1 7.52 8.46
10.7 7.55 8.46
10.1 7.54 8.45
9.84 7.57 8.45
9.71 7.62 8.45
9.22 7.58 8.43
9.55 7.71 8.47
9.32 7.72 8.46
10.5 8.02 8.55
10.6 8.12 8.58
10.6 8.22 8.60
10.2 8.21 8.60
10.1 8.25 8.61
9.81 8.26 8.61
9.29 8.20 8.58
9.34 8.24 8.59
10.3 8.48 8.67
10.6 8.60 8.70
10.2 8.59 8.70
10.1 8.62 8.71
11.4 8.96 8.82
11.2 9.00 8.83
10.8 8.98 8.83
10.9 9.06 8.86
10.0 8.95 8.82
10.2 9.01 8.85
9.93 9.00 8.84
10.8 9.21 8.91
10.9 9.29 8.94
10.8 9.31 8.95
10.5 9.30 8.95
10.9 9.42 9.00
10.0 9.29 8.96
9.65 9.23 8.94
10.3 9.37 8.99
9.82 9.31 8.98
9.31 9.22 8.95
9.60 9.28 8.97
9.43 9.25 8.97
9.38 9.25 8.97
9.59 9.30 8.99
9.59 9.31 9.00
10.1 9.43 9.04
11.1 9.66 9.12
11.3 9.76 9.16
11.5 9.85 9.19
10.8 9.75 9.17
10.8 9.79 9.19
10.4 9.74 9.17
11.1 9.92 9.24
11.2 9.98 9.27
11.2 10.0 9.29
11.1 10.0 9.30
10.8 10.0 9.30
10.6 9.99 9.30
11.4 10.2 9.38
10.9 10.1 9.36
10.8 10.1 9.37
10.8 10.2 9.39
10.8 10.2 9.40
10.9 10.2 9.42
10.7 10.2 9.42
10.7 10.2 9.44
10.3 10.1 9.42
10.9 10.3 9.48
10.2 10.1 9.44
10.2 10.1 9.44
9.85 10.1 9.43
9.42 9.96 9.40
8.89 9.83 9.37
10.4 10.1 9.46
11.0 10.2 9.51
12.3 10.5 9.61
11.6 10.4 9.60
11.2 10.4 9.59
11.0 10.4 9.59
11.5 10.5 9.64
11.5 10.5 9.66
11.5 10.6 9.68
10.8 10.5 9.65
10.6 10.4 9.65
10.3 10.4 9.64
10.2 10.3 9.64
9.96 10.3 9.63
10.3 10.4 9.66
10.1 10.3 9.65
10.8 10.4 9.70
10.6 10.4 9.70
10.5 10.4 9.71
11.0 10.5 9.75
11.0 10.5 9.77
11.2 10.6 9.79
10.9 10.6 9.79
10.6 10.5 9.78
10.8 10.5 9.80
9.93 10.4 9.75
10.3 10.4 9.78
10.3 10.4 9.78
10.8 10.5 9.82
10.7 10.5 9.83
11.1 10.6 9.86
11.1 10.6 9.88
11.6 10.8 9.93
11.4 10.8 9.94
11.2 10.7 9.94
10.7 10.6 9.92
10.6 10.6 9.92
10.4 10.6 9.91
10.2 10.5 9.90
9.61 10.4 9.86
9.90 10.4 9.88
9.48 10.3 9.85
9.56 10.3 9.85
8.94 10.1 9.80
9.19 10.2 9.81
9.61 10.2 9.84
9.91 10.2 9.85
10.9 10.4 9.92
10.6 10.4 9.91
10.7 10.4 9.93
10.5 10.4 9.92
9.87 10.3 9.88
9.87 10.2 9.88
10.5 10.4 9.92
10.7 10.4 9.95
10.5 10.4 9.94
10.9 10.5 9.97
10.3 10.4 9.95
11.1 10.5 10.0
11.7 10.7 10.1
10.9 10.6 10.0
10.6 10.5 10.0
10.4 10.4 10.0
9.78 10.3 9.96
10.3 10.4 10.0
10.2 10.4 10.0
9.73 10.3 9.96
9.72 10.3 9.96
9.75 10.2 9.96
9.66 10.2 9.95
9.98 10.3 9.97
10.1 10.3 9.98
9.66 10.2 9.95
9.04 10.0 9.90
8.64 9.91 9.87
9.47 10.1 9.91
10.5 10.3 9.98
10.5 10.2 9.98
11.0 10.4 10.0
10.7 10.3 10.0
10.5 10.3 10.0
9.76 10.2 9.96
9.87 10.2 9.97
10.7 10.3 10.0
11.2 10.4 10.1
11.0 10.4 10.1
11.0 10.4 10.1
10.9 10.4 10.1
10.8 10.4 10.1
10.6 10.4 10.1
11.2 10.5 10.1
11.4 10.6 10.1
11.3 10.6 10.2
11.4 10.7 10.2
10.8 10.5 10.1
11.0 10.6 10.2
11.0 10.6 10.2
10.5 10.5 10.1
10.6 10.5 10.2
9.85 10.4 10.1
9.94 10.4 10.1
10.3 10.4 10.1
10.1 10.4 10.1
11.2 10.6 10.2
11.3 10.7 10.2
10.6 10.5 10.2
10.6 10.5 10.2
12.0 10.8 10.3
12.0 10.9 10.3
12.3 11.0 10.3
12.1 11.0 10.4
12.1 11.0 10.4
12.3 11.1 10.4
12.8 11.2 10.5
11.8 11.1 10.4
12.3 11.2 10.5


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v1/spark_avg_processing_times.csv <==
101

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v2/batch_processing_times.csv <==
0 1.1690001487731934
1 0.22799992561340332
2 0.21600008010864258
3 0.20600008964538574
4 0.1359999179840088
5 0.24600005149841309
6 0.18199992179870605
7 0.06699991226196289
8 0.08500003814697266
9 0.06500005722045898
10 0.10300016403198242
11 0.05200004577636719
12 0.053999900817871094
13 0.05900001525878906
14 0.06500005722045898
15 0.06700015068054199
16 0.05900001525878906
17 0.042999982833862305
18 0.10699987411499023
19 0.059999942779541016
20 0.07400012016296387
21 0.0969998836517334
22 0.10000014305114746
23 0.12599992752075195
24 0.06200003623962402
25 0.0989999771118164
26 0.14100003242492676
27 0.09299993515014648
28 0.05299997329711914
29 0.06599998474121094
30 0.06599998474121094
31 0.04399991035461426
32 0.06099987030029297
33 0.06399989128112793
34 0.04500007629394531
35 0.046000003814697266
36 0.10599994659423828
37 0.0559999942779541
38 0.20000004768371582
39 0.04200005531311035
40 0.12900018692016602
41 0.0989999771118164
42 0.14300012588500977
43 0.037000179290771484
44 0.17300009727478027
45 0.04900002479553223
46 0.16000008583068848
47 0.03900003433227539
48 0.12800002098083496
49 0.07999992370605469
50 0.10000014305114746
51 0.1380000114440918
52 0.03800010681152344
53 0.05899977684020996
54 0.03600001335144043
55 0.10199999809265137
56 0.03900003433227539
57 0.07699990272521973
58 0.046000003814697266
59 0.05200004577636719
60 0.07400012016296387
61 0.05900001525878906
62 0.0690000057220459
63 0.039999961853027344
64 0.10599994659423828
65 0.04799985885620117
66 0.04799985885620117
67 0.054000139236450195
68 0.0559999942779541
69 0.042999982833862305
70 0.06299996376037598
71 0.04900002479553223
72 0.06800007820129395
73 0.03900003433227539
74 0.05200004577636719
75 0.029999971389770508
76 0.05500006675720215
77 0.031000137329101562
78 0.06100010871887207
79 0.056999921798706055
80 0.04900002479553223
81 0.07599997520446777
82 0.034999847412109375
83 0.04500007629394531
84 0.04699993133544922
85 0.05900001525878906
86 0.08899998664855957
87 0.0709998607635498
88 0.053999900817871094
89 0.07999992370605469
90 0.0279998779296875
91 0.04699993133544922
92 0.04500007629394531
93 0.059999942779541016
94 0.0710000991821289
95 0.053999900817871094
96 0.08299994468688965
97 0.0410001277923584
98 0.03699994087219238
99 0.05099987983703613
100 0.08299994468688965
101 0.04900002479553223
102 0.0409998893737793
103 0.06499981880187988
104 0.051999807357788086
105 0.03800010681152344
106 0.03800010681152344
107 0.05099987983703613
108 0.05299997329711914
109 0.04999995231628418
110 0.059999942779541016
111 0.04900002479553223
112 0.04999995231628418
113 0.05099987983703613
114 0.04399991035461426
115 0.03900003433227539
116 0.09099984169006348
117 0.03800010681152344
118 0.04799985885620117
119 0.04700016975402832
120 0.18799996376037598
121 0.053999900817871094
122 0.1789999008178711
123 0.07299995422363281
124 0.14400005340576172
125 0.06500005722045898
126 0.08599996566772461
127 0.03800010681152344
128 0.06099987030029297
129 0.03600001335144043
130 0.05299997329711914
131 0.032000064849853516
132 0.04200005531311035
133 0.0409998893737793
134 0.07399988174438477
135 0.032000064849853516
136 0.10399985313415527
137 0.03699994087219238
138 0.0690000057220459
139 0.0409998893737793
140 0.06800007820129395
141 0.0410001277923584
142 0.07999992370605469
143 0.03900003433227539
144 0.042999982833862305
145 0.053999900817871094
146 0.03800010681152344
147 0.05799984931945801
148 0.029999971389770508
149 0.05300021171569824
150 0.07799983024597168
151 0.05299997329711914
152 0.042999982833862305
153 0.04500007629394531
154 0.039999961853027344
155 0.0279998779296875
156 0.06100010871887207
157 0.039999961853027344
158 0.026999950408935547
159 0.04900002479553223
160 0.03099989891052246
161 0.06699991226196289
162 0.028999805450439453
163 0.04999995231628418
164 0.029999971389770508
165 0.03900003433227539
166 0.04800009727478027
167 0.037000179290771484
168 0.037000179290771484
169 0.04999995231628418
170 0.06200003623962402
171 0.05299997329711914
172 0.03900003433227539
173 0.06999993324279785
174 0.028999805450439453
175 0.0690000057220459
176 0.056999921798706055
177 0.03900003433227539
178 0.03400015830993652
179 0.04900002479553223
180 0.05500006675720215
181 0.10299992561340332
182 0.0559999942779541
183 0.029000043869018555
184 0.05099987983703613

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.41 4.36 7.58
3.57 4.55 7.61
4.78 4.78 7.65
5.03 4.83 7.64
6.58 5.17 7.72
7.01 5.31 7.74
7.48 5.47 7.76
7.10 5.45 7.73
7.89 5.67 7.78
9.14 6.02 7.87
9.54 6.21 7.91
9.38 6.28 7.92
10.6 6.65 8.02
10.2 6.71 8.02
10.1 6.79 8.04
10.8 7.07 8.11
11.8 7.40 8.21
11.9 7.57 8.26
11.9 7.71 8.30
11.0 7.67 8.28
10.6 7.68 8.27
11.7 8.02 8.38
11.5 8.09 8.39
11.0 8.10 8.40
10.1 8.00 8.36
10.4 8.13 8.40
12.2 8.62 8.55
12.5 8.81 8.62
12.6 8.93 8.66
11.7 8.87 8.64
12.4 9.12 8.73
11.7 9.06 8.71
11.2 9.04 8.71
11.1 9.11 8.74
11.1 9.19 8.77
10.7 9.16 8.76
10.2 9.11 8.75
10.2 9.14 8.76
10.3 9.18 8.78
10.6 9.29 8.82
10.2 9.25 8.81
10.0 9.24 8.81
9.92 9.25 8.82
9.77 9.24 8.82
10.3 9.38 8.87
10.9 9.53 8.93
10.2 9.43 8.90
10.7 9.57 8.95
11.0 9.66 8.99
11.2 9.74 9.02
10.3 9.62 8.99
12.0 9.99 9.12
12.2 10.1 9.16
12.4 10.2 9.21
11.8 10.2 9.20
11.2 10.1 9.19
11.1 10.1 9.20
11.3 10.2 9.24
10.8 10.1 9.22
9.98 9.95 9.18
10.2 9.98 9.20
9.74 9.90 9.18
9.22 9.79 9.15
9.44 9.82 9.17
9.27 9.78 9.16
8.77 9.65 9.13
9.18 9.71 9.15
8.70 9.59 9.12
8.92 9.61 9.13
9.53 9.72 9.17
9.67 9.74 9.18
9.87 9.79 9.20
10.7 9.97 9.27
11.4 10.2 9.34
12.1 10.3 9.41
11.8 10.3 9.42
11.0 10.2 9.39
10.2 10.1 9.35
9.65 9.95 9.32
9.70 9.95 9.33
8.88 9.77 9.27
9.69 9.91 9.32
9.33 9.83 9.31
9.84 9.92 9.34
9.25 9.79 9.30
9.98 9.93 9.35
10.2 9.98 9.38
9.91 9.92 9.36
10.7 10.1 9.42
11.8 10.3 9.52
11.5 10.3 9.52
11.1 10.3 9.52
11.5 10.4 9.56
11.5 10.4 9.58
10.9 10.3 9.56
11.0 10.4 9.58
10.8 10.4 9.58
10.2 10.2 9.55
9.94 10.2 9.54
10.7 10.3 9.60
12.1 10.7 9.71
12.3 10.7 9.75
11.8 10.7 9.74
11.4 10.6 9.73
10.9 10.6 9.72
11.1 10.6 9.75
10.8 10.6 9.74
10.5 10.5 9.73
11.0 10.6 9.77
11.7 10.8 9.83
11.6 10.8 9.84
10.9 10.7 9.82
10.5 10.6 9.80
10.6 10.6 9.81
10.4 10.6 9.81
10.5 10.6 9.82
10.7 10.6 9.85
11.3 10.8 9.90
12.2 10.9 9.97
11.7 10.9 9.96
12.4 11.1 10.0
11.8 11.0 10.0
12.5 11.1 10.1
13.1 11.3 10.1
12.2 11.2 10.1
12.1 11.2 10.1
11.8 11.2 10.1
11.4 11.1 10.1
12.1 11.2 10.2
11.0 11.0 10.1
11.3 11.1 10.2
12.0 11.3 10.2
10.9 11.0 10.2
10.5 11.0 10.1
10.7 11.0 10.2
10.3 10.9 10.1
9.78 10.8 10.1
10.8 10.9 10.2
10.2 10.8 10.1
9.74 10.7 10.1
9.70 10.6 10.1
10.0 10.7 10.1
10.5 10.8 10.1
11.5 11.0 10.2
11.3 10.9 10.2
11.6 11.0 10.2
11.5 11.0 10.2
11.3 11.0 10.2
10.8 10.9 10.2
11.7 11.1 10.3
11.4 11.1 10.3
15.2 11.9 10.6
15.1 11.9 10.6
14.0 11.8 10.6
13.4 11.8 10.6
12.6 11.7 10.6
12.6 11.7 10.6
12.7 11.7 10.6
12.4 11.7 10.6
11.7 11.6 10.6
11.6 11.6 10.6
11.0 11.4 10.5
10.5 11.3 10.5
10.2 11.2 10.5
9.67 11.1 10.4
9.64 11.0 10.4
10.3 11.1 10.5
10.7 11.2 10.5
12.2 11.4 10.6
11.3 11.3 10.6
10.8 11.2 10.5
11.0 11.2 10.5
11.2 11.2 10.6
11.0 11.2 10.6
11.0 11.2 10.6
10.8 11.1 10.6
10.6 11.1 10.5
10.4 11.0 10.5
10.1 10.9 10.5
9.78 10.8 10.5
10.8 11.0 10.5
10.8 11.0 10.5
10.8 11.0 10.6
11.2 11.1 10.6
10.8 11.0 10.6
10.4 10.9 10.5
10.3 10.9 10.5
9.73 10.7 10.5
10.7 10.9 10.5
10.2 10.8 10.5
10.9 10.9 10.6
10.4 10.8 10.5
10.1 10.7 10.5
9.96 10.7 10.5
10.9 10.9 10.6
10.6 10.8 10.5
11.5 11.0 10.6
11.1 10.9 10.6
11.0 10.9 10.6
10.7 10.8 10.6


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v2/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v3/batch_processing_times.csv <==
0 1.4850001335144043
1 0.23600006103515625
2 0.18400001525878906
3 0.14899992942810059
4 0.1400001049041748
5 0.16899991035461426
6 0.08599996566772461
7 0.13400006294250488
8 0.08500003814697266
9 0.06399989128112793
10 0.12999987602233887
11 0.04900002479553223
12 0.07299995422363281
13 0.10399985313415527
14 0.04699993133544922
15 0.09800004959106445
16 0.07400012016296387
17 0.09000015258789062
18 0.08699989318847656
19 0.0690000057220459
20 0.07700014114379883
21 0.04700016975402832
22 0.08999991416931152
23 0.0840001106262207
24 0.05799984931945801
25 0.0710000991821289
26 0.04399991035461426
27 0.08800005912780762
28 0.0559999942779541
29 0.08500003814697266
30 0.0559999942779541
31 0.05200004577636719
32 0.07599997520446777
33 0.06700015068054199
34 0.06200003623962402
35 0.053999900817871094
36 0.11599993705749512
37 0.03500008583068848
38 0.06100010871887207
39 0.10000014305114746
40 0.10100007057189941
41 0.08500003814697266
42 0.05099987983703613
43 0.051999807357788086
44 0.04900002479553223
45 0.06299996376037598
46 0.07699990272521973
47 0.07500004768371582
48 0.05500006675720215
49 0.05800008773803711
50 0.08700013160705566
51 0.05299997329711914
52 0.08999991416931152
53 0.039999961853027344
54 0.15599989891052246
55 0.09100008010864258
56 0.0409998893737793
57 0.09000015258789062
58 0.04400014877319336
59 0.07599997520446777
60 0.05299997329711914
61 0.06399989128112793
62 0.09200000762939453
63 0.0690000057220459
64 0.12800002098083496
65 0.05499982833862305
66 0.04900002479553223
67 0.031999826431274414
68 0.09500002861022949
69 0.07200002670288086
70 0.05500006675720215
71 0.0709998607635498
72 0.22499990463256836
73 0.07000017166137695
74 0.14800000190734863
75 0.14100003242492676
76 0.14499998092651367
77 0.06299996376037598
78 0.10199999809265137
79 0.06999993324279785
80 0.10700011253356934
81 0.06300020217895508
82 0.08100008964538574
83 0.09099984169006348
84 0.09100008010864258
85 0.08100008964538574
86 0.03900003433227539
87 0.13099980354309082
88 0.06100010871887207
89 0.04399991035461426
90 0.10700011253356934
91 0.06599998474121094
92 0.03900003433227539
93 0.04400014877319336
94 0.034999847412109375
95 0.0410001277923584
96 0.07299995422363281
97 0.03299999237060547
98 0.0970001220703125
99 0.04400014877319336
100 0.06100010871887207
101 0.04900002479553223
102 0.046000003814697266
103 0.08000016212463379
104 0.05299997329711914
105 0.05900001525878906
106 0.039999961853027344
107 0.05900001525878906
108 0.06200003623962402
109 0.029999971389770508
110 0.04200005531311035
111 0.056999921798706055
112 0.029999971389770508
113 0.042999982833862305
114 0.0280001163482666
115 0.029999971389770508
116 0.07299995422363281
117 0.046000003814697266
118 0.042999982833862305
119 0.05299997329711914
120 0.03500008583068848
121 0.04200005531311035
122 0.05500006675720215
123 0.04399991035461426
124 0.03399991989135742
125 0.07499980926513672
126 0.053999900817871094
127 0.0279998779296875
128 0.07200002670288086
129 0.05299997329711914
130 0.037000179290771484
131 0.06399989128112793
132 0.03500008583068848
133 0.046000003814697266
134 0.056999921798706055
135 0.034999847412109375
136 0.032000064849853516
137 0.03500008583068848
138 0.04699993133544922
139 0.05200004577636719
140 0.03900003433227539
141 0.051999807357788086
142 0.029999971389770508
143 0.026999950408935547
144 0.09200000762939453
145 0.03099989891052246
146 0.029999971389770508
147 0.026999950408935547
148 0.053999900817871094
149 0.0279998779296875
150 0.0279998779296875
151 0.07200002670288086
152 0.040000200271606445
153 0.03299999237060547
154 0.05200004577636719
155 0.0279998779296875
156 0.0690000057220459
157 0.07699990272521973
158 0.06200003623962402
159 0.05900001525878906
160 0.06000018119812012
161 0.06500005722045898
162 0.0559999942779541
163 0.026000022888183594
164 0.07699990272521973
165 0.05099987983703613
166 0.06200003623962402
167 0.0279998779296875
168 0.029000043869018555
169 0.056999921798706055
170 0.04399991035461426
171 0.03299999237060547
172 0.031000137329101562
173 0.06799983978271484
174 0.04400014877319336
175 0.053999900817871094
176 0.05500006675720215
177 0.026999950408935547
178 0.039999961853027344
179 0.04900002479553223
180 0.04400014877319336
181 0.04200005531311035
182 0.037999868392944336
183 0.046000003814697266
184 0.04200005531311035
185 0.032000064849853516

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.35 4.50 7.82
3.36 4.65 7.83
3.77 4.69 7.81
4.80 4.88 7.84
6.29 5.20 7.91
7.37 5.47 7.97
7.41 5.54 7.97
7.59 5.64 7.97
7.58 5.70 7.97
8.38 5.93 8.02
9.35 6.22 8.09
9.37 6.33 8.11
9.53 6.47 8.13
9.79 6.62 8.16
10.2 6.83 8.22
11.0 7.10 8.29
10.9 7.21 8.31
10.5 7.25 8.31
11.1 7.47 8.38
10.5 7.47 8.37
11.2 7.74 8.44
10.4 7.66 8.41
10.2 7.72 8.42
10.4 7.85 8.46
10.6 7.98 8.49
11.1 8.18 8.55
10.5 8.14 8.54
10.1 8.14 8.53
10.4 8.26 8.57
10.5 8.37 8.60
10.1 8.36 8.59
9.71 8.33 8.58
9.81 8.40 8.60
9.60 8.40 8.60
9.62 8.44 8.61
10.5 8.67 8.68
10.8 8.80 8.73
11.2 8.97 8.78
11.8 9.16 8.85
11.7 9.24 8.88
11.0 9.17 8.86
11.0 9.23 8.88
11.1 9.32 8.92
10.6 9.26 8.90
10.1 9.20 8.89
10.4 9.29 8.92
10.2 9.28 8.92
13.4 10.0 9.16
13.7 10.2 9.23
13.1 10.2 9.23
14.2 10.5 9.36
13.3 10.5 9.35
14.0 10.7 9.44
13.3 10.7 9.44
12.9 10.7 9.46
14.7 11.2 9.63
15.4 11.4 9.73
15.1 11.4 9.75
14.3 11.4 9.75
14.5 11.5 9.81
14.2 11.6 9.84
14.8 11.8 9.93
13.8 11.6 9.91
14.2 11.8 9.97
15.2 12.1 10.1
14.5 12.0 10.1
15.4 12.3 10.2
14.3 12.2 10.2
14.6 12.3 10.2
14.3 12.3 10.3
13.6 12.2 10.2
12.9 12.1 10.2
13.0 12.2 10.3
12.2 12.0 10.2
12.2 12.0 10.3
12.5 12.1 10.3
12.1 12.0 10.3
12.7 12.1 10.4
12.4 12.1 10.4
12.5 12.1 10.4
12.1 12.0 10.4
12.9 12.2 10.5
12.0 12.1 10.4
11.3 11.9 10.4
10.3 11.7 10.3
11.0 11.8 10.4
10.8 11.7 10.4
10.8 11.7 10.4
10.7 11.6 10.4
10.7 11.6 10.4
10.0 11.4 10.3
10.2 11.4 10.3
10.8 11.5 10.4
11.4 11.6 10.4
11.1 11.5 10.4
11.5 11.6 10.5
11.7 11.6 10.5
11.3 11.6 10.5
11.0 11.5 10.5
10.2 11.3 10.4
9.89 11.2 10.4
9.84 11.1 10.4
10.3 11.2 10.4
10.4 11.2 10.4
10.6 11.2 10.4
10.3 11.1 10.4
10.6 11.2 10.4
10.3 11.1 10.4
9.90 11.0 10.4
10.2 11.0 10.4
9.74 10.9 10.4
9.60 10.8 10.3
9.04 10.7 10.3
8.86 10.6 10.3
8.72 10.5 10.2
8.38 10.3 10.2
8.61 10.3 10.2
10.3 10.7 10.3
10.2 10.6 10.3
10.2 10.6 10.3
9.79 10.5 10.3
9.52 10.4 10.2
9.72 10.4 10.2
9.51 10.3 10.2
9.96 10.4 10.2
10.2 10.5 10.3
10.2 10.5 10.3
10.5 10.5 10.3
11.5 10.7 10.3
11.3 10.7 10.3
10.5 10.6 10.3
10.3 10.5 10.3
10.6 10.6 10.3
10.1 10.4 10.3
9.15 10.2 10.2
9.44 10.3 10.2
9.93 10.3 10.2
10.1 10.4 10.2
9.87 10.3 10.2
9.41 10.2 10.2
9.50 10.2 10.2
9.67 10.2 10.2
9.66 10.2 10.2
9.31 10.1 10.2
9.22 10.0 10.2
9.18 9.99 10.1
9.87 10.1 10.2
9.34 9.99 10.1
8.67 9.83 10.1
8.87 9.83 10.1
9.05 9.84 10.1
9.99 10.0 10.1
10.2 10.0 10.1
10.7 10.2 10.2
10.1 10.1 10.1
9.85 10.0 10.1
9.82 10.0 10.1
10.6 10.1 10.2
10.8 10.2 10.2
12.1 10.5 10.3
12.7 10.7 10.3
12.5 10.7 10.3
12.6 10.8 10.4
11.6 10.6 10.3
11.0 10.5 10.3
11.2 10.6 10.3
12.8 10.9 10.4
12.9 11.1 10.5
12.6 11.0 10.5
11.3 10.8 10.4
11.3 10.8 10.4
10.7 10.7 10.4
10.3 10.6 10.4
11.9 11.0 10.5
11.1 10.8 10.4
10.9 10.8 10.4
12.5 11.2 10.6
12.6 11.2 10.6
12.2 11.2 10.6
11.8 11.1 10.6
11.4 11.1 10.6
11.1 11.0 10.5
11.0 11.0 10.5
10.5 10.9 10.5
9.90 10.7 10.5
8.99 10.5 10.4
8.30 10.3 10.3
8.12 10.2 10.3
9.71 10.5 10.4
9.30 10.4 10.3
9.24 10.3 10.3
9.36 10.3 10.3
9.08 10.2 10.3
8.61 10.1 10.3
8.46 9.99 10.2
9.68 10.2 10.3
9.69 10.2 10.3
9.51 10.1 10.3
10.1 10.2 10.3
9.47 10.1 10.2


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v3/spark_avg_processing_times.csv <==
99

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v4/batch_processing_times.csv <==
0 1.2130000591278076
1 0.17100000381469727
2 0.3489999771118164
3 0.09000015258789062
4 0.15699982643127441
5 0.1380000114440918
6 0.1419999599456787
7 0.08599996566772461
8 0.0559999942779541
9 0.11500000953674316
10 0.06100010871887207
11 0.05800008773803711
12 0.07899999618530273
13 0.059999942779541016
14 0.05500006675720215
15 0.08699989318847656
16 0.051000118255615234
17 0.09999990463256836
18 0.06699991226196289
19 0.056999921798706055
20 0.09000015258789062
21 0.07599997520446777
22 0.09599995613098145
23 0.14100003242492676
24 0.06800007820129395
25 0.07899999618530273
26 0.04999995231628418
27 0.04800009727478027
28 0.07799983024597168
29 0.08999991416931152
30 0.07199978828430176
31 0.04799985885620117
32 0.09599995613098145
33 0.04900002479553223
34 0.04499983787536621
35 0.13299989700317383
36 0.05899977684020996
37 0.06999993324279785
38 0.09500002861022949
39 0.08499979972839355
40 0.04900002479553223
41 0.051999807357788086
42 0.09500002861022949
43 0.09300017356872559
44 0.042999982833862305
45 0.05200004577636719
46 0.09599995613098145
47 0.06200003623962402
48 0.08899998664855957
49 0.03500008583068848
50 0.056999921798706055
51 0.05299997329711914
52 0.10800004005432129
53 0.059999942779541016
54 0.09599995613098145
55 0.0710000991821289
56 0.06599998474121094
57 0.03299999237060547
58 0.05200004577636719
59 0.03500008583068848
60 0.04900002479553223
61 0.053999900817871094
62 0.06800007820129395
63 0.05899977684020996
64 0.0709998607635498
65 0.04900002479553223
66 0.07499980926513672
67 0.05499982833862305
68 0.04399991035461426
69 0.054000139236450195
70 0.05200004577636719
71 0.06299996376037598
72 0.06500005722045898
73 0.05900001525878906
74 0.039999961853027344
75 0.042999982833862305
76 0.09300017356872559
77 0.07599997520446777
78 0.03299999237060547
79 0.06199979782104492
80 0.03900003433227539
81 0.05299997329711914
82 0.06999993324279785
83 0.03600001335144043
84 0.0710000991821289
85 0.08299994468688965
86 0.04399991035461426
87 0.18600010871887207
88 0.09299993515014648
89 0.1360001564025879
90 0.056999921798706055
91 0.07200002670288086
92 0.039999961853027344
93 0.09999990463256836
94 0.04699993133544922
95 0.08999991416931152
96 0.0559999942779541
97 0.0690000057220459
98 0.03600001335144043
99 0.046000003814697266
100 0.08899998664855957
101 0.029999971389770508
102 0.06599998474121094
103 0.04800009727478027
104 0.06999993324279785
105 0.06800007820129395
106 0.03500008583068848
107 0.04699993133544922
108 0.05799984931945801
109 0.053999900817871094
110 0.0409998893737793
111 0.06599998474121094
112 0.034999847412109375
113 0.029999971389770508
114 0.04799985885620117
115 0.03600001335144043
116 0.06099987030029297
117 0.03500008583068848
118 0.04200005531311035
119 0.04799985885620117
120 0.06999993324279785
121 0.04499983787536621
122 0.037000179290771484
123 0.04999995231628418
124 0.06299996376037598
125 0.051000118255615234
126 0.039999961853027344
127 0.04200005531311035
128 0.04799985885620117
129 0.04900002479553223
130 0.03299999237060547
131 0.05099987983703613
132 0.03099989891052246
133 0.03299999237060547
134 0.04800009727478027
135 0.031000137329101562
136 0.051000118255615234
137 0.03299999237060547
138 0.07499980926513672
139 0.07599997520446777
140 0.08299994468688965
141 0.06400012969970703
142 0.03299999237060547
143 0.059999942779541016
144 0.0279998779296875
145 0.046000003814697266
146 0.0279998779296875
147 0.04800009727478027
148 0.03500008583068848
149 0.05200004577636719
150 0.039999961853027344
151 0.05500006675720215
152 0.031000137329101562
153 0.0410001277923584
154 0.026999950408935547
155 0.042999982833862305
156 0.03699994087219238
157 0.04799985885620117
158 0.040000200271606445
159 0.0409998893737793
160 0.03399991989135742
161 0.046000003814697266
162 0.04399991035461426
163 0.08799982070922852
164 0.031000137329101562
165 0.042999982833862305
166 0.08599996566772461
167 0.05099987983703613
168 0.059999942779541016
169 0.03900003433227539
170 0.0559999942779541
171 0.127000093460083
172 0.056999921798706055
173 0.09300017356872559
174 0.06099987030029297
175 0.13100004196166992
176 0.03400015830993652
177 0.21799993515014648
178 0.03399991989135742
179 0.1119999885559082
180 0.0820000171661377
181 0.09100008010864258
182 0.053999900817871094
183 0.05099987983703613

==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.60 3.97 7.49
3.52 4.30 7.56
4.68 4.52 7.59
5.19 4.64 7.60
5.30 4.68 7.58
6.26 4.91 7.62
6.22 4.94 7.61
6.20 4.98 7.59
6.92 5.18 7.63
6.79 5.20 7.61
7.14 5.33 7.62
8.33 5.64 7.70
8.73 5.81 7.73
8.62 5.88 7.74
8.06 5.85 7.71
8.77 6.08 7.76
9.36 6.29 7.81
9.19 6.35 7.81
9.10 6.42 7.82
8.69 6.42 7.81
9.74 6.72 7.89
9.40 6.75 7.89
9.66 6.89 7.92
9.12 6.86 7.90
9.66 7.05 7.95
9.46 7.09 7.96
9.31 7.14 7.96
9.34 7.22 7.98
9.42 7.31 8.00
9.60 7.41 8.03
9.67 7.50 8.05
9.86 7.62 8.08
9.59 7.63 8.08
9.26 7.62 8.07
9.73 7.78 8.12
9.23 7.74 8.10
9.56 7.86 8.14
9.25 7.85 8.13
9.66 7.99 8.18
9.41 7.99 8.17
9.40 8.04 8.19
10.5 8.32 8.28
10.8 8.45 8.32
10.7 8.51 8.34
10.5 8.54 8.35
10.3 8.58 8.37
10.5 8.68 8.40
10.8 8.82 8.45
10.0 8.71 8.42
10.1 8.75 8.44
10.6 8.91 8.49
10.1 8.86 8.48
10.1 8.90 8.50
10.6 9.04 8.55
10.2 9.02 8.55
10.3 9.07 8.57
10.1 9.07 8.57
9.91 9.06 8.58
9.93 9.10 8.59
9.96 9.13 8.61
9.98 9.15 8.62
9.90 9.17 8.63
9.94 9.19 8.65
9.77 9.19 8.65
8.98 9.03 8.61
9.04 9.05 8.62
10.1 9.28 8.70
11.6 9.63 8.82
11.3 9.62 8.83
11.0 9.63 8.84
10.9 9.65 8.85
11.0 9.72 8.88
10.8 9.72 8.89
9.74 9.53 8.84
10.3 9.66 8.89
9.41 9.49 8.84
9.64 9.54 8.87
10.3 9.68 8.92
9.77 9.59 8.90
10.4 9.74 8.95
10.6 9.80 8.98
10.1 9.71 8.96
10.1 9.72 8.97
9.88 9.69 8.97
10.6 9.85 9.03
9.85 9.72 9.00
10.3 9.81 9.04
10.3 9.84 9.05
10.1 9.81 9.05
9.84 9.77 9.05
9.71 9.74 9.05
9.29 9.65 9.02
10.7 9.94 9.13
11.1 10.0 9.17
11.4 10.1 9.21
11.9 10.3 9.27
12.4 10.5 9.33
12.2 10.5 9.35
11.8 10.4 9.35
11.7 10.5 9.37
10.8 10.3 9.33
10.8 10.3 9.35
10.1 10.2 9.32
9.68 10.1 9.30
9.74 10.1 9.30
9.08 9.95 9.26
8.90 9.88 9.25
8.45 9.76 9.21
8.43 9.71 9.21
8.05 9.59 9.17
8.41 9.62 9.18
9.06 9.71 9.22
9.43 9.77 9.25
9.71 9.83 9.27
10.0 9.88 9.29
11.2 10.1 9.38
11.0 10.2 9.39
10.3 10.0 9.36
10.3 10.0 9.37
10.1 9.99 9.36
9.93 9.96 9.36
9.70 9.91 9.35
9.79 9.93 9.36
9.50 9.87 9.35
9.18 9.79 9.33
9.34 9.79 9.34
8.81 9.67 9.30
9.76 9.85 9.36
9.66 9.82 9.36
8.55 9.58 9.28
8.38 9.51 9.26
9.50 9.72 9.34
9.43 9.70 9.33
9.24 9.64 9.32
8.73 9.52 9.28
9.78 9.72 9.35
10.3 9.83 9.39
9.81 9.73 9.36
9.81 9.74 9.37
10.1 9.80 9.39
9.84 9.76 9.38
10.2 9.85 9.42
10.7 9.97 9.46
10.1 9.87 9.43
9.64 9.77 9.41
9.77 9.80 9.42
9.72 9.79 9.42
9.74 9.79 9.43
9.40 9.72 9.41
8.71 9.56 9.36
8.14 9.41 9.31
9.10 9.56 9.36
8.85 9.50 9.34
9.02 9.51 9.35
9.18 9.54 9.36
8.87 9.45 9.33
9.40 9.54 9.36
8.87 9.42 9.33
9.56 9.56 9.37
10.2 9.70 9.42
9.67 9.60 9.39
10.8 9.86 9.48
10.0 9.71 9.43
9.92 9.71 9.43
9.74 9.68 9.43
9.73 9.68 9.43
9.54 9.64 9.42
10.8 9.90 9.51
10.3 9.82 9.49
10.6 9.91 9.52
10.1 9.81 9.49
10.1 9.82 9.50
10.9 10.0 9.56
11.1 10.1 9.59
10.9 10.1 9.59
11.1 10.1 9.61
11.0 10.1 9.62
10.1 9.98 9.58
10.7 10.1 9.62
10.1 9.98 9.59
10.4 10.1 9.61
11.7 10.3 9.71
11.9 10.4 9.74
11.9 10.5 9.77
11.4 10.4 9.76
10.9 10.3 9.74
10.8 10.3 9.74
10.6 10.3 9.74
10.2 10.2 9.72
9.86 10.2 9.71
9.71 10.1 9.70
9.67 10.1 9.70
11.6 10.5 9.82
12.7 10.8 9.92
12.6 10.8 9.95
12.2 10.8 9.94
11.5 10.7 9.92
11.4 10.7 9.93
10.9 10.6 9.91
11.2 10.7 9.94


==> resources/plots/streaming/clients/data/identity_ncli_1_sgx_1_sr_89_v4/spark_avg_processing_times.csv <==
95

==> resources/plots/streaming/throughput/big-data/identity_0_throughput.dat <==
0.2 0.11933333333333333 0.002867441755680873
0.6000000000000001 0.13566666666666669 0.002867441755680878
1.0 0.16566666666666666 0.006944222218666548
1.4000000000000001 0.22466666666666668 0.003299831645537225
1.8 0.3253333333333333 0.00736357401145818
2.2 0.363 0.09451278573117325


==> resources/plots/streaming/throughput/big-data/identity_0_throughput_reshuffled.dat <==
0.2 0.11933333333333333 0.002867441755680873
1.7 0.13566666666666669 0.002867441755680878
3.2 0.16566666666666666 0.006944222218666548
4.7 0.22466666666666668 0.003299831645537225
6.2 0.3253333333333333 0.00736357401145818
7.7 0.363 0.09451278573117325


==> resources/plots/streaming/throughput/big-data/identity_1_throughput.dat <==
3.2 0.349 0.008640987597877138
3.6 0.38466666666666666 0.018153665072253487
4.0 0.468 0.023338094752285723
4.4 0.6243333333333333 0.02752372713779071
4.8 0.8956666666666667 0.03271425105702749
5.2 1.2396666666666667 0.0748702581507207


==> resources/plots/streaming/throughput/big-data/identity_1_throughput_reshuffled.dat <==
0.6 0.349 0.008640987597877138
2.1 0.38466666666666666 0.018153665072253487
3.6 0.468 0.023338094752285723
5.1 0.6243333333333333 0.02752372713779071
6.6 0.8956666666666667 0.03271425105702749
8.1 1.2396666666666667 0.0748702581507207


==> resources/plots/streaming/throughput/big-data/identity_enclave_throughput.dat <==
1.0 0.098 0.0
2.5 0.098 0.0
4.0 0.101 0.0
5.5 0.102 0.0
7.0 0.098 0.0
8.5 0.099 0.0


==> resources/plots/streaming/throughput/big-data/identity_enclave_throughput_reshuffled.dat <==
1.0 0.476 0.008640987597877138
2.5 0.5424 0.018153665072253487
4.0 0.6624 0.023338094752285723
5.5 1.008 0.02752372713779071
7.0 1.9518 0.03271425105702749
8.5 3.63 0.0748702581507207


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v0/batch_processing_times.csv <==
0 1.0160000324249268
1 0.6679999828338623
2 0.3689999580383301
3 0.4960000514984131
4 0.4960000514984131
5 0.4309999942779541
6 0.46199989318847656
7 0.4869999885559082
8 0.5079998970031738
9 0.40000009536743164
10 0.47699999809265137
11 0.4930000305175781
12 0.4700000286102295
13 0.43600010871887207
14 0.4790000915527344
15 0.4909999370574951
16 0.5240001678466797

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.09 0.04 0.01
0.08 0.04    0
0.07 0.03    0
0.14 0.05 0.01
0.12 0.05 0.01
0.10 0.05 0.01
0.08 0.04 0.01
0.14 0.06 0.01
0.12 0.06 0.01
0.10 0.05 0.01
0.09 0.05 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05    0
0.04 0.04    0
0.04 0.04    0
0.03 0.04    0
0.02 0.04    0
0.02 0.04    0
0.02 0.03    0
0.01 0.03    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v0/spark_avg_processing_times.csv <==
308

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v1/batch_processing_times.csv <==
0 0.8810000419616699
1 0.6000001430511475
2 0.5359997749328613
3 0.4960000514984131
4 0.4809999465942383
5 0.5109999179840088
6 0.4119999408721924
7 0.4760000705718994
8 0.49699997901916504
9 0.4909999370574951
10 0.47699999809265137
11 0.5019998550415039
12 0.4909999370574951
13 0.4519999027252197
14 0.44099998474121094

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.06 0.01
0.20 0.08 0.02
0.17 0.07 0.01
0.14 0.07 0.01
0.20 0.08 0.02
0.17 0.08 0.02
0.29 0.11 0.03
0.24 0.11 0.03
0.21 0.10 0.03
0.25 0.12 0.03
0.21 0.11 0.03
0.18 0.11 0.03
0.15 0.10 0.03
0.13 0.10 0.03
0.11 0.10 0.03
0.24 0.13 0.04
0.21 0.12 0.04
0.17 0.12 0.03
0.15 0.11 0.03
0.12 0.11 0.03
0.10 0.11 0.03
0.09 0.10 0.03
0.07 0.10 0.03
0.06 0.09 0.03
0.05 0.09 0.03
0.04 0.09 0.03
0.04 0.08 0.03
0.03 0.08 0.02
0.02 0.08 0.02
0.02 0.07 0.02


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v1/spark_avg_processing_times.csv <==
285

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v2/batch_processing_times.csv <==
0 0.9429998397827148
1 0.5439999103546143
2 0.5260000228881836
3 0.4100000858306885
4 0.4939999580383301
5 0.5209999084472656
6 0.437000036239624
7 0.4119999408721924
8 0.4499998092651367
9 0.4739999771118164
10 0.434999942779541
11 0.437999963760376
12 0.42599987983703613
13 0.4440000057220459
14 0.4289999008178711
15 0.5260000228881836
16 0.43900012969970703
17 0.5449998378753662
18 0.4270000457763672
19 0.43599987030029297
20 0.46700000762939453
21 0.4399998188018799
22 0.43400001525878906
23 0.4760000705718994
24 0.4309999942779541
25 0.43900012969970703
26 0.5090000629425049
27 0.4140000343322754
28 0.4240000247955322

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.06 0.01
0.20 0.07 0.02
0.17 0.07 0.01
0.15 0.06 0.01
0.12 0.06 0.01
0.10 0.06 0.01
0.09 0.06 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05 0.01
0.12 0.07 0.01
0.10 0.06 0.01
0.16 0.08 0.02
0.21 0.09 0.02
0.18 0.09 0.02
0.15 0.08 0.02
0.13 0.08 0.02
0.18 0.09 0.02
0.15 0.09 0.02
0.13 0.09 0.02
0.11 0.08 0.02
0.09 0.08 0.02
0.08 0.08 0.02
0.06 0.08 0.02
0.14 0.09 0.02
0.27 0.12 0.03
0.23 0.12 0.03
0.27 0.13 0.04
0.23 0.12 0.04
0.27 0.14 0.04


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v2/spark_avg_processing_times.csv <==
496

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v3/batch_processing_times.csv <==
0 1.0059998035430908
1 0.5490000247955322
2 0.4609999656677246
3 0.30100011825561523
4 0.5090000629425049
5 0.4590001106262207
6 0.45600008964538574
7 0.44700002670288086
8 0.44700002670288086
9 0.39999985694885254
10 0.47300004959106445
11 0.4219999313354492
12 0.4270000457763672
13 0.45399999618530273
14 0.5019998550415039
15 0.505000114440918
16 0.5480000972747803
17 0.46000003814697266
18 0.44900012016296387
19 0.4720001220703125
20 0.42600011825561523
21 0.43400001525878906
22 0.497999906539917
23 0.39300012588500977
24 0.497999906539917
25 0.4460000991821289
26 0.47699999809265137
27 0.44099998474121094
28 0.4249999523162842

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.03 0.01
   0 0.03 0.01
0.29 0.10 0.03
0.47 0.14 0.04
0.69 0.20 0.06
0.66 0.21 0.07
0.71 0.24 0.08
1.05 0.33 0.11
1.11 0.37 0.13
1.16 0.40 0.14
1.13 0.42 0.15
1.03 0.43 0.15
1.02 0.44 0.16
1.08 0.48 0.18
1.06 0.50 0.19
1.13 0.53 0.20
1.10 0.54 0.21
1.22 0.59 0.23
1.11 0.59 0.23
1.31 0.65 0.26
1.33 0.68 0.27
1.27 0.69 0.28
1.22 0.70 0.28
1.18 0.71 0.29
1.30 0.75 0.31
1.17 0.74 0.31
1.14 0.75 0.32
1.18 0.77 0.33
1.15 0.78 0.34
1.04 0.77 0.34


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v3/spark_avg_processing_times.csv <==
478

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v4/batch_processing_times.csv <==
0 0.8269999027252197
1 0.6050000190734863
2 0.5250000953674316
3 0.5299999713897705
4 0.4200000762939453
5 0.5110001564025879
6 0.45799994468688965
7 0.43400001525878906
8 0.45600008964538574
9 0.43400001525878906
10 0.4649999141693115
11 0.46699976921081543
12 0.4930000305175781
13 0.4440000057220459
14 0.3689999580383301
15 0.4909999370574951
16 0.4609999656677246
17 0.501000165939331
18 0.4519999027252197
19 0.17799997329711914

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.25 0.34 0.27
0.35 0.36 0.27
0.37 0.36 0.28
0.32 0.35 0.27
0.93 0.49 0.32
0.79 0.47 0.31
0.67 0.45 0.31
0.64 0.46 0.31
0.62 0.46 0.31
0.52 0.44 0.31
0.44 0.43 0.31
0.45 0.43 0.31
0.38 0.41 0.30
0.32 0.40 0.30
0.27 0.39 0.30
0.30 0.39 0.30
0.25 0.38 0.29
0.22 0.36 0.29
0.18 0.35 0.29
0.15 0.34 0.28
0.13 0.33 0.28
0.11 0.32 0.27
0.09 0.31 0.27
0.08 0.29 0.27
0.06 0.28 0.26
0.05 0.27 0.26
0.05 0.27 0.26
0.04 0.26 0.26
0.03 0.25 0.25
0.03 0.24 0.25


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_1458176_v4/spark_avg_processing_times.csv <==
337

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v0/batch_processing_times.csv <==
0 0.5889999866485596
1 0.1960000991821289
2 0.1979999542236328
3 0.19300007820129395
4 0.14800000190734863
5 0.16100001335144043
6 0.125
7 0.09600019454956055
8 0.11399984359741211
9 0.14800000190734863
10 0.11700010299682617
11 0.17300009727478027
12 0.12100005149841309
13 0.11899995803833008
14 0.1400001049041748
15 0.13100004196166992
16 0.12899994850158691
17 0.16100001335144043
18 0.1919999122619629
19 0.14300012588500977
20 0.08099985122680664
21 0.13400006294250488
22 0.12000012397766113
23 0.10700011253356934
24 0.13499999046325684
25 0.10700011253356934
26 0.12400007247924805
27 0.12000012397766113
28 0.11100006103515625

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.56 0.12 0.04
0.47 0.12 0.04
0.47 0.13 0.04
0.40 0.12 0.04
0.34 0.12 0.04
0.29 0.11 0.04
0.24 0.11 0.04
0.20 0.11 0.04
0.17 0.10 0.04
0.15 0.10 0.03
0.12 0.09 0.03
0.10 0.09 0.03
0.09 0.09 0.03
0.07 0.08 0.03
0.06 0.08 0.03
0.13 0.09 0.03
0.11 0.09 0.03
0.09 0.09 0.03
0.08 0.08 0.03
0.06 0.08 0.03
0.05 0.08 0.03
0.04 0.08 0.03
0.04 0.07 0.03
0.03 0.07 0.03
0.03 0.07 0.03
0.02 0.06 0.02
0.02 0.06 0.02
0.01 0.06 0.02
0.01 0.06 0.02
0.01 0.05 0.02


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v0/spark_avg_processing_times.csv <==
166

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v1/batch_processing_times.csv <==
0 0.5850000381469727
1 0.18600010871887207
2 0.21799993515014648
3 0.20100021362304688
4 0.13100004196166992
5 0.11699986457824707
6 0.1119999885559082
7 0.125
8 0.10300016403198242
9 0.09599995613098145
10 0.1549999713897705
11 0.10700011253356934
12 0.11899995803833008
13 0.09799981117248535
14 0.1419999599456787
15 0.13000011444091797
16 0.17299985885620117
17 0.13399982452392578
18 0.12800002098083496
19 0.10900020599365234
20 0.07999992370605469
21 0.10700011253356934
22 0.10300016403198242
23 0.10400009155273438
24 0.12000012397766113
25 0.10400009155273438
26 0.12400007247924805
27 0.16900014877319336
28 0.125

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.08 0.03 0.01
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.09 0.03 0.01
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v1/spark_avg_processing_times.csv <==
157

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v2/batch_processing_times.csv <==
0 0.6470000743865967
1 0.2199997901916504
2 0.18000006675720215
3 0.14700007438659668
4 0.1380000114440918
5 0.11400008201599121
6 0.11999988555908203
7 0.11799979209899902
8 0.1360001564025879
9 0.11999988555908203
10 0.12199997901916504
11 0.13700008392333984
12 0.12400007247924805
13 0.07899999618530273
14 0.11699986457824707
15 0.2720000743865967
16 0.13199996948242188
17 0.11400008201599121
18 0.1399998664855957
19 0.14300012588500977
20 0.16500020027160645
21 0.1230001449584961
22 0.13700008392333984
23 0.11100006103515625
24 0.0970001220703125
25 0.07799983024597168
26 0.1400001049041748
27 0.1510000228881836
28 0.16100001335144043

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.03 0.01
0.13 0.03 0.01
0.11 0.03 0.01
0.10 0.03 0.01
0.08 0.03 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v2/spark_avg_processing_times.csv <==
174

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v3/batch_processing_times.csv <==
0 0.5969998836517334
1 0.17199993133544922
2 0.19099998474121094
3 0.1640000343322754
4 0.1400001049041748
5 0.125
6 0.10899996757507324
7 0.11899995803833008
8 0.13400006294250488
9 0.12000012397766113
10 0.11600017547607422
11 0.14899992942810059
12 0.10199999809265137
13 0.11999988555908203
14 0.11599993705749512
15 0.13000011444091797
16 0.11700010299682617
17 0.10799980163574219
18 0.2200000286102295
19 0.127000093460083
20 0.10700011253356934
21 0.17100000381469727
22 0.11600017547607422
23 0.12100005149841309
24 0.10800004005432129
25 0.17300009727478027
26 0.12400007247924805
27 0.10100007057189941
28 0.12000012397766113

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.07 0.02
0.27 0.06 0.02
0.23 0.06 0.02
0.19 0.06 0.02
0.16 0.06 0.02
0.14 0.05 0.02
0.12 0.05 0.02
0.10 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03 0.01
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v3/spark_avg_processing_times.csv <==
163

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v4/batch_processing_times.csv <==
0 0.5740001201629639
1 0.2069997787475586
2 0.18400001525878906
3 0.14599990844726562
4 0.14399981498718262
5 0.11999988555908203
6 0.1679999828338623
7 0.12299990653991699
8 0.16100001335144043
9 0.09599995613098145
10 0.11999988555908203
11 0.12400007247924805
12 0.13899993896484375
13 0.125
14 0.14399981498718262
15 0.08800005912780762
16 0.17599987983703613
17 0.13100004196166992
18 0.11300015449523926
19 0.11300015449523926
20 0.12400007247924805
21 0.22899985313415527
22 0.1119999885559082
23 0.11800003051757812
24 0.1119999885559082
25 0.12899994850158691
26 0.11599993705749512
27 0.10399985313415527
28 0.11400008201599121

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.04 0.01
0.12 0.03 0.01
0.10 0.03 0.01
0.09 0.03 0.01
0.07 0.03 0.01
0.06 0.03 0.01
0.05 0.03    0
0.04 0.03    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_182272_v4/spark_avg_processing_times.csv <==
168

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v0/batch_processing_times.csv <==
0 0.8310000896453857
1 0.23600006103515625
2 0.21600008010864258
3 0.21200013160705566
4 0.2089998722076416
5 0.18400001525878906
6 0.22799992561340332
7 0.1809999942779541
8 0.1940000057220459
9 0.21000003814697266
10 0.17199993133544922
11 0.16499996185302734
12 0.25300002098083496
13 0.1679999828338623
14 0.182999849319458
15 0.1940000057220459
16 0.21700000762939453
17 0.15899991989135742
18 0.17799997329711914
19 0.1660001277923584
20 0.1979999542236328
21 0.17200016975402832
22 0.16900014877319336
23 0.15900015830993652
24 0.20099997520446777
25 0.16000008583068848
26 0.19700002670288086
27 0.1700000762939453
28 0.23000001907348633

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.12 0.03 0.01
0.10 0.03 0.01
0.09 0.03 0.01
0.07 0.03    0
0.06 0.03    0
0.05 0.02    0
0.12 0.04 0.01
0.10 0.04 0.01
0.09 0.04 0.01
0.07 0.04    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.09 0.04 0.01
0.07 0.04    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v0/spark_avg_processing_times.csv <==
224

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v1/batch_processing_times.csv <==
0 0.6540000438690186
1 0.33699989318847656
2 0.22699999809265137
3 0.20000004768371582
4 0.20399999618530273
5 0.17100000381469727
6 0.16699981689453125
7 0.18699979782104492
8 0.26599979400634766
9 0.16700005531311035
10 0.1700000762939453
11 0.17400002479553223
12 0.25
13 0.12599992752075195
14 0.20600008964538574
15 0.17400002479553223
16 0.2089998722076416
17 0.21200013160705566
18 0.12999987602233887
19 0.23099994659423828
20 0.18700003623962402
21 0.16500020027160645
22 0.12599992752075195
23 0.15799999237060547
24 0.22799992561340332
25 0.2070000171661377
26 0.1789999008178711
27 0.16900014877319336
28 0.17199993133544922

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.06 0.02
0.20 0.05 0.02
0.25 0.07 0.02
0.21 0.07 0.02
0.17 0.06 0.02
0.15 0.06 0.02
0.12 0.06 0.02
0.10 0.06 0.02
0.09 0.05 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05 0.01
0.04 0.05 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.08 0.04 0.01
0.07 0.04    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v1/spark_avg_processing_times.csv <==
221

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v2/batch_processing_times.csv <==
0 0.6710000038146973
1 0.3190000057220459
2 0.24000000953674316
3 0.14899992942810059
4 0.2070000171661377
5 0.22100019454956055
6 0.12800002098083496
7 0.2709999084472656
8 0.2050001621246338
9 0.1399998664855957
10 0.17400002479553223
11 0.1659998893737793
12 0.2759997844696045
13 0.16500020027160645
14 0.19499993324279785
15 0.14700007438659668
16 0.17999982833862305
17 0.21399998664855957
18 0.22900009155273438
19 0.1510000228881836
20 0.12999987602233887
21 0.1960000991821289
22 0.19800019264221191
23 0.22499990463256836
24 0.16300010681152344
25 0.16100001335144043
26 0.1789999008178711
27 0.21899986267089844
28 0.19000005722045898

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.08 0.02
0.27 0.08 0.02
0.31 0.10 0.03
0.26 0.09 0.02
0.22 0.09 0.02
0.19 0.08 0.02
0.16 0.08 0.02
0.21 0.10 0.03
0.17 0.09 0.03
0.15 0.09 0.02
0.12 0.08 0.02
0.10 0.08 0.02
0.09 0.08 0.02
0.07 0.08 0.02
0.06 0.07 0.02
0.05 0.07 0.02
0.04 0.07 0.02
0.04 0.06 0.02
0.10 0.08 0.02
0.09 0.08 0.02
0.07 0.07 0.02
0.06 0.07 0.02
0.05 0.07 0.02
0.04 0.06 0.02
0.04 0.06 0.02
0.03 0.06 0.01
0.02 0.06 0.01
0.02 0.05 0.01
0.02 0.05 0.01
0.01 0.05 0.01


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v2/spark_avg_processing_times.csv <==
229

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v3/batch_processing_times.csv <==
0 0.6619999408721924
1 0.38699984550476074
2 0.21199989318847656
3 0.16499996185302734
4 0.18499994277954102
5 0.17300009727478027
6 0.1700000762939453
7 0.22499990463256836
8 0.20099997520446777
9 0.17400002479553223
10 0.16899991035461426
11 0.2609999179840088
12 0.16199994087219238
13 0.1699998378753662
14 0.15599989891052246
15 0.22900009155273438
16 0.17300009727478027
17 0.16100001335144043
18 0.16499996185302734
19 0.23000001907348633
20 0.15799999237060547
21 0.16899991035461426
22 0.1529998779296875
23 0.19099998474121094
24 0.15700006484985352
25 0.16700005531311035
26 0.21499991416931152
27 0.16299986839294434
28 0.15700006484985352

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.04 0.01
0.07 0.04    0
0.13 0.06 0.01
0.26 0.09 0.02
0.44 0.13 0.04
0.37 0.13 0.03
0.31 0.12 0.03
0.27 0.12 0.03
0.22 0.11 0.03
0.34 0.14 0.04
0.28 0.14 0.04
0.24 0.13 0.04
0.20 0.13 0.04
0.47 0.19 0.06
0.39 0.18 0.06
0.33 0.18 0.06
0.36 0.19 0.06
0.30 0.18 0.06
0.25 0.17 0.06
0.29 0.18 0.07
0.24 0.18 0.06
0.21 0.17 0.06
0.17 0.16 0.06
0.15 0.16 0.06
0.12 0.15 0.06
0.10 0.15 0.06
0.09 0.14 0.06
0.07 0.14 0.06
0.06 0.13 0.06
0.05 0.13 0.06


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v3/spark_avg_processing_times.csv <==
217

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v4/batch_processing_times.csv <==
0 0.7699999809265137
1 0.33700013160705566
2 0.22299981117248535
3 0.21700000762939453
4 0.21399998664855957
5 0.24500012397766113
6 0.1699998378753662
7 0.18600010871887207
8 0.20099997520446777
9 0.23799991607666016
10 0.16299986839294434
11 0.17599987983703613
12 0.17599987983703613
13 0.20099997520446777
14 0.16899991035461426
15 0.21000003814697266
16 0.17499995231628418
17 0.2109999656677246
18 0.1790001392364502
19 0.24699997901916504
20 0.1549999713897705
21 0.21900010108947754
22 0.17200016975402832
23 0.18400001525878906
24 0.15899991989135742
25 0.21300005912780762
26 0.16700005531311035
27 0.18400001525878906
28 0.1770000457763672

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.05 0.03
0.31 0.10 0.05
0.26 0.09 0.04
0.22 0.09 0.04
0.18 0.09 0.04
0.16 0.08 0.04
0.13 0.08 0.04
0.27 0.11 0.05
0.38 0.14 0.06
0.32 0.14 0.06
0.27 0.13 0.06
0.23 0.13 0.06
0.19 0.12 0.06
0.16 0.12 0.06
0.14 0.11 0.06
0.12 0.11 0.05
0.10 0.10 0.05
0.08 0.10 0.05
0.07 0.10 0.05
0.06 0.09 0.05
0.05 0.09 0.05
0.04 0.09 0.05
0.03 0.08 0.05
0.03 0.08 0.05
0.02 0.08 0.05
0.02 0.07 0.04
0.02 0.07 0.04
0.01 0.07 0.04
0.01 0.07 0.04
0.01 0.06 0.04


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_364544_v4/spark_avg_processing_times.csv <==
237

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v0/batch_processing_times.csv <==
0 0.5740001201629639
1 0.17400002479553223
2 0.12899994850158691
3 0.09800004959106445
4 0.14999985694885254
5 0.0710000991821289
6 0.08000016212463379
7 0.08599996566772461
8 0.08599996566772461
9 0.0820000171661377
10 0.07599997520446777
11 0.06100010871887207
12 0.12599992752075195
13 0.0839998722076416
14 0.059999942779541016
15 0.09800004959106445
16 0.08699989318847656
17 0.08100008964538574
18 0.09500002861022949
19 0.0820000171661377
20 0.08599996566772461
21 0.07699990272521973
22 0.10000014305114746
23 0.06100010871887207
24 0.06200003623962402
25 0.05800008773803711
26 0.07300019264221191
27 0.10899996757507324
28 0.06599998474121094

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.03 0.01
0.13 0.03 0.01
0.19 0.05 0.01
0.16 0.04 0.01
0.13 0.04 0.01
0.11 0.04 0.01
0.17 0.06 0.02
0.14 0.05 0.02
0.12 0.05 0.01
0.10 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v0/spark_avg_processing_times.csv <==
123

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v1/batch_processing_times.csv <==
0 0.4830000400543213
1 0.15799999237060547
2 0.11400008201599121
3 0.09400010108947754
4 0.13499999046325684
5 0.0969998836517334
6 0.09599995613098145
7 0.046000003814697266
8 0.15900015830993652
9 0.08299994468688965
10 0.057000160217285156
11 0.07500004768371582
12 0.1379997730255127
13 0.06499981880187988
14 0.05499982833862305
15 0.05800008773803711
16 0.10399985313415527
17 0.07200002670288086
18 0.06699991226196289
19 0.08800005912780762
20 0.06300020217895508
21 0.054000139236450195
22 0.04500007629394531
23 0.125
24 0.04800009727478027
25 0.06699991226196289
26 0.0559999942779541
27 0.09799981117248535
28 0.06200003623962402
29 0.09600019454956055

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v1/spark_avg_processing_times.csv <==
119

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v2/batch_processing_times.csv <==
0 0.6860001087188721
1 0.14800000190734863
2 0.09800004959106445
3 0.11800003051757812
4 0.16000008583068848
5 0.04999995231628418
6 0.06500005722045898
7 0.09499979019165039
8 0.11500000953674316
9 0.05299997329711914
10 0.057000160217285156
11 0.15000009536743164
12 0.056999921798706055
13 0.04999995231628418
14 0.07299995422363281
15 0.10699987411499023
16 0.07200002670288086
17 0.0409998893737793
18 0.09200000762939453
19 0.0839998722076416
20 0.039999961853027344
21 0.05299997329711914
22 0.07599997520446777
23 0.08599996566772461
24 0.04499983787536621
25 0.06400012969970703
26 0.07200002670288086
27 0.08599996566772461
28 0.037999868392944336

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v2/spark_avg_processing_times.csv <==
116

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v3/batch_processing_times.csv <==
0 0.49500012397766113
1 0.18199992179870605
2 0.12599992752075195
3 0.1809999942779541
4 0.10899996757507324
5 0.09400010108947754
6 0.059999942779541016
7 0.08699989318847656
8 0.07500004768371582
9 0.08699989318847656
10 0.07800006866455078
11 0.10700011253356934
12 0.07999992370605469
13 0.0709998607635498
14 0.08599996566772461
15 0.09200000762939453
16 0.08299994468688965
17 0.06799983978271484
18 0.06099987030029297
19 0.08000016212463379
20 0.053999900817871094
21 0.06000018119812012
22 0.06299996376037598
23 0.05900001525878906
24 0.05800008773803711
25 0.06400012969970703
26 0.06999993324279785
27 0.09099984169006348
28 0.0690000057220459

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.37 0.08 0.03
0.32 0.08 0.03
0.27 0.08 0.02
0.23 0.07 0.02
0.19 0.07 0.02
0.16 0.07 0.02
0.14 0.06 0.02
0.11 0.06 0.02
0.10 0.06 0.02
0.08 0.06 0.02
0.07 0.05 0.02
0.06 0.05 0.02
0.05 0.05 0.02
0.04 0.05 0.01
0.03 0.05 0.01
0.03 0.04 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.03 0.01
0.01 0.03 0.01
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v3/spark_avg_processing_times.csv <==
117

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v4/batch_processing_times.csv <==
0 0.5370001792907715
1 0.17100000381469727
2 0.2850000858306885
3 0.06599998474121094
4 0.1099998950958252
5 0.07499980926513672
6 0.11800003051757812
7 0.06000018119812012
8 0.10000014305114746
9 0.07299995422363281
10 0.1419999599456787
11 0.056999921798706055
12 0.06699991226196289
13 0.09099984169006348
14 0.07299995422363281
15 0.06799983978271484
16 0.08500003814697266
17 0.059999942779541016
18 0.1119999885559082
19 0.0840001106262207
20 0.07299995422363281
21 0.09500002861022949
22 0.0409998893737793
23 0.05800008773803711
24 0.06999993324279785
25 0.12899994850158691
26 0.07299995422363281
27 0.0820000171661377
28 0.06699991226196289

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.05 0.02
0.20 0.05 0.02
0.17 0.05 0.01
0.14 0.04 0.01
0.12 0.04 0.01
0.10 0.04 0.01
0.09 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_45056_v4/spark_avg_processing_times.csv <==
122

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v0/batch_processing_times.csv <==
0 0.809999942779541
1 0.38700008392333984
2 0.3250000476837158
3 0.2970001697540283
4 0.2780001163482666
5 0.309999942779541
6 0.2649998664855957
7 0.25999999046325684
8 0.317000150680542
9 0.2739999294281006
10 0.2650001049041748
11 0.38699984550476074
12 0.25500011444091797
13 0.26600003242492676
14 0.29199981689453125
15 0.3489999771118164
16 0.26999998092651367
17 0.2999999523162842
18 0.26799988746643066
19 0.29000020027160645
20 0.2970001697540283
21 0.2650001049041748
22 0.25800013542175293
23 0.20199990272521973
24 0.3769998550415039
25 0.2560000419616699
26 0.26600003242492676
27 0.21499991416931152
28 0.3789999485015869
29 0.2560000419616699

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.07 0.03
0.20 0.07 0.03
0.17 0.06 0.03
0.14 0.06 0.03
0.12 0.06 0.03
0.10 0.06 0.03
0.09 0.05 0.03
0.07 0.05 0.03
0.06 0.05 0.02
0.13 0.07 0.03
0.11 0.06 0.03
0.09 0.06 0.03
0.08 0.06 0.03
0.06 0.06 0.03
0.05 0.05 0.02
0.04 0.05 0.02
0.04 0.05 0.02
0.03 0.05 0.02
0.03 0.05 0.02
0.18 0.08 0.03
0.15 0.07 0.03
0.13 0.07 0.03
0.11 0.07 0.03
0.09 0.07 0.03
0.15 0.08 0.03
0.13 0.08 0.03
0.11 0.07 0.03
0.09 0.07 0.03
0.08 0.07 0.03
0.06 0.06 0.03


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v0/spark_avg_processing_times.csv <==
326

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v1/batch_processing_times.csv <==
0 0.5469999313354492
1 0.4180002212524414
2 0.3280000686645508
3 0.30900001525878906
4 0.312999963760376
5 0.2950000762939453
6 0.26800012588500977
7 0.3259999752044678
8 0.27300000190734863
9 0.26399993896484375
10 0.252000093460083
11 0.3020000457763672
12 0.2999999523162842
13 0.21900010108947754
14 0.2670001983642578
15 0.3359999656677246
16 0.33300018310546875
17 0.2890000343322754
18 0.252000093460083
19 0.3380000591278076
20 0.2560000419616699
21 0.2649998664855957
22 0.22699999809265137
23 0.29400014877319336
24 0.34999990463256836
25 0.252000093460083
26 0.30100011825561523
27 0.27300000190734863
28 0.21299982070922852
29 0.2990000247955322

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.06 0.03
0.06 0.06 0.03
0.05 0.06 0.03
0.04 0.05 0.03
0.04 0.05 0.03
0.03 0.05 0.02
0.02 0.05 0.02
0.02 0.05 0.02
0.02 0.04 0.02
0.01 0.04 0.02
0.01 0.04 0.02
0.01 0.04 0.02
0.01 0.04 0.02
0.01 0.03 0.02
0.16 0.07 0.03
0.14 0.06 0.03
0.12 0.06 0.03
0.10 0.06 0.02
0.08 0.06 0.02
0.07 0.05 0.02
0.06 0.05 0.02
0.05 0.05 0.02
0.04 0.05 0.02
0.03 0.05 0.02
0.03 0.04 0.02
0.02 0.04 0.02
0.02 0.04 0.02
0.02 0.04 0.01
0.01 0.04 0.01
0.09 0.05 0.02


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v1/spark_avg_processing_times.csv <==
316

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v2/batch_processing_times.csv <==
0 0.8659999370574951
1 0.3959999084472656
2 0.2719998359680176
3 0.37800002098083496
4 0.309999942779541
5 0.24099993705749512
6 0.31400012969970703
7 0.28299999237060547
8 0.2820000648498535
9 0.3190000057220459
10 0.27699995040893555
11 0.3539998531341553
12 0.33700013160705566
13 0.24200010299682617
14 0.26600003242492676
15 0.2849998474121094
16 0.30299997329711914
17 0.2949998378753662
18 0.27900004386901855
19 0.3359999656677246
20 0.2690000534057617
21 0.2610001564025879
22 0.33500003814697266
23 0.28600001335144043
24 0.2609999179840088
25 0.29399991035461426
26 0.2720000743865967
27 0.28100013732910156
28 0.309999942779541
29 0.26200008392333984

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.07 0.04    0
0.06 0.03    0
0.05 0.03    0
0.12 0.05 0.01
0.10 0.05 0.01
0.08 0.04 0.01
0.07 0.04    0
0.06 0.04    0
0.13 0.06 0.01
0.11 0.05 0.01
0.09 0.05 0.01
0.08 0.05 0.01
0.15 0.06 0.01
0.12 0.06 0.01
0.10 0.06 0.01
0.09 0.06 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05    0
0.20 0.08 0.02
0.24 0.10 0.02
0.20 0.09 0.02
0.25 0.11 0.02


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v2/spark_avg_processing_times.csv <==
334

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v3/batch_processing_times.csv <==
0 0.6679999828338623
1 0.40799999237060547
2 0.3229999542236328
3 0.31799983978271484
4 0.3280000686645508
5 0.2760000228881836
6 0.32899999618530273
7 0.28299999237060547
8 0.26799988746643066
9 0.29600000381469727
10 0.26200008392333984
11 0.25799989700317383
12 0.3529999256134033
13 0.2720000743865967
14 0.2709999084472656
15 0.3580000400543213
16 0.2760000228881836
17 0.2780001163482666
18 0.33699989318847656
19 0.27500009536743164
20 0.2690000534057617
21 0.2780001163482666
22 0.29000020027160645
23 0.24399995803833008
24 0.2630000114440918
25 0.28999996185302734
26 0.31599998474121094
27 0.2779998779296875
28 0.22699999809265137
29 0.3469998836517334

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.04 0.01
0.07 0.04    0
0.06 0.04    0
0.12 0.05 0.01
0.18 0.07 0.01
0.15 0.07 0.01
0.13 0.06 0.01
0.11 0.06 0.01
0.09 0.06 0.01
0.08 0.06 0.01
0.14 0.07 0.01
0.12 0.07 0.01
0.18 0.08 0.02
0.15 0.08 0.02
0.13 0.08 0.02
0.11 0.07 0.01
0.09 0.07 0.01
0.08 0.07 0.01
0.06 0.06 0.01
0.05 0.06 0.01
0.04 0.06 0.01
0.11 0.07 0.01
0.17 0.09 0.02
0.14 0.08 0.02
0.12 0.08 0.02
0.10 0.08 0.02
0.08 0.08 0.02
0.07 0.07 0.01
0.06 0.07 0.01
0.05 0.07 0.01


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v3/spark_avg_processing_times.csv <==
325

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v4/batch_processing_times.csv <==
0 0.567000150680542
1 0.4510002136230469
2 0.34200000762939453
3 0.31999993324279785
4 0.3020000457763672
5 0.3250000476837158
6 0.2559998035430908
7 0.26199984550476074
8 0.2220001220703125
9 0.34600019454956055
10 0.25500011444091797
11 0.26999998092651367
12 0.312999963760376
13 0.30299997329711914
14 0.20600008964538574
15 0.29399991035461426
16 0.2820000648498535
17 0.26600003242492676
18 0.33899998664855957
19 0.2709999084472656
20 0.26199984550476074
21 0.2560000419616699
22 0.29600000381469727
23 0.21899986267089844
24 0.24300003051757812
25 0.3059999942779541
26 0.27500009536743164
27 0.19299983978271484

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.06 0.01
0.13 0.05 0.01
0.11 0.05 0.01
0.10 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04    0
0.12 0.06 0.01
0.10 0.06 0.01
0.09 0.05 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05    0
0.04 0.05    0
0.04 0.04    0
0.03 0.04    0
0.02 0.04    0
0.02 0.04    0
0.02 0.04    0
0.01 0.04    0
0.16 0.07 0.01
0.13 0.06 0.01
0.11 0.06 0.01
0.10 0.06 0.01
0.08 0.06 0.01
0.07 0.05 0.01
0.06 0.05    0
0.05 0.05    0
0.04 0.05    0
0.03 0.05    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_729088_v4/spark_avg_processing_times.csv <==
294

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v0/batch_processing_times.csv <==
0 0.5809998512268066
1 0.2589998245239258
2 0.11400008201599121
3 0.13499999046325684
4 0.12199997901916504
5 0.1809999942779541
6 0.06000018119812012
7 0.07299995422363281
8 0.12099981307983398
9 0.08500003814697266
10 0.14399981498718262
11 0.10600018501281738
12 0.06099987030029297
13 0.09200000762939453
14 0.09099984169006348
15 0.1659998893737793
16 0.05799984931945801
17 0.08999991416931152
18 0.08699989318847656
19 0.13899993896484375
20 0.05900001525878906
21 0.09800004959106445
22 0.08500003814697266
23 0.07500004768371582
24 0.10899996757507324
25 0.07400012016296387
26 0.07200002670288086
27 0.0710000991821289
28 0.10199999809265137

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v0/spark_avg_processing_times.csv <==
136

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v1/batch_processing_times.csv <==
0 0.492999792098999
1 0.24600005149841309
2 0.12900018692016602
3 0.12599992752075195
4 0.14800000190734863
5 0.0989999771118164
6 0.0989999771118164
7 0.09500002861022949
8 0.10099983215332031
9 0.08000016212463379
10 0.08599996566772461
11 0.08100008964538574
12 0.09099984169006348
13 0.08500003814697266
14 0.09200000762939453
15 0.08899998664855957
16 0.09200000762939453
17 0.07899999618530273
18 0.10800004005432129
19 0.09300017356872559
20 0.07700014114379883
21 0.0710000991821289
22 0.08500003814697266
23 0.09400010108947754
24 0.07500004768371582
25 0.09200000762939453
26 0.0820000171661377
27 0.09000015258789062
28 0.07899999618530273
29 0.07899999618530273

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v1/spark_avg_processing_times.csv <==
132

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v2/batch_processing_times.csv <==
0 0.5529999732971191
1 0.17799997329711914
2 0.13699984550476074
3 0.13099980354309082
4 0.20199990272521973
5 0.09799981117248535
6 0.09200000762939453
7 0.05900001525878906
8 0.08300018310546875
9 0.10599994659423828
10 0.07800006866455078
11 0.10299992561340332
12 0.07599997520446777
13 0.09400010108947754
14 0.09100008010864258
15 0.20099997520446777
16 0.10599994659423828
17 0.0559999942779541
18 0.1639997959136963
19 0.08899998664855957
20 0.10699987411499023
21 0.09600019454956055
22 0.05299997329711914
23 0.08700013160705566
24 0.08999991416931152
25 0.07599997520446777
26 0.16899991035461426
27 0.09200000762939453
28 0.04900002479553223

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.48 0.10 0.03
0.41 0.10 0.03
0.34 0.09 0.03
0.29 0.09 0.03
0.25 0.08 0.03
0.21 0.08 0.03
0.17 0.08 0.03
0.15 0.08 0.03
0.12 0.07 0.02
0.10 0.07 0.02
0.09 0.07 0.02
0.07 0.06 0.02
0.06 0.06 0.02
0.05 0.06 0.02
0.04 0.06 0.02
0.04 0.05 0.02
0.03 0.05 0.02
0.02 0.05 0.02
0.02 0.05 0.01
0.02 0.05 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
   0 0.04 0.01
0.08 0.05 0.01
0.47 0.13 0.04
0.72 0.19 0.06
0.77 0.22 0.07


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v2/spark_avg_processing_times.csv <==
139

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v3/batch_processing_times.csv <==
0 0.4909999370574951
1 0.23400020599365234
2 0.13700008392333984
3 0.17199993133544922
4 0.14599990844726562
5 0.0820000171661377
6 0.0969998836517334
7 0.10399985313415527
8 0.08000016212463379
9 0.07999992370605469
10 0.07399988174438477
11 0.07599997520446777
12 0.12800002098083496
13 0.07899999618530273
14 0.09299993515014648
15 0.08600020408630371
16 0.0969998836517334
17 0.09500002861022949
18 0.13199996948242188
19 0.09500002861022949
20 0.09200000762939453
21 0.08600020408630371
22 0.10100007057189941
23 0.11300015449523926
24 0.09100008010864258
25 0.0840001106262207
26 0.13499999046325684
27 0.18400001525878906
28 0.10199999809265137
29 0.07500004768371582

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.08 0.04
0.21 0.11 0.05
0.18 0.11 0.05
0.15 0.10 0.05
0.13 0.10 0.05
0.11 0.10 0.05
0.09 0.09 0.05
0.08 0.09 0.05
0.06 0.08 0.05
0.05 0.08 0.05
0.04 0.08 0.05
0.04 0.08 0.04
0.03 0.07 0.04
0.03 0.07 0.04
0.02 0.07 0.04
0.02 0.06 0.04
0.01 0.06 0.04
0.01 0.06 0.04
0.01 0.06 0.04
0.01 0.05 0.04
0.01 0.05 0.04
   0 0.05 0.04
   0 0.05 0.03
   0 0.05 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v3/spark_avg_processing_times.csv <==
138

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v4/batch_processing_times.csv <==
0 0.5230000019073486
1 0.22600007057189941
2 0.14600014686584473
3 0.10599994659423828
4 0.20300006866455078
5 0.08999991416931152
6 0.09499979019165039
7 0.06100010871887207
8 0.10599994659423828
9 0.0820000171661377
10 0.08899998664855957
11 0.06300020217895508
12 0.11299991607666016
13 0.10599994659423828
14 0.08799982070922852
15 0.0690000057220459
16 0.08999991416931152
17 0.1269998550415039
18 0.1510000228881836
19 0.07400012016296387
20 0.05900001525878906
21 0.11300015449523926
22 0.09399986267089844
23 0.07299995422363281
24 0.05499982833862305
25 0.07500004768371582
26 0.1640000343322754
27 0.07999992370605469
28 0.05200004577636719
29 0.09499979019165039

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.48 0.10 0.03
0.41 0.10 0.03
0.34 0.09 0.03
0.29 0.09 0.03
0.25 0.09 0.03
0.21 0.08 0.03
0.17 0.08 0.03
0.15 0.08 0.03
0.12 0.07 0.02
0.10 0.07 0.02
0.09 0.07 0.02
0.07 0.06 0.02
0.06 0.06 0.02
0.05 0.06 0.02
0.04 0.06 0.02
0.04 0.05 0.02
0.03 0.05 0.02
0.02 0.05 0.02
0.02 0.05 0.01
0.09 0.06 0.02
0.08 0.06 0.02
0.06 0.06 0.02
0.05 0.06 0.02
0.05 0.05 0.02
0.04 0.05 0.01
0.03 0.05 0.01
0.03 0.05 0.01
0.02 0.05 0.01
0.02 0.04 0.01
0.02 0.04 0.01


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_0_sr_91136_v4/spark_avg_processing_times.csv <==
134

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v0/batch_processing_times.csv <==
0 2.0899999141693115
1 1.3870000839233398
2 1.062999963760376
3 1.0829999446868896
4 0.7009999752044678
5 1.0260000228881836
6 0.9140000343322754
7 1.1959998607635498
8 1.761000156402588
9 0.692000150680542
10 1.6039998531341553
11 0.5750000476837158
12 0.4739999771118164
13 1.7020001411437988

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.04 2.28 3.30
4.28 2.76 3.45
5.38 3.05 3.54
6.35 3.33 3.62
8.26 3.83 3.78
7.91 3.91 3.81
8.59 4.17 3.89
8.25 4.25 3.92
8.74 4.49 4.00
8.33 4.54 4.03
8.75 4.75 4.10
9.49 5.04 4.20
10.1 5.31 4.30
10.8 5.64 4.42
11.0 5.83 4.49


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v0/spark_avg_processing_times.csv <==
1208

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v1/batch_processing_times.csv <==
0 2.4769999980926514
1 1.125999927520752
2 1.0789999961853027
3 1.0249998569488525
4 0.7730000019073486
5 0.7180001735687256
6 1.5160000324249268
7 1.1740000247955322
8 1.434999942779541
9 0.7760000228881836
10 0.8169999122619629
11 1.0949997901916504
12 0.8559999465942383
13 0.8179998397827148

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.36 2.56 3.33
5.84 3.13 3.51
6.63 3.39 3.59
7.92 3.77 3.71
8.83 4.10 3.82
8.85 4.27 3.88
8.63 4.37 3.92
8.74 4.54 3.98
8.65 4.66 4.02
9.22 4.91 4.11
9.28 5.07 4.17
9.25 5.20 4.22
8.75 5.22 4.24
9.03 5.40 4.31
9.11 5.53 4.37


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v1/spark_avg_processing_times.csv <==
1168

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v2/batch_processing_times.csv <==
0 3.436000108718872
1 0.6439998149871826
2 1.4779999256134033
3 1.2339999675750732
4 1.0090000629425049
5 1.5
6 1.4240000247955322
7 1.6800000667572021
8 1.2639999389648438
9 0.9670000076293945
10 0.7929999828338623
11 0.3280000686645508
12 1.314000129699707
13 1.1989998817443848

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.12 2.57 3.31
4.17 2.82 3.38
4.99 3.04 3.45
5.68 3.25 3.51
6.35 3.47 3.58
6.78 3.66 3.64
6.99 3.80 3.69
7.04 3.92 3.73
7.67 4.15 3.81
7.40 4.21 3.83
8.11 4.47 3.92
8.22 4.62 3.97
8.71 4.85 4.05
8.62 4.95 4.10
9.47 5.25 4.20


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_1458176_v2/spark_avg_processing_times.csv <==
1343

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v0/batch_processing_times.csv <==
0 1.3930001258850098
1 0.5669999122619629
2 0.3540000915527344
3 0.5639998912811279
4 0.440000057220459
5 0.40199995040893555
6 0.4369997978210449
7 0.3190000057220459
8 0.24200010299682617
9 0.2349998950958252
10 0.3619999885559082
11 0.2330000400543213
12 0.2800002098083496

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.15 2.51 3.09
4.91 2.91 3.21
5.09 3.01 3.24
6.28 3.34 3.35
7.02 3.59 3.43
7.40 3.79 3.49
7.79 3.99 3.56
7.84 4.12 3.61
7.85 4.25 3.66
8.16 4.44 3.73
8.50 4.64 3.80
7.88 4.64 3.81
8.05 4.78 3.86
7.79 4.83 3.89
8.45 5.07 3.98


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v0/spark_avg_processing_times.csv <==
500

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v1/batch_processing_times.csv <==
0 1.4700000286102295
1 0.5720000267028809
2 0.39499998092651367
3 0.4960000514984131
4 0.4089999198913574
5 0.40400004386901855
6 0.21600008010864258
7 0.13000011444091797
8 0.2089998722076416
9 0.2369999885559082
10 0.40600013732910156
11 0.27300000190734863
12 0.2630000114440918

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.19 2.01 2.93
7.38 3.31 3.34
9.59 3.93 3.54
10.3 4.27 3.66
9.66 4.33 3.68
9.50 4.47 3.74
10.3 4.82 3.86
9.80 4.89 3.89
10.2 5.12 3.98
9.65 5.18 4.01
9.71 5.34 4.08
9.58 5.46 4.13
9.25 5.53 4.16
9.67 5.74 4.25
10.4 6.03 4.36


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v1/spark_avg_processing_times.csv <==
445

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v2/batch_processing_times.csv <==
0 1.3870000839233398
1 0.5469999313354492
2 0.6970000267028809
3 0.41700005531311035
4 0.3380000591278076
5 0.30900001525878906
6 0.26200008392333984
7 0.24000000953674316
8 0.1510000228881836
9 0.23099994659423828
10 0.4649999141693115
11 0.3190000057220459
12 0.2200000286102295
13 0.2390000820159912

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.32 2.42 3.22
3.36 2.83 3.34
4.06 3.00 3.39
4.97 3.23 3.46
5.64 3.44 3.53
5.77 3.54 3.56
6.28 3.72 3.62
6.97 3.96 3.70
7.65 4.21 3.78
8.07 4.42 3.86
8.63 4.66 3.94
10.1 5.11 4.10
10.7 5.40 4.20
10.5 5.53 4.26
9.67 5.52 4.27


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_182272_v2/spark_avg_processing_times.csv <==
459

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v0/batch_processing_times.csv <==
0 1.7990000247955322
1 0.7210001945495605
2 0.6599998474121094
3 0.6840000152587891
4 0.41300010681152344
5 0.4049999713897705
6 0.6370000839233398
7 0.6490001678466797
8 0.38499999046325684
9 0.37400007247924805
10 0.3959999084472656
11 0.4700000286102295
12 0.4830000400543213
13 0.3409998416900635

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.06 2.61 3.27
6.40 3.36 3.51
6.63 3.51 3.56
7.86 3.87 3.68
7.65 3.96 3.71
8.54 4.28 3.81
8.76 4.46 3.88
8.96 4.65 3.95
8.68 4.73 3.98
8.80 4.88 4.04
9.27 5.12 4.12
8.70 5.13 4.14
8.90 5.29 4.20
9.55 5.55 4.30
11.5 6.09 4.49


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v0/spark_avg_processing_times.csv <==
660

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v1/batch_processing_times.csv <==
0 1.3560001850128174
1 0.8970000743865967
2 0.6699998378753662
3 0.6380000114440918
4 0.4270000457763672
5 0.40399980545043945
6 0.5169999599456787
7 0.6650002002716064
8 0.3410000801086426
9 0.307999849319458
10 0.47500014305114746
11 0.44499993324279785
12 0.39499998092651367
13 0.4980001449584961

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.56 2.46 3.30
3.84 2.91 3.44
5.05 3.21 3.53
6.19 3.52 3.63
7.39 3.86 3.74
9.00 4.33 3.89
10.3 4.75 4.03
11.0 5.08 4.15
11.0 5.29 4.23
11.7 5.63 4.35
12.4 5.99 4.48
12.3 6.19 4.56
13.3 6.59 4.71
14.2 7.01 4.87
14.9 7.42 5.03


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v1/spark_avg_processing_times.csv <==
620

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v2/batch_processing_times.csv <==
0 1.4600000381469727
1 0.9279999732971191
2 0.5850000381469727
3 0.4529998302459717
4 0.44100022315979004
5 0.3190000057220459
6 0.41900014877319336
7 0.7369999885559082
8 0.18999981880187988
9 0.30699992179870605
10 0.28799986839294434
11 0.7730000019073486
12 0.35899996757507324
13 0.3450000286102295

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.42 3.25 3.80
4.73 3.54 3.89
5.32 3.70 3.94
7.35 4.18 4.09
7.67 4.35 4.15
8.89 4.72 4.27
9.11 4.91 4.34
8.64 4.95 4.36
8.71 5.08 4.41
9.19 5.31 4.49
10.0 5.60 4.59
10.3 5.81 4.67
11.1 6.13 4.79
10.2 6.09 4.79
10.4 6.27 4.86


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_364544_v2/spark_avg_processing_times.csv <==
593

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v0/batch_processing_times.csv <==
0 1.187000036239624
1 0.5289998054504395
2 0.21899986267089844
3 0.35000014305114746
4 0.3280000686645508
5 0.27900004386901855
6 0.08699989318847656
7 0.25499987602233887
8 0.2239999771118164
9 0.09000015258789062
10 0.09500002861022949
11 0.1959998607635498
12 0.16100001335144043
13 0.07299995422363281

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.63 0.44 0.27
3.86 0.96 0.44
4.90 1.28 0.55
5.62 1.55 0.65
5.89 1.75 0.72
6.82 2.08 0.84
7.58 2.40 0.96
7.72 2.60 1.04
8.59 2.94 1.17
9.64 3.34 1.32
10.3 3.71 1.46
9.22 3.68 1.47
9.03 3.83 1.54
8.94 3.98 1.62
9.83 4.33 1.76


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v0/spark_avg_processing_times.csv <==
341

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v1/batch_processing_times.csv <==
0 1.3040001392364502
1 0.4290001392364502
2 0.39299988746643066
3 0.2669999599456787
4 0.30499982833862305
5 0.18599987030029297
6 0.15899991989135742
7 0.15999984741210938
8 0.1359999179840088
9 0.20099997520446777
10 0.12199997901916504
11 0.2690000534057617
12 0.19300007820129395
13 0.14299988746643066

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.63 1.79 1.34
5.07 2.52 1.59
6.40 2.89 1.71
7.25 3.19 1.82
7.44 3.36 1.90
8.14 3.65 2.01
9.09 4.00 2.14
8.88 4.12 2.20
9.74 4.46 2.33
9.87 4.66 2.42
10.7 5.02 2.56
10.6 5.17 2.63
10.7 5.38 2.73
10.6 5.53 2.81
11.1 5.79 2.92


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v1/spark_avg_processing_times.csv <==
361

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v2/batch_processing_times.csv <==
0 1.2030000686645508
1 0.49499988555908203
2 0.3250000476837158
3 0.434999942779541
4 0.29600000381469727
5 0.2070000171661377
6 0.24099993705749512
7 0.14299988746643066
8 0.19900012016296387
9 0.11899995803833008
10 0.12400007247924805
11 0.14599990844726562
12 0.18400001525878906
13 0.10700011253356934

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.74 2.31 2.20
3.74 2.73 2.34
5.01 3.03 2.44
5.88 3.28 2.53
6.51 3.50 2.61
6.51 3.60 2.65
8.16 4.05 2.81
8.23 4.19 2.87
8.18 4.32 2.92
9.63 4.77 3.08
8.98 4.79 3.11
9.86 5.11 3.23
10.1 5.32 3.32
10.2 5.49 3.40
10.3 5.68 3.48


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_45056_v2/spark_avg_processing_times.csv <==
345

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v0/batch_processing_times.csv <==
0 2.2910001277923584
1 1.2810001373291016
2 0.9900000095367432
3 0.693000078201294
4 0.750999927520752
5 1.1519999504089355
6 1.0369999408721924
7 0.5420000553131104
8 0.6019999980926514
9 0.627000093460083
10 0.5659999847412109
11 0.7389998435974121
12 0.559999942779541
13 0.7200000286102295

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.95 2.32 3.50
3.93 2.92 3.68
6.32 3.47 3.85
7.12 3.73 3.93
8.53 4.15 4.07
9.38 4.48 4.17
10.3 4.84 4.30
10.9 5.14 4.40
11.4 5.44 4.50
11.1 5.55 4.55
11.1 5.75 4.63
12.3 6.19 4.78
12.2 6.35 4.85
12.6 6.63 4.96
12.3 6.76 5.02


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v0/spark_avg_processing_times.csv <==
937

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v1/batch_processing_times.csv <==
0 1.4869999885559082
1 0.8810000419616699
2 0.7769999504089355
3 0.6159999370574951
4 1.0099999904632568
5 0.8179998397827148
6 0.931999921798706
7 0.8370001316070557
8 0.8949999809265137
9 0.5350000858306885
10 0.5340001583099365
11 0.6340000629425049
12 0.9730000495910645
13 0.5190000534057617

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.27 2.70 3.67
5.63 3.41 3.89
5.69 3.50 3.92
5.60 3.55 3.93
6.33 3.78 4.00
6.71 3.95 4.05
7.34 4.17 4.12
8.20 4.46 4.22
8.16 4.57 4.26
9.15 4.90 4.37
10.0 5.22 4.48
10.1 5.39 4.54
9.19 5.36 4.54
8.94 5.43 4.57
9.25 5.62 4.64


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v1/spark_avg_processing_times.csv <==
857

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v2/batch_processing_times.csv <==
0 1.8700001239776611
1 0.8559999465942383
2 0.9800000190734863
3 0.9709999561309814
4 0.7039999961853027
5 0.8949999809265137
6 0.503000020980835
7 0.4100000858306885
8 0.878000020980835
9 0.5309998989105225
10 0.7560000419616699
11 1.2329998016357422
12 0.5639998912811279
13 0.8540000915527344

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.95 2.09 3.33
5.10 2.94 3.59
6.06 3.22 3.68
6.28 3.36 3.72
7.70 3.76 3.85
8.90 4.15 3.97
8.76 4.28 4.02
9.74 4.65 4.14
9.44 4.76 4.18
8.76 4.76 4.19
8.58 4.86 4.22
9.46 5.16 4.33
9.24 5.25 4.37
9.49 5.44 4.44
10.0 5.69 4.53


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_729088_v2/spark_avg_processing_times.csv <==
893

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v0/batch_processing_times.csv <==
0 1.0169999599456787
1 0.4790000915527344
2 0.2739999294281006
3 0.31999993324279785
4 0.36100006103515625
5 0.24600005149841309
6 0.312000036239624
7 0.13100004196166992
8 0.10400009155273438
9 0.20600008964538574
10 0.24600005149841309
11 0.26399993896484375
12 0.21399998664855957
13 0.24399995803833008

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.13 2.18 2.54
3.60 2.68 2.70
4.59 2.92 2.78
5.46 3.17 2.86
5.65 3.28 2.90
6.43 3.54 2.99
7.37 3.83 3.09
7.85 4.05 3.17
8.84 4.38 3.29
10.8 4.94 3.48
10.1 5.00 3.51
10.1 5.16 3.58
10.1 5.34 3.66
11.4 5.78 3.82
11.6 6.01 3.91


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v0/spark_avg_processing_times.csv <==
359

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v1/batch_processing_times.csv <==
0 1.6059999465942383
1 0.3819999694824219
2 0.5429999828338623
3 0.2869999408721924
4 0.30299997329711914
5 0.19700002670288086
6 0.18799996376037598
7 0.1940000057220459
8 0.25099992752075195
9 0.21300005912780762
10 0.1660001277923584
11 0.23099994659423828
12 0.15599989891052246

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.20 2.28 2.86
3.17 2.67 2.98
4.18 2.90 3.05
4.61 3.03 3.09
6.03 3.39 3.21
6.27 3.53 3.25
7.18 3.81 3.35
7.31 3.95 3.40
7.81 4.16 3.48
8.91 4.52 3.60
9.86 4.87 3.72
9.76 5.01 3.78
10.4 5.30 3.89
9.74 5.33 3.91
9.62 5.45 3.97


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v1/spark_avg_processing_times.csv <==
397

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v2/batch_processing_times.csv <==
0 1.318000078201294
1 0.6200001239776611
2 0.3359999656677246
3 0.31099987030029297
4 0.3450000286102295
5 0.2259998321533203
6 0.2980000972747803
7 0.2709999084472656
8 0.2910001277923584
9 0.16900014877319336
10 0.20299983024597168
11 0.17600011825561523
12 0.25300002098083496
13 0.1979999542236328

==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.28 2.62 3.08
5.05 3.02 3.20
5.79 3.25 3.28
6.00 3.37 3.31
6.71 3.61 3.39
6.68 3.70 3.43
7.69 4.01 3.53
8.37 4.28 3.62
9.37 4.63 3.74
9.52 4.82 3.82
8.59 4.78 3.81
8.86 4.97 3.89
8.35 4.98 3.90
8.46 5.12 3.96
9.09 5.36 4.05


==> resources/plots/streaming/throughput/big-data/identity_ncli_1_sgx_1_sr_91136_v2/spark_avg_processing_times.csv <==
398

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_0_throughput.dat <==
0.2 0.1524 0.0030066592756745844
0.6000000000000001 0.1956 0.0025768197453450276
1.0 0.25880000000000003 0.006852736679604732
1.4000000000000001 0.39740000000000003 0.014347125147568755
1.8 0.6416000000000001 0.010071742649611345
2.2 1.1354000000000002 0.011976643937263852


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_0_throughput_reshuffled.dat <==
0.2 0.1524 0.0030066592756745844
1.7 0.1956 0.0025768197453450276
3.2 0.25880000000000003 0.006852736679604732
4.7 0.39740000000000003 0.014347125147568755
6.2 0.6416000000000001 0.010071742649611345
7.7 1.1354000000000002 0.011976643937263852


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_1_throughput.dat <==
3.2 0.3788 0.008704022058795585
3.6 0.49119999999999997 0.016726027621644057
4.0 0.7087999999999999 0.03279878046513314
4.4 1.0366 0.029655353648203223
4.8 1.7841999999999998 0.12914240202195412
5.2 2.9314 0.08197706996471636


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_1_throughput_reshuffled.dat <==
0.6 0.3788 0.008704022058795585
2.1 0.49119999999999997 0.016726027621644057
3.6 0.7087999999999999 0.03279878046513314
5.1 1.0366 0.029655353648203223
6.6 1.7841999999999998 0.12914240202195412
8.1 2.9314 0.08197706996471636


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_enclave_throughput.dat <==
6.2 0.3788 0.008704022058795585
6.6 0.49119999999999997 0.016726027621644057
7.0 0.7087999999999999 0.03279878046513314
7.4 1.0366 0.029655353648203223
7.8 1.7841999999999998 0.12914240202195412
8.2 2.9314 0.08197706996471636


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_enclave_throughput_reshuffled.dat <==
1.0 0.675 0.008704022058795585
2.5 0.911 0.016726027621644057
4.0 1.318 0.03279878046513314
5.5 3.0366 0.029655353648203223
7.0 5.454 0.12914240202195412
8.5 9.8172 0.08197706996471636


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v0/batch_processing_times.csv <==
0 1.38100004196167
1 1.0859999656677246
2 1.2660000324249268
3 1.188999891281128
4 1.1410000324249268
5 1.0839998722076416
6 1.1349999904632568
7 1.1089999675750732
8 1.0439999103546143
9 1.0779998302459717
10 1.1700000762939453
11 1.065999984741211
12 1.0769999027252197
13 1.1080000400543213
14 1.1039998531341553
15 1.1050000190734863
16 1.0089998245239258
17 1.0859999656677246
18 1.0789999961853027
19 1.0920000076293945
20 1.055999994277954
21 1.0740001201629639
22 1.0749998092651367
23 1.1000001430511475
24 1.0479998588562012
25 1.062000036239624
26 1.0699999332427979
27 1.065999984741211
28 1.059000015258789
29 1.1159999370574951

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.10 0.09
0.27 0.09 0.08
0.23 0.09 0.08
0.19 0.08 0.08
0.32 0.12 0.09
0.27 0.11 0.09
0.30 0.12 0.10
0.26 0.12 0.09
0.22 0.12 0.09
0.18 0.11 0.09
0.16 0.11 0.09
0.13 0.10 0.09
0.19 0.12 0.09
0.16 0.11 0.09
0.14 0.11 0.09
0.11 0.10 0.09
0.10 0.10 0.09
0.08 0.10 0.09
0.07 0.09 0.09
0.06 0.09 0.08
0.05 0.09 0.08
0.04 0.08 0.08
0.03 0.08 0.08
0.03 0.08 0.08
0.02 0.07 0.08
0.02 0.07 0.08
0.02 0.07 0.08
0.01 0.07 0.08
0.01 0.06 0.08
0.01 0.06 0.08


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v0/spark_avg_processing_times.csv <==
1122

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v1/batch_processing_times.csv <==
0 1.807999849319458
1 1.2759997844696045
2 1.133000135421753
3 1.1349999904632568
4 1.185999870300293
5 1.059999942779541
6 1.1590001583099365
7 1.1440000534057617
8 1.058000087738037
9 1.1089999675750732
10 1.1430001258850098
11 1.1710000038146973
12 1.0180001258850098
13 1.1059999465942383
14 1.068000078201294
15 1.1380000114440918
16 1.0999999046325684
17 1.0809998512268066
18 1.1079998016357422
19 1.063999891281128
20 1.0900001525878906
21 1.0719997882843018
22 1.1059999465942383
23 1.1100001335144043
24 1.062999963760376
25 1.071000099182129
26 1.0789999961853027
27 1.0479998588562012
28 1.0809998512268066

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.38 0.11 0.08
0.40 0.12 0.09
0.34 0.12 0.09
0.36 0.13 0.09
0.39 0.14 0.10
0.33 0.14 0.09
0.28 0.13 0.09
0.23 0.13 0.09
0.20 0.12 0.09
0.17 0.12 0.09
0.14 0.11 0.09
0.12 0.11 0.09
0.32 0.15 0.10
0.27 0.15 0.10
0.23 0.14 0.10
0.19 0.14 0.10
0.16 0.13 0.09
0.14 0.13 0.09
0.12 0.12 0.09
0.25 0.15 0.10
0.21 0.15 0.10
0.18 0.14 0.10
0.15 0.14 0.09
0.13 0.13 0.09
0.19 0.14 0.10
0.16 0.14 0.09
0.21 0.15 0.10
0.18 0.14 0.10
0.23 0.16 0.10
0.19 0.15 0.10


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v1/spark_avg_processing_times.csv <==
1147

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v2/batch_processing_times.csv <==
0 1.7879998683929443
1 1.309999942779541
2 1.1559998989105225
3 1.1469998359680176
4 1.0940001010894775
5 1.1459999084472656
6 1.0390000343322754
7 1.0899999141693115
8 1.2390000820159912
9 1.0300002098083496
10 1.1579999923706055
11 1.1579999923706055
12 1.0750000476837158
13 1.0099999904632568
14 1.0859999656677246
15 1.121999979019165
16 1.121000051498413
17 1.126999855041504
18 1.0109999179840088
19 1.055999994277954
20 1.0999999046325684
21 1.062000036239624
22 1.0429999828338623
23 1.062999963760376
24 1.0550000667572021
25 1.0540001392364502
26 1.0850000381469727
27 1.1140000820159912
28 1.0529999732971191

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.03 0.06
   0 0.03 0.06
   0 0.03 0.06
   0 0.03 0.06
   0 0.03 0.06
   0 0.03 0.05
0.07 0.04 0.06
0.06 0.04 0.06
0.05 0.04 0.06
0.04 0.04 0.06
0.04 0.03 0.06
0.03 0.03 0.05
0.02 0.03 0.05
0.02 0.03 0.05
0.02 0.03 0.05
0.01 0.03 0.05
0.08 0.04 0.06
0.07 0.04 0.05
0.06 0.04 0.05
0.05 0.04 0.05
0.04 0.03 0.05
0.04 0.03 0.05
0.03 0.03 0.05
0.02 0.03 0.05
0.02 0.03 0.05


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v2/spark_avg_processing_times.csv <==
1141

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v3/batch_processing_times.csv <==
0 1.4119999408721924
1 1.1430001258850098
2 1.2690000534057617
3 1.1099998950958252
4 1.1329998970031738
5 1.0279998779296875
6 1.1349999904632568
7 1.1099998950958252
8 1.1019999980926514
9 1.0320000648498535
10 1.1129999160766602
11 1.128000020980835
12 1.0049998760223389
13 1.0769999027252197
14 1.066999912261963
15 1.1140000820159912
16 1.0450000762939453
17 1.058000087738037
18 1.1380000114440918
19 1.068000078201294
20 1.0810000896453857
21 1.1010000705718994
22 1.060999870300293
23 1.0439999103546143
24 1.065999984741211
25 1.068000078201294
26 1.0859999656677246
27 1.0739998817443848
28 1.062999963760376
29 1.128000020980835

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.07 0.04
0.28 0.08 0.05
0.32 0.10 0.05
0.27 0.09 0.05
0.23 0.09 0.05
0.26 0.10 0.06
0.22 0.10 0.05
0.19 0.09 0.05
0.16 0.09 0.05
0.13 0.09 0.05
0.11 0.08 0.05
0.10 0.08 0.05
0.08 0.08 0.05
0.15 0.09 0.05
0.12 0.09 0.05
0.10 0.08 0.05
0.09 0.08 0.05
0.07 0.08 0.05
0.06 0.08 0.05
0.05 0.07 0.05
0.04 0.07 0.05
0.04 0.07 0.05
0.03 0.06 0.04
0.10 0.08 0.05
0.08 0.08 0.05
0.07 0.07 0.05
0.06 0.07 0.05
0.05 0.07 0.05
0.12 0.08 0.05
0.10 0.08 0.05


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v3/spark_avg_processing_times.csv <==
1120

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v4/batch_processing_times.csv <==
0 1.7260000705718994
1 1.2060000896453857
2 1.0910000801086426
3 1.194000005722046
4 1.2019999027252197
5 1.1010000705718994
6 1.0499999523162842
7 1.0899999141693115
8 1.1480000019073486
9 1.125999927520752
10 1.1430001258850098
11 1.1040000915527344
12 1.0999999046325684
13 1.0769999027252197
14 1.0880000591278076
15 1.1099998950958252
16 1.0950000286102295
17 1.125999927520752
18 1.0719997882843018
19 1.0829999446868896
20 1.0839998722076416
21 1.068000078201294
22 1.1099998950958252
23 1.1100001335144043
24 1.1370000839233398
25 1.0970001220703125
26 1.0969998836517334
27 1.0900001525878906
28 1.0839998722076416
29 1.0440001487731934

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
0.08 0.04 0.03
0.07 0.04 0.03
0.06 0.04 0.03
0.05 0.04 0.03
0.04 0.03 0.03
0.03 0.03 0.03
0.03 0.03 0.03
0.10 0.05 0.03
0.08 0.04 0.03
0.07 0.04 0.03
0.06 0.04 0.03
0.05 0.04 0.03
0.04 0.04 0.03
0.03 0.03 0.03
0.11 0.05 0.03
0.09 0.05 0.03
0.08 0.05 0.03
0.06 0.04 0.03
0.05 0.04 0.03
0.05 0.04 0.03
0.04 0.04 0.03
0.03 0.04 0.02
0.03 0.03 0.02
0.02 0.03 0.02
0.02 0.03 0.02
0.02 0.03 0.02
0.01 0.03 0.02


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_1458176_v4/spark_avg_processing_times.csv <==
1147

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v0/batch_processing_times.csv <==
0 0.8329999446868896
1 0.315000057220459
2 0.309999942779541
3 0.25300002098083496
4 0.25300002098083496
5 0.23199987411499023
6 0.21900010108947754
7 0.22100019454956055
8 0.2649998664855957
9 0.2070000171661377
10 0.2200000286102295
11 0.2689998149871826
12 0.22899985313415527
13 0.2109999656677246
14 0.19699978828430176
15 0.21399998664855957
16 0.23099994659423828
17 0.21299982070922852
18 0.21799993515014648
19 0.1790001392364502
20 0.24099993705749512
21 0.21499991416931152
22 0.19300007820129395
23 0.28299999237060547
24 0.19099998474121094
25 0.1959998607635498
26 0.19700002670288086
27 0.18899989128112793
28 0.17600011825561523
29 0.2090001106262207

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.03 0.01
0.12 0.03 0.01
0.10 0.03 0.01
0.09 0.03 0.01
0.07 0.03 0.01
0.06 0.03 0.01
0.05 0.02    0
0.04 0.02    0
0.18 0.06 0.01
0.23 0.07 0.02
0.34 0.10 0.03
0.73 0.20 0.06
0.91 0.25 0.08
0.92 0.28 0.09
1.07 0.34 0.11
1.20 0.39 0.13
1.39 0.46 0.16
1.32 0.48 0.17
1.34 0.51 0.18
1.28 0.52 0.19
1.16 0.52 0.19
1.13 0.54 0.20
1.10 0.55 0.21
1.08 0.57 0.22
1.43 0.66 0.25
1.36 0.68 0.26
1.29 0.69 0.27
1.24 0.70 0.28
1.20 0.71 0.28
1.09 0.70 0.29


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v0/spark_avg_processing_times.csv <==
263

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v1/batch_processing_times.csv <==
0 0.437999963760376
1 0.622999906539917
2 0.33700013160705566
3 0.26600003242492676
4 0.2239999771118164
5 0.22600007057189941
6 0.2200000286102295
7 0.24499988555908203
8 0.19899988174438477
9 0.24000000953674316
10 0.22900009155273438
11 0.20099997520446777
12 0.25300002098083496
13 0.20399999618530273
14 0.1940000057220459
15 0.19099998474121094
16 0.20000004768371582
17 0.19000005722045898
18 0.2569999694824219
19 0.19099998474121094
20 0.18199992179870605
21 0.18600010871887207
22 0.1919999122619629
23 0.18200016021728516
24 0.26999998092651367
25 0.18400001525878906
26 0.18600010871887207
27 0.19299983978271484
28 0.18199992179870605
29 0.18199992179870605

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.28 0.21
0.28 0.29 0.21
0.61 0.36 0.24
0.51 0.35 0.24
0.43 0.34 0.23
0.37 0.33 0.23
0.31 0.32 0.23
0.34 0.32 0.23
0.29 0.31 0.23
0.24 0.30 0.22
0.21 0.29 0.22
0.17 0.28 0.22
0.15 0.27 0.21
0.12 0.26 0.21
0.10 0.25 0.21
0.09 0.24 0.21
0.07 0.23 0.20
0.06 0.23 0.20
0.05 0.22 0.20
0.04 0.21 0.19
0.04 0.20 0.19
0.03 0.20 0.19
0.02 0.19 0.19
0.02 0.18 0.18
0.02 0.18 0.18
0.01 0.17 0.18
0.01 0.16 0.18
0.01 0.16 0.17
0.01 0.15 0.17
0.01 0.15 0.17


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v1/spark_avg_processing_times.csv <==
254

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v2/batch_processing_times.csv <==
0 0.4809999465942383
1 0.6409997940063477
2 0.35199999809265137
3 0.21799993515014648
4 0.22100019454956055
5 0.25
6 0.2569999694824219
7 0.2390000820159912
8 0.2070000171661377
9 0.28100013732910156
10 0.21300005912780762
11 0.18900012969970703
12 0.20999979972839355
13 0.24899983406066895
14 0.18499994277954102
15 0.20099997520446777
16 0.18000006675720215
17 0.1830000877380371
18 0.20399999618530273
19 0.1919999122619629
20 0.2689998149871826
21 0.20199990272521973
22 0.18200016021728516
23 0.18600010871887207
24 0.19099998474121094
25 0.1960000991821289
26 0.18000006675720215
27 0.18700003623962402
28 0.1809999942779541
29 0.1789999008178711

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.04 0.11
   0 0.04 0.10
0.07 0.05 0.11
0.06 0.05 0.11
0.05 0.05 0.10
0.04 0.05 0.10
0.04 0.04 0.10
0.03 0.04 0.10
0.02 0.04 0.10
0.02 0.04 0.09
0.02 0.04 0.09
0.01 0.04 0.09
0.01 0.03 0.09
0.01 0.03 0.09
0.01 0.03 0.09
0.01 0.03 0.09
   0 0.03 0.09
   0 0.03 0.08
   0 0.03 0.08
   0 0.02 0.08
   0 0.02 0.08
   0 0.02 0.08
0.08 0.04 0.09
0.07 0.04 0.08
0.06 0.03 0.08
0.05 0.03 0.08
0.04 0.03 0.08
0.03 0.03 0.08
0.03 0.03 0.08
0.02 0.03 0.08


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v2/spark_avg_processing_times.csv <==
256

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v3/batch_processing_times.csv <==
0 0.9560000896453857
1 0.3510000705718994
2 0.3000001907348633
3 0.24100017547607422
4 0.23399996757507324
5 0.182999849319458
6 0.21399998664855957
7 0.22800016403198242
8 0.31099987030029297
9 0.22799992561340332
10 0.2669999599456787
11 0.30700016021728516
12 0.23600006103515625
13 0.20399999618530273
14 0.19899988174438477
15 0.21300005912780762
16 0.17100000381469727
17 0.23599982261657715
18 0.1979999542236328
19 0.1940000057220459
20 0.24000000953674316
21 0.19699978828430176
22 0.22600007057189941
23 0.1960000991821289
24 0.20599985122680664
25 0.2049999237060547
26 0.19099998474121094
27 0.1640000343322754
28 0.2219998836517334

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.03 0.06
0.13 0.03 0.06
0.19 0.05 0.06
0.16 0.04 0.06
0.13 0.04 0.06
0.11 0.04 0.06
0.10 0.04 0.06
0.08 0.04 0.06
0.07 0.03 0.06
0.06 0.03 0.05
0.05 0.03 0.05
0.04 0.03 0.05
0.03 0.03 0.05
0.03 0.03 0.05
0.02 0.03 0.05
0.02 0.02 0.05
0.02 0.02 0.05
0.01 0.02 0.05
0.01 0.02 0.05
0.01 0.02 0.04
0.01 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v3/spark_avg_processing_times.csv <==
270

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v4/batch_processing_times.csv <==
0 0.4010000228881836
1 0.6500000953674316
2 0.33099985122680664
3 0.25
4 0.2349998950958252
5 0.2109999656677246
6 0.20599985122680664
7 0.2560000419616699
8 0.21899986267089844
9 0.2519998550415039
10 0.25499987602233887
11 0.19299983978271484
12 0.2219998836517334
13 0.19700002670288086
14 0.18599987030029297
15 0.1940000057220459
16 0.20099997520446777
17 0.19099998474121094
18 0.22900009155273438
19 0.1919999122619629
20 0.18500018119812012
21 0.2050001621246338
22 0.20799994468688965
23 0.18799996376037598
24 0.21599984169006348
25 0.19499993324279785
26 0.1809999942779541
27 0.18400001525878906
28 0.17799997329711914
29 0.18199992179870605

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.02 0.01
0.07 0.02 0.01
0.06 0.01    0
0.12 0.03 0.01
0.10 0.03 0.01
0.09 0.03 0.01
0.07 0.03 0.01
0.06 0.03 0.01
0.05 0.02    0
0.04 0.02    0
0.12 0.04 0.01
0.10 0.04 0.01
0.08 0.04 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_182272_v4/spark_avg_processing_times.csv <==
251

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v0/batch_processing_times.csv <==
0 1.1410000324249268
1 0.4530000686645508
2 0.43899989128112793
3 0.3840000629425049
4 0.4050002098083496
5 0.4200000762939453
6 0.4160001277923584
7 0.36300015449523926
8 0.35900020599365234
9 0.38299989700317383
10 0.37400007247924805
11 0.4119999408721924
12 0.38300013542175293
13 0.35500001907348633
14 0.3469998836517334
15 0.3600001335144043
16 0.39100003242492676
17 0.36300015449523926
18 0.37400007247924805
19 0.39100003242492676
20 0.4030001163482666
21 0.34200000762939453
22 0.34999990463256836
23 0.3510000705718994
24 0.3580000400543213
25 0.4049999713897705
26 0.3789999485015869
27 0.375
28 0.34799981117248535

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v0/spark_avg_processing_times.csv <==
424

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v1/batch_processing_times.csv <==
0 0.43400001525878906
1 0.7829999923706055
2 0.4549999237060547
3 0.4009997844696045
4 0.36500000953674316
5 0.37199997901916504
6 0.3619999885559082
7 0.38899993896484375
8 0.33699989318847656
9 0.4029998779296875
10 0.39499998092651367
11 0.36999988555908203
12 0.33700013160705566
13 0.34200000762939453
14 0.3169999122619629
15 0.33699989318847656
16 0.3579998016357422
17 0.34800004959106445
18 0.34999990463256836
19 0.3340001106262207
20 0.33300018310546875
21 0.377000093460083
22 0.2949998378753662
23 0.34399986267089844
24 0.3190000057220459
25 0.32200002670288086
26 0.3489999771118164
27 0.3169999122619629
28 0.3210000991821289
29 0.2890000343322754

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.02 0.01
0.07 0.02    0
0.13 0.03 0.01
0.11 0.03 0.01
0.09 0.03 0.01
0.08 0.03 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.02    0
0.11 0.04 0.01
0.09 0.04 0.01
0.08 0.04 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.10 0.04 0.01
0.09 0.04    0
0.07 0.04    0
0.06 0.04    0
0.05 0.04    0
0.12 0.05 0.01
0.10 0.05 0.01
0.09 0.05    0
0.07 0.04    0
0.06 0.04    0
0.13 0.06 0.01
0.11 0.06 0.01


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v1/spark_avg_processing_times.csv <==
386

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v2/batch_processing_times.csv <==
0 0.4029998779296875
1 0.7730000019073486
2 0.46700000762939453
3 0.38699984550476074
4 0.36700010299682617
5 0.3680000305175781
6 0.36699986457824707
7 0.3840000629425049
8 0.3489999771118164
9 0.36500000953674316
10 0.37400007247924805
11 0.34200000762939453
12 0.40199995040893555
13 0.3320000171661377
14 0.32399988174438477
15 0.32899999618530273
16 0.3559999465942383
17 0.3600001335144043
18 0.35500001907348633
19 0.3299999237060547
20 0.32899999618530273
21 0.3640000820159912
22 0.35700011253356934
23 0.31800007820129395
24 0.31999993324279785
25 0.3320000171661377
26 0.31999993324279785
27 0.3540000915527344
28 0.3169999122619629
29 0.32200002670288086

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.04 0.01
0.13 0.04 0.01
0.11 0.04 0.01
0.10 0.04 0.01
0.08 0.04 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
0.08 0.03 0.01
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.02    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v2/spark_avg_processing_times.csv <==
387

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v3/batch_processing_times.csv <==
0 0.9769999980926514
1 0.47500014305114746
2 0.4530000686645508
3 0.38000011444091797
4 0.3710000514984131
5 0.4549999237060547
6 0.32200002670288086
7 0.33699989318847656
8 0.3580000400543213
9 0.38899993896484375
10 0.33699989318847656
11 0.35500001907348633
12 0.3359999656677246
13 0.38499999046325684
14 0.3299999237060547
15 0.38699984550476074
16 0.3280000686645508
17 0.3840000629425049
18 0.3469998836517334
19 0.32899999618530273
20 0.36300015449523926
21 0.3710000514984131
22 0.3210000991821289
23 0.32899999618530273
24 0.33500003814697266
25 0.34999990463256836
26 0.3249998092651367
27 0.315000057220459
28 0.34599995613098145

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.17 0.04 0.01
0.14 0.04 0.01
0.12 0.04 0.01
0.10 0.04 0.01
0.09 0.04 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v3/spark_avg_processing_times.csv <==
401

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v4/batch_processing_times.csv <==
0 0.4270000457763672
1 1.0289998054504395
2 0.4200000762939453
3 0.37399983406066895
4 0.37800002098083496
5 0.31099987030029297
6 0.36999988555908203
7 0.4049999713897705
8 0.3320000171661377
9 0.31799983978271484
10 0.3640000820159912
11 0.33499979972839355
12 0.375
13 0.3320000171661377
14 0.35700011253356934
15 0.36700010299682617
16 0.35199999809265137
17 0.33100008964538574
18 0.2990000247955322
19 0.34999990463256836
20 0.33500003814697266
21 0.36100006103515625
22 0.3000001907348633
23 0.3450000286102295
24 0.3340001106262207
25 0.32399988174438477
26 0.2990000247955322
27 0.3900001049041748
28 0.3450000286102295
29 0.2929999828338623

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.40 0.09 0.03
0.34 0.08 0.03
0.29 0.08 0.02
0.24 0.08 0.02
0.20 0.07 0.02
0.17 0.07 0.02
0.14 0.07 0.02
0.12 0.06 0.02
0.10 0.06 0.02
0.09 0.06 0.02
0.07 0.06 0.02
0.06 0.05 0.02
0.05 0.05 0.02
0.04 0.05 0.01
0.04 0.05 0.01
0.03 0.05 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.03 0.01
0.01 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
0.08 0.04 0.01


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_364544_v4/spark_avg_processing_times.csv <==
389

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v0/batch_processing_times.csv <==
0 0.41700005531311035
1 0.4509999752044678
2 0.19299983978271484
3 0.21399998664855957
4 0.13000011444091797
5 0.125
6 0.11500000953674316
7 0.15700006484985352
8 0.10099983215332031
9 0.17799997329711914
10 0.12800002098083496
11 0.09399986267089844
12 0.11300015449523926
13 0.0970001220703125
14 0.08100008964538574
15 0.10599994659423828
16 0.08599996566772461
17 0.09599995613098145
18 0.10700011253356934
19 0.09200000762939453
20 0.11999988555908203
21 0.08800005912780762
22 0.10500001907348633
23 0.07799983024597168
24 0.13900017738342285
25 0.11100006103515625
26 0.08100008964538574
27 0.0969998836517334
28 0.07599997520446777
29 0.14400005340576172

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.07 0.02
0.34 0.08 0.03
0.37 0.09 0.03
0.75 0.19 0.06
1.22 0.31 0.10
1.33 0.37 0.12
1.20 0.37 0.13
1.16 0.39 0.14
1.28 0.45 0.16
1.45 0.51 0.18
1.67 0.59 0.21
1.63 0.62 0.23
1.46 0.62 0.23
1.45 0.65 0.24
1.23 0.63 0.24
1.04 0.60 0.24
0.88 0.58 0.23
0.89 0.60 0.24
0.75 0.58 0.24
0.64 0.56 0.24
0.54 0.54 0.23
0.46 0.52 0.23
0.39 0.50 0.23
0.33 0.49 0.22
0.27 0.47 0.22
0.23 0.45 0.22
0.20 0.44 0.22
0.16 0.42 0.21
0.14 0.41 0.21
0.12 0.40 0.21


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v0/spark_avg_processing_times.csv <==
153

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v1/batch_processing_times.csv <==
0 0.41700005531311035
1 0.6189999580383301
2 0.21200013160705566
3 0.10899996757507324
4 0.11299991607666016
5 0.15400004386901855
6 0.12199997901916504
7 0.09499979019165039
8 0.12399983406066895
9 0.15799999237060547
10 0.15699982643127441
11 0.08299994468688965
12 0.0969998836517334
13 0.1100001335144043
14 0.08299994468688965
15 0.07699990272521973
16 0.10199999809265137
17 0.15600013732910156
18 0.0989999771118164
19 0.09299993515014648
20 0.11100006103515625
21 0.1400001049041748
22 0.07400012016296387
23 0.07700014114379883
24 0.12100005149841309
25 0.11299991607666016
26 0.07399988174438477
27 0.08800005912780762
28 0.09599995613098145
29 0.07599997520446777

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.16 0.15
0.13 0.15 0.15
0.56 0.25 0.18
0.47 0.24 0.17
0.40 0.23 0.17
0.34 0.22 0.17
0.28 0.21 0.17
0.24 0.21 0.17
0.20 0.20 0.16
0.17 0.19 0.16
0.14 0.19 0.16
0.12 0.18 0.16
0.10 0.17 0.16
0.09 0.17 0.15
0.07 0.16 0.15
0.06 0.15 0.15
0.05 0.15 0.15
0.04 0.14 0.15
0.04 0.14 0.14
0.03 0.13 0.14
0.02 0.13 0.14
0.02 0.12 0.14
0.02 0.12 0.14
0.01 0.11 0.14
0.01 0.11 0.13
0.01 0.11 0.13
0.01 0.10 0.13
0.01 0.10 0.13
   0 0.10 0.13
0.08 0.11 0.13


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v1/spark_avg_processing_times.csv <==
156

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v2/batch_processing_times.csv <==
0 0.6940000057220459
1 0.24300003051757812
2 0.2239999771118164
3 0.14400005340576172
4 0.0989999771118164
5 0.13100004196166992
6 0.11100006103515625
7 0.11400008201599121
8 0.10600018501281738
9 0.1940000057220459
10 0.10299992561340332
11 0.1099998950958252
12 0.08899998664855957
13 0.13000011444091797
14 0.09199976921081543
15 0.10700011253356934
16 0.08800005912780762
17 0.13100004196166992
18 0.10299992561340332
19 0.0820000171661377
20 0.09599995613098145
21 0.11899995803833008
22 0.08800005912780762
23 0.08300018310546875
24 0.13899993896484375
25 0.08599996566772461
26 0.09999990463256836
27 0.06700015068054199
28 0.10800004005432129

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.31 0.12 0.11
0.34 0.13 0.12
0.29 0.13 0.11
0.24 0.12 0.11
0.20 0.12 0.11
0.17 0.11 0.11
0.15 0.11 0.11
0.12 0.11 0.10
0.10 0.10 0.10
0.09 0.10 0.10
0.07 0.09 0.10
0.06 0.09 0.10
0.05 0.09 0.09
0.04 0.08 0.09
0.04 0.08 0.09
0.03 0.08 0.09
0.02 0.07 0.09
0.02 0.07 0.09
0.02 0.07 0.09
0.01 0.07 0.09
0.01 0.06 0.08
0.01 0.06 0.08
0.01 0.06 0.08
0.01 0.06 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.04 0.08


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v2/spark_avg_processing_times.csv <==
154

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v3/batch_processing_times.csv <==
0 0.687000036239624
1 0.21799993515014648
2 0.125
3 0.21700000762939453
4 0.14100003242492676
5 0.11800003051757812
6 0.09299993515014648
7 0.0989999771118164
8 0.12400007247924805
9 0.1659998893737793
10 0.09599995613098145
11 0.11599993705749512
12 0.10299992561340332
13 0.08999991416931152
14 0.08299994468688965
15 0.09799981117248535
16 0.09299993515014648
17 0.08800005912780762
18 0.15000009536743164
19 0.09400010108947754
20 0.11100006103515625
21 0.08900022506713867
22 0.1099998950958252
23 0.08599996566772461
24 0.11100006103515625
25 0.07400012016296387
26 0.11800003051757812
27 0.08999991416931152
28 0.08299994468688965
29 0.07299995422363281

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.04 0.06
0.22 0.05 0.06
0.18 0.05 0.06
0.15 0.05 0.06
0.13 0.05 0.06
0.11 0.05 0.06
0.09 0.04 0.06
0.08 0.04 0.05
0.06 0.04 0.05
0.05 0.04 0.05
0.05 0.04 0.05
0.04 0.03 0.05
0.03 0.03 0.05
0.03 0.03 0.05
0.02 0.03 0.05
0.02 0.03 0.05
0.02 0.03 0.05
0.01 0.03 0.04
0.01 0.02 0.04
0.01 0.02 0.04
0.01 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.03
   0 0.01 0.03
   0 0.01 0.03


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v3/spark_avg_processing_times.csv <==
147

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v4/batch_processing_times.csv <==
0 0.4240000247955322
1 0.4530000686645508
2 0.17800021171569824
3 0.1660001277923584
4 0.14499998092651367
5 0.12100005149841309
6 0.12400007247924805
7 0.11999988555908203
8 0.10400009155273438
9 0.1490001678466797
10 0.15400004386901855
11 0.16100001335144043
12 0.09500002861022949
13 0.08999991416931152
14 0.09299993515014648
15 0.09800004959106445
16 0.11500000953674316
17 0.0989999771118164
18 0.10500001907348633
19 0.09100008010864258
20 0.09299993515014648
21 0.0970001220703125
22 0.09400010108947754
23 0.0820000171661377
24 0.09799981117248535
25 0.10299992561340332
26 0.09200000762939453
27 0.09599995613098145
28 0.08699989318847656
29 0.08800005912780762

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.03 0.01
0.13 0.03 0.01
0.11 0.03 0.01
0.10 0.03 0.01
0.08 0.03 0.01
0.07 0.03 0.01
0.06 0.03 0.01
0.05 0.02 0.01
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_45056_v4/spark_avg_processing_times.csv <==
152

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v0/batch_processing_times.csv <==
0 1.316999912261963
1 0.818000078201294
2 0.6180000305175781
3 0.6369998455047607
4 0.627000093460083
5 0.6889998912811279
6 0.5529999732971191
7 0.5889999866485596
8 0.7710001468658447
9 0.6139998435974121
10 0.6159999370574951
11 0.6159999370574951
12 0.5490000247955322
13 0.5789999961853027
14 0.6429998874664307
15 0.5399999618530273
16 0.5950000286102295
17 0.5729999542236328
18 0.5839998722076416
19 0.6059999465942383
20 0.5859999656677246
21 0.5850000381469727
22 0.5829999446868896
23 0.562000036239624
24 0.682999849319458
25 0.5780000686645508
26 0.5659999847412109
27 0.565000057220459
28 0.6029999256134033

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.03 0.01
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.25 0.07 0.02
0.53 0.14 0.04
0.85 0.21 0.06
0.88 0.24 0.07
0.82 0.25 0.08
1.18 0.34 0.11
1.40 0.41 0.14
1.26 0.41 0.14
1.23 0.43 0.15
1.27 0.47 0.16
1.56 0.55 0.19
1.32 0.54 0.19
1.36 0.57 0.21
1.47 0.62 0.22
1.56 0.66 0.24
1.64 0.71 0.26
1.95 0.80 0.30
1.81 0.81 0.31
1.69 0.81 0.31
1.59 0.82 0.32
1.51 0.83 0.33


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v0/spark_avg_processing_times.csv <==
653

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v1/batch_processing_times.csv <==
0 1.3829998970031738
1 0.7950000762939453
2 0.690000057220459
3 0.559999942779541
4 0.6129999160766602
5 0.6380000114440918
6 0.6430001258850098
7 0.5409998893737793
8 0.6110000610351562
9 0.6779999732971191
10 0.617999792098999
11 0.5389997959136963
12 0.5729999542236328
13 0.5769999027252197
14 0.6530001163482666
15 0.5360000133514404
16 0.5750000476837158
17 0.5739998817443848
18 0.6109998226165771
19 0.6089999675750732
20 0.5920000076293945
21 0.6150000095367432
22 0.5250000953674316
23 0.5850000381469727
24 0.625999927520752
25 0.559999942779541
26 0.562000036239624
27 0.559999942779541
28 0.559999942779541
29 0.5759999752044678

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.48 0.36 0.25
0.63 0.40 0.26
0.83 0.45 0.28
0.85 0.47 0.29
0.79 0.47 0.29
0.82 0.49 0.30
0.84 0.50 0.30
0.78 0.50 0.31
0.74 0.50 0.31
0.77 0.52 0.32
0.80 0.53 0.32
0.75 0.53 0.32
0.71 0.53 0.33
0.75 0.54 0.33
0.78 0.56 0.34
0.81 0.57 0.35
0.83 0.59 0.36
1.00 0.63 0.37
1.07 0.66 0.39
1.13 0.69 0.40
1.11 0.70 0.40
1.08 0.71 0.41
0.99 0.70 0.41
0.84 0.68 0.41
0.93 0.71 0.42
1.09 0.75 0.44
0.92 0.72 0.43
0.78 0.70 0.43
0.66 0.68 0.42
0.56 0.65 0.42


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v1/spark_avg_processing_times.csv <==
642

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v2/batch_processing_times.csv <==
0 0.44700002670288086
1 1.0400002002716064
2 0.7059998512268066
3 0.6729998588562012
4 0.6080000400543213
5 0.6099998950958252
6 0.6340000629425049
7 0.5829999446868896
8 0.6040000915527344
9 0.5859999656677246
10 0.6519999504089355
11 0.5719997882843018
12 0.5859999656677246
13 0.5950000286102295
14 0.5679998397827148
15 0.5920000076293945
16 0.5690000057220459
17 0.567000150680542
18 0.5920000076293945
19 0.5859999656677246
20 0.6119999885559082
21 0.5870001316070557
22 0.5780000686645508
23 0.559999942779541
24 0.562999963760376
25 0.6170001029968262
26 0.556999921798706
27 0.565000057220459
28 0.5659999847412109
29 0.5559999942779541

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.22 0.29
   0 0.21 0.28
0.22 0.25 0.29
0.19 0.24 0.29
0.16 0.24 0.29
0.13 0.23 0.28
0.11 0.22 0.28
0.09 0.21 0.27
0.08 0.20 0.27
0.07 0.20 0.27
0.06 0.19 0.27
0.05 0.18 0.26
0.04 0.18 0.26
0.03 0.17 0.26
0.03 0.16 0.25
0.02 0.16 0.25
0.02 0.15 0.25
0.02 0.15 0.24
0.01 0.14 0.24
0.01 0.14 0.24
0.01 0.13 0.24
0.01 0.13 0.23
   0 0.12 0.23
   0 0.12 0.23
   0 0.11 0.22
   0 0.11 0.22
   0 0.11 0.22
   0 0.10 0.22
   0 0.10 0.21
   0 0.09 0.21


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v2/spark_avg_processing_times.csv <==
623

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v3/batch_processing_times.csv <==
0 1.3030002117156982
1 0.7200000286102295
2 0.6369998455047607
3 0.6319999694824219
4 0.6100001335144043
5 0.6710000038146973
6 0.5860002040863037
7 0.5850000381469727
8 0.6310000419616699
9 0.6519999504089355
10 0.5909998416900635
11 0.5959999561309814
12 0.5880000591278076
13 0.5859999656677246
14 0.6119999885559082
15 0.5909998416900635
16 0.5710000991821289
17 0.5899999141693115
18 0.5799999237060547
19 0.5759999752044678
20 0.627000093460083
21 0.5729999542236328
22 0.5739998817443848
23 0.5690000057220459
24 0.5750000476837158
25 0.6129999160766602
26 0.5770001411437988
27 0.562000036239624
28 0.6349999904632568
29 0.5699999332427979

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.06 0.15
0.45 0.13 0.17
0.38 0.12 0.17
0.32 0.12 0.17
0.27 0.11 0.17
0.23 0.11 0.16
0.27 0.12 0.17
0.23 0.12 0.17
0.20 0.11 0.16
0.16 0.11 0.16
0.14 0.11 0.16
0.12 0.10 0.16
0.10 0.10 0.16
0.16 0.11 0.16
0.13 0.11 0.16
0.11 0.10 0.16
0.09 0.10 0.15
0.08 0.10 0.15
0.07 0.09 0.15
0.06 0.09 0.15
0.05 0.09 0.15
0.04 0.08 0.14
0.03 0.08 0.14
0.11 0.09 0.15
0.09 0.09 0.14
0.08 0.09 0.14
0.06 0.08 0.14
0.05 0.08 0.14
0.05 0.08 0.14
0.04 0.07 0.13


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v3/spark_avg_processing_times.csv <==
643

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v4/batch_processing_times.csv <==
0 1.434000015258789
1 0.7410001754760742
2 0.5980000495910645
3 0.681999921798706
4 0.5590000152587891
5 0.6719999313354492
6 0.5850000381469727
7 0.5469999313354492
8 0.6109998226165771
9 0.7680001258850098
10 0.5739998817443848
11 0.5399999618530273
12 0.6380000114440918
13 0.5410001277923584
14 0.617999792098999
15 0.628000020980835
16 0.5870001316070557
17 0.5460000038146973
18 0.5739998817443848
19 0.6180000305175781
20 0.6089999675750732
21 0.5320000648498535
22 0.5710000991821289
23 0.6919999122619629
24 0.5320000648498535
25 0.5720000267028809
26 0.5710000991821289
27 0.5969998836517334
28 0.5380001068115234

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.02 0.08
   0 0.02 0.08
   0 0.01 0.08
   0 0.01 0.08
   0 0.01 0.08
   0 0.01 0.08
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.07
   0    0 0.07
0.08 0.02 0.07
0.07 0.02 0.07
0.06 0.02 0.07
0.05 0.02 0.07
0.04 0.02 0.07
0.03 0.02 0.07
0.18 0.05 0.08
0.23 0.06 0.08
0.20 0.06 0.08
0.17 0.06 0.08
0.21 0.07 0.09
0.18 0.07 0.09
0.15 0.07 0.08
0.21 0.08 0.09
0.25 0.09 0.09
0.21 0.09 0.09
0.18 0.09 0.09


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_729088_v4/spark_avg_processing_times.csv <==
647

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v0/batch_processing_times.csv <==
0 0.7580001354217529
1 0.26800012588500977
2 0.21400022506713867
3 0.1490001678466797
4 0.17200016975402832
5 0.16300010681152344
6 0.14100003242492676
7 0.1400001049041748
8 0.17600011825561523
9 0.23600006103515625
10 0.11500000953674316
11 0.1490001678466797
12 0.18600010871887207
13 0.14599990844726562
14 0.14100003242492676
15 0.2200000286102295
16 0.1360001564025879
17 0.15899991989135742
18 0.1399998664855957
19 0.13699984550476074
20 0.13700008392333984
21 0.13100004196166992
22 0.11999988555908203
23 0.20200014114379883
24 0.12800002098083496
25 0.13499999046325684
26 0.13300013542175293
27 0.1380000114440918
28 0.1659998893737793

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.23 0.05 0.02
0.28 0.06 0.02
0.23 0.06 0.02
0.20 0.06 0.02
0.24 0.07 0.02
0.20 0.07 0.02
0.17 0.07 0.02
0.14 0.06 0.02
0.12 0.06 0.02
0.10 0.06 0.02
0.09 0.06 0.02
0.15 0.07 0.02
0.13 0.07 0.02
0.11 0.07 0.02
0.09 0.06 0.02
0.08 0.06 0.02
0.06 0.06 0.02
0.05 0.06 0.02
0.05 0.05 0.02
0.04 0.05 0.02
0.03 0.05 0.01
0.03 0.05 0.01
0.02 0.05 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.03 0.01
   0 0.03 0.01


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v0/spark_avg_processing_times.csv <==
199

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v1/batch_processing_times.csv <==
0 0.7559998035430908
1 0.2669999599456787
2 0.22900009155273438
3 0.16700005531311035
4 0.1700000762939453
5 0.15699982643127441
6 0.14599990844726562
7 0.14300012588500977
8 0.1640000343322754
9 0.1549999713897705
10 0.1380000114440918
11 0.16199994087219238
12 0.14400005340576172
13 0.14599990844726562
14 0.1399998664855957
15 0.12999987602233887
16 0.11800003051757812
17 0.1660001277923584
18 0.12600016593933105
19 0.13700008392333984
20 0.10600018501281738
21 0.20600008964538574
22 0.1830000877380371
23 0.16199994087219238
24 0.15199995040893555
25 0.13000011444091797
26 0.10299992561340332
27 0.15000009536743164
28 0.12399983406066895
29 0.13199996948242188

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.05 0.01
0.13 0.05 0.01
0.11 0.04 0.01
0.10 0.04 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.04    0
0.05 0.04    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v1/spark_avg_processing_times.csv <==
192

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v2/batch_processing_times.csv <==
0 0.8199999332427979
1 0.2539999485015869
2 0.21399998664855957
3 0.2089998722076416
4 0.1700000762939453
5 0.1360001564025879
6 0.14499998092651367
7 0.14499998092651367
8 0.125
9 0.2779998779296875
10 0.19700002670288086
11 0.1359999179840088
12 0.13700008392333984
13 0.14499998092651367
14 0.13199996948242188
15 0.1419999599456787
16 0.127000093460083
17 0.13299989700317383
18 0.19000005722045898
19 0.15700006484985352
20 0.1640000343322754
21 0.15600013732910156
22 0.13499999046325684
23 0.12299990653991699
24 0.13000011444091797
25 0.13400006294250488
26 0.21300005912780762
27 0.13699984550476074
28 0.10400009155273438
29 0.18700003623962402

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.07 0.02
0.27 0.06 0.02
0.23 0.06 0.02
0.19 0.06 0.02
0.16 0.06 0.02
0.14 0.05 0.02
0.12 0.05 0.02
0.10 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03 0.01
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v2/spark_avg_processing_times.csv <==
198

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v3/batch_processing_times.csv <==
0 0.753000020980835
1 0.24300003051757812
2 0.2090001106262207
3 0.1549999713897705
4 0.24500012397766113
5 0.15700006484985352
6 0.13699984550476074
7 0.1380000114440918
8 0.16000008583068848
9 0.14899992942810059
10 0.14400005340576172
11 0.13499999046325684
12 0.1529998779296875
13 0.11400008201599121
14 0.16100001335144043
15 0.14600014686584473
16 0.13499999046325684
17 0.14099979400634766
18 0.11599993705749512
19 0.18499994277954102
20 0.14300012588500977
21 0.15000009536743164
22 0.13499999046325684
23 0.10500001907348633
24 0.2200000286102295
25 0.125
26 0.1979999542236328
27 0.10199999809265137
28 0.14400005340576172
29 0.127000093460083

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.07 0.02
0.27 0.06 0.02
0.23 0.06 0.02
0.19 0.06 0.02
0.16 0.06 0.02
0.14 0.05 0.02
0.12 0.05 0.02
0.10 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.04 0.01
0.02 0.03 0.01
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.03    0
0.08 0.04 0.01
0.07 0.04    0
0.06 0.04    0
0.05 0.04    0
0.04 0.03    0
0.04 0.03    0
0.03 0.03    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v3/spark_avg_processing_times.csv <==
194

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v4/batch_processing_times.csv <==
0 0.7679998874664307
1 0.2569999694824219
2 0.21000003814697266
3 0.1510000228881836
4 0.16100001335144043
5 0.24200010299682617
6 0.1400001049041748
7 0.11699986457824707
8 0.15799999237060547
9 0.1940000057220459
10 0.1419999599456787
11 0.14700007438659668
12 0.11599993705749512
13 0.13100004196166992
14 0.14600014686584473
15 0.15799999237060547
16 0.12800002098083496
17 0.13199996948242188
18 0.17100000381469727
19 0.18199992179870605
20 0.13700008392333984
21 0.13900017738342285
22 0.12299990653991699
23 0.15700006484985352
24 0.13300013542175293
25 0.14999985694885254
26 0.10400009155273438
27 0.11800003051757812
28 0.19099998474121094
29 0.17499995231628418

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.03 0.01
0.07 0.03    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_0_sr_91136_v4/spark_avg_processing_times.csv <==
195

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v0/batch_processing_times.csv <==
0 5.3999998569488525
1 2.0980000495910645
2 2.172999858856201
3 3.940999984741211
4 1.7680001258850098
5 1.2450001239776611
6 4.4659998416900635
7 2.8450000286102295
8 2.312999963760376
9 2.1670000553131104
10 2.1449999809265137
11 2.307999849319458
12 3.495000123977661
13 3.444000005722046
14 2.7019999027252197
15 1.7980000972747803
16 2.628000020980835
17 3.822000026702881
18 1.8909997940063477
19 3.445000171661377
20 3.7750000953674316
21 2.5820000171661377
22 3.6389999389648438
23 3.007999897003174
24 3.1080000400543213
25 3.624000072479248
26 2.4769999980926514
27 1.9519999027252197
28 1.8369998931884766

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.69 3.86 5.55
5.08 4.34 5.69
6.22 4.60 5.75
7.39 4.90 5.84
8.35 5.19 5.93
8.62 5.35 5.97
8.84 5.50 6.01
9.60 5.77 6.09
10.4 6.07 6.19
10.8 6.29 6.26
12.5 6.79 6.42
12.1 6.90 6.46
12.0 7.05 6.51
12.1 7.23 6.58
12.5 7.47 6.66
12.3 7.60 6.72
12.5 7.80 6.79
13.4 8.12 6.91
12.6 8.12 6.92
12.2 8.18 6.95
11.4 8.14 6.95
12.0 8.37 7.04
11.8 8.44 7.08
11.3 8.46 7.10
12.3 8.76 7.21
12.3 8.87 7.26
11.3 8.77 7.25
10.9 8.76 7.26
11.4 8.95 7.34
10.4 8.82 7.31


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v0/spark_avg_processing_times.csv <==
2880

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v1/batch_processing_times.csv <==
0 3.615000009536743
1 2.494000196456909
2 2.7009999752044678
3 1.9839999675750732
4 3.0360000133514404
5 1.3179998397827148
6 2.695000171661377
7 3.86899995803833
8 1.3919999599456787
9 3.169999837875366
10 2.691999912261963
11 3.4679999351501465
12 2.36299991607666
13 2.6510000228881836
14 2.315999984741211
15 2.4700000286102295
16 4.194000005722046
17 2.2060000896453857
18 4.434000015258789
19 3.569000005722046
20 3.6519999504089355
21 1.9880001544952393
22 4.753000020980835
23 2.365999937057495
24 5.289999961853027
25 2.111999988555908
26 4.394000053405762
27 2.558000087738037
28 3.109999895095825

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.16 3.37 5.26
3.38 3.59 5.31
4.60 3.85 5.38
6.34 4.25 5.49
6.51 4.35 5.52
7.91 4.72 5.62
8.49 4.96 5.69
9.17 5.22 5.77
10.6 5.66 5.91
10.5 5.81 5.95
10.5 5.95 5.99
10.2 6.05 6.03
10.4 6.21 6.08
10.3 6.34 6.12
10.5 6.50 6.18
10.5 6.64 6.23
10.6 6.80 6.28
12.1 7.22 6.43
12.0 7.36 6.48
11.6 7.43 6.51
10.9 7.42 6.52
10.4 7.42 6.53
10.2 7.49 6.56
10.3 7.59 6.60
9.77 7.57 6.61
10.2 7.73 6.67
10.2 7.81 6.71
10.9 8.03 6.79
10.8 8.10 6.83
10.8 8.18 6.87


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v1/spark_avg_processing_times.csv <==
3037

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v2/batch_processing_times.csv <==
0 5.393999814987183
1 2.7130000591278076
2 3.175999879837036
3 2.440000057220459
4 2.8919999599456787
5 1.441999912261963
6 2.9730000495910645
7 2.434000015258789
8 3.4210000038146973
9 3.0869998931884766
10 2.7150001525878906
11 4.4670000076293945
12 2.178999900817871
13 4.113999843597412
14 2.498000144958496
15 2.859999895095825
16 2.433000087738037
17 1.9350001811981201
18 2.425999879837036
19 3.0280001163482666
20 3.7189998626708984
21 1.684999942779541
22 1.6989998817443848
23 3.6610000133514404
24 2.061000108718872
25 1.187000036239624
26 2.50600004196167
27 2.428999900817871

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.24 3.34 5.00
4.57 3.62 5.07
5.53 3.86 5.14
7.70 4.38 5.29
7.80 4.52 5.33
8.65 4.81 5.41
9.52 5.13 5.51
9.50 5.27 5.55
9.12 5.33 5.57
9.38 5.52 5.63
9.01 5.56 5.64
8.47 5.56 5.64
8.88 5.74 5.70
9.02 5.88 5.75
8.71 5.92 5.76
9.55 6.19 5.85
10.1 6.41 5.93
9.60 6.43 5.94
10.3 6.68 6.02
9.53 6.64 6.02
9.93 6.82 6.08
9.87 6.91 6.12
9.64 6.96 6.14
10.0 7.12 6.21
9.92 7.20 6.24
9.86 7.28 6.28
11.5 7.73 6.44
11.5 7.85 6.49
11.3 7.94 6.54
10.8 7.93 6.55


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v2/spark_avg_processing_times.csv <==
2811

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v3/batch_processing_times.csv <==
0 5.421999931335449
1 3.138000011444092
2 3.4769999980926514
3 2.7279999256134033
4 5.141000032424927
5 4.380000114440918
6 2.3580000400543213
7 2.1600000858306885
8 3.433000087738037
9 3.889000177383423
10 2.388000011444092
11 2.302000045776367
12 1.814000129699707
13 1.9089999198913574
14 4.355999946594238
15 1.6389999389648438
16 3.1640000343322754
17 3.7980000972747803
18 2.687000036239624
19 3.260999917984009
20 1.5189998149871826
21 1.866999864578247
22 2.8910000324249268
23 3.4000000953674316
24 3.435999870300293
25 2.240000009536743
26 1.8670001029968262
27 2.327000141143799

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.44 2.91 4.67
4.23 3.47 4.84
5.78 3.82 4.94
6.50 4.04 5.00
6.59 4.14 5.02
8.48 4.62 5.16
10.1 5.11 5.32
9.65 5.17 5.34
9.43 5.26 5.36
9.76 5.47 5.43
9.84 5.63 5.48
10.2 5.86 5.56
9.87 5.93 5.59
9.43 5.97 5.60
9.61 6.12 5.66
10.8 6.49 5.78
11.1 6.70 5.86
10.7 6.76 5.89
10.1 6.76 5.90
9.83 6.81 5.92
9.84 6.92 5.97
10.0 7.05 6.02
10.6 7.27 6.10
10.2 7.29 6.12
10.5 7.46 6.19
10.8 7.61 6.25
12.2 8.04 6.41
12.2 8.17 6.47
14.6 8.81 6.69
14.1 8.88 6.74


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v3/spark_avg_processing_times.csv <==
3004

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v4/batch_processing_times.csv <==
0 4.635999917984009
1 3.6570000648498535
2 4.309999942779541
3 2.68999981880188
4 3.4790000915527344
5 1.2219998836517334
6 3.310999870300293
7 4.676000118255615
8 1.184999942779541
9 2.2149999141693115
10 3.7170000076293945
11 1.180999994277954
12 3.32099986076355
13 4.831000089645386
14 3.1610000133514404
15 2.38700008392334
16 2.1599998474121094
17 1.7869999408721924
18 4.302999973297119
19 3.253999948501587
20 2.881999969482422
21 2.7049999237060547
22 3.0909998416900635
23 3.121999979019165
24 2.134999990463257
25 2.996999979019165
26 1.5299999713897705
27 2.48799991607666
28 1.193000078201294

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.81 3.63 4.97
7.98 4.71 5.31
8.83 5.00 5.40
9.76 5.32 5.49
10.5 5.62 5.59
10.6 5.80 5.65
12.0 6.27 5.80
11.8 6.33 5.83
12.2 6.58 5.91
11.5 6.61 5.93
11.8 6.85 6.02
12.2 7.09 6.10
12.4 7.30 6.18
12.4 7.47 6.25
12.3 7.61 6.31
12.1 7.72 6.36
12.5 7.94 6.45
11.8 7.94 6.46
11.2 7.95 6.48
11.0 8.01 6.52
10.6 8.02 6.53
10.9 8.16 6.60
10.3 8.14 6.61
10.4 8.22 6.65
10.7 8.37 6.72
10.5 8.40 6.74
10.3 8.42 6.77
10.2 8.47 6.80
9.99 8.47 6.82
9.85 8.49 6.85


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_1458176_v4/spark_avg_processing_times.csv <==
2925

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v0/batch_processing_times.csv <==
0 1.5460000038146973
1 1.5429999828338623
2 0.9110000133514404
3 0.5440001487731934
4 0.4249999523162842
5 0.7139999866485596
6 0.44300007820129395
7 0.4240000247955322
8 0.8620002269744873
9 0.49899983406066895
10 0.4160001277923584
11 0.4549999237060547
12 0.37800002098083496
13 0.8250000476837158
14 0.4419999122619629
15 0.4589998722076416
16 0.7400000095367432
17 0.8489999771118164
18 0.7659997940063477
19 0.7779998779296875
20 0.6139998435974121
21 0.5329999923706055
22 0.4369997978210449
23 0.7799999713897705
24 0.4440000057220459
25 0.5060000419616699
26 0.5709998607635498
27 0.625
28 0.5320000648498535

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.85 3.07 4.71
7.17 4.36 5.11
7.81 4.59 5.18
9.12 4.98 5.30
9.97 5.30 5.40
9.60 5.37 5.42
10.2 5.64 5.51
10.1 5.77 5.55
10.4 5.97 5.62
9.66 5.96 5.62
9.59 6.06 5.66
10.4 6.35 5.76
10.9 6.59 5.84
9.75 6.49 5.81
9.10 6.45 5.81
9.29 6.59 5.86
10.5 6.93 5.98
10.6 7.08 6.04
12.5 7.58 6.21
12.5 7.74 6.28
13.4 8.08 6.41
12.7 8.11 6.43
12.8 8.27 6.50
12.2 8.30 6.53
12.5 8.47 6.61
12.6 8.62 6.68
14.3 9.13 6.86
14.7 9.37 6.97
14.9 9.59 7.06
15.9 9.97 7.21


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v0/spark_avg_processing_times.csv <==
702

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v1/batch_processing_times.csv <==
0 2.421999931335449
1 0.7669999599456787
2 0.6439998149871826
3 0.8100001811981201
4 0.6349999904632568
5 0.5299999713897705
6 0.8570001125335693
7 0.372999906539917
8 0.6940000057220459
9 0.6619999408721924
10 0.5409998893737793
11 0.5479998588562012
12 0.6700000762939453
13 0.7920000553131104
14 0.3859999179840088
15 0.9129998683929443
16 0.6119999885559082
17 0.7139999866485596
18 0.7030000686645508
19 0.437000036239624
20 0.4289999008178711
21 0.746999979019165
22 0.7749998569488525
23 0.5350000858306885
24 0.4519999027252197
25 0.5859999656677246
26 0.442000150680542
27 0.3639998435974121
28 0.562999963760376

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.33 3.70 5.17
5.19 4.27 5.34
5.97 4.46 5.39
7.25 4.78 5.49
7.37 4.89 5.51
8.40 5.19 5.60
8.34 5.28 5.63
10.2 5.77 5.79
10.6 5.99 5.86
10.1 6.04 5.88
11.3 6.42 6.00
12.2 6.77 6.12
11.3 6.75 6.12
11.1 6.87 6.17
12.9 7.37 6.34
12.9 7.56 6.41
13.4 7.84 6.51
13.0 7.94 6.56
13.1 8.11 6.63
13.4 8.35 6.72
13.9 8.62 6.83
13.0 8.60 6.84
14.1 8.98 6.98
14.0 9.14 7.06
13.3 9.14 7.08
13.3 9.28 7.15
12.7 9.27 7.17
11.9 9.21 7.17
11.6 9.24 7.20
12.5 9.51 7.32


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v1/spark_avg_processing_times.csv <==
718

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v2/batch_processing_times.csv <==
0 2.624000072479248
1 0.871999979019165
2 0.5999999046325684
3 0.5580000877380371
4 0.5230000019073486
5 0.4700000286102295
6 0.6289999485015869
7 0.6200001239776611
8 0.39800000190734863
9 0.7250001430511475
10 0.6960000991821289
11 0.440000057220459
12 0.818000078201294
13 0.4519999027252197
14 0.6319999694824219
15 0.5570001602172852
16 0.3529999256134033
17 0.48600006103515625
18 0.44700002670288086
19 0.4830000400543213
20 0.5360000133514404
21 0.5079998970031738
22 0.377000093460083
23 0.5900001525878906
24 0.45399999618530273
25 0.7690000534057617
26 0.8169999122619629
27 0.32399988174438477
28 0.804999828338623

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.78 3.52 5.24
3.71 3.88 5.34
5.42 4.23 5.44
5.76 4.34 5.46
5.89 4.41 5.47
6.34 4.56 5.51
7.88 4.94 5.62
8.39 5.16 5.68
8.34 5.25 5.71
9.21 5.54 5.80
9.74 5.77 5.87
9.57 5.86 5.90
10.2 6.13 5.99
10.4 6.29 6.04
11.1 6.58 6.14
11.3 6.77 6.20
11.9 7.04 6.30
12.0 7.23 6.37
13.6 7.73 6.54
13.3 7.87 6.60
12.4 7.84 6.60
12.0 7.91 6.64
12.0 8.05 6.70
12.4 8.26 6.78
13.0 8.52 6.88
12.4 8.54 6.90
13.0 8.80 7.01
12.7 8.85 7.05
12.6 8.97 7.10
11.8 8.91 7.10


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v2/spark_avg_processing_times.csv <==
682

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v3/batch_processing_times.csv <==
0 2.6679999828338623
1 0.7200000286102295
2 0.9059998989105225
3 0.7269999980926514
4 0.7950000762939453
5 0.5419998168945312
6 0.8429999351501465
7 0.45799994468688965
8 0.7849998474121094
9 0.8240001201629639
10 0.4660000801086426
11 0.47499990463256836
12 0.8359999656677246
13 0.7079999446868896
14 0.687999963760376
15 0.7300000190734863
16 0.8279998302459717
17 0.39999985694885254
18 0.690000057220459
19 0.6779999732971191
20 0.5550000667572021
21 0.5690000057220459
22 0.48200011253356934
23 0.7569999694824219
24 0.45599985122680664
25 0.379000186920166
26 0.7470002174377441
27 0.6329998970031738
28 0.624000072479248

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.05 3.11 5.01
3.12 3.48 5.11
5.61 4.01 5.26
5.37 4.01 5.25
6.82 4.37 5.36
7.63 4.62 5.43
7.71 4.73 5.46
8.52 5.01 5.54
8.81 5.19 5.59
9.97 5.55 5.70
9.96 5.69 5.75
10.5 5.95 5.83
10.2 6.04 5.86
10.1 6.15 5.90
9.56 6.16 5.91
10.8 6.54 6.03
11.7 6.86 6.14
10.5 6.77 6.12
10.2 6.84 6.15
10.4 6.99 6.21
10.3 7.09 6.25
10.4 7.21 6.30
9.72 7.17 6.29
8.61 7.01 6.25
9.13 7.18 6.31
9.56 7.34 6.38
9.51 7.39 6.40
9.70 7.51 6.45
10.7 7.81 6.56
10.8 7.93 6.61


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v3/spark_avg_processing_times.csv <==
767

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v4/batch_processing_times.csv <==
0 1.436999797821045
1 1.5420000553131104
2 1.2260000705718994
3 0.7380001544952393
4 0.5469999313354492
5 0.4230000972747803
6 0.4249999523162842
7 0.41499996185302734
8 0.6159999370574951
9 0.4270000457763672
10 0.4650001525878906
11 0.5889999866485596
12 0.39800000190734863
13 0.6029999256134033
14 0.4790000915527344
15 0.7460000514984131
16 0.40599989891052246
17 0.5369999408721924
18 0.7209999561309814
19 0.49900007247924805
20 0.4940001964569092
21 0.5750000476837158
22 0.6909999847412109
23 0.4419999122619629
24 0.4960000514984131
25 0.629000186920166
26 0.42599987983703613
27 0.5920000076293945
28 0.6500000953674316

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.11 3.35 5.02
3.86 3.86 5.17
4.80 4.07 5.23
5.39 4.21 5.26
5.71 4.32 5.29
6.42 4.52 5.34
7.32 4.77 5.41
7.11 4.81 5.42
7.26 4.92 5.45
8.43 5.24 5.55
8.85 5.43 5.61
9.54 5.69 5.69
9.13 5.74 5.70
10.2 6.08 5.82
9.39 6.04 5.81
10.1 6.30 5.90
10.7 6.55 5.98
11.0 6.75 6.05
12.4 7.18 6.20
12.6 7.40 6.28
12.9 7.64 6.37
12.3 7.68 6.40
12.2 7.81 6.45
11.1 7.73 6.44
11.6 7.95 6.53
11.8 8.12 6.60
12.0 8.28 6.67
11.0 8.19 6.66
10.5 8.18 6.67
10.1 8.17 6.68


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_182272_v4/spark_avg_processing_times.csv <==
675

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v0/batch_processing_times.csv <==
0 2.190999984741211
1 1.3670001029968262
2 0.7620000839233398
3 0.8480000495910645
4 0.7660000324249268
5 0.8229999542236328
6 0.9579999446868896
7 0.8789999485015869
8 1.0809998512268066
9 0.9769999980926514
10 0.880000114440918
11 0.7760000228881836
12 1.0350000858306885
13 1.0910000801086426
14 0.6380000114440918
15 0.8450000286102295
16 1.0220000743865967
17 0.9440000057220459
18 0.9900000095367432
19 0.8659999370574951
20 1.5250000953674316
21 0.6519999504089355
22 0.7369999885559082
23 1.1600000858306885
24 1.2000000476837158
25 0.6670000553131104
26 0.7590000629425049
27 0.625999927520752
28 1.1670000553131104

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.55 3.58 5.00
4.92 3.87 5.08
5.80 4.09 5.14
7.24 4.45 5.25
8.34 4.78 5.35
8.78 5.00 5.41
8.59 5.08 5.44
8.58 5.20 5.47
8.52 5.29 5.50
8.65 5.43 5.54
10.6 5.94 5.71
10.2 6.01 5.73
10.7 6.26 5.81
11.3 6.55 5.91
10.8 6.58 5.93
10.5 6.66 5.96
10.4 6.77 6.01
10.5 6.91 6.06
10.3 6.99 6.10
10.1 7.06 6.13
10.5 7.24 6.20
10.1 7.25 6.21
9.75 7.28 6.23
9.40 7.28 6.25
9.32 7.34 6.28
9.63 7.46 6.33
10.5 7.73 6.42
10.9 7.90 6.50
10.5 7.92 6.52
11.2 8.15 6.61


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v0/spark_avg_processing_times.csv <==
1015

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v1/batch_processing_times.csv <==
0 2.432000160217285
1 0.6899998188018799
2 1.0770001411437988
3 1.4719998836517334
4 1.2410001754760742
5 0.999000072479248
6 0.5
7 0.4939999580383301
8 1.0410001277923584
9 1.3299999237060547
10 0.7799999713897705
11 1.1039998531341553
12 1.002000093460083
13 1.3340001106262207
14 0.3710000514984131
15 1.2239999771118164
16 0.7280001640319824
17 0.6670000553131104
18 0.6710000038146973
19 1.5789999961853027
20 0.7910001277923584
21 0.7649998664855957
22 1.1029999256134033
23 0.8359999656677246
24 0.7009999752044678
25 0.7059998512268066
26 0.7829999923706055
27 1.246999979019165
28 0.8019998073577881

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.98 3.18 4.81
3.52 3.47 4.89
4.85 3.75 4.96
5.65 3.96 5.02
5.78 4.04 5.03
7.11 4.38 5.14
7.08 4.47 5.16
8.04 4.75 5.24
8.27 4.91 5.29
8.67 5.11 5.35
8.70 5.24 5.39
9.34 5.49 5.47
9.47 5.64 5.52
9.71 5.82 5.58
9.82 5.97 5.63
9.22 5.97 5.63
9.98 6.24 5.72
11.1 6.61 5.85
11.3 6.81 5.92
10.6 6.79 5.93
14.3 7.72 6.24
13.3 7.73 6.26
12.6 7.76 6.28
12.0 7.78 6.31
11.8 7.88 6.35
11.5 7.95 6.39
11.3 8.01 6.43
10.7 8.00 6.44
10.2 7.98 6.46
9.86 7.98 6.47


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v1/spark_avg_processing_times.csv <==
1022

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v2/batch_processing_times.csv <==
0 3.116999864578247
1 1.4909999370574951
2 1.125
3 0.42100000381469727
4 1.3989999294281006
5 0.7969999313354492
6 0.7980000972747803
7 0.871999979019165
8 1.3409998416900635
9 1.4059998989105225
10 0.6289999485015869
11 0.6010000705718994
12 0.9749999046325684
13 0.8059999942779541
14 1.4820001125335693
15 0.690000057220459
16 1.1989998817443848
17 0.6599998474121094
18 0.9049999713897705
19 1.4620001316070557
20 1.2820000648498535
21 0.7350001335144043
22 0.8350000381469727
23 1.2250001430511475
24 0.810999870300293
25 1.1559998989105225
26 0.6319999694824219
27 0.3809998035430908
28 1.3269999027252197

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.96 3.17 4.73
4.24 3.61 4.85
6.67 4.16 5.02
7.11 4.34 5.07
7.54 4.53 5.12
8.33 4.79 5.20
9.85 5.23 5.34
9.96 5.40 5.40
10.5 5.65 5.48
10.6 5.83 5.54
9.77 5.82 5.54
9.84 5.96 5.59
9.03 5.91 5.58
9.11 6.03 5.62
9.15 6.14 5.66
9.22 6.26 5.70
9.55 6.43 5.76
10.4 6.71 5.86
10.5 6.87 5.92
10.0 6.87 5.94
9.98 6.98 5.98
11.2 7.34 6.11
11.2 7.48 6.17
10.8 7.51 6.19
10.7 7.59 6.23
10.1 7.57 6.24
10.2 7.67 6.29
10.1 7.74 6.33
9.54 7.70 6.33
9.45 7.74 6.36


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v2/spark_avg_processing_times.csv <==
1095

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v3/batch_processing_times.csv <==
0 0.8510000705718994
1 2.7289998531341553
2 1.3829998970031738
3 1.7319998741149902
4 1.499000072479248
5 0.6730000972747803
6 1.2039999961853027
7 1.0429999828338623
8 1.249000072479248
9 0.6520001888275146
10 0.7639999389648438
11 0.8250000476837158
12 0.812999963760376
13 0.7139999866485596
14 0.7450001239776611
15 0.7029998302459717
16 1.3070001602172852
17 1.194000005722046
18 1.1979999542236328
19 0.8130002021789551
20 0.8450000286102295
21 0.8489999771118164
22 0.3410000801086426
23 0.5789999961853027
24 0.7200000286102295
25 0.7179999351501465
26 0.684999942779541
27 0.9219999313354492
28 0.7119998931884766

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.46 2.94 4.60
3.09 3.24 4.68
6.40 3.93 4.89
7.04 4.15 4.95
7.18 4.27 4.98
7.55 4.45 5.03
7.17 4.47 5.03
6.89 4.50 5.04
7.78 4.76 5.12
7.81 4.87 5.15
8.73 5.17 5.24
9.20 5.38 5.31
8.53 5.37 5.31
8.89 5.55 5.37
9.05 5.70 5.42
8.74 5.74 5.44
8.54 5.80 5.46
9.25 6.05 5.54
10.7 6.47 5.68
10.8 6.63 5.75
10.9 6.79 5.81
10.2 6.77 5.81
11.9 7.24 5.97
12.2 7.46 6.06
11.0 7.36 6.04
11.3 7.55 6.12
10.6 7.51 6.12
9.65 7.41 6.10
8.93 7.33 6.09
9.04 7.41 6.13


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v3/spark_avg_processing_times.csv <==
1031

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v4/batch_processing_times.csv <==
0 2.813999891281128
1 1.0570001602172852
2 0.8370001316070557
3 0.8460001945495605
4 0.7400000095367432
5 0.879000186920166
6 0.8450000286102295
7 1.2690000534057617
8 0.8440001010894775
9 0.8930001258850098
10 1.1380000114440918
11 1.000999927520752
12 1.1569998264312744
13 0.8329999446868896
14 0.8789999485015869
15 1.0260000228881836
16 1.306999921798706
17 0.7430000305175781
18 0.9469997882843018
19 1.1519999504089355
20 0.7179999351501465
21 1.5499999523162842
22 0.749000072479248
23 0.5570001602172852
24 0.880000114440918
25 0.7910001277923584
26 0.6460001468658447
27 0.6559998989105225
28 0.690000057220459

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.22 3.02 4.45
4.55 3.32 4.53
5.05 3.47 4.57
6.00 3.72 4.64
7.49 4.11 4.75
8.03 4.34 4.82
9.31 4.74 4.95
9.44 4.91 5.00
10.3 5.25 5.11
9.79 5.30 5.13
9.21 5.33 5.14
9.81 5.58 5.22
9.55 5.66 5.25
9.51 5.72 5.27
9.49 5.84 5.32
9.05 5.86 5.33
9.19 6.00 5.38
9.38 6.15 5.44
9.73 6.33 5.50
10.3 6.55 5.58
9.94 6.60 5.61
9.72 6.66 5.64
9.20 6.65 5.65
9.16 6.73 5.69
9.19 6.82 5.73
9.71 7.01 5.80
10.1 7.19 5.87
10.3 7.31 5.93
9.84 7.32 5.95
9.68 7.37 5.98


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_364544_v4/spark_avg_processing_times.csv <==
1020

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v0/batch_processing_times.csv <==
0 1.633000135421753
1 0.49500012397766113
2 0.3809998035430908
3 0.32899999618530273
4 0.30700016021728516
5 0.36500000953674316
6 0.504000186920166
7 0.3319997787475586
8 0.3580000400543213
9 0.24699997901916504
10 0.22300004959106445
11 0.25500011444091797
12 0.22800016403198242
13 0.2719998359680176
14 0.15700006484985352
15 0.21399998664855957
16 0.2760000228881836
17 0.24499988555908203
18 0.18900012969970703
19 0.24699997901916504
20 0.22799992561340332
21 0.2999999523162842
22 0.2330000400543213
23 0.2650001049041748
24 0.23000001907348633
25 0.24599981307983398
26 0.1510000228881836
27 0.16300010681152344

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.50 0.31 0.10
3.07 0.70 0.23
3.78 0.92 0.31
5.01 1.29 0.43
5.84 1.59 0.54
6.43 1.85 0.64
6.95 2.12 0.74
7.49 2.40 0.84
8.79 2.84 1.01
9.12 3.11 1.11
10.6 3.62 1.30
11.1 3.96 1.44
12.1 4.39 1.60
14.9 5.25 1.91
15.0 5.61 2.07
15.8 6.08 2.26
16.1 6.49 2.43
15.5 6.67 2.54
15.1 6.88 2.65
15.7 7.29 2.83
15.1 7.45 2.93
15.2 7.71 3.06
15.6 8.06 3.23
16.6 8.52 3.43
15.5 8.55 3.49
14.4 8.55 3.55
14.6 8.79 3.68
14.7 9.00 3.80
14.1 9.07 3.88
14.1 9.23 3.99


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v0/spark_avg_processing_times.csv <==
375

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v1/batch_processing_times.csv <==
0 2.0900001525878906
1 0.5720000267028809
2 0.6689999103546143
3 0.3399999141693115
4 0.3280000686645508
5 0.26799988746643066
6 0.37000012397766113
7 0.2799999713897705
8 0.4179999828338623
9 0.18400001525878906
10 0.3839998245239258
11 0.1979999542236328
12 0.24599981307983398
13 0.2559998035430908
14 0.41899991035461426
15 0.2850000858306885
16 0.18700003623962402
17 0.19300007820129395
18 0.27699995040893555
19 0.18199992179870605
20 0.1919999122619629
21 0.31800007820129395
22 0.14599990844726562
23 0.18899989128112793
24 0.25
25 0.25299978256225586
26 0.1419999599456787
27 0.18799996376037598

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.84 3.63 3.01
4.73 4.02 3.14
6.52 4.43 3.29
8.59 4.95 3.47
9.50 5.28 3.60
8.75 5.25 3.60
8.92 5.41 3.67
8.46 5.43 3.70
10.8 6.02 3.91
10.2 6.06 3.94
10.2 6.20 4.02
10.9 6.49 4.13
12.5 6.98 4.32
12.0 7.07 4.38
11.0 7.02 4.39
11.2 7.19 4.47
12.7 7.66 4.66
12.6 7.81 4.74
12.6 7.96 4.82
12.6 8.11 4.90
12.3 8.19 4.96
12.4 8.35 5.05
12.7 8.55 5.15
12.1 8.57 5.19
11.9 8.63 5.25
11.9 8.73 5.32
11.4 8.74 5.36
11.3 8.79 5.41
11.1 8.83 5.46
11.1 8.92 5.53


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v1/spark_avg_processing_times.csv <==
392

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v2/batch_processing_times.csv <==
0 1.8619999885559082
1 0.6540000438690186
2 0.3640000820159912
3 0.27900004386901855
4 0.4649999141693115
5 0.309999942779541
6 0.16299986839294434
7 0.21000003814697266
8 0.2980000972747803
9 0.3489999771118164
10 0.19700002670288086
11 0.2869999408721924
12 0.2539999485015869
13 0.309999942779541
14 0.11400008201599121
15 0.26999998092651367
16 0.22300004959106445
17 0.22099995613098145
18 0.18700003623962402
19 0.257000207901001
20 0.2849998474121094
21 0.14100003242492676
22 0.22099995613098145
23 0.21600008010864258
24 0.32899999618530273
25 0.15400004386901855
26 0.24600005149841309
27 0.27500009536743164

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.61 3.81 4.18
4.27 3.95 4.22
4.92 4.10 4.27
5.44 4.25 4.32
5.76 4.35 4.35
6.82 4.62 4.44
9.18 5.20 4.63
9.14 5.32 4.67
9.72 5.57 4.76
10.4 5.87 4.87
10.3 5.99 4.92
10.7 6.22 5.01
11.9 6.61 5.14
12.9 7.00 5.29
12.4 7.10 5.34
11.9 7.15 5.37
12.2 7.37 5.47
11.3 7.34 5.48
11.2 7.46 5.54
11.3 7.60 5.60
11.2 7.71 5.66
10.3 7.62 5.65
10.1 7.68 5.69
9.73 7.67 5.71
9.62 7.72 5.75
11.0 8.07 5.89
10.1 7.99 5.88
9.80 7.99 5.91
9.59 8.01 5.93
11.7 8.50 6.12


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v2/spark_avg_processing_times.csv <==
371

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v3/batch_processing_times.csv <==
0 2.1670000553131104
1 0.6349999904632568
2 0.27500009536743164
3 0.44900012016296387
4 0.4069998264312744
5 0.2650001049041748
6 0.15000009536743164
7 0.21399998664855957
8 0.4230000972747803
9 0.41900014877319336
10 0.14299988746643066
11 0.34200000762939453
12 0.32200002670288086
13 0.19299983978271484
14 0.2990000247955322
15 0.22600007057189941
16 0.24199986457824707
17 0.14100003242492676
18 0.20000004768371582
19 0.3320000171661377
20 0.20299983024597168
21 0.17600011825561523
22 0.24500012397766113
23 0.28999996185302734
24 0.17799997329711914
25 0.24300003051757812
26 0.18700003623962402
27 0.2950000762939453
28 0.11999988555908203

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.70 3.32 4.47
3.85 3.74 4.60
4.78 3.94 4.65
5.27 4.08 4.69
5.37 4.14 4.70
7.26 4.58 4.84
7.21 4.66 4.87
8.08 4.94 4.95
7.47 4.91 4.94
7.56 5.01 4.98
7.63 5.11 5.01
8.18 5.30 5.07
8.09 5.38 5.10
8.77 5.61 5.18
8.52 5.66 5.20
8.77 5.80 5.25
8.90 5.93 5.30
9.46 6.14 5.38
10.3 6.42 5.47
10.1 6.51 5.51
10.3 6.67 5.58
10.9 6.90 5.66
11.1 7.09 5.74
10.6 7.12 5.76
10.2 7.14 5.78
10.0 7.20 5.82
10.1 7.32 5.87
10.4 7.47 5.93
10.7 7.62 6.00
10.3 7.65 6.03


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v3/spark_avg_processing_times.csv <==
386

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v4/batch_processing_times.csv <==
0 1.9210000038146973
1 0.4550001621246338
2 0.4630000591278076
3 0.38699984550476074
4 0.2609999179840088
5 0.2109999656677246
6 0.25099992752075195
7 0.2330000400543213
8 0.26999998092651367
9 0.27700018882751465
10 0.18900012969970703
11 0.24699997901916504
12 0.18199992179870605
13 0.2840001583099365
14 0.2869999408721924
15 0.26999998092651367
16 0.22899985313415527
17 0.2870001792907715
18 0.21700000762939453
19 0.32700014114379883
20 0.2909998893737793
21 0.3509998321533203
22 0.24099993705749512
23 0.1399998664855957
24 0.2200000286102295
25 0.27699995040893555
26 0.20399999618530273
27 0.12000012397766113
28 0.2969999313354492

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.51 2.59 4.24
5.55 3.59 4.55
7.31 4.04 4.68
7.83 4.25 4.74
7.93 4.39 4.78
8.48 4.62 4.86
8.25 4.70 4.88
9.09 4.99 4.97
8.91 5.09 5.01
9.64 5.37 5.10
10.2 5.62 5.18
10.2 5.79 5.24
9.94 5.87 5.27
9.26 5.86 5.28
11.6 6.46 5.48
10.9 6.48 5.49
10.8 6.60 5.54
10.8 6.74 5.60
11.3 6.98 5.69
11.9 7.25 5.79
11.8 7.37 5.85
11.4 7.44 5.89
11.6 7.61 5.96
11.4 7.69 6.00
11.7 7.88 6.08
10.9 7.84 6.09
10.4 7.84 6.11
10.4 7.93 6.16
9.77 7.87 6.16
9.28 7.82 6.16


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_45056_v4/spark_avg_processing_times.csv <==
370

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v0/batch_processing_times.csv <==
0 4.328000068664551
1 2.1430001258850098
2 1.619999885559082
3 1.4879999160766602
4 1.3570001125335693
5 2.2239999771118164
6 1.8329999446868896
7 1.127000093460083
8 1.3519999980926514
9 1.5740001201629639
10 1.3380000591278076
11 1.6579999923706055
12 1.9240000247955322
13 1.3449997901916504
14 1.7890000343322754
15 2.871999979019165
16 1.9240000247955322
17 2.250999927520752
18 2.3589999675750732
19 2.7139999866485596
20 1.620999813079834
21 1.4110000133514404
22 1.8480000495910645
23 1.9800000190734863
24 1.309000015258789
25 1.9260001182556152
26 3.2099997997283936
27 1.4849998950958252

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.05 2.74 4.30
3.70 3.25 4.45
5.12 3.57 4.54
5.91 3.78 4.60
6.69 4.02 4.67
8.24 4.45 4.80
9.11 4.76 4.90
8.54 4.78 4.91
9.33 5.07 5.00
9.22 5.19 5.04
8.87 5.25 5.06
8.44 5.27 5.07
8.74 5.44 5.13
8.31 5.46 5.14
7.94 5.48 5.15
8.67 5.71 5.23
9.04 5.89 5.29
9.31 6.04 5.35
9.10 6.10 5.37
9.31 6.25 5.43
9.52 6.39 5.49
10.4 6.68 5.59
12.5 7.23 5.78
16.0 8.16 6.10
16.2 8.48 6.23
15.4 8.57 6.28
16.1 8.94 6.42
15.8 9.11 6.51
15.3 9.22 6.57
14.5 9.26 6.61


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v0/spark_avg_processing_times.csv <==
1975

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v1/batch_processing_times.csv <==
0 3.2809998989105225
1 2.124000072479248
2 1.320000171661377
3 1.2599999904632568
4 1.3519999980926514
5 2.132000207901001
6 1.2079999446868896
7 1.5920000076293945
8 2.009999990463257
9 1.6429998874664307
10 1.191999912261963
11 0.931999921798706
12 1.8889999389648438
13 1.8559999465942383
14 1.500999927520752
15 1.430999994277954
16 1.684999942779541
17 1.8469998836517334
18 2.3559999465942383
19 1.2000000476837158
20 1.8929998874664307
21 1.1110000610351562
22 1.2929999828338623
23 1.2259998321533203
24 0.625999927520752
25 2.7170000076293945
26 1.1399998664855957
27 0.6050000190734863

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
4.11 3.95 4.94
6.75 4.53 5.12
9.29 5.13 5.30
9.81 5.37 5.38
10.3 5.63 5.46
11.4 6.00 5.59
11.9 6.28 5.68
12.1 6.41 5.73
11.8 6.53 5.77
12.4 6.86 5.89
12.6 7.08 5.97
12.2 7.19 6.02
12.5 7.43 6.11
12.7 7.63 6.19
12.3 7.72 6.24
12.7 7.96 6.33
13.4 8.26 6.44
13.2 8.38 6.50
13.0 8.52 6.57
14.0 8.89 6.71
13.9 9.04 6.79
15.2 9.48 6.95
14.8 9.58 7.01
14.3 9.66 7.07
16.0 10.2 7.27
14.7 10.1 7.27
13.3 9.96 7.25
13.9 10.2 7.36
13.6 10.2 7.41
13.2 10.3 7.45


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v1/spark_avg_processing_times.csv <==
1626

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v2/batch_processing_times.csv <==
0 3.8420000076293945
1 1.1630001068115234
2 2.050999879837036
3 2.2289998531341553
4 0.992999792098999
5 1.0820000171661377
6 1.247999906539917
7 2.0929999351501465
8 1.1979999542236328
9 1.7319998741149902
10 1.2640001773834229
11 2.005000114440918
12 0.6180000305175781
13 1.1689999103546143
14 1.9609999656677246
15 1.249000072479248
16 1.9850001335144043
17 1.3440001010894775
18 0.6410000324249268
19 2.305999994277954
20 1.3289999961853027
21 1.3459999561309814
22 0.871999979019165
23 1.812999963760376
24 1.5239999294281006
25 1.2400000095367432
26 2.118000030517578
27 2.2810001373291016
28 2.2130000591278076

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.32 3.89 5.39
4.53 4.32 5.51
6.88 4.82 5.66
6.90 4.90 5.68
8.67 5.33 5.81
8.57 5.42 5.83
8.51 5.51 5.86
10.6 6.03 6.03
10.5 6.17 6.07
11.1 6.43 6.15
11.6 6.71 6.25
11.8 6.91 6.32
11.7 7.05 6.37
10.5 6.95 6.35
11.0 7.16 6.42
13.6 7.84 6.65
14.3 8.17 6.77
14.1 8.33 6.84
13.0 8.29 6.84
12.8 8.39 6.89
12.0 8.37 6.90
11.8 8.44 6.94
11.5 8.49 6.97
13.5 9.00 7.15
13.9 9.24 7.25
13.8 9.36 7.31
13.4 9.42 7.35
13.1 9.48 7.40
13.6 9.70 7.49
13.5 9.81 7.55


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v2/spark_avg_processing_times.csv <==
1654

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v3/batch_processing_times.csv <==
0 3.8889999389648438
1 2.4089999198913574
2 1.7019999027252197
3 1.4210000038146973
4 1.6150000095367432
5 1.7139999866485596
6 1.9690001010894775
7 2.055999994277954
8 2.1419999599456787
9 1.309000015258789
10 1.505000114440918
11 1.554999828338623
12 2.080000162124634
13 1.2400000095367432
14 1.8269999027252197
15 2.0350000858306885
16 1.4049999713897705
17 2.063000202178955
18 1.1480000019073486
19 2.0839998722076416
20 1.1730000972747803
21 2.246000051498413
22 1.3930001258850098
23 1.2030000686645508
24 1.9470000267028809
25 1.870999813079834
26 1.5199999809265137
27 1.9809999465942383
28 1.7670001983642578

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.56 3.67 5.44
3.89 4.09 5.56
5.96 4.52 5.68
6.59 4.70 5.73
7.39 4.94 5.79
8.15 5.19 5.87
7.98 5.25 5.88
8.21 5.39 5.92
9.02 5.65 6.00
9.53 5.87 6.06
10.1 6.10 6.14
9.97 6.21 6.18
10.3 6.40 6.24
12.2 6.94 6.41
11.6 6.99 6.44
11.7 7.14 6.49
12.2 7.40 6.58
11.8 7.47 6.61
11.6 7.58 6.66
12.1 7.83 6.75
11.6 7.85 6.77
11.7 8.00 6.83
11.8 8.15 6.89
13.0 8.51 7.02
12.8 8.61 7.07
13.2 8.84 7.16
13.0 8.96 7.22
13.4 9.16 7.30
13.6 9.34 7.38
14.5 9.66 7.51


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v3/spark_avg_processing_times.csv <==
1844

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v4/batch_processing_times.csv <==
0 3.1549999713897705
1 2.325000047683716
2 1.9609999656677246
3 1.4560000896453857
4 1.758000135421753
5 2.2889997959136963
6 1.7820000648498535
7 0.7809998989105225
8 1.8889999389648438
9 1.878000020980835
10 1.2990000247955322
11 1.187000036239624
12 1.6419999599456787
13 1.0209999084472656
14 1.7409999370574951
15 2.2009999752044678
16 1.1640000343322754
17 2.004999876022339
18 1.9539999961853027
19 3.0809998512268066
20 1.875
21 1.4549999237060547
22 1.7059998512268066
23 1.2920000553131104
24 2.765000104904175
25 1.4559998512268066
26 1.496999979019165
27 1.1500000953674316

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
4.35 4.22 5.62
5.52 4.48 5.69
6.96 4.82 5.79
7.95 5.11 5.87
7.87 5.19 5.89
8.43 5.40 5.95
9.53 5.74 6.06
10.9 6.18 6.20
11.3 6.42 6.27
12.2 6.78 6.40
12.3 6.99 6.47
12.9 7.28 6.57
11.8 7.24 6.56
11.6 7.35 6.60
11.7 7.50 6.66
10.8 7.47 6.66
10.2 7.45 6.66
10.9 7.70 6.75
11.4 7.91 6.83
10.6 7.85 6.82
10.8 8.00 6.88
11.8 8.29 6.99
11.0 8.25 6.99
11.6 8.46 7.07
11.3 8.51 7.11
11.6 8.66 7.17
14.9 9.47 7.45
14.2 9.49 7.48
13.1 9.41 7.47
13.9 9.71 7.59


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_729088_v4/spark_avg_processing_times.csv <==
1822

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v0/batch_processing_times.csv <==
0 2.0450000762939453
1 0.753000020980835
2 0.33100008964538574
3 0.38499999046325684
4 0.5269999504089355
5 0.2739999294281006
6 0.4679999351501465
7 0.47500014305114746
8 0.40600013732910156
9 0.4789998531341553
10 0.34400010108947754
11 0.5639998912811279
12 0.3409998416900635
13 0.45799994468688965
14 0.5110001564025879
15 0.43600010871887207
16 0.3560001850128174
17 0.5559999942779541
18 0.3209998607635498
19 0.44299983978271484
20 0.3169999122619629
21 0.2839999198913574
22 0.3619999885559082
23 0.22499990463256836
24 0.2999999523162842
25 0.2330000400543213
26 0.3660001754760742
27 0.24600005149841309
28 0.27300000190734863

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.81 2.92 4.42
3.01 3.14 4.48
3.92 3.33 4.52
6.00 3.80 4.66
6.58 3.99 4.72
6.96 4.16 4.76
6.97 4.25 4.79
8.10 4.59 4.89
9.05 4.91 5.00
9.25 5.10 5.05
9.29 5.24 5.10
9.30 5.38 5.15
9.69 5.60 5.22
9.95 5.79 5.29
9.75 5.88 5.33
10.1 6.08 5.40
10.6 6.33 5.48
10.2 6.38 5.51
10.3 6.53 5.57
11.2 6.85 5.68
10.7 6.88 5.71
10.8 7.03 5.77
11.1 7.23 5.85
10.5 7.22 5.86
10.9 7.42 5.94
10.9 7.53 5.99
10.4 7.55 6.01
9.31 7.40 5.98
9.45 7.46 6.01
9.13 7.46 6.02


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v0/spark_avg_processing_times.csv <==
496

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v1/batch_processing_times.csv <==
0 1.7720000743865967
1 1.5679998397827148
2 0.6189999580383301
3 0.5559999942779541
4 0.3879997730255127
5 0.437999963760376
6 0.26199984550476074
7 0.2559998035430908
8 0.4869999885559082
9 0.39999985694885254
10 0.4630000591278076
11 0.39299988746643066
12 0.2350001335144043
13 0.4609999656677246
14 0.2990000247955322
15 0.5409998893737793
16 0.4829998016357422
17 0.37599992752075195
18 0.30699992179870605
19 0.2689998149871826
20 0.26999998092651367
21 0.35699987411499023
22 0.2690000534057617
23 0.2889997959136963
24 0.41299986839294434
25 0.3450000286102295
26 0.3840000629425049
27 0.43000006675720215
28 0.22300004959106445

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.28 2.81 4.36
4.13 3.37 4.52
5.30 3.65 4.60
5.96 3.85 4.66
7.31 4.20 4.76
7.48 4.34 4.80
7.66 4.48 4.84
8.32 4.73 4.92
8.87 4.97 5.00
8.69 5.05 5.03
8.92 5.23 5.08
8.63 5.29 5.10
8.82 5.44 5.16
12.5 6.35 5.46
12.4 6.54 5.53
11.9 6.62 5.56
11.5 6.71 5.61
11.8 6.94 5.69
11.2 6.96 5.71
10.7 6.99 5.73
10.7 7.11 5.79
10.1 7.10 5.80
9.68 7.11 5.82
10.2 7.31 5.89
9.88 7.33 5.92
9.42 7.32 5.93
9.49 7.41 5.97
9.21 7.41 5.99
10.1 7.65 6.08
9.74 7.66 6.10


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v1/spark_avg_processing_times.csv <==
516

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v2/batch_processing_times.csv <==
0 1.9579999446868896
1 0.5959999561309814
2 0.5269999504089355
3 0.5029997825622559
4 0.4230000972747803
5 0.33899998664855957
6 0.25799989700317383
7 0.44899988174438477
8 0.38700008392333984
9 0.34999990463256836
10 0.2239999771118164
11 0.5049998760223389
12 0.2330000400543213
13 0.35699987411499023
14 0.15399980545043945
15 0.29200005531311035
16 0.5120000839233398
17 0.2720000743865967
18 0.31800007820129395
19 0.21000003814697266
20 0.3190000057220459
21 0.4500000476837158
22 0.5980000495910645
23 0.22699999809265137
24 0.25300002098083496
25 0.15400004386901855
26 0.27500009536743164
27 0.44700002670288086
28 0.46200013160705566

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.98 2.76 4.36
2.13 2.95 4.40
3.19 3.15 4.45
4.12 3.36 4.51
5.77 3.74 4.62
6.37 3.93 4.67
6.62 4.07 4.71
7.00 4.23 4.76
8.47 4.64 4.88
9.31 4.94 4.98
9.40 5.11 5.04
10.2 5.42 5.14
10.9 5.73 5.24
11.4 6.01 5.34
10.5 6.01 5.35
11.2 6.29 5.44
11.7 6.54 5.54
11.3 6.64 5.58
11.1 6.75 5.63
11.0 6.88 5.68
10.3 6.87 5.69
9.90 6.89 5.71
10.2 7.04 5.77
10.3 7.17 5.83
10.2 7.25 5.87
11.0 7.52 5.97
11.5 7.75 6.06
12.5 8.07 6.19
11.2 7.94 6.16
10.4 7.87 6.16


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v2/spark_avg_processing_times.csv <==
464

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v3/batch_processing_times.csv <==
0 2.3420000076293945
1 0.7230000495910645
2 0.4219999313354492
3 0.44500017166137695
4 0.37999987602233887
5 0.44300007820129395
6 0.440000057220459
7 0.247999906539917
8 0.31400012969970703
9 0.5099999904632568
10 0.35000014305114746
11 0.37199997901916504
12 0.32200002670288086
13 0.2569999694824219
14 0.4519999027252197
15 0.37999987602233887
16 0.2760000228881836
17 0.33299994468688965
18 0.3919999599456787
19 0.4739999771118164
20 0.37800002098083496
21 0.45599985122680664
22 0.27900004386901855
23 0.2239999771118164
24 0.434999942779541
25 0.30100011825561523
26 0.28999996185302734
27 0.31800007820129395
28 0.35899996757507324

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.91 3.48 4.62
5.76 3.89 4.74
6.02 4.01 4.77
6.55 4.19 4.82
7.57 4.49 4.91
8.05 4.70 4.98
8.35 4.87 5.03
9.34 5.21 5.14
9.15 5.30 5.17
9.46 5.49 5.23
10.1 5.75 5.32
10.7 6.02 5.41
10.3 6.09 5.44
12.7 6.73 5.66
14.6 7.35 5.87
13.4 7.34 5.88
12.8 7.41 5.92
11.6 7.33 5.91
10.9 7.33 5.93
11.6 7.58 6.03
11.3 7.65 6.06
11.2 7.74 6.11
11.4 7.92 6.19
11.2 7.97 6.22
10.9 8.02 6.26
10.4 8.02 6.28
10.6 8.14 6.33
10.5 8.20 6.37
11.1 8.39 6.45
10.9 8.44 6.49


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v3/spark_avg_processing_times.csv <==
493

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v4/batch_processing_times.csv <==
0 2.2980000972747803
1 0.40799999237060547
2 0.6110000610351562
3 0.6029999256134033
4 0.46899986267089844
5 0.16700005531311035
6 0.3059999942779541
7 0.3380000591278076
8 0.437999963760376
9 0.5379998683929443
10 0.20000004768371582
11 0.2669999599456787
12 0.442000150680542
13 0.5439999103546143
14 0.3340001106262207
15 0.24300003051757812
16 0.4369997978210449
17 0.5499999523162842
18 0.5220000743865967
19 0.26399993896484375
20 0.31399989128112793
21 0.2820000648498535
22 0.2369999885559082
23 0.43900012969970703
24 0.1529998779296875
25 0.28299999237060547
26 0.2760000228881836
27 0.27900004386901855

==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.16 3.58 4.82
5.97 4.18 5.00
6.86 4.43 5.07
6.57 4.44 5.07
6.41 4.48 5.08
7.31 4.73 5.15
7.26 4.80 5.17
7.63 4.96 5.22
9.15 5.37 5.35
9.02 5.47 5.39
9.32 5.66 5.45
9.53 5.82 5.50
9.37 5.91 5.53
9.87 6.13 5.61
10.5 6.37 5.69
10.3 6.47 5.73
10.8 6.70 5.82
10.4 6.76 5.85
10.5 6.89 5.90
10.7 7.06 5.96
10.7 7.17 6.01
11.4 7.45 6.11
11.1 7.50 6.14
11.5 7.70 6.22
11.2 7.76 6.26
11.4 7.93 6.33
11.4 8.03 6.38
11.0 8.06 6.41
11.0 8.16 6.46
10.4 8.12 6.47


==> resources/plots/streaming/throughput/big-data/sdnnnojoin_ncli_1_sgx_1_sr_91136_v4/spark_avg_processing_times.csv <==
487

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v0/batch_processing_times.csv <==
0 0.5190000534057617
1 0.14499998092651367
2 0.11300015449523926
3 0.09300017356872559
4 0.06999993324279785
5 0.08900022506713867
6 0.05200004577636719
7 0.051000118255615234
8 0.06000018119812012
9 0.0410001277923584
10 0.03900003433227539
11 0.039999961853027344
12 0.054000139236450195
13 0.0410001277923584
14 0.03900003433227539
15 0.042999982833862305
16 0.06100010871887207
17 0.037000179290771484
18 0.03800010681152344
19 0.057000160217285156
20 0.037999868392944336
21 0.03399991989135742
22 0.056999921798706055
23 0.032000064849853516
24 0.03299999237060547
25 0.04699993133544922
26 0.04399991035461426
27 0.03099989891052246
28 0.03399991989135742
29 0.039999961853027344
30 0.03399991989135742
31 0.03099989891052246
32 0.0409998893737793
33 0.03299999237060547
34 0.03299999237060547
35 0.05099987983703613
36 0.031999826431274414
37 0.03600001335144043
38 0.037999868392944336
39 0.03299999237060547
40 0.06599998474121094
41 0.03699994087219238
42 0.11900019645690918
43 0.03299999237060547
44 0.039999961853027344
45 0.053999900817871094
46 0.03099989891052246
47 0.031999826431274414
48 0.03399991989135742
49 0.0559999942779541
50 0.039999961853027344
51 0.04200005531311035
52 0.03099989891052246
53 0.05099987983703613
54 0.042999982833862305
55 0.028999805450439453
56 0.03600001335144043
57 0.039999961853027344
58 0.0279998779296875
59 0.04500007629394531
60 0.031000137329101562
61 0.03900003433227539
62 0.031000137329101562
63 0.032000064849853516
64 0.03600001335144043
65 0.029000043869018555
66 0.0279998779296875
67 0.03600001335144043
68 0.0280001163482666
69 0.03800010681152344
70 0.026999950408935547
71 0.029999971389770508
72 0.03600001335144043
73 0.0280001163482666
74 0.034999847412109375
75 0.028999805450439453
76 0.04399991035461426
77 0.03500008583068848
78 0.042999982833862305
79 0.03400015830993652
80 0.054000139236450195
81 0.03400015830993652
82 0.03500008583068848
83 0.031000137329101562
84 0.03500008583068848
85 0.026999950408935547
86 0.05899977684020996
87 0.029000043869018555
88 0.03400015830993652
89 0.026999950408935547
90 0.03399991989135742
91 0.03299999237060547
92 0.034999847412109375
93 0.031999826431274414
94 0.034999847412109375
95 0.029000043869018555
96 0.03900003433227539
97 0.02500009536743164
98 0.03400015830993652
99 0.03400015830993652
100 0.03500008583068848
101 0.0280001163482666
102 0.03500008583068848
103 0.025999784469604492
104 0.034999847412109375
105 0.025999784469604492
106 0.03399991989135742
107 0.03299999237060547
108 0.03299999237060547
109 0.0279998779296875
110 0.03399991989135742
111 0.05099987983703613
112 0.02700018882751465
113 0.03800010681152344
114 0.0279998779296875
115 0.03500008583068848
116 0.026999950408935547
117 0.03099989891052246
118 0.029999971389770508
119 0.032000064849853516
120 0.04200005531311035
121 0.029000043869018555
122 0.03600001335144043
123 0.051999807357788086
124 0.031000137329101562
125 0.026000022888183594
126 0.03600001335144043
127 0.03400015830993652
128 0.029999971389770508
129 0.032000064849853516
130 0.029999971389770508
131 0.029999971389770508
132 0.03299999237060547
133 0.026999950408935547
134 0.029999971389770508
135 0.02499985694885254
136 0.032000064849853516
137 0.031999826431274414
138 0.02499985694885254
139 0.03400015830993652
140 0.026999950408935547
141 0.029999971389770508
142 0.034999847412109375
143 0.026000022888183594
144 0.03299999237060547
145 0.026000022888183594
146 0.029000043869018555
147 0.03299999237060547
148 0.0279998779296875
149 0.06599998474121094
150 0.02499985694885254
151 0.029999971389770508
152 0.03500008583068848
153 0.026999950408935547
154 0.03699994087219238
155 0.03699994087219238
156 0.02499985694885254
157 0.03299999237060547
158 0.026999950408935547
159 0.04199981689453125
160 0.026999950408935547
161 0.025999784469604492
162 0.03099989891052246
163 0.0279998779296875
164 0.028999805450439453
165 0.029999971389770508
166 0.025999784469604492
167 0.03399991989135742
168 0.026999950408935547
169 0.0409998893737793
170 0.025999784469604492
171 0.025999784469604492
172 0.03099989891052246
173 0.029999971389770508
174 0.0279998779296875
175 0.03600001335144043
176 0.02499985694885254
177 0.03299999237060547
178 0.046000003814697266
179 0.025999784469604492
180 0.02499985694885254
181 0.03099989891052246
182 0.02499985694885254
183 0.026999950408935547
184 0.032000064849853516

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.04 0.06
0.32 0.11 0.08
0.27 0.11 0.08
0.23 0.10 0.08
0.19 0.10 0.08
0.16 0.09 0.08
0.14 0.09 0.08
0.12 0.09 0.08
0.10 0.08 0.08
0.08 0.08 0.08
0.07 0.08 0.07
0.06 0.07 0.07
0.05 0.07 0.07
0.04 0.07 0.07
0.03 0.07 0.07
0.03 0.06 0.07
0.02 0.06 0.07
0.02 0.06 0.07
0.02 0.06 0.07
0.01 0.05 0.07
0.01 0.05 0.06
0.01 0.05 0.06
0.01 0.05 0.06
   0 0.05 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.04 0.06
   0 0.03 0.06
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v0/spark_avg_processing_times.csv <==
49

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v1/batch_processing_times.csv <==
0 0.47300004959106445
1 0.13499999046325684
2 0.09500002861022949
3 0.08699989318847656
4 0.0709998607635498
5 0.08699989318847656
6 0.04500007629394531
7 0.040000200271606445
8 0.05800008773803711
9 0.039999961853027344
10 0.0409998893737793
11 0.039999961853027344
12 0.05800008773803711
13 0.03900003433227539
14 0.039999961853027344
15 0.04900002479553223
16 0.03600001335144043
17 0.03699994087219238
18 0.03399991989135742
19 0.042999982833862305
20 0.04999995231628418
21 0.03299999237060547
22 0.05799984931945801
23 0.03399991989135742
24 0.03299999237060547
25 0.03399991989135742
26 0.03899979591369629
27 0.03500008583068848
28 0.037999868392944336
29 0.04699993133544922
30 0.0409998893737793
31 0.03399991989135742
32 0.039999961853027344
33 0.03299999237060547
34 0.03600001335144043
35 0.039999961853027344
36 0.031999826431274414
37 0.14100003242492676
38 0.031000137329101562
39 0.03299999237060547
40 0.037999868392944336
41 0.031999826431274414
42 0.04199981689453125
43 0.0409998893737793
44 0.031999826431274414
45 0.03600001335144043
46 0.03699994087219238
47 0.03099989891052246
48 0.031999826431274414
49 0.037000179290771484
50 0.039999961853027344
51 0.039999961853027344
52 0.04200005531311035
53 0.029000043869018555
54 0.031000137329101562
55 0.03299999237060547
56 0.03900003433227539
57 0.0280001163482666
58 0.03800010681152344
59 0.029000043869018555
60 0.03500008583068848
61 0.03800010681152344
62 0.0280001163482666
63 0.051000118255615234
64 0.03600001335144043
65 0.0280001163482666
66 0.029999971389770508
67 0.039999961853027344
68 0.0280001163482666
69 0.0280001163482666
70 0.05099987983703613
71 0.03900003433227539
72 0.04200005531311035
73 0.025999784469604492
74 0.03600001335144043
75 0.026999950408935547
76 0.026999950408935547
77 0.03800010681152344
78 0.0410001277923584
79 0.029000043869018555
80 0.03600001335144043
81 0.026999950408935547
82 0.0280001163482666
83 0.03600001335144043
84 0.029000043869018555
85 0.026999950408935547
86 0.03299999237060547
87 0.03400015830993652
88 0.026000022888183594
89 0.03699994087219238
90 0.0280001163482666
91 0.0280001163482666
92 0.03500008583068848
93 0.031000137329101562
94 0.0280001163482666
95 0.03400015830993652
96 0.029000043869018555
97 0.03800010681152344
98 0.03800010681152344
99 0.026999950408935547
100 0.026999950408935547
101 0.03900003433227539
102 0.026999950408935547
103 0.03299999237060547
104 0.03299999237060547
105 0.04200005531311035
106 0.03399991989135742
107 0.034999847412109375
108 0.046000003814697266
109 0.025999784469604492
110 0.03400015830993652
111 0.03400015830993652
112 0.029999971389770508
113 0.02499985694885254
114 0.02499985694885254
115 0.03899979591369629
116 0.026999950408935547
117 0.026999950408935547
118 0.046000003814697266
119 0.026999950408935547
120 0.0279998779296875
121 0.034999847412109375
122 0.045999765396118164
123 0.026999950408935547
124 0.026999950408935547
125 0.03099989891052246
126 0.025999784469604492
127 0.026999950408935547
128 0.042999982833862305
129 0.02499985694885254
130 0.0279998779296875
131 0.026000022888183594
132 0.032000064849853516
133 0.0279998779296875
134 0.026000022888183594
135 0.03900003433227539
136 0.026000022888183594
137 0.026999950408935547
138 0.04999995231628418
139 0.02500009536743164
140 0.03600001335144043
141 0.0280001163482666
142 0.0280001163482666
143 0.026000022888183594
144 0.031000137329101562
145 0.026000022888183594
146 0.02500009536743164
147 0.04700016975402832
148 0.026999950408935547
149 0.026000022888183594
150 0.0280001163482666
151 0.03899979591369629
152 0.02500009536743164
153 0.0280001163482666
154 0.03600001335144043
155 0.03600001335144043
156 0.0280001163482666
157 0.042999982833862305
158 0.0280001163482666
159 0.02500009536743164
160 0.028999805450439453
161 0.028999805450439453
162 0.0279998779296875
163 0.02500009536743164
164 0.03299999237060547
165 0.028999805450439453
166 0.02499985694885254
167 0.04399991035461426
168 0.025999784469604492
169 0.023999929428100586
170 0.02499985694885254
171 0.032000064849853516
172 0.03600001335144043
173 0.02499985694885254
174 0.04200005531311035
175 0.0279998779296875
176 0.06699991226196289
177 0.025999784469604492
178 0.06099987030029297
179 0.0279998779296875
180 0.02499985694885254
181 0.03299999237060547

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.22 0.05 0.02
0.19 0.05 0.01
0.16 0.04 0.01
0.13 0.04 0.01
0.11 0.04 0.01
0.09 0.04 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.08 0.03 0.01
0.07 0.03    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v1/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v2/batch_processing_times.csv <==
0 0.5139999389648438
1 0.09099984169006348
2 0.10800004005432129
3 0.06799983978271484
4 0.051000118255615234
5 0.05799984931945801
6 0.0559999942779541
7 0.06299996376037598
8 0.039999961853027344
9 0.039999961853027344
10 0.059999942779541016
11 0.039999961853027344
12 0.03699994087219238
13 0.054000139236450195
14 0.03699994087219238
15 0.039999961853027344
16 0.039999961853027344
17 0.03600001335144043
18 0.04400014877319336
19 0.03399991989135742
20 0.03900003433227539
21 0.08299994468688965
22 0.05900001525878906
23 0.05099987983703613
24 0.037999868392944336
25 0.03299999237060547
26 0.039999961853027344
27 0.037999868392944336
28 0.04399991035461426
29 0.032000064849853516
30 0.04900002479553223
31 0.054000139236450195
32 0.034999847412109375
33 0.06699991226196289
34 0.032000064849853516
35 0.03699994087219238
36 0.028999805450439453
37 0.04399991035461426
38 0.03099989891052246
39 0.053999900817871094
40 0.04399991035461426
41 0.04199981689453125
42 0.03299999237060547
43 0.037999868392944336
44 0.03099989891052246
45 0.0559999942779541
46 0.031999826431274414
47 0.03899979591369629
48 0.029000043869018555
49 0.037000179290771484
50 0.029999971389770508
51 0.039999961853027344
52 0.05200004577636719
53 0.031000137329101562
54 0.03900003433227539
55 0.03900003433227539
56 0.03299999237060547
57 0.03500008583068848
58 0.031000137329101562
59 0.03299999237060547
60 0.032000064849853516
61 0.03600001335144043
62 0.034999847412109375
63 0.031000137329101562
64 0.037000179290771484
65 0.03299999237060547
66 0.07500004768371582
67 0.032000064849853516
68 0.03900003433227539
69 0.03900003433227539
70 0.03400015830993652
71 0.029999971389770508
72 0.03400015830993652
73 0.026999950408935547
74 0.03299999237060547
75 0.029999971389770508
76 0.04200005531311035
77 0.029000043869018555
78 0.0280001163482666
79 0.03500008583068848
80 0.031999826431274414
81 0.031000137329101562
82 0.03299999237060547
83 0.026999950408935547
84 0.039999961853027344
85 0.03400015830993652
86 0.026999950408935547
87 0.026999950408935547
88 0.03099989891052246
89 0.037000179290771484
90 0.046000003814697266
91 0.04399991035461426
92 0.0280001163482666
93 0.026999950408935547
94 0.04400014877319336
95 0.026999950408935547
96 0.026000022888183594
97 0.026000022888183594
98 0.04500007629394531
99 0.026999950408935547
100 0.031000137329101562
101 0.03400015830993652
102 0.025999784469604492
103 0.05299997329711914
104 0.02700018882751465
105 0.09999990463256836
106 0.026999950408935547
107 0.0279998779296875
108 0.03899979591369629
109 0.03299999237060547
110 0.029999971389770508
111 0.031999826431274414
112 0.0279998779296875
113 0.026999950408935547
114 0.029999971389770508
115 0.026000022888183594
116 0.026999950408935547
117 0.05299997329711914
118 0.029999971389770508
119 0.025999784469604492
120 0.03800010681152344
121 0.029999971389770508
122 0.026999950408935547
123 0.03299999237060547
124 0.026999950408935547
125 0.0280001163482666
126 0.03500008583068848
127 0.026000022888183594
128 0.026999950408935547
129 0.03299999237060547
130 0.02500009536743164
131 0.026000022888183594
132 0.031000137329101562
133 0.02500009536743164
134 0.026999950408935547
135 0.03400015830993652
136 0.02500009536743164
137 0.037000179290771484
138 0.026999950408935547
139 0.07399988174438477
140 0.02499985694885254
141 0.0559999942779541
142 0.029999971389770508
143 0.05200004577636719
144 0.02500009536743164
145 0.02500009536743164
146 0.03399991989135742
147 0.026000022888183594
148 0.03299999237060547
149 0.0280001163482666
150 0.026999950408935547
151 0.029999971389770508
152 0.02500009536743164
153 0.03299999237060547
154 0.025999784469604492
155 0.025999784469604492
156 0.026999950408935547
157 0.02500009536743164
158 0.03099989891052246
159 0.02500009536743164
160 0.03500008583068848
161 0.025999784469604492
162 0.025999784469604492
163 0.03299999237060547
164 0.034999847412109375
165 0.028999805450439453
166 0.025999784469604492
167 0.03699994087219238
168 0.023999929428100586
169 0.025999784469604492
170 0.0279998779296875
171 0.025999784469604492
172 0.031999826431274414
173 0.028999805450439453
174 0.04999995231628418
175 0.031999826431274414
176 0.05200004577636719
177 0.026999950408935547
178 0.039999961853027344
179 0.034999847412109375
180 0.025999784469604492
181 0.03299999237060547

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.14 0.03 0.01
0.34 0.08 0.03
0.43 0.11 0.04
0.44 0.12 0.04
0.67 0.18 0.06
0.56 0.18 0.06
0.48 0.17 0.06
0.40 0.16 0.06
0.34 0.16 0.06
0.29 0.15 0.06
0.32 0.16 0.06
0.27 0.16 0.06
0.23 0.15 0.06
0.19 0.15 0.06
0.16 0.14 0.06
0.14 0.14 0.06
0.34 0.18 0.07
0.28 0.17 0.07
0.24 0.17 0.07
0.20 0.16 0.07
0.17 0.16 0.07
0.14 0.15 0.07
0.12 0.14 0.07
0.10 0.14 0.07
0.09 0.14 0.06
0.07 0.13 0.06
0.06 0.13 0.06
0.05 0.12 0.06
0.04 0.12 0.06
0.04 0.11 0.06
0.03 0.11 0.06
0.02 0.10 0.06
0.02 0.10 0.06
0.02 0.10 0.06
0.01 0.09 0.05
0.01 0.09 0.05
0.01 0.08 0.05
0.01 0.08 0.05
0.01 0.08 0.05
   0 0.08 0.05
   0 0.07 0.05
   0 0.07 0.05
   0 0.07 0.05
   0 0.06 0.05
   0 0.06 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.04 0.04
   0 0.04 0.04
   0 0.04 0.04
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v2/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v3/batch_processing_times.csv <==
0 0.48000001907348633
1 0.09999990463256836
2 0.09100008010864258
3 0.09599995613098145
4 0.07399988174438477
5 0.06599998474121094
6 0.0839998722076416
7 0.06099987030029297
8 0.046000003814697266
9 0.06700015068054199
10 0.03900003433227539
11 0.0410001277923584
12 0.03900003433227539
13 0.0840001106262207
14 0.03800010681152344
15 0.059999942779541016
16 0.042999982833862305
17 0.03600001335144043
18 0.03500008583068848
19 0.04400014877319336
20 0.03500008583068848
21 0.04900002479553223
22 0.04900002479553223
23 0.0559999942779541
24 0.03399991989135742
25 0.042999982833862305
26 0.03399991989135742
27 0.03600001335144043
28 0.04699993133544922
29 0.032000064849853516
30 0.031999826431274414
31 0.04500007629394531
32 0.037999868392944336
33 0.03299999237060547
34 0.042999982833862305
35 0.046000003814697266
36 0.031999826431274414
37 0.03899979591369629
38 0.03099989891052246
39 0.03099989891052246
40 0.03900003433227539
41 0.037999868392944336
42 0.03099989891052246
43 0.0409998893737793
44 0.029999971389770508
45 0.04399991035461426
46 0.03299999237060547
47 0.06999993324279785
48 0.037000179290771484
49 0.06299996376037598
50 0.029999971389770508
51 0.07999992370605469
52 0.042999982833862305
53 0.04900002479553223
54 0.0410001277923584
55 0.03400015830993652
56 0.03800010681152344
57 0.029999971389770508
58 0.039999961853027344
59 0.06599998474121094
60 0.029000043869018555
61 0.03900003433227539
62 0.032000064849853516
63 0.039999961853027344
64 0.03500008583068848
65 0.03800010681152344
66 0.03699994087219238
67 0.029999971389770508
68 0.03400015830993652
69 0.03299999237060547
70 0.03299999237060547
71 0.0279998779296875
72 0.03400015830993652
73 0.029999971389770508
74 0.031000137329101562
75 0.03900003433227539
76 0.029999971389770508
77 0.029000043869018555
78 0.03399991989135742
79 0.0280001163482666
80 0.029999971389770508
81 0.029000043869018555
82 0.03399991989135742
83 0.04200005531311035
84 0.06099987030029297
85 0.03099989891052246
86 0.04900002479553223
87 0.03600001335144043
88 0.03600001335144043
89 0.028999805450439453
90 0.03399991989135742
91 0.0280001163482666
92 0.03500008583068848
93 0.032000064849853516
94 0.032000064849853516
95 0.03299999237060547
96 0.042999982833862305
97 0.037000179290771484
98 0.03600001335144043
99 0.026999950408935547
100 0.03699994087219238
101 0.03600001335144043
102 0.03399991989135742
103 0.026999950408935547
104 0.051000118255615234
105 0.03299999237060547
106 0.03299999237060547
107 0.026999950408935547
108 0.03500008583068848
109 0.03299999237060547
110 0.03500008583068848
111 0.0280001163482666
112 0.03299999237060547
113 0.03400015830993652
114 0.03299999237060547
115 0.03600001335144043
116 0.026999950408935547
117 0.031999826431274414
118 0.029999971389770508
119 0.034999847412109375
120 0.029999971389770508
121 0.029999971389770508
122 0.029999971389770508
123 0.031000137329101562
124 0.028999805450439453
125 0.031000137329101562
126 0.031000137329101562
127 0.03899979591369629
128 0.032000064849853516
129 0.03400015830993652
130 0.031000137329101562
131 0.03400015830993652
132 0.03299999237060547
133 0.0280001163482666
134 0.029999971389770508
135 0.03099989891052246
136 0.029999971389770508
137 0.028999805450439453
138 0.029999971389770508
139 0.0280001163482666
140 0.029000043869018555
141 0.031000137329101562
142 0.032000064849853516
143 0.029999971389770508
144 0.029000043869018555
145 0.051000118255615234
146 0.07400012016296387
147 0.0280001163482666
148 0.029000043869018555
149 0.029000043869018555
150 0.031999826431274414
151 0.03600001335144043
152 0.02700018882751465
153 0.03099989891052246
154 0.034999847412109375
155 0.029999971389770508
156 0.029999971389770508
157 0.0410001277923584
158 0.029999971389770508
159 0.04399991035461426
160 0.03299999237060547
161 0.03099989891052246
162 0.0409998893737793
163 0.029999971389770508
164 0.025999784469604492
165 0.029999971389770508
166 0.0279998779296875
167 0.03600001335144043
168 0.026999950408935547
169 0.03099989891052246
170 0.026999950408935547
171 0.03600001335144043
172 0.0279998779296875
173 0.03899979591369629
174 0.02499985694885254
175 0.03399991989135742
176 0.0279998779296875
177 0.028999805450439453
178 0.0279998779296875
179 0.028999805450439453
180 0.025999784469604492
181 0.028999805450439453
182 0.0279998779296875
183 0.028999805450439453
184 0.028999805450439453

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.29 0.06 0.02
0.25 0.06 0.02
0.21 0.06 0.02
0.18 0.06 0.02
0.15 0.05 0.02
0.13 0.05 0.02
0.11 0.05 0.02
0.09 0.05 0.01
0.08 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03 0.01
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.13 0.03 0.01
0.11 0.03 0.01
0.09 0.03 0.01
0.08 0.03 0.01
0.06 0.03    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v3/spark_avg_processing_times.csv <==
49

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v4/batch_processing_times.csv <==
0 0.48599982261657715
1 0.08799982070922852
2 0.09299993515014648
3 0.09800004959106445
4 0.06200003623962402
5 0.07500004768371582
6 0.0709998607635498
7 0.06100010871887207
8 0.0410001277923584
9 0.06599998474121094
10 0.039999961853027344
11 0.039999961853027344
12 0.03800010681152344
13 0.05900001525878906
14 0.039999961853027344
15 0.039999961853027344
16 0.05900001525878906
17 0.04799985885620117
18 0.03299999237060547
19 0.059999942779541016
20 0.03500008583068848
21 0.039999961853027344
22 0.05799984931945801
23 0.04200005531311035
24 0.1119999885559082
25 0.03900003433227539
26 0.03299999237060547
27 0.03300023078918457
28 0.05799984931945801
29 0.03399991989135742
30 0.03099989891052246
31 0.046000003814697266
32 0.03500008583068848
33 0.03400015830993652
34 0.03900003433227539
35 0.04200005531311035
36 0.029999971389770508
37 0.03800010681152344
38 0.03099989891052246
39 0.03299999237060547
40 0.04500007629394531
41 0.032000064849853516
42 0.048999786376953125
43 0.03400015830993652
44 0.03500008583068848
45 0.08100008964538574
46 0.029999971389770508
47 0.03500008583068848
48 0.03400015830993652
49 0.03800010681152344
50 0.042999982833862305
51 0.029000043869018555
52 0.031000137329101562
53 0.05899977684020996
54 0.0410001277923584
55 0.037000179290771484
56 0.031000137329101562
57 0.03500008583068848
58 0.029999971389770508
59 0.029000043869018555
60 0.031000137329101562
61 0.057000160217285156
62 0.03400015830993652
63 0.04900002479553223
64 0.03600001335144043
65 0.042999982833862305
66 0.03699994087219238
67 0.03899979591369629
68 0.03299999237060547
69 0.029999971389770508
70 0.03500008583068848
71 0.0280001163482666
72 0.031000137329101562
73 0.0280001163482666
74 0.03299999237060547
75 0.0280001163482666
76 0.03400015830993652
77 0.026999950408935547
78 0.03500008583068848
79 0.026999950408935547
80 0.031000137329101562
81 0.026999950408935547
82 0.03400015830993652
83 0.03299999237060547
84 0.03299999237060547
85 0.03500008583068848
86 0.029999971389770508
87 0.03099989891052246
88 0.03900003433227539
89 0.03600001335144043
90 0.042999982833862305
91 0.04900002479553223
92 0.03400015830993652
93 0.031000137329101562
94 0.03600001335144043
95 0.03299999237060547
96 0.06400012969970703
97 0.03500008583068848
98 0.042999982833862305
99 0.03400015830993652
100 0.03299999237060547
101 0.037000179290771484
102 0.029000043869018555
103 0.029999971389770508
104 0.053999900817871094
105 0.031000137329101562
106 0.03400015830993652
107 0.03299999237060547
108 0.03299999237060547
109 0.03299999237060547
110 0.032000064849853516
111 0.039999961853027344
112 0.03800010681152344
113 0.03299999237060547
114 0.03299999237060547
115 0.03299999237060547
116 0.03299999237060547
117 0.034999847412109375
118 0.031999826431274414
119 0.03399991989135742
120 0.03699994087219238
121 0.03399991989135742
122 0.03400015830993652
123 0.03399991989135742
124 0.031000137329101562
125 0.031999826431274414
126 0.029999971389770508
127 0.031000137329101562
128 0.031999826431274414
129 0.032000064849853516
130 0.03400015830993652
131 0.09500002861022949
132 0.025999784469604492
133 0.0409998893737793
134 0.03399991989135742
135 0.039999961853027344
136 0.026999950408935547
137 0.029999971389770508
138 0.05099987983703613
139 0.025999784469604492
140 0.03900003433227539
141 0.026000022888183594
142 0.028999805450439453
143 0.04199981689453125
144 0.03299999237060547
145 0.025999784469604492
146 0.031999826431274414
147 0.025999784469604492
148 0.03299999237060547
149 0.025999784469604492
150 0.04900002479553223
151 0.028999805450439453
152 0.02499985694885254
153 0.03099989891052246
154 0.025999784469604492
155 0.037999868392944336
156 0.0279998779296875
157 0.039999961853027344
158 0.025999784469604492
159 0.02499985694885254
160 0.03399991989135742
161 0.02499985694885254
162 0.025999784469604492
163 0.03600001335144043
164 0.039999961853027344
165 0.031999826431274414
166 0.059999942779541016
167 0.0279998779296875
168 0.09599995613098145
169 0.02499985694885254
170 0.04800009727478027
171 0.026000022888183594
172 0.032000064849853516
173 0.02499985694885254
174 0.025999784469604492
175 0.03699994087219238
176 0.028999805450439453
177 0.026999950408935547
178 0.03299999237060547
179 0.0279998779296875
180 0.03299999237060547
181 0.028999805450439453

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.56 0.12 0.04
0.47 0.11 0.04
0.40 0.11 0.04
0.34 0.10 0.03
0.29 0.10 0.03
0.24 0.10 0.03
0.20 0.09 0.03
0.17 0.09 0.03
0.15 0.09 0.03
0.12 0.08 0.03
0.10 0.08 0.03
0.09 0.08 0.03
0.07 0.07 0.03
0.06 0.07 0.02
0.05 0.07 0.02
0.04 0.06 0.02
0.04 0.06 0.02
0.03 0.06 0.02
0.02 0.06 0.02
0.02 0.05 0.02
0.02 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.02
0.01 0.04 0.01
0.01 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
0.07 0.04 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.12 0.03 0.01
0.10 0.03 0.01
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_1424_v4/spark_avg_processing_times.csv <==
50

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v0/batch_processing_times.csv <==
0 0.4479999542236328
1 0.08700013160705566
2 0.07000017166137695
3 0.10300016403198242
4 0.0709998607635498
5 0.06099987030029297
6 0.056999921798706055
7 0.04999995231628418
8 0.04700016975402832
9 0.03600001335144043
10 0.05799984931945801
11 0.03699994087219238
12 0.0409998893737793
13 0.0559999942779541
14 0.04699993133544922
15 0.057000160217285156
16 0.05200004577636719
17 0.04399991035461426
18 0.05200004577636719
19 0.06299996376037598
20 0.03500008583068848
21 0.07500004768371582
22 0.029999971389770508
23 0.056999921798706055
24 0.03299999237060547
25 0.07999992370605469
26 0.0279998779296875
27 0.06500005722045898
28 0.051999807357788086
29 0.12599992752075195
30 0.0279998779296875
31 0.0279998779296875
32 0.032000064849853516
33 0.034999847412109375
34 0.05099987983703613
35 0.03600001335144043
36 0.03600001335144043
37 0.03800010681152344
38 0.03399991989135742
39 0.03099989891052246
40 0.028999805450439453
41 0.028999805450439453
42 0.04799985885620117
43 0.0279998779296875
44 0.03800010681152344
45 0.034999847412109375
46 0.029999971389770508
47 0.0279998779296875
48 0.04900002479553223
49 0.026999950408935547
50 0.04400014877319336
51 0.03399991989135742
52 0.026000022888183594
53 0.0279998779296875
54 0.03699994087219238
55 0.028999805450439453
56 0.029000043869018555
57 0.03600001335144043
58 0.02500009536743164
59 0.029000043869018555
60 0.02500009536743164
61 0.031000137329101562
62 0.026000022888183594
63 0.026999950408935547
64 0.03600001335144043
65 0.024000167846679688
66 0.026000022888183594
67 0.029000043869018555
68 0.02500009536743164
69 0.026000022888183594
70 0.05500006675720215
71 0.024000167846679688
72 0.024000167846679688
73 0.031000137329101562
74 0.029999971389770508
75 0.02500009536743164
76 0.029000043869018555
77 0.02500009536743164
78 0.023000001907348633
79 0.029999971389770508
80 0.024000167846679688
81 0.026000022888183594
82 0.029999971389770508
83 0.026000022888183594
84 0.024000167846679688
85 0.029000043869018555
86 0.0279998779296875
87 0.023000001907348633
88 0.029999971389770508
89 0.031999826431274414
90 0.02500009536743164
91 0.03600001335144043
92 0.023000001907348633
93 0.04799985885620117
94 0.024000167846679688
95 0.06500005722045898
96 0.0280001163482666
97 0.05900001525878906
98 0.023000001907348633
99 0.029000043869018555
100 0.05200004577636719
101 0.023000001907348633
102 0.0280001163482666
103 0.023000001907348633
104 0.023000001907348633
105 0.029999971389770508
106 0.039999961853027344
107 0.023999929428100586
108 0.03099989891052246
109 0.023000001907348633
110 0.023999929428100586
111 0.031999826431274414
112 0.021999835968017578
113 0.02200007438659668
114 0.04399991035461426
115 0.029999971389770508
116 0.026999950408935547
117 0.03299999237060547
118 0.024000167846679688
119 0.02500009536743164
120 0.032000064849853516
121 0.024000167846679688
122 0.04199981689453125
123 0.031000137329101562
124 0.02500009536743164
125 0.023000001907348633
126 0.029999971389770508
127 0.024000167846679688
128 0.02500009536743164
129 0.031000137329101562
130 0.026999950408935547
131 0.023000001907348633
132 0.029999971389770508
133 0.023000001907348633
134 0.023999929428100586
135 0.029999971389770508
136 0.023000001907348633
137 0.024000167846679688
138 0.029999971389770508
139 0.02200007438659668
140 0.026999950408935547
141 0.029000043869018555
142 0.023000001907348633
143 0.024000167846679688
144 0.029999971389770508
145 0.023000001907348633
146 0.023000001907348633
147 0.031999826431274414
148 0.020999908447265625
149 0.023000001907348633
150 0.029999971389770508
151 0.023000001907348633
152 0.023000001907348633
153 0.028999805450439453
154 0.023000001907348633
155 0.028999805450439453
156 0.0279998779296875
157 0.023000001907348633
158 0.021999835968017578
159 0.0280001163482666
160 0.023000001907348633
161 0.023000001907348633
162 0.029999971389770508
163 0.023000001907348633
164 0.034999847412109375
165 0.0279998779296875
166 0.021999835968017578
167 0.03800010681152344
168 0.023999929428100586
169 0.04200005531311035
170 0.0279998779296875
171 0.04200005531311035
172 0.023999929428100586
173 0.053999900817871094
174 0.02499985694885254
175 0.06499981880187988
176 0.021999835968017578
177 0.023000001907348633
178 0.029000043869018555

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.03 0.01
0.12 0.03 0.01
0.10 0.03 0.01
0.09 0.03 0.01
0.07 0.03 0.01
0.06 0.03 0.01
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.09 0.03 0.01
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.08 0.03 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.15 0.03 0.01
0.12 0.03 0.01
0.10 0.03 0.01
0.09 0.03 0.01
0.07 0.03 0.01
0.06 0.03 0.01
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v0/spark_avg_processing_times.csv <==
45

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v1/batch_processing_times.csv <==
0 0.44300007820129395
1 0.0840001106262207
2 0.07800006866455078
3 0.08699989318847656
4 0.09800004959106445
5 0.06099987030029297
6 0.06099987030029297
7 0.053999900817871094
8 0.04700016975402832
9 0.03600001335144043
10 0.054000139236450195
11 0.03600001335144043
12 0.03699994087219238
13 0.03699994087219238
14 0.046000003814697266
15 0.03699994087219238
16 0.03299999237060547
17 0.03699994087219238
18 0.04900002479553223
19 0.03699994087219238
20 0.032000064849853516
21 0.08500003814697266
22 0.03500008583068848
23 0.039999961853027344
24 0.053999900817871094
25 0.04399991035461426
26 0.0279998779296875
27 0.03000020980834961
28 0.039999961853027344
29 0.029000043869018555
30 0.06099987030029297
31 0.03699994087219238
32 0.05500006675720215
33 0.03800010681152344
34 0.06999993324279785
35 0.039999961853027344
36 0.031999826431274414
37 0.05200004577636719
38 0.03299999237060547
39 0.06999993324279785
40 0.031000137329101562
41 0.031000137329101562
42 0.03299999237060547
43 0.026999950408935547
44 0.029000043869018555
45 0.034999847412109375
46 0.026999950408935547
47 0.04500007629394531
48 0.0280001163482666
49 0.0279998779296875
50 0.048999786376953125
51 0.04799985885620117
52 0.026999950408935547
53 0.026999950408935547
54 0.029000043869018555
55 0.034999847412109375
56 0.026999950408935547
57 0.031999826431274414
58 0.031999826431274414
59 0.025999784469604492
60 0.03099989891052246
61 0.028999805450439453
62 0.03099989891052246
63 0.029999971389770508
64 0.026999950408935547
65 0.03099989891052246
66 0.054000139236450195
67 0.039999961853027344
68 0.02500009536743164
69 0.03600001335144043
70 0.025999784469604492
71 0.026999950408935547
72 0.031000137329101562
73 0.0279998779296875
74 0.029999971389770508
75 0.023999929428100586
76 0.029000043869018555
77 0.02500009536743164
78 0.0410001277923584
79 0.026000022888183594
80 0.029999971389770508
81 0.026999950408935547
82 0.032000064849853516
83 0.03400015830993652
84 0.037000179290771484
85 0.024000167846679688
86 0.029999971389770508
87 0.03899979591369629
88 0.031000137329101562
89 0.024000167846679688
90 0.032000064849853516
91 0.03900003433227539
92 0.029999971389770508
93 0.029000043869018555
94 0.026000022888183594
95 0.05299997329711914
96 0.024000167846679688
97 0.07299995422363281
98 0.024000167846679688
99 0.031000137329101562
100 0.024000167846679688
101 0.0410001277923584
102 0.03299999237060547
103 0.026999950408935547
104 0.03299999237060547
105 0.024000167846679688
106 0.029000043869018555
107 0.023000001907348633
108 0.03400015830993652
109 0.05299997329711914
110 0.028999805450439453
111 0.04999995231628418
112 0.026999950408935547
113 0.03699994087219238
114 0.029000043869018555
115 0.04900002479553223
116 0.023000001907348633
117 0.037000179290771484
118 0.0279998779296875
119 0.05099987983703613
120 0.023000001907348633
121 0.028999805450439453
122 0.024000167846679688
123 0.0280001163482666
124 0.02200007438659668
125 0.026000022888183594
126 0.026000022888183594
127 0.03900003433227539
128 0.03299999237060547
129 0.026000022888183594
130 0.026000022888183594
131 0.026000022888183594
132 0.024000167846679688
133 0.026999950408935547
134 0.03400015830993652
135 0.029000043869018555
136 0.023999929428100586
137 0.02500009536743164
138 0.024000167846679688
139 0.02499985694885254
140 0.024000167846679688
141 0.029000043869018555
142 0.026000022888183594
143 0.026999950408935547
144 0.02500009536743164
145 0.029999971389770508
146 0.023000001907348633
147 0.026999950408935547
148 0.025999784469604492
149 0.028999805450439453
150 0.023000001907348633
151 0.02499985694885254
152 0.025999784469604492
153 0.028999805450439453
154 0.02499985694885254
155 0.026999950408935547
156 0.023999929428100586
157 0.028999805450439453
158 0.02200007438659668
159 0.026999950408935547
160 0.02499985694885254
161 0.025999784469604492
162 0.023000001907348633
163 0.029999971389770508
164 0.023000001907348633
165 0.028999805450439453
166 0.02499985694885254
167 0.029999971389770508
168 0.023000001907348633
169 0.028999805450439453
170 0.023999929428100586
171 0.028999805450439453
172 0.02499985694885254
173 0.03500008583068848
174 0.026999950408935547
175 0.029999971389770508
176 0.02499985694885254
177 0.029999971389770508
178 0.026000022888183594
179 0.02499985694885254
180 0.023000001907348633
181 0.026999950408935547
182 0.023000001907348633
183 0.03399991989135742
184 0.02499985694885254

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.07 0.02
0.20 0.06 0.02
0.17 0.06 0.01
0.14 0.06 0.01
0.12 0.06 0.01
0.10 0.05 0.01
0.09 0.05 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05 0.01
0.04 0.04 0.01
0.04 0.04 0.01
0.03 0.04    0
0.02 0.04    0
0.02 0.04    0
0.18 0.07 0.01
0.31 0.10 0.02
0.26 0.09 0.02
0.62 0.17 0.05
0.93 0.25 0.07
0.94 0.28 0.08
0.80 0.27 0.08
1.32 0.39 0.13
1.19 0.39 0.13
1.01 0.38 0.13
1.42 0.48 0.16
1.43 0.52 0.18
1.21 0.50 0.18
1.02 0.48 0.18
0.87 0.47 0.17
0.73 0.45 0.17
0.62 0.44 0.17
0.52 0.42 0.17
0.44 0.41 0.17
0.45 0.41 0.17
0.38 0.40 0.17
0.32 0.38 0.17
0.43 0.40 0.18
0.36 0.39 0.17
0.31 0.38 0.17
0.26 0.36 0.17
0.22 0.35 0.17
0.18 0.34 0.17
0.16 0.33 0.16
0.13 0.32 0.16
0.11 0.31 0.16
0.09 0.29 0.16
0.08 0.28 0.16
0.07 0.27 0.15
0.06 0.26 0.15
0.05 0.26 0.15
0.04 0.25 0.15
0.03 0.24 0.15
0.03 0.23 0.14
0.02 0.22 0.14
0.02 0.21 0.14
0.02 0.21 0.14
0.01 0.20 0.14
0.01 0.19 0.13
0.01 0.19 0.13
0.01 0.18 0.13
   0 0.17 0.13
   0 0.17 0.13
   0 0.16 0.12
   0 0.15 0.12
   0 0.15 0.12
   0 0.14 0.12
   0 0.14 0.12
   0 0.13 0.11
   0 0.13 0.11
   0 0.12 0.11
   0 0.12 0.11
   0 0.11 0.11
   0 0.11 0.10
   0 0.11 0.10
   0 0.10 0.10
   0 0.10 0.10
   0 0.10 0.10
   0 0.09 0.10
0.08 0.10 0.10
0.07 0.10 0.10
0.06 0.10 0.10
0.05 0.09 0.09
0.04 0.09 0.09
0.03 0.09 0.09
0.03 0.08 0.09
0.02 0.08 0.09
0.02 0.08 0.09
0.02 0.07 0.09
0.01 0.07 0.08
0.01 0.07 0.08
0.01 0.06 0.08
0.01 0.06 0.08
   0 0.06 0.08
   0 0.06 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.06
   0 0.03 0.06
   0 0.03 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v1/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v2/batch_processing_times.csv <==
0 0.46000003814697266
1 0.07899999618530273
2 0.07000017166137695
3 0.11599993705749512
4 0.05500006675720215
5 0.054000139236450195
6 0.07700014114379883
7 0.04699993133544922
8 0.04800009727478027
9 0.05300021171569824
10 0.03600001335144043
11 0.046000003814697266
12 0.05299997329711914
13 0.03699994087219238
14 0.03400015830993652
15 0.051000118255615234
16 0.03699994087219238
17 0.056999921798706055
18 0.032000064849853516
19 0.032000064849853516
20 0.04500007629394531
21 0.03699994087219238
22 0.03500008583068848
23 0.0409998893737793
24 0.05799984931945801
25 0.046000003814697266
26 0.028999805450439453
27 0.029999971389770508
28 0.03699994087219238
29 0.037999868392944336
30 0.03899979591369629
31 0.029999971389770508
32 0.042999982833862305
33 0.03099989891052246
34 0.029999971389770508
35 0.034999847412109375
36 0.029999971389770508
37 0.04400014877319336
38 0.0279998779296875
39 0.03899979591369629
40 0.0279998779296875
41 0.03099989891052246
42 0.028999805450439453
43 0.028999805450439453
44 0.034999847412109375
45 0.028999805450439453
46 0.046000003814697266
47 0.029999971389770508
48 0.03399991989135742
49 0.02499985694885254
50 0.039999961853027344
51 0.029000043869018555
52 0.032000064849853516
53 0.0279998779296875
54 0.04199981689453125
55 0.03500008583068848
56 0.04200005531311035
57 0.026999950408935547
58 0.032000064849853516
59 0.026000022888183594
60 0.031000137329101562
61 0.03500008583068848
62 0.026999950408935547
63 0.03600001335144043
64 0.024000167846679688
65 0.029999971389770508
66 0.024000167846679688
67 0.03299999237060547
68 0.031000137329101562
69 0.026000022888183594
70 0.03400015830993652
71 0.056999921798706055
72 0.03400015830993652
73 0.0690000057220459
74 0.029999971389770508
75 0.05200004577636719
76 0.02500009536743164
77 0.032000064849853516
78 0.04700016975402832
79 0.029999971389770508
80 0.026999950408935547
81 0.03899979591369629
82 0.02500009536743164
83 0.031000137329101562
84 0.032000064849853516
85 0.029999971389770508
86 0.039999961853027344
87 0.03500008583068848
88 0.02500009536743164
89 0.037000179290771484
90 0.02499985694885254
91 0.042999982833862305
92 0.029999971389770508
93 0.026999950408935547
94 0.032000064849853516
95 0.02499985694885254
96 0.029999971389770508
97 0.026999950408935547
98 0.029000043869018555
99 0.026000022888183594
100 0.031000137329101562
101 0.03299999237060547
102 0.03099989891052246
103 0.029999971389770508
104 0.029999971389770508
105 0.02499985694885254
106 0.03299999237060547
107 0.023999929428100586
108 0.0279998779296875
109 0.023999929428100586
110 0.0279998779296875
111 0.02499985694885254
112 0.029999971389770508
113 0.023999929428100586
114 0.026999950408935547
115 0.037999868392944336
116 0.023999929428100586
117 0.029999971389770508
118 0.02499985694885254
119 0.03099989891052246
120 0.03899979591369629
121 0.03099989891052246
122 0.031000137329101562
123 0.02500009536743164
124 0.026999950408935547
125 0.07800006866455078
126 0.0280001163482666
127 0.03299999237060547
128 0.037000179290771484
129 0.0280001163482666
130 0.029000043869018555
131 0.023000001907348633
132 0.0280001163482666
133 0.02500009536743164
134 0.037000179290771484
135 0.0279998779296875
136 0.024000167846679688
137 0.0280001163482666
138 0.023000001907348633
139 0.0280001163482666
140 0.046000003814697266
141 0.02500009536743164
142 0.028999805450439453
143 0.024000167846679688
144 0.0280001163482666
145 0.040000200271606445
146 0.029000043869018555
147 0.04500007629394531
148 0.03600001335144043
149 0.03699994087219238
150 0.023000001907348633
151 0.05499982833862305
152 0.023000001907348633
153 0.034999847412109375
154 0.03099989891052246
155 0.05800008773803711
156 0.023000001907348633
157 0.037999868392944336
158 0.026999950408935547
159 0.02500009536743164
160 0.03899979591369629
161 0.025999784469604492
162 0.023000001907348633
163 0.037999868392944336
164 0.020999908447265625
165 0.023000001907348633
166 0.03099989891052246
167 0.023999929428100586
168 0.023999929428100586
169 0.037999868392944336
170 0.023000001907348633
171 0.025999784469604492
172 0.042999982833862305
173 0.023999929428100586
174 0.026999950408935547
175 0.02200007438659668
176 0.029999971389770508
177 0.023999929428100586
178 0.02200007438659668
179 0.03900003433227539
180 0.026999950408935547
181 0.026999950408935547
182 0.02499985694885254
183 0.048999786376953125
184 0.023000001907348633
185 0.023999929428100586

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.22 0.06 0.02
0.19 0.06 0.01
0.16 0.05 0.01
0.13 0.05 0.01
0.11 0.05 0.01
0.09 0.05 0.01
0.08 0.05 0.01
0.07 0.04 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v2/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v3/batch_processing_times.csv <==
0 0.45399999618530273
1 0.09099984169006348
2 0.0820000171661377
3 0.09999990463256836
4 0.09399986267089844
5 0.07500004768371582
6 0.06599998474121094
7 0.07699990272521973
8 0.04200005531311035
9 0.10800004005432129
10 0.03699994087219238
11 0.06399989128112793
12 0.03699994087219238
13 0.05500006675720215
14 0.037999868392944336
15 0.046000003814697266
16 0.04900002479553223
17 0.06499981880187988
18 0.06099987030029297
19 0.046000003814697266
20 0.029999971389770508
21 0.03699994087219238
22 0.029000043869018555
23 0.03099989891052246
24 0.042999982833862305
25 0.0279998779296875
26 0.03299999237060547
27 0.04199981689453125
28 0.029000043869018555
29 0.0279998779296875
30 0.03899979591369629
31 0.026999950408935547
32 0.03099989891052246
33 0.04399991035461426
34 0.029999971389770508
35 0.03699994087219238
36 0.03699994087219238
37 0.026999950408935547
38 0.0280001163482666
39 0.037000179290771484
40 0.028999805450439453
41 0.031000137329101562
42 0.03800010681152344
43 0.026000022888183594
44 0.026000022888183594
45 0.046000003814697266
46 0.025999784469604492
47 0.028999805450439453
48 0.03299999237060547
49 0.0410001277923584
50 0.03400015830993652
51 0.026000022888183594
52 0.02500009536743164
53 0.031000137329101562
54 0.0279998779296875
55 0.025999784469604492
56 0.031999826431274414
57 0.026000022888183594
58 0.032000064849853516
59 0.02500009536743164
60 0.032000064849853516
61 0.029999971389770508
62 0.02500009536743164
63 0.039999961853027344
64 0.0280001163482666
65 0.03099989891052246
66 0.02500009536743164
67 0.026999950408935547
68 0.031000137329101562
69 0.026999950408935547
70 0.029999971389770508
71 0.05500006675720215
72 0.03099989891052246
73 0.02500009536743164
74 0.031000137329101562
75 0.029000043869018555
76 0.02500009536743164
77 0.026999950408935547
78 0.026999950408935547
79 0.029999971389770508
80 0.023999929428100586
81 0.029999971389770508
82 0.023999929428100586
83 0.0280001163482666
84 0.029000043869018555
85 0.025999784469604492
86 0.06299996376037598
87 0.02499985694885254
88 0.03699994087219238
89 0.028999805450439453
90 0.04799985885620117
91 0.03299999237060547
92 0.04699993133544922
93 0.031000137329101562
94 0.026999950408935547
95 0.029000043869018555
96 0.026000022888183594
97 0.026000022888183594
98 0.031000137329101562
99 0.026000022888183594
100 0.03299999237060547
101 0.02500009536743164
102 0.029999971389770508
103 0.032000064849853516
104 0.032000064849853516
105 0.03900003433227539
106 0.03299999237060547
107 0.026000022888183594
108 0.0280001163482666
109 0.032000064849853516
110 0.029999971389770508
111 0.023000001907348633
112 0.0279998779296875
113 0.034999847412109375
114 0.03099989891052246
115 0.028999805450439453
116 0.04500007629394531
117 0.03099989891052246
118 0.03099989891052246
119 0.026000022888183594
120 0.0279998779296875
121 0.03299999237060547
122 0.03899979591369629
123 0.031000137329101562
124 0.039999961853027344
125 0.03600001335144043
126 0.031000137329101562
127 0.03099989891052246
128 0.029999971389770508
129 0.03099989891052246
130 0.028999805450439453
131 0.029999971389770508
132 0.028999805450439453
133 0.029999971389770508
134 0.029999971389770508
135 0.03099989891052246
136 0.029999971389770508
137 0.03099989891052246
138 0.029999971389770508
139 0.029999971389770508
140 0.029999971389770508
141 0.029999971389770508
142 0.028999805450439453
143 0.029999971389770508
144 0.031000137329101562
145 0.031000137329101562
146 0.029999971389770508
147 0.03299999237060547
148 0.031000137329101562
149 0.031000137329101562
150 0.029000043869018555
151 0.031000137329101562
152 0.037000179290771484
153 0.026999950408935547
154 0.03699994087219238
155 0.026999950408935547
156 0.026999950408935547
157 0.028999805450439453
158 0.0279998779296875
159 0.023000001907348633
160 0.026999950408935547
161 0.0280001163482666
162 0.04199981689453125
163 0.021999835968017578
164 0.02500009536743164
165 0.03400015830993652
166 0.023000001907348633
167 0.023999929428100586
168 0.04900002479553223
169 0.023000001907348633
170 0.03900003433227539
171 0.0280001163482666
172 0.05299997329711914
173 0.0279998779296875
174 0.021999835968017578
175 0.037999868392944336
176 0.023999929428100586
177 0.04199981689453125
178 0.028999805450439453
179 0.021999835968017578
180 0.03099989891052246
181 0.021999835968017578
182 0.029999971389770508

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.47 0.10 0.03
0.40 0.10 0.03
0.34 0.09 0.03
0.37 0.10 0.04
0.31 0.10 0.03
0.26 0.10 0.03
0.22 0.09 0.03
0.19 0.09 0.03
0.16 0.09 0.03
0.13 0.08 0.03
0.11 0.08 0.03
0.09 0.08 0.03
0.08 0.07 0.03
0.07 0.07 0.03
0.06 0.07 0.02
0.05 0.07 0.02
0.04 0.06 0.02
0.03 0.06 0.02
0.03 0.06 0.02
0.02 0.06 0.02
0.02 0.05 0.02
0.02 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.02
0.01 0.05 0.01
0.01 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.31 0.07 0.02
0.26 0.06 0.02
0.30 0.08 0.02
0.25 0.07 0.02
0.21 0.07 0.02
0.34 0.10 0.03
0.29 0.10 0.03
0.24 0.09 0.03
0.29 0.11 0.04
0.24 0.10 0.04
0.20 0.10 0.03
0.17 0.10 0.03
0.15 0.09 0.03
0.12 0.09 0.03
0.10 0.08 0.03
0.09 0.08 0.03
0.07 0.08 0.03
0.06 0.08 0.03
0.05 0.07 0.03


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v3/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v4/batch_processing_times.csv <==
0 0.4549999237060547
1 0.09400010108947754
2 0.08100008964538574
3 0.09399986267089844
4 0.06599998474121094
5 0.05200004577636719
6 0.0690000057220459
7 0.04200005531311035
8 0.0410001277923584
9 0.04200005531311035
10 0.03600001335144043
11 0.03500008583068848
12 0.0409998893737793
13 0.03400015830993652
14 0.054000139236450195
15 0.03500008583068848
16 0.03699994087219238
17 0.04699993133544922
18 0.032000064849853516
19 0.032000064849853516
20 0.03600001335144043
21 0.03699994087219238
22 0.06299996376037598
23 0.039999961853027344
24 0.05499982833862305
25 0.03699994087219238
26 0.03399991989135742
27 0.04999995231628418
28 0.042999982833862305
29 0.034999847412109375
30 0.03600001335144043
31 0.03099989891052246
32 0.0409998893737793
33 0.03099989891052246
34 0.028999805450439453
35 0.04799985885620117
36 0.031000137329101562
37 0.037000179290771484
38 0.028999805450439453
39 0.03800010681152344
40 0.029000043869018555
41 0.051000118255615234
42 0.03399991989135742
43 0.026999950408935547
44 0.037999868392944336
45 0.029999971389770508
46 0.051999807357788086
47 0.029999971389770508
48 0.03500008583068848
49 0.03099989891052246
50 0.03399991989135742
51 0.026999950408935547
52 0.03500008583068848
53 0.0279998779296875
54 0.039999961853027344
55 0.03600001335144043
56 0.029999971389770508
57 0.026999950408935547
58 0.029999971389770508
59 0.029999971389770508
60 0.04999995231628418
61 0.03299999237060547
62 0.06599998474121094
63 0.0409998893737793
64 0.04999995231628418
65 0.037999868392944336
66 0.042999982833862305
67 0.03099989891052246
68 0.08299994468688965
69 0.03899979591369629
70 0.06400012969970703
71 0.03400015830993652
72 0.03900003433227539
73 0.026999950408935547
74 0.029999971389770508
75 0.04400014877319336
76 0.023999929428100586
77 0.03500008583068848
78 0.026999950408935547
79 0.0410001277923584
80 0.0410001277923584
81 0.024000167846679688
82 0.0280001163482666
83 0.02500009536743164
84 0.029000043869018555
85 0.02500009536743164
86 0.03299999237060547
87 0.04200005531311035
88 0.03400015830993652
89 0.029999971389770508
90 0.024000167846679688
91 0.029000043869018555
92 0.02500009536743164
93 0.026999950408935547
94 0.023000001907348633
95 0.03500008583068848
96 0.024000167846679688
97 0.026999950408935547
98 0.02499985694885254
99 0.03400015830993652
100 0.026999950408935547
101 0.029000043869018555
102 0.02500009536743164
103 0.026000022888183594
104 0.023000001907348633
105 0.0280001163482666
106 0.024000167846679688
107 0.029999971389770508
108 0.024000167846679688
109 0.026000022888183594
110 0.024000167846679688
111 0.029000043869018555
112 0.023000001907348633
113 0.02500009536743164
114 0.024000167846679688
115 0.02499985694885254
116 0.023000001907348633
117 0.029999971389770508
118 0.02499985694885254
119 0.04399991035461426
120 0.02499985694885254
121 0.025999784469604492
122 0.023000001907348633
123 0.026999950408935547
124 0.02499985694885254
125 0.031000137329101562
126 0.029999971389770508
127 0.03900003433227539
128 0.026000022888183594
129 0.031000137329101562
130 0.024000167846679688
131 0.026999950408935547
132 0.02500009536743164
133 0.029000043869018555
134 0.02500009536743164
135 0.029000043869018555
136 0.02500009536743164
137 0.029000043869018555
138 0.02500009536743164
139 0.026000022888183594
140 0.023000001907348633
141 0.029999971389770508
142 0.023999929428100586
143 0.0280001163482666
144 0.023000001907348633
145 0.02499985694885254
146 0.05799984931945801
147 0.023000001907348633
148 0.03600001335144043
149 0.0280001163482666
150 0.06500005722045898
151 0.024000167846679688
152 0.05900001525878906
153 0.02499985694885254
154 0.023000001907348633
155 0.0279998779296875
156 0.02499985694885254
157 0.025999784469604492
158 0.02499985694885254
159 0.029999971389770508
160 0.020999908447265625
161 0.026999950408935547
162 0.023999929428100586
163 0.02499985694885254
164 0.03299999237060547
165 0.023999929428100586
166 0.023999929428100586
167 0.025999784469604492
168 0.023999929428100586
169 0.028999805450439453
170 0.023000001907348633
171 0.026999950408935547
172 0.031999826431274414
173 0.02499985694885254
174 0.023000001907348633
175 0.025999784469604492
176 0.021999835968017578
177 0.02499985694885254
178 0.02200007438659668
179 0.026000022888183594
180 0.023000001907348633
181 0.0279998779296875
182 0.02499985694885254
183 0.025999784469604492
184 0.021999835968017578
185 0.026999950408935547

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.29 0.08 0.02
0.25 0.08 0.02
0.43 0.13 0.04
0.36 0.12 0.03
0.31 0.12 0.03
0.26 0.11 0.03
0.22 0.11 0.03
0.18 0.10 0.03
0.16 0.10 0.03
0.13 0.10 0.03
0.11 0.09 0.03
0.09 0.09 0.03
0.08 0.09 0.03
0.07 0.08 0.02
0.06 0.08 0.02
0.05 0.08 0.02
0.04 0.07 0.02
0.03 0.07 0.02
0.03 0.07 0.02
0.02 0.07 0.02
0.02 0.06 0.02
0.02 0.06 0.02
0.01 0.06 0.02
0.01 0.06 0.02
0.01 0.05 0.01
0.01 0.05 0.01
   0 0.05 0.01
   0 0.05 0.01
   0 0.05 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.22 0.05 0.02
0.19 0.05 0.01
0.16 0.04 0.01
0.13 0.04 0.01
0.11 0.04 0.01
0.09 0.04 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_178_v4/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v0/batch_processing_times.csv <==
0 0.45200014114379883
1 0.09200000762939453
2 0.0690000057220459
3 0.09500002861022949
4 0.10699987411499023
5 0.059999942779541016
6 0.06699991226196289
7 0.08100008964538574
8 0.040000200271606445
9 0.10000014305114746
10 0.04500007629394531
11 0.06599998474121094
12 0.037000179290771484
13 0.05900001525878906
14 0.03800010681152344
15 0.03400015830993652
16 0.0410001277923584
17 0.04800009727478027
18 0.0559999942779541
19 0.03399991989135742
20 0.0709998607635498
21 0.03600001335144043
22 0.029999971389770508
23 0.03099989891052246
24 0.042999982833862305
25 0.031000137329101562
26 0.032000064849853516
27 0.04500007629394531
28 0.03099989891052246
29 0.03299999237060547
30 0.03899979591369629
31 0.028999805450439453
32 0.03099989891052246
33 0.03900003433227539
34 0.051999807357788086
35 0.03299999237060547
36 0.03800010681152344
37 0.0279998779296875
38 0.03399991989135742
39 0.03899979591369629
40 0.03399991989135742
41 0.054000139236450195
42 0.042999982833862305
43 0.04900002479553223
44 0.03099989891052246
45 0.03600001335144043
46 0.0279998779296875
47 0.03699994087219238
48 0.03299999237060547
49 0.026999950408935547
50 0.048999786376953125
51 0.03099989891052246
52 0.03299999237060547
53 0.0409998893737793
54 0.02499985694885254
55 0.026999950408935547
56 0.03299999237060547
57 0.029999971389770508
58 0.042999982833862305
59 0.025999784469604492
60 0.026000022888183594
61 0.042999982833862305
62 0.0280001163482666
63 0.03600001335144043
64 0.026999950408935547
65 0.03400015830993652
66 0.05200004577636719
67 0.026999950408935547
68 0.06400012969970703
69 0.026000022888183594
70 0.04999995231628418
71 0.0280001163482666
72 0.03900003433227539
73 0.0279998779296875
74 0.02499985694885254
75 0.029000043869018555
76 0.02499985694885254
77 0.03399991989135742
78 0.025999784469604492
79 0.026999950408935547
80 0.026999950408935547
81 0.03299999237060547
82 0.024000167846679688
83 0.032000064849853516
84 0.02500009536743164
85 0.03299999237060547
86 0.05499982833862305
87 0.04500007629394531
88 0.02500009536743164
89 0.026999950408935547
90 0.026000022888183594
91 0.03600001335144043
92 0.032000064849853516
93 0.02500009536743164
94 0.04900002479553223
95 0.02500009536743164
96 0.031999826431274414
97 0.025999784469604492
98 0.028999805450439453
99 0.03399991989135742
100 0.02499985694885254
101 0.029999971389770508
102 0.025999784469604492
103 0.02499985694885254
104 0.031999826431274414
105 0.026000022888183594
106 0.026000022888183594
107 0.03900003433227539
108 0.02500009536743164
109 0.029000043869018555
110 0.029999971389770508
111 0.031000137329101562
112 0.02500009536743164
113 0.0280001163482666
114 0.0280001163482666
115 0.031000137329101562
116 0.023000001907348633
117 0.026000022888183594
118 0.03400015830993652
119 0.03600001335144043
120 0.026000022888183594
121 0.026999950408935547
122 0.0690000057220459
123 0.043000221252441406
124 0.08699989318847656
125 0.0410001277923584
126 0.0559999942779541
127 0.04199981689453125
128 0.04399991035461426
129 0.03899979591369629
130 0.059999942779541016
131 0.02500009536743164
132 0.03600001335144043
133 0.023000001907348633
134 0.029999971389770508
135 0.02499985694885254
136 0.023000001907348633
137 0.04700016975402832
138 0.023999929428100586
139 0.026999950408935547
140 0.021999835968017578
141 0.03699994087219238
142 0.023999929428100586
143 0.023000001907348633
144 0.03099989891052246
145 0.023999929428100586
146 0.023000001907348633
147 0.025999784469604492
148 0.023999929428100586
149 0.03299999237060547
150 0.032000064849853516
151 0.023999929428100586
152 0.03099989891052246
153 0.029999971389770508
154 0.023000001907348633
155 0.028999805450439453
156 0.023000001907348633
157 0.032000064849853516
158 0.023000001907348633
159 0.023000001907348633
160 0.03299999237060547
161 0.021999835968017578
162 0.023999929428100586
163 0.02499985694885254
164 0.023999929428100586
165 0.023000001907348633
166 0.025999784469604492
167 0.023999929428100586
168 0.023999929428100586
169 0.029999971389770508
170 0.037999868392944336
171 0.021999835968017578
172 0.03099989891052246
173 0.025999784469604492
174 0.02499985694885254
175 0.02499985694885254
176 0.023000001907348633
177 0.026999950408935547
178 0.028999805450439453
179 0.023000001907348633
180 0.04200005531311035
181 0.02499985694885254

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.09 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.10 0.03 0.01
0.09 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v0/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v1/batch_processing_times.csv <==
0 0.5090000629425049
1 0.09499979019165039
2 0.12899994850158691
3 0.06499981880187988
4 0.04699993133544922
5 0.06099987030029297
6 0.04700016975402832
7 0.04200005531311035
8 0.05500006675720215
9 0.03699994087219238
10 0.03900003433227539
11 0.03400015830993652
12 0.039999961853027344
13 0.07599997520446777
14 0.03600001335144043
15 0.03600001335144043
16 0.04999995231628418
17 0.03500008583068848
18 0.03500008583068848
19 0.037999868392944336
20 0.0409998893737793
21 0.04999995231628418
22 0.04399991035461426
23 0.03299999237060547
24 0.04199981689453125
25 0.029000043869018555
26 0.0409998893737793
27 0.0559999942779541
28 0.0409998893737793
29 0.032000064849853516
30 0.029999971389770508
31 0.03399991989135742
32 0.03600001335144043
33 0.03900003433227539
34 0.0279998779296875
35 0.05299997329711914
36 0.031999826431274414
37 0.0280001163482666
38 0.03299999237060547
39 0.029000043869018555
40 0.03899979591369629
41 0.03299999237060547
42 0.034999847412109375
43 0.028999805450439453
44 0.04999995231628418
45 0.0279998779296875
46 0.029999971389770508
47 0.029000043869018555
48 0.032000064849853516
49 0.03800010681152344
50 0.029999971389770508
51 0.026999950408935547
52 0.037000179290771484
53 0.03800010681152344
54 0.042999982833862305
55 0.05099987983703613
56 0.03800010681152344
57 0.04500007629394531
58 0.025999784469604492
59 0.05900001525878906
60 0.026999950408935547
61 0.029999971389770508
62 0.03500008583068848
63 0.037000179290771484
64 0.03500008583068848
65 0.026999950408935547
66 0.037000179290771484
67 0.02500009536743164
68 0.02500009536743164
69 0.03400015830993652
70 0.029999971389770508
71 0.05299997329711914
72 0.025999784469604492
73 0.0280001163482666
74 0.028999805450439453
75 0.02500009536743164
76 0.04499983787536621
77 0.029000043869018555
78 0.028999805450439453
79 0.05299997329711914
80 0.02499985694885254
81 0.025999784469604492
82 0.04199981689453125
83 0.02499985694885254
84 0.029999971389770508
85 0.037000179290771484
86 0.026000022888183594
87 0.02500009536743164
88 0.03299999237060547
89 0.026000022888183594
90 0.037000179290771484
91 0.039999961853027344
92 0.02500009536743164
93 0.032000064849853516
94 0.026000022888183594
95 0.026000022888183594
96 0.031000137329101562
97 0.025999784469604492
98 0.03399991989135742
99 0.03099989891052246
100 0.026999950408935547
101 0.023999929428100586
102 0.025999784469604492
103 0.039999961853027344
104 0.03299999237060547
105 0.024000167846679688
106 0.029999971389770508
107 0.0280001163482666
108 0.0280001163482666
109 0.03900003433227539
110 0.031000137329101562
111 0.03900003433227539
112 0.029000043869018555
113 0.037999868392944336
114 0.02500009536743164
115 0.0559999942779541
116 0.023000001907348633
117 0.039999961853027344
118 0.05099987983703613
119 0.06300020217895508
120 0.04999995231628418
121 0.05299997329711914
122 0.02499985694885254
123 0.023000001907348633
124 0.029999971389770508
125 0.023000001907348633
126 0.031000137329101562
127 0.023000001907348633
128 0.04200005531311035
129 0.02500009536743164
130 0.0280001163482666
131 0.023000001907348633
132 0.028999805450439453
133 0.02200007438659668
134 0.0280001163482666
135 0.024000167846679688
136 0.0409998893737793
137 0.024000167846679688
138 0.03299999237060547
139 0.024000167846679688
140 0.028999805450439453
141 0.039999961853027344
142 0.023999929428100586
143 0.031000137329101562
144 0.02500009536743164
145 0.029000043869018555
146 0.024000167846679688
147 0.026999950408935547
148 0.031000137329101562
149 0.023999929428100586
150 0.03099989891052246
151 0.029999971389770508
152 0.02200007438659668
153 0.029999971389770508
154 0.03699994087219238
155 0.03299999237060547
156 0.023000001907348633
157 0.026999950408935547
158 0.026999950408935547
159 0.028999805450439453
160 0.021999835968017578
161 0.026999950408935547
162 0.029000043869018555
163 0.029999971389770508
164 0.021999835968017578
165 0.026000022888183594
166 0.026999950408935547
167 0.028999805450439453
168 0.03099989891052246
169 0.12599992752075195
170 0.03899979591369629
171 0.056999921798706055
172 0.03399991989135742
173 0.04399991035461426
174 0.026000022888183594
175 0.046000003814697266
176 0.039999961853027344
177 0.03099989891052246
178 0.03099989891052246
179 0.023999929428100586
180 0.031999826431274414
181 0.023000001907348633

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.05 0.02
0.20 0.05 0.02
0.17 0.05 0.01
0.14 0.04 0.01
0.12 0.04 0.01
0.10 0.04 0.01
0.09 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.09 0.04 0.01
0.08 0.04    0
0.06 0.04    0
0.05 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
0.08 0.02    0
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.09 0.03    0
0.07 0.03    0
0.06 0.03    0
0.13 0.04 0.01
0.18 0.06 0.01
0.15 0.05 0.01
0.13 0.05 0.01
0.40 0.12 0.03
0.41 0.13 0.04
0.35 0.12 0.04
0.30 0.12 0.03
0.55 0.18 0.06
0.46 0.17 0.05
0.39 0.17 0.05
0.33 0.16 0.05
0.28 0.16 0.05
0.24 0.15 0.05
0.20 0.14 0.05
0.17 0.14 0.05
0.14 0.13 0.05
0.12 0.13 0.05
0.10 0.12 0.05
0.08 0.12 0.04
0.07 0.12 0.04
0.06 0.11 0.04
0.12 0.12 0.05
0.10 0.12 0.05
0.09 0.11 0.05
0.07 0.11 0.04
0.06 0.11 0.04
0.05 0.10 0.04
0.04 0.10 0.04
0.04 0.10 0.04
0.03 0.09 0.04
0.03 0.09 0.04
0.02 0.08 0.04
0.02 0.08 0.04
0.01 0.08 0.04
0.01 0.08 0.04
0.01 0.07 0.03
0.01 0.07 0.03
0.01 0.07 0.03
   0 0.06 0.03
   0 0.06 0.03
   0 0.06 0.03
   0 0.06 0.03
   0 0.05 0.03
   0 0.05 0.03
   0 0.05 0.03
   0 0.05 0.02
   0 0.05 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.16 0.03 0.01


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v1/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v2/batch_processing_times.csv <==
0 0.4459998607635498
1 0.08100008964538574
2 0.08099985122680664
3 0.13000011444091797
4 0.04999995231628418
5 0.04699993133544922
6 0.10799980163574219
7 0.05000019073486328
8 0.06999993324279785
9 0.03900003433227539
10 0.07599997520446777
11 0.03900003433227539
12 0.07299995422363281
13 0.03600001335144043
14 0.04699993133544922
15 0.042999982833862305
16 0.029999971389770508
17 0.0559999942779541
18 0.0409998893737793
19 0.04500007629394531
20 0.03699994087219238
21 0.029999971389770508
22 0.04199981689453125
23 0.029999971389770508
24 0.05299997329711914
25 0.0279998779296875
26 0.04399991035461426
27 0.034999847412109375
28 0.031999826431274414
29 0.0559999942779541
30 0.031999826431274414
31 0.031999826431274414
32 0.039999961853027344
33 0.03400015830993652
34 0.03099989891052246
35 0.04699993133544922
36 0.03399991989135742
37 0.037999868392944336
38 0.03699994087219238
39 0.0409998893737793
40 0.026999950408935547
41 0.039999961853027344
42 0.0279998779296875
43 0.03299999237060547
44 0.03699994087219238
45 0.029999971389770508
46 0.0279998779296875
47 0.051999807357788086
48 0.0279998779296875
49 0.026999950408935547
50 0.037999868392944336
51 0.0280001163482666
52 0.04999995231628418
53 0.0280001163482666
54 0.028999805450439453
55 0.03099989891052246
56 0.0279998779296875
57 0.025999784469604492
58 0.031000137329101562
59 0.026000022888183594
60 0.03600001335144043
61 0.03500008583068848
62 0.03500008583068848
63 0.031000137329101562
64 0.04500007629394531
65 0.026000022888183594
66 0.051000118255615234
67 0.026000022888183594
68 0.04700016975402832
69 0.029999971389770508
70 0.06100010871887207
71 0.02500009536743164
72 0.05200004577636719
73 0.03299999237060547
74 0.026999950408935547
75 0.03800010681152344
76 0.029999971389770508
77 0.03299999237060547
78 0.02500009536743164
79 0.03400015830993652
80 0.029999971389770508
81 0.031000137329101562
82 0.026000022888183594
83 0.03900003433227539
84 0.03500008583068848
85 0.032000064849853516
86 0.029000043869018555
87 0.026000022888183594
88 0.029000043869018555
89 0.031000137329101562
90 0.032000064849853516
91 0.03299999237060547
92 0.02500009536743164
93 0.026000022888183594
94 0.031000137329101562
95 0.02500009536743164
96 0.031000137329101562
97 0.031000137329101562
98 0.026999950408935547
99 0.04400014877319336
100 0.02500009536743164
101 0.026000022888183594
102 0.03299999237060547
103 0.024000167846679688
104 0.026000022888183594
105 0.03500008583068848
106 0.032000064849853516
107 0.024000167846679688
108 0.026999950408935547
109 0.029999971389770508
110 0.04500007629394531
111 0.026000022888183594
112 0.031000137329101562
113 0.029000043869018555
114 0.029999971389770508
115 0.023999929428100586
116 0.029999971389770508
117 0.03600001335144043
118 0.03400015830993652
119 0.03299999237060547
120 0.03099989891052246
121 0.03099989891052246
122 0.05200004577636719
123 0.031000137329101562
124 0.0690000057220459
125 0.023000001907348633
126 0.043000221252441406
127 0.059999942779541016
128 0.053999900817871094
129 0.023999929428100586
130 0.04799985885620117
131 0.0279998779296875
132 0.021999835968017578
133 0.0279998779296875
134 0.023000001907348633
135 0.028999805450439453
136 0.023999929428100586
137 0.05299997329711914
138 0.029999971389770508
139 0.023999929428100586
140 0.026000022888183594
141 0.023000001907348633
142 0.0279998779296875
143 0.023999929428100586
144 0.02499985694885254
145 0.0279998779296875
146 0.021999835968017578
147 0.03899979591369629
148 0.023999929428100586
149 0.023999929428100586
150 0.0279998779296875
151 0.023000001907348633
152 0.026000022888183594
153 0.02500009536743164
154 0.023000001907348633
155 0.029999971389770508
156 0.023000001907348633
157 0.032000064849853516
158 0.023000001907348633
159 0.023999929428100586
160 0.026000022888183594
161 0.023000001907348633
162 0.03399991989135742
163 0.02499985694885254
164 0.039999961853027344
165 0.023000001907348633
166 0.026000022888183594
167 0.039999961853027344
168 0.023000001907348633
169 0.031000137329101562
170 0.024000167846679688
171 0.031999826431274414
172 0.023000001907348633
173 0.026999950408935547
174 0.021999835968017578
175 0.028999805450439453
176 0.023999929428100586
177 0.02499985694885254
178 0.021999835968017578
179 0.03299999237060547

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.07 0.02
0.20 0.07 0.02
0.17 0.07 0.01
0.14 0.06 0.01
0.12 0.06 0.01
0.10 0.06 0.01
0.09 0.06 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05 0.01
0.04 0.05 0.01
0.04 0.05 0.01
0.03 0.04    0
0.02 0.04    0
0.02 0.04    0
0.02 0.04    0
0.01 0.04    0
0.01 0.04    0
0.09 0.05 0.01
0.08 0.05    0
0.14 0.06 0.01
0.12 0.06 0.01
0.10 0.06 0.01
0.09 0.06 0.01
0.07 0.05 0.01
0.06 0.05    0
0.05 0.05    0
0.04 0.05    0
0.04 0.05    0
0.03 0.04    0
0.02 0.04    0
0.02 0.04    0
0.02 0.04    0
0.01 0.04    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
0.08 0.03 0.01
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.10 0.04 0.01
0.09 0.04    0
0.07 0.04    0
0.06 0.04    0
0.05 0.03    0
0.04 0.03    0
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.03    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v2/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v3/batch_processing_times.csv <==
0 0.4649999141693115
1 0.0839998722076416
2 0.07299995422363281
3 0.08899998664855957
4 0.08099985122680664
5 0.06200003623962402
6 0.06399989128112793
7 0.05200004577636719
8 0.04200005531311035
9 0.0410001277923584
10 0.05299997329711914
11 0.039999961853027344
12 0.03800010681152344
13 0.039999961853027344
14 0.04700016975402832
15 0.059999942779541016
16 0.05200004577636719
17 0.05099987983703613
18 0.03299999237060547
19 0.08500003814697266
20 0.03400015830993652
21 0.07400012016296387
22 0.029000043869018555
23 0.07500004768371582
24 0.031999826431274414
25 0.03399991989135742
26 0.03699994087219238
27 0.0279998779296875
28 0.03399991989135742
29 0.0409998893737793
30 0.028999805450439453
31 0.03899979591369629
32 0.03899979591369629
33 0.046000003814697266
34 0.0279998779296875
35 0.03600001335144043
36 0.03299999237060547
37 0.031000137329101562
38 0.03800010681152344
39 0.0280001163482666
40 0.03800010681152344
41 0.04500007629394531
42 0.03900003433227539
43 0.04400014877319336
44 0.0279998779296875
45 0.0280001163482666
46 0.03600001335144043
47 0.0280001163482666
48 0.03299999237060547
49 0.037000179290771484
50 0.04200005531311035
51 0.04500007629394531
52 0.0280001163482666
53 0.029000043869018555
54 0.039999961853027344
55 0.026999950408935547
56 0.028999805450439453
57 0.032000064849853516
58 0.028999805450439453
59 0.031000137329101562
60 0.026999950408935547
61 0.03299999237060547
62 0.026000022888183594
63 0.0280001163482666
64 0.029000043869018555
65 0.026999950408935547
66 0.03600001335144043
67 0.037000179290771484
68 0.032000064849853516
69 0.03400015830993652
70 0.0280001163482666
71 0.0280001163482666
72 0.026999950408935547
73 0.042999982833862305
74 0.031999826431274414
75 0.05499982833862305
76 0.023999929428100586
77 0.04399991035461426
78 0.031999826431274414
79 0.04499983787536621
80 0.026999950408935547
81 0.05299997329711914
82 0.028999805450439453
83 0.026000022888183594
84 0.032000064849853516
85 0.03299999237060547
86 0.0279998779296875
87 0.026000022888183594
88 0.026999950408935547
89 0.04199981689453125
90 0.02499985694885254
91 0.031999826431274414
92 0.051999807357788086
93 0.029000043869018555
94 0.024000167846679688
95 0.029999971389770508
96 0.039999961853027344
97 0.026000022888183594
98 0.029999971389770508
99 0.023000001907348633
100 0.029000043869018555
101 0.032000064849853516
102 0.024000167846679688
103 0.031000137329101562
104 0.03400015830993652
105 0.02500009536743164
106 0.03400015830993652
107 0.029999971389770508
108 0.037000179290771484
109 0.024000167846679688
110 0.029999971389770508
111 0.029000043869018555
112 0.028999805450439453
113 0.024000167846679688
114 0.029000043869018555
115 0.03099989891052246
116 0.029999971389770508
117 0.023999929428100586
118 0.025999784469604492
119 0.031000137329101562
120 0.031999826431274414
121 0.025999784469604492
122 0.024000167846679688
123 0.026999950408935547
124 0.029000043869018555
125 0.029999971389770508
126 0.032000064849853516
127 0.0410001277923584
128 0.09200000762939453
129 0.03600001335144043
130 0.042999982833862305
131 0.03099989891052246
132 0.0409998893737793
133 0.03899979591369629
134 0.0559999942779541
135 0.042999982833862305
136 0.02499985694885254
137 0.03299999237060547
138 0.023000001907348633
139 0.028999805450439453
140 0.023999929428100586
141 0.023000001907348633
142 0.0279998779296875
143 0.023999929428100586
144 0.03099989891052246
145 0.02499985694885254
146 0.021999835968017578
147 0.026999950408935547
148 0.021999835968017578
149 0.031000137329101562
150 0.023000001907348633
151 0.023000001907348633
152 0.026999950408935547
153 0.021999835968017578
154 0.03800010681152344
155 0.024000167846679688
156 0.02500009536743164
157 0.029000043869018555
158 0.023000001907348633
159 0.021999835968017578
160 0.025999784469604492
161 0.021999835968017578
162 0.023000001907348633
163 0.026000022888183594
164 0.021999835968017578
165 0.021999835968017578
166 0.025999784469604492
167 0.026999950408935547
168 0.023999929428100586
169 0.03399991989135742
170 0.03299999237060547
171 0.023000001907348633
172 0.028999805450439453
173 0.021999835968017578
174 0.02499985694885254
175 0.026999950408935547
176 0.023000001907348633
177 0.023999929428100586
178 0.026999950408935547
179 0.021999835968017578
180 0.023999929428100586
181 0.026999950408935547

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v3/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v4/batch_processing_times.csv <==
0 0.4570000171661377
1 0.0840001106262207
2 0.07599997520446777
3 0.08599996566772461
4 0.05800008773803711
5 0.05500006675720215
6 0.06099987030029297
7 0.06099987030029297
8 0.0410001277923584
9 0.037000179290771484
10 0.0559999942779541
11 0.03500008583068848
12 0.03400015830993652
13 0.03400015830993652
14 0.04200005531311035
15 0.03800010681152344
16 0.039999961853027344
17 0.059999942779541016
18 0.03500008583068848
19 0.03099989891052246
20 0.05800008773803711
21 0.032000064849853516
22 0.06100010871887207
23 0.039999961853027344
24 0.04199981689453125
25 0.03099989891052246
26 0.032000064849853516
27 0.04200005531311035
28 0.032000064849853516
29 0.03299999237060547
30 0.046000003814697266
31 0.03099989891052246
32 0.028999805450439453
33 0.03900003433227539
34 0.0279998779296875
35 0.031999826431274414
36 0.03600001335144043
37 0.028999805450439453
38 0.06699991226196289
39 0.039999961853027344
40 0.026999950408935547
41 0.026999950408935547
42 0.04400014877319336
43 0.0280001163482666
44 0.03500008583068848
45 0.03400015830993652
46 0.03600001335144043
47 0.03800010681152344
48 0.0280001163482666
49 0.0279998779296875
50 0.034999847412109375
51 0.026999950408935547
52 0.031000137329101562
53 0.039999961853027344
54 0.11500000953674316
55 0.0280001163482666
56 0.05299997329711914
57 0.026999950408935547
58 0.03500008583068848
59 0.02499985694885254
60 0.034999847412109375
61 0.026999950408935547
62 0.029999971389770508
63 0.029000043869018555
64 0.024000167846679688
65 0.03400015830993652
66 0.026999950408935547
67 0.04200005531311035
68 0.029000043869018555
69 0.03800010681152344
70 0.029999971389770508
71 0.0280001163482666
72 0.031000137329101562
73 0.029999971389770508
74 0.034999847412109375
75 0.02499985694885254
76 0.031000137329101562
77 0.02500009536743164
78 0.03400015830993652
79 0.026000022888183594
80 0.03299999237060547
81 0.023999929428100586
82 0.031000137329101562
83 0.031000137329101562
84 0.032000064849853516
85 0.026000022888183594
86 0.03600001335144043
87 0.024000167846679688
88 0.03899979591369629
89 0.02500009536743164
90 0.03099989891052246
91 0.026000022888183594
92 0.05299997329711914
93 0.032000064849853516
94 0.026000022888183594
95 0.03600001335144043
96 0.02500009536743164
97 0.029999971389770508
98 0.024000167846679688
99 0.03500008583068848
100 0.032000064849853516
101 0.026999950408935547
102 0.031000137329101562
103 0.02500009536743164
104 0.037000179290771484
105 0.0410001277923584
106 0.02500009536743164
107 0.029999971389770508
108 0.024000167846679688
109 0.031999826431274414
110 0.034999847412109375
111 0.042999982833862305
112 0.0279998779296875
113 0.032000064849853516
114 0.04399991035461426
115 0.03299999237060547
116 0.037999868392944336
117 0.026999950408935547
118 0.029999971389770508
119 0.032000064849853516
120 0.023999929428100586
121 0.026999950408935547
122 0.03399991989135742
123 0.029000043869018555
124 0.03899979591369629
125 0.034999847412109375
126 0.037999868392944336
127 0.031999826431274414
128 0.028999805450439453
129 0.029000043869018555
130 0.031000137329101562
131 0.04199981689453125
132 0.03399991989135742
133 0.03099989891052246
134 0.028999805450439453
135 0.031999826431274414
136 0.03099989891052246
137 0.026999950408935547
138 0.04699993133544922
139 0.0279998779296875
140 0.03399991989135742
141 0.0279998779296875
142 0.029999971389770508
143 0.03099989891052246
144 0.0279998779296875
145 0.029000043869018555
146 0.026999950408935547
147 0.028999805450439453
148 0.029000043869018555
149 0.029000043869018555
150 0.026999950408935547
151 0.0280001163482666
152 0.031000137329101562
153 0.059999942779541016
154 0.07000017166137695
155 0.03299999237060547
156 0.032000064849853516
157 0.03500008583068848
158 0.023000001907348633
159 0.032000064849853516
160 0.03299999237060547
161 0.031000137329101562
162 0.021999835968017578
163 0.02500009536743164
164 0.029999971389770508
165 0.024000167846679688
166 0.03500008583068848
167 0.023000001907348633
168 0.029999971389770508
169 0.028999805450439453
170 0.023000001907348633
171 0.029000043869018555
172 0.023999929428100586
173 0.02500009536743164
174 0.037000179290771484
175 0.056999921798706055
176 0.024000167846679688
177 0.03300023078918457
178 0.023999929428100586
179 0.08800005912780762
180 0.023999929428100586
181 0.028999805450439453
182 0.0279998779296875
183 0.028999805450439453
184 0.021999835968017578
185 0.0279998779296875
186 0.031000137329101562
187 0.023999929428100586

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.09 0.02    0
0.07 0.02    0
0.21 0.06 0.01
0.32 0.09 0.02
0.50 0.13 0.04
0.42 0.13 0.04
0.43 0.14 0.04
0.73 0.22 0.07
0.62 0.21 0.07
0.52 0.20 0.07
0.44 0.20 0.07
0.37 0.19 0.07
0.31 0.18 0.07
0.27 0.17 0.06
0.22 0.17 0.06
0.19 0.16 0.06
0.16 0.16 0.06
0.13 0.15 0.06
0.11 0.15 0.06
0.10 0.14 0.06
0.08 0.14 0.06
0.07 0.13 0.06
0.06 0.13 0.06
0.05 0.12 0.05
0.04 0.12 0.05
0.03 0.11 0.05
0.03 0.11 0.05
0.02 0.10 0.05
0.02 0.10 0.05
0.02 0.10 0.05
0.01 0.09 0.05
0.01 0.09 0.05
0.01 0.09 0.05
0.01 0.08 0.04
   0 0.08 0.04
   0 0.08 0.04
   0 0.07 0.04
   0 0.07 0.04
   0 0.07 0.04
   0 0.06 0.04
0.07 0.08 0.04
0.06 0.08 0.04
0.05 0.07 0.04
0.04 0.07 0.04
0.11 0.08 0.05
0.09 0.08 0.04
0.08 0.08 0.04
0.07 0.08 0.04
0.06 0.07 0.04
0.05 0.07 0.04
0.04 0.07 0.04
0.03 0.06 0.04
0.03 0.06 0.04
0.02 0.06 0.04
0.02 0.06 0.04
0.02 0.05 0.04
0.01 0.05 0.03
0.01 0.05 0.03
0.01 0.05 0.03
0.01 0.05 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.03 0.03
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_356_v4/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v0/batch_processing_times.csv <==
0 0.4399998188018799
1 0.0839998722076416
2 0.07500004768371582
3 0.10399985313415527
4 0.1119999885559082
5 0.05799984931945801
6 0.06200003623962402
7 0.06100010871887207
8 0.04200005531311035
9 0.03600001335144043
10 0.051000118255615234
11 0.03600001335144043
12 0.0410001277923584
13 0.03400015830993652
14 0.05300021171569824
15 0.03600001335144043
16 0.03500008583068848
17 0.03600001335144043
18 0.0559999942779541
19 0.03500008583068848
20 0.031000137329101562
21 0.05000019073486328
22 0.04199981689453125
23 0.03299999237060547
24 0.03000020980834961
25 0.03600001335144043
26 0.03299999237060547
27 0.032000064849853516
28 0.03500008583068848
29 0.029999971389770508
30 0.029999971389770508
31 0.046000003814697266
32 0.0279998779296875
33 0.029999971389770508
34 0.03600001335144043
35 0.029999971389770508
36 0.03699994087219238
37 0.037999868392944336
38 0.03400015830993652
39 0.06799983978271484
40 0.032000064849853516
41 0.0839998722076416
42 0.025999784469604492
43 0.10599994659423828
44 0.0279998779296875
45 0.07299995422363281
46 0.026999950408935547
47 0.05799984931945801
48 0.029000043869018555
49 0.07599997520446777
50 0.029000043869018555
51 0.05900001525878906
52 0.032000064849853516
53 0.029000043869018555
54 0.026000022888183594
55 0.03299999237060547
56 0.03699994087219238
57 0.026000022888183594
58 0.032000064849853516
59 0.0280001163482666
60 0.03399991989135742
61 0.02500009536743164
62 0.03299999237060547
63 0.026000022888183594
64 0.026000022888183594
65 0.034999847412109375
66 0.02499985694885254
67 0.031000137329101562
68 0.026000022888183594
69 0.03299999237060547
70 0.02500009536743164
71 0.02500009536743164
72 0.026999950408935547
73 0.026000022888183594
74 0.028999805450439453
75 0.029999971389770508
76 0.03099989891052246
77 0.025999784469604492
78 0.03099989891052246
79 0.02499985694885254
80 0.0279998779296875
81 0.031999826431274414
82 0.03299999237060547
83 0.02499985694885254
84 0.026999950408935547
85 0.02499985694885254
86 0.0279998779296875
87 0.028999805450439453
88 0.029999971389770508
89 0.04200005531311035
90 0.026999950408935547
91 0.026000022888183594
92 0.03600001335144043
93 0.032000064849853516
94 0.02500009536743164
95 0.03600001335144043
96 0.02500009536743164
97 0.042999982833862305
98 0.026999950408935547
99 0.026000022888183594
100 0.029999971389770508
101 0.02500009536743164
102 0.03299999237060547
103 0.02500009536743164
104 0.029000043869018555
105 0.031000137329101562
106 0.02500009536743164
107 0.031000137329101562
108 0.024000167846679688
109 0.026999950408935547
110 0.032000064849853516
111 0.03299999237060547
112 0.023000001907348633
113 0.029000043869018555
114 0.026999950408935547
115 0.031000137329101562
116 0.024000167846679688
117 0.026999950408935547
118 0.0280001163482666
119 0.03099989891052246
120 0.023000001907348633
121 0.029000043869018555
122 0.0280001163482666
123 0.031000137329101562
124 0.029999971389770508
125 0.03600001335144043
126 0.02500009536743164
127 0.05300021171569824
128 0.028999805450439453
129 0.04999995231628418
130 0.021999835968017578
131 0.09800004959106445
132 0.024000167846679688
133 0.039999961853027344
134 0.029999971389770508
135 0.05299997329711914
136 0.023000001907348633
137 0.03600001335144043
138 0.023000001907348633
139 0.04199981689453125
140 0.021999835968017578
141 0.037999868392944336
142 0.021999835968017578
143 0.021999835968017578
144 0.0279998779296875
145 0.026999950408935547
146 0.03399991989135742
147 0.029999971389770508
148 0.023000001907348633
149 0.023999929428100586
150 0.028999805450439453
151 0.021999835968017578
152 0.023000001907348633
153 0.037999868392944336
154 0.021999835968017578
155 0.023999929428100586
156 0.026999950408935547
157 0.03099989891052246
158 0.028999805450439453
159 0.021999835968017578
160 0.023999929428100586
161 0.02499985694885254
162 0.023999929428100586
163 0.021999835968017578
164 0.023000001907348633
165 0.023999929428100586
166 0.02200007438659668
167 0.023000001907348633
168 0.023000001907348633
169 0.028999805450439453
170 0.023000001907348633
171 0.04499983787536621
172 0.020999908447265625
173 0.026999950408935547
174 0.02200007438659668
175 0.023000001907348633
176 0.02200007438659668
177 0.042999982833862305
178 0.023999929428100586
179 0.024000167846679688
180 0.020999908447265625
181 0.021999835968017578
182 0.025999784469604492
183 0.021999835968017578

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.22 6.31 11.4
0.18 6.10 11.3
0.15 5.90 11.2
0.13 5.70 11.0
0.11 5.52 10.9
0.09 5.33 10.8
0.08 5.16 10.7
0.07 4.99 10.6
0.06 4.82 10.4
0.05 4.66 10.3
0.04 4.51 10.2
0.03 4.36 10.1
0.03 4.22 10.0
0.02 4.08 9.90
0.02 3.94 9.79
0.02 3.81 9.69
0.01 3.69 9.58
0.01 3.56 9.48
0.01 3.45 9.38
0.01 3.33 9.28
   0 3.22 9.18
   0 3.12 9.08
   0 3.01 8.98
   0 2.91 8.88
   0 2.82 8.79
   0 2.72 8.69
   0 2.63 8.60
   0 2.55 8.51
   0 2.46 8.41
   0 2.38 8.32
   0 2.30 8.23
   0 2.22 8.14
   0 2.15 8.06
   0 2.08 7.97
   0 2.01 7.88
   0 1.94 7.80
   0 1.88 7.71
   0 1.82 7.63
   0 1.76 7.55
   0 1.70 7.47
   0 1.64 7.39
   0 1.59 7.31
   0 1.54 7.23
   0 1.48 7.15
   0 1.43 7.07
   0 1.39 7.00
   0 1.34 6.92
   0 1.30 6.85
   0 1.25 6.77
0.08 1.23 6.71
0.23 1.22 6.64
0.19 1.18 6.57
0.24 1.16 6.51
0.45 1.17 6.45
0.38 1.13 6.38
0.40 1.11 6.32
0.66 1.14 6.27
0.56 1.10 6.21
0.87 1.15 6.17
1.06 1.18 6.12
0.89 1.14 6.05
0.84 1.12 5.99
0.71 1.08 5.93
0.60 1.04 5.87
0.51 1.01 5.80
0.43 0.97 5.74
0.36 0.94 5.68
0.31 0.91 5.62
0.26 0.88 5.56
0.22 0.85 5.50
0.18 0.82 5.44
0.16 0.79 5.38
0.13 0.77 5.32
0.11 0.74 5.26
0.09 0.72 5.21
0.08 0.69 5.15
0.07 0.67 5.09
0.06 0.65 5.04
0.05 0.63 4.98
0.04 0.60 4.93
0.03 0.58 4.88
0.03 0.56 4.82
0.02 0.55 4.77
0.02 0.53 4.72
0.02 0.51 4.67
0.01 0.49 4.62
0.01 0.47 4.57
0.01 0.46 4.52
0.01 0.44 4.47
   0 0.43 4.42
   0 0.41 4.37
   0 0.40 4.33
   0 0.39 4.28
   0 0.37 4.23
   0 0.36 4.19
   0 0.35 4.14
0.08 0.35 4.10
0.07 0.34 4.06
0.06 0.33 4.01
0.05 0.32 3.97
0.04 0.31 3.93
0.03 0.30 3.89
0.03 0.29 3.84
0.02 0.28 3.80
0.02 0.27 3.76
0.02 0.26 3.72
0.09 0.27 3.68
0.08 0.26 3.64
0.07 0.25 3.61
0.06 0.24 3.57
0.05 0.23 3.53
0.04 0.22 3.49
0.03 0.21 3.45
0.03 0.21 3.41
0.02 0.20 3.38
0.02 0.19 3.34
0.02 0.19 3.30
0.01 0.18 3.27
0.01 0.17 3.23
0.01 0.17 3.20
0.01 0.16 3.16
   0 0.16 3.13
   0 0.15 3.09
   0 0.14 3.06
   0 0.14 3.03
   0 0.13 2.99
   0 0.13 2.96
   0 0.12 2.93
   0 0.12 2.90
   0 0.12 2.87
   0 0.11 2.84
   0 0.11 2.80
   0 0.10 2.77
   0 0.10 2.74
   0 0.10 2.71
   0 0.09 2.68
   0 0.09 2.65
   0 0.08 2.63
   0 0.08 2.60
   0 0.08 2.57
   0 0.08 2.54
   0 0.07 2.51
   0 0.07 2.49
   0 0.07 2.46
   0 0.06 2.43
   0 0.06 2.41
   0 0.06 2.38
   0 0.06 2.35
   0 0.05 2.33
   0 0.05 2.30
   0 0.05 2.28
   0 0.05 2.25
   0 0.05 2.23
   0 0.04 2.20
   0 0.04 2.18
   0 0.04 2.15
   0 0.04 2.13
   0 0.04 2.11
   0 0.04 2.08
   0 0.03 2.06
   0 0.03 2.04
   0 0.03 2.02
   0 0.03 1.99
   0 0.03 1.97
   0 0.03 1.95
   0 0.03 1.93
   0 0.02 1.91
   0 0.02 1.89
   0 0.02 1.87
   0 0.02 1.85
   0 0.02 1.83
   0 0.02 1.81
   0 0.02 1.79
   0 0.02 1.77
   0 0.02 1.75
   0 0.02 1.73
   0 0.01 1.71
   0 0.01 1.69
   0 0.01 1.67
   0 0.01 1.65
   0 0.01 1.64
   0 0.01 1.62
   0 0.01 1.60
   0 0.01 1.58
   0 0.01 1.56
   0 0.01 1.55
   0    0 1.53
   0    0 1.51
   0    0 1.50
   0    0 1.48
   0    0 1.46
   0    0 1.45
   0    0 1.43
   0    0 1.42
   0    0 1.40
   0    0 1.38
   0    0 1.37
   0    0 1.35
   0    0 1.34
   0    0 1.32


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v0/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v1/batch_processing_times.csv <==
0 0.44899988174438477
1 0.08699989318847656
2 0.14800000190734863
3 0.11100006103515625
4 0.11100006103515625
5 0.0709998607635498
6 0.08099985122680664
7 0.06400012969970703
8 0.05800008773803711
9 0.053999900817871094
10 0.04900002479553223
11 0.06200003623962402
12 0.039999961853027344
13 0.057000160217285156
14 0.037999868392944336
15 0.06800007820129395
16 0.03099989891052246
17 0.059999942779541016
18 0.03900003433227539
19 0.032000064849853516
20 0.04399991035461426
21 0.037999868392944336
22 0.03099989891052246
23 0.031999826431274414
24 0.034999847412109375
25 0.04900002479553223
26 0.0279998779296875
27 0.039999961853027344
28 0.028999805450439453
29 0.028999805450439453
30 0.03600001335144043
31 0.025999784469604492
32 0.03899979591369629
33 0.037999868392944336
34 0.03299999237060547
35 0.031000137329101562
36 0.03500008583068848
37 0.03299999237060547
38 0.03600001335144043
39 0.04999995231628418
40 0.026000022888183594
41 0.026999950408935547
42 0.03600001335144043
43 0.02500009536743164
44 0.03500008583068848
45 0.03500008583068848
46 0.029000043869018555
47 0.03299999237060547
48 0.042999982833862305
49 0.025999784469604492
50 0.03800010681152344
51 0.02500009536743164
52 0.02500009536743164
53 0.03299999237060547
54 0.026999950408935547
55 0.026999950408935547
56 0.0279998779296875
57 0.02499985694885254
58 0.03299999237060547
59 0.024000167846679688
60 0.05800008773803711
61 0.0280001163482666
62 0.026000022888183594
63 0.03400015830993652
64 0.029000043869018555
65 0.03600001335144043
66 0.026999950408935547
67 0.026999950408935547
68 0.03900003433227539
69 0.03500008583068848
70 0.05499982833862305
71 0.029000043869018555
72 0.03099989891052246
73 0.025999784469604492
74 0.023000001907348633
75 0.03099989891052246
76 0.02499985694885254
77 0.03299999237060547
78 0.0279998779296875
79 0.029000043869018555
80 0.02499985694885254
81 0.0280001163482666
82 0.023000001907348633
83 0.03600001335144043
84 0.026000022888183594
85 0.10800004005432129
86 0.037000179290771484
87 0.03500008583068848
88 0.029000043869018555
89 0.03900003433227539
90 0.0279998779296875
91 0.06399989128112793
92 0.029999971389770508
93 0.034999847412109375
94 0.046000003814697266
95 0.0280001163482666
96 0.04500007629394531
97 0.03900003433227539
98 0.04400014877319336
99 0.031000137329101562
100 0.05000019073486328
101 0.03600001335144043
102 0.029000043869018555
103 0.02500009536743164
104 0.029000043869018555
105 0.031000137329101562
106 0.02500009536743164
107 0.026999950408935547
108 0.029999971389770508
109 0.03600001335144043
110 0.046000003814697266
111 0.03099989891052246
112 0.029999971389770508
113 0.031000137329101562
114 0.023999929428100586
115 0.026999950408935547
116 0.028999805450439453
117 0.03699994087219238
118 0.029000043869018555
119 0.032000064849853516
120 0.031000137329101562
121 0.03099989891052246
122 0.024000167846679688
123 0.029000043869018555
124 0.029999971389770508
125 0.031000137329101562
126 0.032000064849853516
127 0.028999805450439453
128 0.03099989891052246
129 0.0279998779296875
130 0.028999805450439453
131 0.031000137329101562
132 0.031999826431274414
133 0.028999805450439453
134 0.029999971389770508
135 0.028999805450439453
136 0.0279998779296875
137 0.029999971389770508
138 0.0559999942779541
139 0.028999805450439453
140 0.029000043869018555
141 0.028999805450439453
142 0.028999805450439453
143 0.029999971389770508
144 0.04199981689453125
145 0.029999971389770508
146 0.029000043869018555
147 0.029999971389770508
148 0.028999805450439453
149 0.03099989891052246
150 0.029999971389770508
151 0.029999971389770508
152 0.0279998779296875
153 0.03299999237060547
154 0.026999950408935547
155 0.026999950408935547
156 0.028999805450439453
157 0.0279998779296875
158 0.0279998779296875
159 0.029999971389770508
160 0.021999835968017578
161 0.025999784469604492
162 0.026999950408935547
163 0.03699994087219238
164 0.020999908447265625
165 0.02500009536743164
166 0.029999971389770508
167 0.029999971389770508
168 0.02200007438659668
169 0.026999950408935547
170 0.032000064849853516
171 0.029000043869018555
172 0.020999908447265625
173 0.023999929428100586
174 0.0279998779296875
175 0.03800010681152344
176 0.04499983787536621
177 0.02499985694885254
178 0.023999929428100586
179 0.0559999942779541

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0 0.93
   0    0 0.92
   0    0 0.91
   0    0 0.90
   0    0 0.89
   0    0 0.88
   0    0 0.87
   0    0 0.86
   0    0 0.85
   0    0 0.84
   0    0 0.83
   0    0 0.82
   0    0 0.81
   0    0 0.81
   0    0 0.80
   0    0 0.79
   0    0 0.78
   0    0 0.77
   0    0 0.76
   0    0 0.75
   0    0 0.74
   0    0 0.73
   0    0 0.73
   0    0 0.72
   0    0 0.71
   0    0 0.70
   0    0 0.69
   0    0 0.69
   0    0 0.68
   0    0 0.67
   0    0 0.66
   0    0 0.66
   0    0 0.65
   0    0 0.64
   0    0 0.63
   0    0 0.63
   0    0 0.62
   0    0 0.61
   0    0 0.61
   0    0 0.60
   0    0 0.59
   0    0 0.58
   0    0 0.58
   0    0 0.57
   0    0 0.56
   0    0 0.56
   0    0 0.55
   0    0 0.54
   0    0 0.54
   0    0 0.53
   0    0 0.53
   0    0 0.52
   0    0 0.51
   0    0 0.51
   0    0 0.50
   0    0 0.50
   0    0 0.49
   0    0 0.49
   0    0 0.48
   0    0 0.47
   0    0 0.47
   0    0 0.46
   0    0 0.46
   0    0 0.45
   0    0 0.45
   0    0 0.44
   0    0 0.44
   0    0 0.43
   0    0 0.43
   0    0 0.42
   0    0 0.42
   0    0 0.41
   0    0 0.41
   0    0 0.40
   0    0 0.40
   0    0 0.39
   0    0 0.39
   0    0 0.38
   0    0 0.38
   0    0 0.37
   0    0 0.37
   0    0 0.36
   0    0 0.36
   0    0 0.35
   0    0 0.35
   0    0 0.35
   0    0 0.34
   0    0 0.34
   0    0 0.34
   0    0 0.33
   0    0 0.33
   0    0 0.32
   0    0 0.32
   0    0 0.32
   0    0 0.31
   0    0 0.31
   0    0 0.30
   0    0 0.30
   0    0 0.30
   0    0 0.29
   0    0 0.29
   0    0 0.28
   0    0 0.28
   0    0 0.28
   0    0 0.27
   0    0 0.27
   0    0 0.27
   0    0 0.26
   0    0 0.26
   0    0 0.26
   0    0 0.25
   0    0 0.25
   0    0 0.25
   0    0 0.25
   0    0 0.24
   0    0 0.24
   0    0 0.24
   0    0 0.23
   0    0 0.23
   0    0 0.23
   0    0 0.23
   0    0 0.22
   0    0 0.22
   0    0 0.22
   0    0 0.21
   0    0 0.21
   0    0 0.21
   0    0 0.20
   0    0 0.20
   0    0 0.20
   0    0 0.20
   0    0 0.19
   0    0 0.19
   0    0 0.19
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.18
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.17
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.16
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.15
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.14
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.13
   0    0 0.12
   0    0 0.12
   0    0 0.12
   0    0 0.12
   0    0 0.12
   0    0 0.12
   0    0 0.11
   0    0 0.11
   0    0 0.11
   0    0 0.11
   0    0 0.11
   0    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.10
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.09
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.08
   0    0 0.07
   0    0 0.07


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v1/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v2/batch_processing_times.csv <==
0 0.44299983978271484
1 0.07999992370605469
2 0.0710000991821289
3 0.0820000171661377
4 0.06400012969970703
5 0.046000003814697266
6 0.06200003623962402
7 0.04399991035461426
8 0.043000221252441406
9 0.051000118255615234
10 0.03699994087219238
11 0.03699994087219238
12 0.042999982833862305
13 0.03299999237060547
14 0.03300023078918457
15 0.057000160217285156
16 0.039999961853027344
17 0.08299994468688965
18 0.03399991989135742
19 0.03099989891052246
20 0.04500007629394531
21 0.03299999237060547
22 0.06099987030029297
23 0.03900003433227539
24 0.03500008583068848
25 0.039999961853027344
26 0.03399991989135742
27 0.03500008583068848
28 0.0409998893737793
29 0.037999868392944336
30 0.032000064849853516
31 0.03699994087219238
32 0.028999805450439453
33 0.039999961853027344
34 0.0279998779296875
35 0.03099989891052246
36 0.03399991989135742
37 0.0279998779296875
38 0.03600001335144043
39 0.0279998779296875
40 0.037999868392944336
41 0.03600001335144043
42 0.03099989891052246
43 0.03299999237060547
44 0.028999805450439453
45 0.03299999237060547
46 0.03099989891052246
47 0.03299999237060547
48 0.026999950408935547
49 0.03299999237060547
50 0.031000137329101562
51 0.03500008583068848
52 0.026999950408935547
53 0.03299999237060547
54 0.0279998779296875
55 0.04700016975402832
56 0.0279998779296875
57 0.06700015068054199
58 0.026999950408935547
59 0.032000064849853516
60 0.026000022888183594
61 0.03600001335144043
62 0.04699993133544922
63 0.03000020980834961
64 0.09200000762939453
65 0.026999950408935547
66 0.04499983787536621
67 0.03500008583068848
68 0.039999961853027344
69 0.03299999237060547
70 0.1119999885559082
71 0.025999784469604492
72 0.08599996566772461
73 0.023999929428100586
74 0.05099987983703613
75 0.029999971389770508
76 0.03699994087219238
77 0.03699994087219238
78 0.031000137329101562
79 0.04500007629394531
80 0.024000167846679688
81 0.03900003433227539
82 0.0280001163482666
83 0.024000167846679688
84 0.032000064849853516
85 0.02499985694885254
86 0.02500009536743164
87 0.039999961853027344
88 0.04199981689453125
89 0.02500009536743164
90 0.029000043869018555
91 0.024000167846679688
92 0.02500009536743164
93 0.03600001335144043
94 0.024000167846679688
95 0.0280001163482666
96 0.032000064849853516
97 0.024000167846679688
98 0.023000001907348633
99 0.02500009536743164
100 0.0559999942779541
101 0.024000167846679688
102 0.02500009536743164
103 0.037000179290771484
104 0.029999971389770508
105 0.023000001907348633
106 0.03500008583068848
107 0.023000001907348633
108 0.031000137329101562
109 0.029000043869018555
110 0.023000001907348633
111 0.02500009536743164
112 0.03400015830993652
113 0.02500009536743164
114 0.023999929428100586
115 0.03299999237060547
116 0.023000001907348633
117 0.024000167846679688
118 0.02499985694885254
119 0.023000001907348633
120 0.023999929428100586
121 0.024000167846679688
122 0.026000022888183594
123 0.03299999237060547
124 0.023999929428100586
125 0.024000167846679688
126 0.028999805450439453
127 0.02500009536743164
128 0.02500009536743164
129 0.029000043869018555
130 0.023000001907348633
131 0.029999971389770508
132 0.02499985694885254
133 0.02500009536743164
134 0.0280001163482666
135 0.029999971389770508
136 0.025999784469604492
137 0.023999929428100586
138 0.039999961853027344
139 0.021999835968017578
140 0.023000001907348633
141 0.026999950408935547
142 0.06299996376037598
143 0.023000001907348633
144 0.0409998893737793
145 0.023999929428100586
146 0.03299999237060547
147 0.026999950408935547
148 0.051000118255615234
149 0.023999929428100586
150 0.034999847412109375
151 0.026999950408935547
152 0.03699994087219238
153 0.02200007438659668
154 0.10400009155273438
155 0.023000001907348633
156 0.05900001525878906
157 0.023999929428100586
158 0.029000043869018555
159 0.02500009536743164
160 0.04400014877319336
161 0.02200007438659668
162 0.021999835968017578
163 0.02499985694885254
164 0.023999929428100586
165 0.037999868392944336
166 0.020999908447265625
167 0.021999835968017578
168 0.031000137329101562
169 0.023000001907348633
170 0.026000022888183594
171 0.04200005531311035
172 0.02200007438659668
173 0.021000146865844727
174 0.023999929428100586
175 0.0279998779296875
176 0.023000001907348633
177 0.023000001907348633
178 0.031999826431274414
179 0.020999908447265625
180 0.021999835968017578
181 0.02499985694885254
182 0.029999971389770508

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.56 0.12 0.08
0.47 0.11 0.08
0.40 0.11 0.08
0.34 0.10 0.08
0.29 0.10 0.08
0.24 0.10 0.08
0.20 0.09 0.08
0.17 0.09 0.07
0.15 0.09 0.07
0.12 0.08 0.07
0.10 0.08 0.07
0.09 0.08 0.07
0.07 0.07 0.07
0.06 0.07 0.07
0.05 0.07 0.07
0.04 0.06 0.07
0.04 0.06 0.07
0.03 0.06 0.06
0.02 0.06 0.06
0.02 0.05 0.06
0.02 0.05 0.06
0.01 0.05 0.06
0.01 0.05 0.06
0.01 0.05 0.06
0.01 0.04 0.06
0.01 0.04 0.06
   0 0.04 0.06
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.01 0.04
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v2/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v3/batch_processing_times.csv <==
0 0.44300007820129395
1 0.08299994468688965
2 0.06699991226196289
3 0.09100008010864258
4 0.07500004768371582
5 0.06100010871887207
6 0.05799984931945801
7 0.05799984931945801
8 0.051000118255615234
9 0.03600001335144043
10 0.05200004577636719
11 0.03699994087219238
12 0.04999995231628418
13 0.037999868392944336
14 0.046000003814697266
15 0.039999961853027344
16 0.03400015830993652
17 0.051000118255615234
18 0.03699994087219238
19 0.03500008583068848
20 0.031000137329101562
21 0.046000003814697266
22 0.046000003814697266
23 0.0690000057220459
24 0.06699991226196289
25 0.03600001335144043
26 0.0279998779296875
27 0.028999805450439453
28 0.03600001335144043
29 0.031999826431274414
30 0.0279998779296875
31 0.037999868392944336
32 0.0279998779296875
33 0.03900003433227539
34 0.03600001335144043
35 0.0279998779296875
36 0.03299999237060547
37 0.03399991989135742
38 0.05299997329711914
39 0.046000003814697266
40 0.05900001525878906
41 0.051999807357788086
42 0.04999995231628418
43 0.03699994087219238
44 0.04900002479553223
45 0.03299999237060547
46 0.13000011444091797
47 0.06599998474121094
48 0.05900001525878906
49 0.03699994087219238
50 0.026999950408935547
51 0.03299999237060547
52 0.0280001163482666
53 0.026999950408935547
54 0.029000043869018555
55 0.026999950408935547
56 0.03400015830993652
57 0.03800010681152344
58 0.03299999237060547
59 0.029999971389770508
60 0.032000064849853516
61 0.02500009536743164
62 0.0280001163482666
63 0.0280001163482666
64 0.026999950408935547
65 0.037000179290771484
66 0.026999950408935547
67 0.03600001335144043
68 0.026999950408935547
69 0.03299999237060547
70 0.03600001335144043
71 0.026999950408935547
72 0.0280001163482666
73 0.026999950408935547
74 0.029999971389770508
75 0.02500009536743164
76 0.039999961853027344
77 0.031000137329101562
78 0.03299999237060547
79 0.026999950408935547
80 0.02499985694885254
81 0.029999971389770508
82 0.04200005531311035
83 0.02500009536743164
84 0.026999950408935547
85 0.02500009536743164
86 0.031000137329101562
87 0.02499985694885254
88 0.02499985694885254
89 0.03099989891052246
90 0.03600001335144043
91 0.026000022888183594
92 0.034999847412109375
93 0.024000167846679688
94 0.024000167846679688
95 0.02500009536743164
96 0.029999971389770508
97 0.032000064849853516
98 0.02500009536743164
99 0.03299999237060547
100 0.029999971389770508
101 0.031000137329101562
102 0.032000064849853516
103 0.026999950408935547
104 0.023999929428100586
105 0.028999805450439453
106 0.025999784469604492
107 0.023000001907348633
108 0.03099989891052246
109 0.021999835968017578
110 0.023999929428100586
111 0.0279998779296875
112 0.0279998779296875
113 0.025999784469604492
114 0.0279998779296875
115 0.02499985694885254
116 0.023999929428100586
117 0.026999950408935547
118 0.02499985694885254
119 0.026000022888183594
120 0.029999971389770508
121 0.02499985694885254
122 0.026999950408935547
123 0.029000043869018555
124 0.026000022888183594
125 0.02500009536743164
126 0.026000022888183594
127 0.024000167846679688
128 0.0410001277923584
129 0.0280001163482666
130 0.04700016975402832
131 0.026999950408935547
132 0.029000043869018555
133 0.029000043869018555
134 0.024000167846679688
135 0.0280001163482666
136 0.037000179290771484
137 0.02200007438659668
138 0.02499985694885254
139 0.028999805450439453
140 0.023999929428100586
141 0.03399991989135742
142 0.025999784469604492
143 0.024000167846679688
144 0.026999950408935547
145 0.021999835968017578
146 0.02200007438659668
147 0.026000022888183594
148 0.024000167846679688
149 0.03099989891052246
150 0.029000043869018555
151 0.020999908447265625
152 0.032000064849853516
153 0.023999929428100586
154 0.023000001907348633
155 0.028999805450439453
156 0.023999929428100586
157 0.028999805450439453
158 0.020999908447265625
159 0.023000001907348633
160 0.028999805450439453
161 0.021999835968017578
162 0.023000001907348633
163 0.0279998779296875
164 0.021999835968017578
165 0.028999805450439453
166 0.023999929428100586
167 0.021999835968017578
168 0.026999950408935547
169 0.021999835968017578
170 0.023000001907348633
171 0.026999950408935547
172 0.020999908447265625
173 0.0279998779296875
174 0.025999784469604492
175 0.023999929428100586
176 0.025999784469604492
177 0.021999835968017578
178 0.023999929428100586
179 0.028999805450439453
180 0.023000001907348633
181 0.029000043869018555
182 0.0279998779296875
183 0.039999961853027344
184 0.029999971389770508
185 0.023999929428100586
186 0.021999835968017578
187 0.02499985694885254
188 0.020999908447265625

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.26 0.06 0.02
0.30 0.07 0.02
0.25 0.07 0.02
0.21 0.07 0.02
0.18 0.06 0.02
0.63 0.16 0.05
0.53 0.16 0.05
0.45 0.15 0.05
0.38 0.14 0.05
0.32 0.14 0.05
0.27 0.13 0.04
0.23 0.13 0.04
0.19 0.12 0.04
0.16 0.12 0.04
0.14 0.12 0.04
0.12 0.11 0.04
0.10 0.11 0.04
0.08 0.10 0.04
0.07 0.10 0.04
0.06 0.10 0.04
0.05 0.09 0.04
0.04 0.09 0.03
0.03 0.08 0.03
0.03 0.08 0.03
0.02 0.08 0.03
0.02 0.08 0.03
0.02 0.07 0.03
0.01 0.07 0.03
0.01 0.07 0.03
0.01 0.06 0.03
0.01 0.06 0.03
0.01 0.06 0.02
   0 0.06 0.02
   0 0.05 0.02
   0 0.05 0.02
   0 0.05 0.02
   0 0.05 0.02
   0 0.05 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.01
   0 0.04 0.01
   0 0.04 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.03 0.01
0.03 0.03 0.01
0.03 0.03 0.01
0.02 0.03    0
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v3/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v4/batch_processing_times.csv <==
0 0.442000150680542
1 0.0839998722076416
2 0.06200003623962402
3 0.09599995613098145
4 0.12400007247924805
5 0.06099987030029297
6 0.07500004768371582
7 0.04200005531311035
8 0.03900003433227539
9 0.05300021171569824
10 0.03500008583068848
11 0.04399991035461426
12 0.04500007629394531
13 0.03500008583068848
14 0.05500006675720215
15 0.03900003433227539
16 0.032000064849853516
17 0.05299997329711914
18 0.03399991989135742
19 0.032000064849853516
20 0.03699994087219238
21 0.03800010681152344
22 0.11100006103515625
23 0.03699994087219238
24 0.032000064849853516
25 0.05099987983703613
26 0.03299999237060547
27 0.04200005531311035
28 0.03699994087219238
29 0.0279998779296875
30 0.04200005531311035
31 0.032000064849853516
32 0.026999950408935547
33 0.037999868392944336
34 0.03099989891052246
35 0.037999868392944336
36 0.0279998779296875
37 0.039999961853027344
38 0.03600001335144043
39 0.03099989891052246
40 0.037999868392944336
41 0.039999961853027344
42 0.034999847412109375
43 0.0279998779296875
44 0.03299999237060547
45 0.09299993515014648
46 0.037000179290771484
47 0.06500005722045898
48 0.03800010681152344
49 0.09099984169006348
50 0.05099987983703613
51 0.10399985313415527
52 0.03299999237060547
53 0.042999982833862305
54 0.032000064849853516
55 0.026999950408935547
56 0.03899979591369629
57 0.03099989891052246
58 0.03299999237060547
59 0.031000137329101562
60 0.03299999237060547
61 0.029000043869018555
62 0.03500008583068848
63 0.03800010681152344
64 0.03400015830993652
65 0.03299999237060547
66 0.029999971389770508
67 0.04699993133544922
68 0.02500009536743164
69 0.03600001335144043
70 0.0280001163482666
71 0.03600001335144043
72 0.07800006866455078
73 0.025999784469604492
74 0.032000064849853516
75 0.02499985694885254
76 0.031000137329101562
77 0.02499985694885254
78 0.031999826431274414
79 0.02499985694885254
80 0.03099989891052246
81 0.03800010681152344
82 0.025999784469604492
83 0.032000064849853516
84 0.026000022888183594
85 0.03400015830993652
86 0.031000137329101562
87 0.023999929428100586
88 0.0280001163482666
89 0.026000022888183594
90 0.03600001335144043
91 0.029999971389770508
92 0.023000001907348633
93 0.03900003433227539
94 0.023999929428100586
95 0.026999950408935547
96 0.029999971389770508
97 0.023000001907348633
98 0.028999805450439453
99 0.025999784469604492
100 0.028999805450439453
101 0.03299999237060547
102 0.02500009536743164
103 0.029999971389770508
104 0.026000022888183594
105 0.026999950408935547
106 0.031000137329101562
107 0.024000167846679688
108 0.032000064849853516
109 0.029999971389770508
110 0.024000167846679688
111 0.026000022888183594
112 0.03299999237060547
113 0.029999971389770508
114 0.02500009536743164
115 0.02500009536743164
116 0.029999971389770508
117 0.031000137329101562
118 0.02500009536743164
119 0.026999950408935547
120 0.031000137329101562
121 0.04999995231628418
122 0.023999929428100586
123 0.03399991989135742
124 0.028999805450439453
125 0.03099989891052246
126 0.024000167846679688
127 0.0280001163482666
128 0.032000064849853516
129 0.03399991989135742
130 0.02500009536743164
131 0.026000022888183594
132 0.029000043869018555
133 0.031000137329101562
134 0.05299997329711914
135 0.02500009536743164
136 0.04799985885620117
137 0.026999950408935547
138 0.04799985885620117
139 0.026999950408935547
140 0.05200004577636719
141 0.023999929428100586
142 0.023000001907348633
143 0.03300023078918457
144 0.02499985694885254
145 0.05800008773803711
146 0.023000001907348633
147 0.05200004577636719
148 0.026999950408935547
149 0.03299999237060547
150 0.026000022888183594
151 0.023000001907348633
152 0.021999835968017578
153 0.028999805450439453
154 0.028999805450439453
155 0.02200007438659668
156 0.0279998779296875
157 0.03800010681152344
158 0.023999929428100586
159 0.02500009536743164
160 0.023000001907348633
161 0.026000022888183594
162 0.026999950408935547
163 0.020999908447265625
164 0.032000064849853516
165 0.037999868392944336
166 0.023000001907348633
167 0.023000001907348633
168 0.021999835968017578
169 0.025999784469604492
170 0.023000001907348633
171 0.023000001907348633
172 0.03099989891052246
173 0.023999929428100586
174 0.023000001907348633
175 0.023000001907348633
176 0.0279998779296875
177 0.02200007438659668
178 0.02200007438659668
179 0.053999900817871094
180 0.023000001907348633
181 0.020999908447265625
182 0.021999835968017578
183 0.026999950408935547
184 0.02200007438659668

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.24 0.05 0.02
0.20 0.05 0.02
0.17 0.05 0.01
0.14 0.04 0.01
0.12 0.04 0.01
0.10 0.04 0.01
0.09 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_44_v4/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v0/batch_processing_times.csv <==
0 0.4479999542236328
1 0.13499999046325684
2 0.10899996757507324
3 0.08500003814697266
4 0.0839998722076416
5 0.09500002861022949
6 0.042999982833862305
7 0.07599997520446777
8 0.09100008010864258
9 0.08500003814697266
10 0.0410001277923584
11 0.03400015830993652
12 0.05200004577636719
13 0.03600001335144043
14 0.03400015830993652
15 0.03500008583068848
16 0.046000003814697266
17 0.051000118255615234
18 0.03299999237060547
19 0.0559999942779541
20 0.03399991989135742
21 0.03399991989135742
22 0.0409998893737793
23 0.03099989891052246
24 0.03299999237060547
25 0.04500007629394531
26 0.031999826431274414
27 0.03099989891052246
28 0.029999971389770508
29 0.037999868392944336
30 0.031999826431274414
31 0.037999868392944336
32 0.03600001335144043
33 0.029999971389770508
34 0.04399991035461426
35 0.03399991989135742
36 0.029999971389770508
37 0.03399991989135742
38 0.03699994087219238
39 0.031999826431274414
40 0.031999826431274414
41 0.028999805450439453
42 0.029999971389770508
43 0.08299994468688965
44 0.029000043869018555
45 0.029999971389770508
46 0.03800010681152344
47 0.037000179290771484
48 0.031999826431274414
49 0.06399989128112793
50 0.04399991035461426
51 0.04200005531311035
52 0.029999971389770508
53 0.10000014305114746
54 0.026999950408935547
55 0.026999950408935547
56 0.03400015830993652
57 0.029999971389770508
58 0.03500008583068848
59 0.03400015830993652
60 0.03500008583068848
61 0.026999950408935547
62 0.026999950408935547
63 0.037000179290771484
64 0.026999950408935547
65 0.03399991989135742
66 0.029999971389770508
67 0.03500008583068848
68 0.02499985694885254
69 0.02500009536743164
70 0.04200005531311035
71 0.026999950408935547
72 0.03400015830993652
73 0.025999784469604492
74 0.03600001335144043
75 0.025999784469604492
76 0.02500009536743164
77 0.03299999237060547
78 0.03299999237060547
79 0.032000064849853516
80 0.026000022888183594
81 0.034999847412109375
82 0.0279998779296875
83 0.025999784469604492
84 0.029999971389770508
85 0.026999950408935547
86 0.03399991989135742
87 0.029999971389770508
88 0.03600001335144043
89 0.04699993133544922
90 0.025999784469604492
91 0.037000179290771484
92 0.02500009536743164
93 0.03500008583068848
94 0.025999784469604492
95 0.03600001335144043
96 0.026999950408935547
97 0.03299999237060547
98 0.026999950408935547
99 0.026000022888183594
100 0.037000179290771484
101 0.03400015830993652
102 0.03300023078918457
103 0.026999950408935547
104 0.02500009536743164
105 0.03900003433227539
106 0.026999950408935547
107 0.037000179290771484
108 0.026000022888183594
109 0.031999826431274414
110 0.0280001163482666
111 0.02500009536743164
112 0.031000137329101562
113 0.024000167846679688
114 0.03399991989135742
115 0.0280001163482666
116 0.026000022888183594
117 0.031000137329101562
118 0.024000167846679688
119 0.029000043869018555
120 0.026000022888183594
121 0.032000064849853516
122 0.029999971389770508
123 0.02500009536743164
124 0.0280001163482666
125 0.02500009536743164
126 0.029999971389770508
127 0.023999929428100586
128 0.042999982833862305
129 0.02499985694885254
130 0.02500009536743164
131 0.026000022888183594
132 0.023999929428100586
133 0.03099989891052246
134 0.023999929428100586
135 0.029999971389770508
136 0.023999929428100586
137 0.031999826431274414
138 0.029999971389770508
139 0.023999929428100586
140 0.031000137329101562
141 0.023999929428100586
142 0.056999921798706055
143 0.031999826431274414
144 0.034999847412109375
145 0.03099989891052246
146 0.03299999237060547
147 0.028999805450439453
148 0.06299996376037598
149 0.031999826431274414
150 0.05299997329711914
151 0.023999929428100586
152 0.04199981689453125
153 0.0279998779296875
154 0.028999805450439453
155 0.025999784469604492
156 0.02499985694885254
157 0.03099989891052246
158 0.023000001907348633
159 0.03099989891052246
160 0.023000001907348633
161 0.03099989891052246
162 0.02499985694885254
163 0.023999929428100586
164 0.028999805450439453
165 0.023999929428100586
166 0.03299999237060547
167 0.023999929428100586
168 0.03099989891052246
169 0.023000001907348633
170 0.023000001907348633
171 0.0279998779296875
172 0.023000001907348633
173 0.029999971389770508
174 0.023000001907348633
175 0.029999971389770508
176 0.026999950408935547
177 0.02499985694885254
178 0.0279998779296875
179 0.026999950408935547
180 0.029000043869018555

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v0/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v1/batch_processing_times.csv <==
0 0.6059999465942383
1 0.11999988555908203
2 0.10800004005432129
3 0.053999900817871094
4 0.09100008010864258
5 0.04399991035461426
6 0.043000221252441406
7 0.06599998474121094
8 0.03900003433227539
9 0.03800010681152344
10 0.06599998474121094
11 0.0690000057220459
12 0.03900003433227539
13 0.054000139236450195
14 0.04200005531311035
15 0.03699994087219238
16 0.046000003814697266
17 0.03299999237060547
18 0.031000137329101562
19 0.03900003433227539
20 0.032000064849853516
21 0.046000003814697266
22 0.04200005531311035
23 0.046000003814697266
24 0.03600001335144043
25 0.03299999237060547
26 0.042999982833862305
27 0.03299999237060547
28 0.03099989891052246
29 0.04200005531311035
30 0.04200005531311035
31 0.03900003433227539
32 0.031999826431274414
33 0.03899979591369629
34 0.029000043869018555
35 0.032000064849853516
36 0.03800010681152344
37 0.0280001163482666
38 0.042999982833862305
39 0.03299999237060547
40 0.039999961853027344
41 0.029999971389770508
42 0.0410001277923584
43 0.06200003623962402
44 0.032000064849853516
45 0.0280001163482666
46 0.05499982833862305
47 0.048999786376953125
48 0.05299997329711914
49 0.09599995613098145
50 0.029999971389770508
51 0.04699993133544922
52 0.03299999237060547
53 0.032000064849853516
54 0.03299999237060547
55 0.026000022888183594
56 0.03299999237060547
57 0.032000064849853516
58 0.03299999237060547
59 0.026999950408935547
60 0.03099989891052246
61 0.028999805450439453
62 0.039999961853027344
63 0.026000022888183594
64 0.032000064849853516
65 0.0280001163482666
66 0.03600001335144043
67 0.029999971389770508
68 0.031000137329101562
69 0.02700018882751465
70 0.037000179290771484
71 0.025999784469604492
72 0.029000043869018555
73 0.03600001335144043
74 0.029000043869018555
75 0.031000137329101562
76 0.026999950408935547
77 0.03600001335144043
78 0.03400015830993652
79 0.03299999237060547
80 0.026999950408935547
81 0.0280001163482666
82 0.025999784469604492
83 0.029000043869018555
84 0.03500008583068848
85 0.042999982833862305
86 0.03500008583068848
87 0.02499985694885254
88 0.03299999237060547
89 0.03299999237060547
90 0.023999929428100586
91 0.029999971389770508
92 0.046000003814697266
93 0.03299999237060547
94 0.0559999942779541
95 0.06200003623962402
96 0.06799983978271484
97 0.0279998779296875
98 0.031000137329101562
99 0.04999995231628418
100 0.04500007629394531
101 0.031000137329101562
102 0.032000064849853516
103 0.024000167846679688
104 0.029000043869018555
105 0.029000043869018555
106 0.032000064849853516
107 0.024000167846679688
108 0.032000064849853516
109 0.029999971389770508
110 0.03299999237060547
111 0.02500009536743164
112 0.029999971389770508
113 0.03500008583068848
114 0.031000137329101562
115 0.029999971389770508
116 0.029999971389770508
117 0.024000167846679688
118 0.04399991035461426
119 0.026000022888183594
120 0.0279998779296875
121 0.03600001335144043
122 0.031000137329101562
123 0.026999950408935547
124 0.03900003433227539
125 0.0280001163482666
126 0.029999971389770508
127 0.029999971389770508
128 0.026999950408935547
129 0.026999950408935547
130 0.032000064849853516
131 0.023999929428100586
132 0.028999805450439453
133 0.032000064849853516
134 0.02499985694885254
135 0.023999929428100586
136 0.026999950408935547
137 0.03399991989135742
138 0.025999784469604492
139 0.04699993133544922
140 0.029999971389770508
141 0.03699994087219238
142 0.0280001163482666
143 0.031999826431274414
144 0.023000001907348633
145 0.03099989891052246
146 0.029999971389770508
147 0.0279998779296875
148 0.0279998779296875
149 0.028999805450439453
150 0.034999847412109375
151 0.02499985694885254
152 0.051999807357788086
153 0.034999847412109375
154 0.023999929428100586
155 0.03299999237060547
156 0.028999805450439453
157 0.0279998779296875
158 0.028999805450439453
159 0.04700016975402832
160 0.023000001907348633
161 0.029999971389770508
162 0.02499985694885254
163 0.025999784469604492
164 0.029999971389770508
165 0.023999929428100586
166 0.0409998893737793
167 0.031000137329101562
168 0.025999784469604492
169 0.02500009536743164
170 0.028999805450439453
171 0.02499985694885254
172 0.0280001163482666
173 0.028999805450439453
174 0.03299999237060547
175 0.02499985694885254
176 0.026999950408935547
177 0.0279998779296875
178 0.029999971389770508
179 0.026999950408935547
180 0.0279998779296875
181 0.037000179290771484
182 0.03099989891052246
183 0.025999784469604492
184 0.0279998779296875
185 0.031000137329101562
186 0.023999929428100586

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v1/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v2/batch_processing_times.csv <==
0 0.4589998722076416
1 0.09800004959106445
2 0.08299994468688965
3 0.09400010108947754
4 0.10300016403198242
5 0.06599998474121094
6 0.10899996757507324
7 0.04200005531311035
8 0.09199976921081543
9 0.03900003433227539
10 0.0710000991821289
11 0.03900003433227539
12 0.07299995422363281
13 0.03500008583068848
14 0.03900003433227539
15 0.032000064849853516
16 0.04900002479553223
17 0.09100008010864258
18 0.03500008583068848
19 0.059999942779541016
20 0.037999868392944336
21 0.032000064849853516
22 0.04799985885620117
23 0.03299999237060547
24 0.032000064849853516
25 0.05299997329711914
26 0.03099989891052246
27 0.03500008583068848
28 0.0409998893737793
29 0.029999971389770508
30 0.031000137329101562
31 0.04900002479553223
32 0.029000043869018555
33 0.029000043869018555
34 0.042999982833862305
35 0.029999971389770508
36 0.03699994087219238
37 0.03699994087219238
38 0.037999868392944336
39 0.031999826431274414
40 0.04800009727478027
41 0.028999805450439453
42 0.037999868392944336
43 0.029000043869018555
44 0.028999805450439453
45 0.04199981689453125
46 0.029999971389770508
47 0.031999826431274414
48 0.03399991989135742
49 0.031999826431274414
50 0.03600001335144043
51 0.03399991989135742
52 0.06200003623962402
53 0.0279998779296875
54 0.05900001525878906
55 0.03299999237060547
56 0.0279998779296875
57 0.026000022888183594
58 0.03299999237060547
59 0.026999950408935547
60 0.031000137329101562
61 0.026999950408935547
62 0.04699993133544922
63 0.026999950408935547
64 0.03900003433227539
65 0.0280001163482666
66 0.026999950408935547
67 0.029999971389770508
68 0.025999784469604492
69 0.034999847412109375
70 0.04399991035461426
71 0.03399991989135742
72 0.031000137329101562
73 0.03299999237060547
74 0.025999784469604492
75 0.03600001335144043
76 0.026999950408935547
77 0.0280001163482666
78 0.026000022888183594
79 0.0279998779296875
80 0.026000022888183594
81 0.032000064849853516
82 0.02500009536743164
83 0.029999971389770508
84 0.02500009536743164
85 0.0280001163482666
86 0.0410001277923584
87 0.031000137329101562
88 0.037000179290771484
89 0.0280001163482666
90 0.029999971389770508
91 0.032000064849853516
92 0.026000022888183594
93 0.031000137329101562
94 0.031999826431274414
95 0.029999971389770508
96 0.03400015830993652
97 0.024000167846679688
98 0.029999971389770508
99 0.029000043869018555
100 0.032000064849853516
101 0.024000167846679688
102 0.029000043869018555
103 0.032000064849853516
104 0.043000221252441406
105 0.026999950408935547
106 0.09600019454956055
107 0.02500009536743164
108 0.03800010681152344
109 0.037000179290771484
110 0.023999929428100586
111 0.029999971389770508
112 0.03699994087219238
113 0.029999971389770508
114 0.023999929428100586
115 0.03500008583068848
116 0.026999950408935547
117 0.03399991989135742
118 0.0279998779296875
119 0.04500007629394531
120 0.026999950408935547
121 0.026000022888183594
122 0.034999847412109375
123 0.025999784469604492
124 0.04499983787536621
125 0.02499985694885254
126 0.02500009536743164
127 0.029999971389770508
128 0.025999784469604492
129 0.023999929428100586
130 0.0279998779296875
131 0.023999929428100586
132 0.0279998779296875
133 0.0279998779296875
134 0.023000001907348633
135 0.023999929428100586
136 0.0279998779296875
137 0.023999929428100586
138 0.023999929428100586
139 0.03099989891052246
140 0.025999784469604492
141 0.023999929428100586
142 0.039999961853027344
143 0.023000001907348633
144 0.023999929428100586
145 0.02499985694885254
146 0.0410001277923584
147 0.02499985694885254
148 0.0410001277923584
149 0.023999929428100586
150 0.03900003433227539
151 0.023999929428100586
152 0.04800009727478027
153 0.023999929428100586
154 0.023999929428100586
155 0.0279998779296875
156 0.037000179290771484
157 0.024000167846679688
158 0.029999971389770508
159 0.02500009536743164
160 0.024000167846679688
161 0.024000167846679688
162 0.029999971389770508
163 0.023999929428100586
164 0.024000167846679688
165 0.031000137329101562
166 0.02500009536743164
167 0.024000167846679688
168 0.03299999237060547
169 0.023000001907348633
170 0.023999929428100586
171 0.03299999237060547
172 0.023000001907348633
173 0.02499985694885254
174 0.023000001907348633
175 0.0280001163482666
176 0.023000001907348633
177 0.026000022888183594
178 0.031999826431274414
179 0.026999950408935547
180 0.025999784469604492
181 0.03099989891052246
182 0.024000167846679688

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
0.08 0.02 0.01
0.15 0.03 0.01
0.12 0.03 0.01
0.10 0.03 0.01
0.17 0.04 0.01
0.14 0.04 0.01
0.12 0.04 0.01
0.10 0.04 0.01
0.08 0.04 0.01
0.07 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.04 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.09 0.04    0
0.08 0.04    0
0.06 0.03    0
0.05 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v2/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v3/batch_processing_times.csv <==
0 0.4589998722076416
1 0.07899999618530273
2 0.07899999618530273
3 0.0969998836517334
4 0.0690000057220459
5 0.07800006866455078
6 0.053999900817871094
7 0.04400014877319336
8 0.04200005531311035
9 0.043000221252441406
10 0.03900003433227539
11 0.05900001525878906
12 0.03699994087219238
13 0.03500008583068848
14 0.056999921798706055
15 0.0409998893737793
16 0.03699994087219238
17 0.06599998474121094
18 0.03600001335144043
19 0.03399991989135742
20 0.07400012016296387
21 0.03699994087219238
22 0.07700014114379883
23 0.03299999237060547
24 0.04900002479553223
25 0.03299999237060547
26 0.06800007820129395
27 0.03500008583068848
28 0.07699990272521973
29 0.032000064849853516
30 0.053999900817871094
31 0.03899979591369629
32 0.031000137329101562
33 0.029999971389770508
34 0.03500008583068848
35 0.031000137329101562
36 0.037999868392944336
37 0.029999971389770508
38 0.037999868392944336
39 0.04699993133544922
40 0.03600001335144043
41 0.03299999237060547
42 0.028999805450439453
43 0.031000137329101562
44 0.03299999237060547
45 0.039999961853027344
46 0.026999950408935547
47 0.03600001335144043
48 0.0280001163482666
49 0.037000179290771484
50 0.03299999237060547
51 0.037000179290771484
52 0.029000043869018555
53 0.03299999237060547
54 0.029999971389770508
55 0.031000137329101562
56 0.0280001163482666
57 0.03899979591369629
58 0.03299999237060547
59 0.029999971389770508
60 0.0279998779296875
61 0.028999805450439453
62 0.039999961853027344
63 0.026000022888183594
64 0.03299999237060547
65 0.029000043869018555
66 0.029999971389770508
67 0.037999868392944336
68 0.046000003814697266
69 0.03600001335144043
70 0.06999993324279785
71 0.032000064849853516
72 0.05200004577636719
73 0.029999971389770508
74 0.05200004577636719
75 0.046000003814697266
76 0.06699991226196289
77 0.029999971389770508
78 0.034999847412109375
79 0.039999961853027344
80 0.02499985694885254
81 0.04799985885620117
82 0.03299999237060547
83 0.031999826431274414
84 0.029999971389770508
85 0.029999971389770508
86 0.05099987983703613
87 0.0410001277923584
88 0.026999950408935547
89 0.031000137329101562
90 0.03399991989135742
91 0.03299999237060547
92 0.03299999237060547
93 0.03500008583068848
94 0.03099989891052246
95 0.029999971389770508
96 0.03800010681152344
97 0.029999971389770508
98 0.03699994087219238
99 0.031000137329101562
100 0.029000043869018555
101 0.031000137329101562
102 0.029999971389770508
103 0.029000043869018555
104 0.03299999237060547
105 0.029999971389770508
106 0.029999971389770508
107 0.032000064849853516
108 0.029999971389770508
109 0.029000043869018555
110 0.029000043869018555
111 0.03500008583068848
112 0.029999971389770508
113 0.03500008583068848
114 0.031000137329101562
115 0.031000137329101562
116 0.032000064849853516
117 0.03299999237060547
118 0.031000137329101562
119 0.032000064849853516
120 0.034999847412109375
121 0.03500008583068848
122 0.032000064849853516
123 0.12800002098083496
124 0.029000043869018555
125 0.0280001163482666
126 0.0280001163482666
127 0.028999805450439453
128 0.039999961853027344
129 0.031999826431274414
130 0.031999826431274414
131 0.039999961853027344
132 0.025999784469604492
133 0.03600001335144043
134 0.03699994087219238
135 0.0280001163482666
136 0.03500008583068848
137 0.023000001907348633
138 0.037999868392944336
139 0.023999929428100586
140 0.026999950408935547
141 0.028999805450439453
142 0.02499985694885254
143 0.03699994087219238
144 0.023999929428100586
145 0.023999929428100586
146 0.026999950408935547
147 0.026999950408935547
148 0.03399991989135742
149 0.02499985694885254
150 0.02499985694885254
151 0.028999805450439453
152 0.023000001907348633
153 0.023999929428100586
154 0.031999826431274414
155 0.026999950408935547
156 0.02499985694885254
157 0.0279998779296875
158 0.026999950408935547
159 0.026000022888183594
160 0.026000022888183594
161 0.024000167846679688
162 0.023000001907348633
163 0.029999971389770508
164 0.024000167846679688
165 0.024000167846679688
166 0.04500007629394531
167 0.04200005531311035
168 0.03399991989135742
169 0.023999929428100586
170 0.037999868392944336
171 0.023000001907348633
172 0.04399991035461426
173 0.023999929428100586
174 0.029999971389770508
175 0.023000001907348633
176 0.03299999237060547
177 0.02499985694885254
178 0.023000001907348633
179 0.03099989891052246
180 0.026999950408935547
181 0.031999826431274414
182 0.03099989891052246

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v3/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v4/batch_processing_times.csv <==
0 0.4549999237060547
1 0.08499979972839355
2 0.07299995422363281
3 0.16900014877319336
4 0.06699991226196289
5 0.059999942779541016
6 0.0690000057220459
7 0.05800008773803711
8 0.03800010681152344
9 0.03600001335144043
10 0.05800008773803711
11 0.04900002479553223
12 0.03699994087219238
13 0.03400015830993652
14 0.054000139236450195
15 0.03900003433227539
16 0.03600001335144043
17 0.06200003623962402
18 0.0409998893737793
19 0.03299999237060547
20 0.042999982833862305
21 0.04900002479553223
22 0.06500005722045898
23 0.03699994087219238
24 0.056999921798706055
25 0.032000064849853516
26 0.029999971389770508
27 0.04999995231628418
28 0.031999826431274414
29 0.029999971389770508
30 0.0409998893737793
31 0.03699994087219238
32 0.029000043869018555
33 0.07299995422363281
34 0.03299999237060547
35 0.07699990272521973
36 0.029999971389770508
37 0.06200003623962402
38 0.03399991989135742
39 0.07299995422363281
40 0.028999805450439453
41 0.04699993133544922
42 0.029000043869018555
43 0.029999971389770508
44 0.03699994087219238
45 0.034999847412109375
46 0.04999995231628418
47 0.03299999237060547
48 0.029999971389770508
49 0.03899979591369629
50 0.031000137329101562
51 0.034999847412109375
52 0.039999961853027344
53 0.026999950408935547
54 0.04500007629394531
55 0.026999950408935547
56 0.026000022888183594
57 0.029999971389770508
58 0.03299999237060547
59 0.032000064849853516
60 0.026999950408935547
61 0.0410001277923584
62 0.0280001163482666
63 0.0280001163482666
64 0.042999982833862305
65 0.031000137329101562
66 0.032000064849853516
67 0.026999950408935547
68 0.03400015830993652
69 0.029000043869018555
70 0.029000043869018555
71 0.0280001163482666
72 0.026000022888183594
73 0.03400015830993652
74 0.02500009536743164
75 0.0279998779296875
76 0.0279998779296875
77 0.03600001335144043
78 0.026999950408935547
79 0.029999971389770508
80 0.02500009536743164
81 0.06500005722045898
82 0.042999982833862305
83 0.03299999237060547
84 0.026000022888183594
85 0.032000064849853516
86 0.02500009536743164
87 0.032000064849853516
88 0.05200004577636719
89 0.03299999237060547
90 0.03099989891052246
91 0.02499985694885254
92 0.029000043869018555
93 0.03299999237060547
94 0.02499985694885254
95 0.0559999942779541
96 0.029999971389770508
97 0.028999805450439453
98 0.03899979591369629
99 0.025999784469604492
100 0.028999805450439453
101 0.031999826431274414
102 0.024000167846679688
103 0.029000043869018555
104 0.029000043869018555
105 0.03800010681152344
106 0.024000167846679688
107 0.0280001163482666
108 0.029000043869018555
109 0.032000064849853516
110 0.026000022888183594
111 0.026999950408935547
112 0.03099989891052246
113 0.037000179290771484
114 0.026000022888183594
115 0.03299999237060547
116 0.031000137329101562
117 0.031999826431274414
118 0.03299999237060547
119 0.02499985694885254
120 0.026999950408935547
121 0.03099989891052246
122 0.03299999237060547
123 0.029000043869018555
124 0.0280001163482666
125 0.031999826431274414
126 0.031000137329101562
127 0.0279998779296875
128 0.0280001163482666
129 0.0279998779296875
130 0.056999921798706055
131 0.029999971389770508
132 0.05900001525878906
133 0.026999950408935547
134 0.09300017356872559
135 0.03299999237060547
136 0.026999950408935547
137 0.029000043869018555
138 0.0409998893737793
139 0.024000167846679688
140 0.03699994087219238
141 0.03399991989135742
142 0.026999950408935547
143 0.053999900817871094
144 0.024000167846679688
145 0.02499985694885254
146 0.026999950408935547
147 0.023999929428100586
148 0.026000022888183594
149 0.02500009536743164
150 0.032000064849853516
151 0.02500009536743164
152 0.03699994087219238
153 0.024000167846679688
154 0.02499985694885254
155 0.031000137329101562
156 0.02499985694885254
157 0.023999929428100586
158 0.028999805450439453
159 0.023000001907348633
160 0.023999929428100586
161 0.02499985694885254
162 0.023999929428100586
163 0.0409998893737793
164 0.023999929428100586
165 0.023999929428100586
166 0.031999826431274414
167 0.023999929428100586
168 0.023000001907348633
169 0.03600001335144043
170 0.021999835968017578
171 0.023999929428100586
172 0.03099989891052246
173 0.028999805450439453
174 0.034999847412109375
175 0.04699993133544922
176 0.023999929428100586
177 0.03399991989135742
178 0.025999784469604492
179 0.031000137329101562
180 0.029000043869018555
181 0.06299996376037598
182 0.032000064849853516
183 0.03399991989135742

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.04 0.01
0.13 0.04 0.01
0.11 0.03 0.01
0.09 0.03 0.01
0.08 0.03 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.15 0.03 0.01
0.35 0.08 0.03
0.44 0.11 0.04
0.45 0.12 0.04
0.60 0.17 0.06
0.50 0.16 0.06
0.57 0.19 0.07
1.08 0.31 0.11
0.91 0.30 0.11
0.77 0.29 0.10
0.65 0.28 0.10
0.55 0.27 0.10
0.46 0.26 0.10
0.39 0.25 0.10
0.33 0.25 0.09
0.28 0.24 0.09
0.24 0.23 0.09
0.20 0.22 0.09
0.17 0.21 0.09
0.14 0.20 0.09
0.12 0.20 0.09
0.10 0.19 0.09
0.08 0.18 0.08
0.07 0.18 0.08
0.06 0.17 0.08
0.05 0.17 0.08
0.04 0.16 0.08
0.04 0.15 0.08
0.18 0.18 0.09
0.16 0.18 0.09
0.13 0.17 0.09
0.11 0.16 0.09
0.09 0.16 0.09
0.08 0.15 0.09
0.07 0.15 0.08
0.06 0.14 0.08
0.05 0.14 0.08
0.04 0.13 0.08
0.03 0.13 0.08
0.03 0.12 0.08
0.02 0.12 0.08
0.02 0.11 0.08
0.02 0.11 0.08
0.01 0.10 0.08
0.01 0.10 0.07
0.09 0.11 0.08
0.07 0.11 0.08
0.06 0.11 0.08
0.05 0.10 0.08
0.04 0.10 0.08
0.04 0.09 0.07
0.03 0.09 0.07
0.03 0.09 0.07
0.02 0.08 0.07


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_712_v4/spark_avg_processing_times.csv <==
48

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v0/batch_processing_times.csv <==
0 0.44900012016296387
1 0.0839998722076416
2 0.08100008964538574
3 0.0970001220703125
4 0.053999900817871094
5 0.05499982833862305
6 0.0709998607635498
7 0.0559999942779541
8 0.04400014877319336
9 0.03800010681152344
10 0.0559999942779541
11 0.09399986267089844
12 0.032000064849853516
13 0.03400015830993652
14 0.056999921798706055
15 0.03800010681152344
16 0.03299999237060547
17 0.03099989891052246
18 0.04500007629394531
19 0.03299999237060547
20 0.032000064849853516
21 0.0409998893737793
22 0.03900003433227539
23 0.042999982833862305
24 0.053999900817871094
25 0.03099989891052246
26 0.029999971389770508
27 0.03600001335144043
28 0.034999847412109375
29 0.03099989891052246
30 0.03099989891052246
31 0.037999868392944336
32 0.028999805450439453
33 0.05500006675720215
34 0.0279998779296875
35 0.07299995422363281
36 0.025999784469604492
37 0.06100010871887207
38 0.0279998779296875
39 0.0820000171661377
40 0.0279998779296875
41 0.07500004768371582
42 0.026999950408935547
43 0.06399989128112793
44 0.0279998779296875
45 0.05499982833862305
46 0.03099989891052246
47 0.06799983978271484
48 0.03900003433227539
49 0.03800010681152344
50 0.04800009727478027
51 0.025999784469604492
52 0.034999847412109375
53 0.02499985694885254
54 0.03600001335144043
55 0.026999950408935547
56 0.03600001335144043
57 0.025999784469604492
58 0.026999950408935547
59 0.057000160217285156
60 0.03299999237060547
61 0.03099989891052246
62 0.0280001163482666
63 0.03299999237060547
64 0.03299999237060547
65 0.029999971389770508
66 0.031000137329101562
67 0.03500008583068848
68 0.03600001335144043
69 0.03299999237060547
70 0.026999950408935547
71 0.02500009536743164
72 0.0280001163482666
73 0.04400014877319336
74 0.0280001163482666
75 0.026000022888183594
76 0.0280001163482666
77 0.024000167846679688
78 0.026999950408935547
79 0.023000001907348633
80 0.032000064849853516
81 0.024000167846679688
82 0.03299999237060547
83 0.029999971389770508
84 0.03500008583068848
85 0.026000022888183594
86 0.0280001163482666
87 0.03800010681152344
88 0.02500009536743164
89 0.031000137329101562
90 0.026000022888183594
91 0.029999971389770508
92 0.031000137329101562
93 0.026000022888183594
94 0.03500008583068848
95 0.031000137329101562
96 0.031000137329101562
97 0.024000167846679688
98 0.026999950408935547
99 0.03299999237060547
100 0.02500009536743164
101 0.03500008583068848
102 0.031000137329101562
103 0.025999784469604492
104 0.029000043869018555
105 0.03299999237060547
106 0.031000137329101562
107 0.024000167846679688
108 0.029000043869018555
109 0.057000160217285156
110 0.029999971389770508
111 0.023999929428100586
112 0.029000043869018555
113 0.029000043869018555
114 0.037999868392944336
115 0.0279998779296875
116 0.059999942779541016
117 0.028999805450439453
118 0.046000003814697266
119 0.04699993133544922
120 0.046000003814697266
121 0.03099989891052246
122 0.04200005531311035
123 0.03800010681152344
124 0.04400014877319336
125 0.028999805450439453
126 0.023999929428100586
127 0.026000022888183594
128 0.021999835968017578
129 0.026999950408935547
130 0.023000001907348633
131 0.023000001907348633
132 0.03299999237060547
133 0.023000001907348633
134 0.03699994087219238
135 0.023000001907348633
136 0.025999784469604492
137 0.028999805450439453
138 0.021999835968017578
139 0.026999950408935547
140 0.021999835968017578
141 0.023999929428100586
142 0.029999971389770508
143 0.023000001907348633
144 0.0279998779296875
145 0.031999826431274414
146 0.026999950408935547
147 0.029000043869018555
148 0.021999835968017578
149 0.026999950408935547
150 0.026999950408935547
151 0.029999971389770508
152 0.021999835968017578
153 0.026000022888183594
154 0.026999950408935547
155 0.0279998779296875
156 0.023000001907348633
157 0.0280001163482666
158 0.029000043869018555
159 0.029000043869018555
160 0.020999908447265625
161 0.023999929428100586
162 0.0279998779296875
163 0.029000043869018555
164 0.0279998779296875
165 0.023000001907348633
166 0.02499985694885254
167 0.026999950408935547
168 0.026999950408935547
169 0.034999847412109375
170 0.026999950408935547
171 0.039999961853027344
172 0.0280001163482666
173 0.026000022888183594
174 0.025999784469604492
175 0.026999950408935547
176 0.031999826431274414
177 0.031999826431274414
178 0.031999826431274414
179 0.026999950408935547
180 0.03099989891052246
181 0.025999784469604492
182 0.03399991989135742

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.16 0.03 0.01
0.30 0.06 0.02
0.41 0.10 0.03
0.51 0.13 0.04
0.75 0.19 0.06
0.79 0.21 0.07
0.67 0.21 0.07
0.57 0.20 0.07
0.48 0.19 0.07
0.41 0.19 0.07
0.34 0.18 0.07
0.29 0.17 0.07
0.24 0.17 0.07
0.21 0.16 0.06
0.17 0.15 0.06
0.15 0.15 0.06
0.12 0.14 0.06
0.10 0.14 0.06
0.09 0.13 0.06
0.07 0.13 0.06
0.06 0.12 0.06
0.05 0.12 0.06
0.04 0.11 0.06
0.04 0.11 0.06
0.03 0.11 0.05
0.02 0.10 0.05
0.02 0.10 0.05
0.02 0.10 0.05
0.01 0.09 0.05
0.01 0.09 0.05
0.01 0.08 0.05
0.01 0.08 0.05
0.01 0.08 0.05
   0 0.08 0.05
   0 0.07 0.04
   0 0.07 0.04
   0 0.07 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.03
   0 0.05 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.03 0.03


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v0/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v1/batch_processing_times.csv <==
0 0.4509999752044678
1 0.08899998664855957
2 0.07499980926513672
3 0.1510000228881836
4 0.0559999942779541
5 0.051000118255615234
6 0.056999921798706055
7 0.05900001525878906
8 0.043000221252441406
9 0.04200005531311035
10 0.03399991989135742
11 0.0409998893737793
12 0.04200005531311035
13 0.03400015830993652
14 0.054000139236450195
15 0.03600001335144043
16 0.03399991989135742
17 0.056999921798706055
18 0.03600001335144043
19 0.03399991989135742
20 0.056999921798706055
21 0.03299999237060547
22 0.046000003814697266
23 0.039999961853027344
24 0.029999971389770508
25 0.03699994087219238
26 0.03299999237060547
27 0.032000064849853516
28 0.039999961853027344
29 0.03299999237060547
30 0.03500008583068848
31 0.028999805450439453
32 0.0279998779296875
33 0.037999868392944336
34 0.034999847412109375
35 0.03899979591369629
36 0.031999826431274414
37 0.051000118255615234
38 0.0279998779296875
39 0.03099989891052246
40 0.03500008583068848
41 0.029999971389770508
42 0.03899979591369629
43 0.028999805450439453
44 0.0409998893737793
45 0.051000118255615234
46 0.026999950408935547
47 0.06299996376037598
48 0.03899979591369629
49 0.05299997329711914
50 0.029999971389770508
51 0.028999805450439453
52 0.042999982833862305
53 0.03099989891052246
54 0.0280001163482666
55 0.026999950408935547
56 0.026999950408935547
57 0.029999971389770508
58 0.029000043869018555
59 0.0280001163482666
60 0.03400015830993652
61 0.026999950408935547
62 0.032000064849853516
63 0.02500009536743164
64 0.032000064849853516
65 0.05900001525878906
66 0.026000022888183594
67 0.03299999237060547
68 0.02500009536743164
69 0.026999950408935547
70 0.03099989891052246
71 0.0280001163482666
72 0.028999805450439453
73 0.053999900817871094
74 0.026999950408935547
75 0.032000064849853516
76 0.024000167846679688
77 0.0280001163482666
78 0.032000064849853516
79 0.031000137329101562
80 0.029000043869018555
81 0.053999900817871094
82 0.031000137329101562
83 0.031000137329101562
84 0.029999971389770508
85 0.029000043869018555
86 0.032000064849853516
87 0.03299999237060547
88 0.023999929428100586
89 0.026999950408935547
90 0.028999805450439453
91 0.03699994087219238
92 0.03800010681152344
93 0.025999784469604492
94 0.026999950408935547
95 0.03299999237060547
96 0.029999971389770508
97 0.0280001163482666
98 0.0280001163482666
99 0.0280001163482666
100 0.02500009536743164
101 0.03600001335144043
102 0.028999805450439453
103 0.03600001335144043
104 0.025999784469604492
105 0.026999950408935547
106 0.029999971389770508
107 0.031999826431274414
108 0.03699994087219238
109 0.029999971389770508
110 0.029999971389770508
111 0.029000043869018555
112 0.0280001163482666
113 0.029000043869018555
114 0.029000043869018555
115 0.026999950408935547
116 0.02500009536743164
117 0.0280001163482666
118 0.02500009536743164
119 0.02499985694885254
120 0.023999929428100586
121 0.029999971389770508
122 0.025999784469604492
123 0.026999950408935547
124 0.0710000991821289
125 0.04400014877319336
126 0.09399986267089844
127 0.023999929428100586
128 0.05900001525878906
129 0.03299999237060547
130 0.053999900817871094
131 0.023999929428100586
132 0.05799984931945801
133 0.031999826431274414
134 0.03900003433227539
135 0.04699993133544922
136 0.06699991226196289
137 0.04699993133544922
138 0.07999992370605469
139 0.029999971389770508
140 0.0709998607635498
141 0.04199981689453125
142 0.021999835968017578
143 0.02499985694885254
144 0.023000001907348633
145 0.029999971389770508
146 0.025999784469604492
147 0.023000001907348633
148 0.024000167846679688
149 0.02500009536743164
150 0.02500009536743164
151 0.023000001907348633
152 0.04399991035461426
153 0.021999835968017578
154 0.021999835968017578
155 0.029999971389770508
156 0.0279998779296875
157 0.024000167846679688
158 0.023000001907348633
159 0.021999835968017578
160 0.03399991989135742
161 0.021999835968017578
162 0.023000001907348633
163 0.021999835968017578
164 0.029999971389770508
165 0.021999835968017578
166 0.023000001907348633
167 0.024000167846679688
168 0.05899977684020996
169 0.026999950408935547
170 0.02200007438659668
171 0.023999929428100586
172 0.023000001907348633
173 0.026999950408935547
174 0.021999835968017578
175 0.023000001907348633
176 0.03099989891052246
177 0.0279998779296875
178 0.023000001907348633
179 0.023000001907348633
180 0.021999835968017578
181 0.029999971389770508
182 0.024000167846679688
183 0.021999835968017578

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v1/spark_avg_processing_times.csv <==
47

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v2/batch_processing_times.csv <==
0 0.503000020980835
1 0.07500004768371582
2 0.10700011253356934
3 0.0710000991821289
4 0.042999982833862305
5 0.08099985122680664
6 0.04700016975402832
7 0.04900002479553223
8 0.05500006675720215
9 0.0409998893737793
10 0.03800010681152344
11 0.04500007629394531
12 0.039999961853027344
13 0.0559999942779541
14 0.03500008583068848
15 0.03500008583068848
16 0.056999921798706055
17 0.03600001335144043
18 0.03400015830993652
19 0.06500005722045898
20 0.0409998893737793
21 0.04799985885620117
22 0.04499983787536621
23 0.04999995231628418
24 0.04399991035461426
25 0.03299999237060547
26 0.031999826431274414
27 0.03600001335144043
28 0.07299995422363281
29 0.03699994087219238
30 0.031999826431274414
31 0.039999961853027344
32 0.026999950408935547
33 0.03099989891052246
34 0.03299999237060547
35 0.0409998893737793
36 0.03699994087219238
37 0.04500007629394531
38 0.037999868392944336
39 0.029999971389770508
40 0.03699994087219238
41 0.03699994087219238
42 0.028999805450439453
43 0.03299999237060547
44 0.039999961853027344
45 0.04700016975402832
46 0.026999950408935547
47 0.03600001335144043
48 0.0279998779296875
49 0.03400015830993652
50 0.0279998779296875
51 0.03299999237060547
52 0.0279998779296875
53 0.048999786376953125
54 0.029999971389770508
55 0.031999826431274414
56 0.026000022888183594
57 0.028999805450439453
58 0.02499985694885254
59 0.028999805450439453
60 0.0279998779296875
61 0.029999971389770508
62 0.0409998893737793
63 0.03099989891052246
64 0.029999971389770508
65 0.02500009536743164
66 0.029999971389770508
67 0.03299999237060547
68 0.025999784469604492
69 0.03400015830993652
70 0.03299999237060547
71 0.029999971389770508
72 0.03299999237060547
73 0.026000022888183594
74 0.039999961853027344
75 0.02500009536743164
76 0.026999950408935547
77 0.029999971389770508
78 0.029000043869018555
79 0.026999950408935547
80 0.032000064849853516
81 0.032000064849853516
82 0.024000167846679688
83 0.025999784469604492
84 0.03400015830993652
85 0.04400014877319336
86 0.025999784469604492
87 0.029000043869018555
88 0.046000003814697266
89 0.02500009536743164
90 0.042999982833862305
91 0.02500009536743164
92 0.04900002479553223
93 0.026999950408935547
94 0.06399989128112793
95 0.029999971389770508
96 0.10900020599365234
97 0.023000001907348633
98 0.023000001907348633
99 0.029000043869018555
100 0.029999971389770508
101 0.029000043869018555
102 0.024000167846679688
103 0.032000064849853516
104 0.026999950408935547
105 0.024000167846679688
106 0.03500008583068848
107 0.026999950408935547
108 0.032000064849853516
109 0.0280001163482666
110 0.023000001907348633
111 0.02500009536743164
112 0.032000064849853516
113 0.023000001907348633
114 0.031000137329101562
115 0.02499985694885254
116 0.02499985694885254
117 0.025999784469604492
118 0.02499985694885254
119 0.0279998779296875
120 0.0279998779296875
121 0.03399991989135742
122 0.023999929428100586
123 0.026999950408935547
124 0.029999971389770508
125 0.03099989891052246
126 0.028999805450439453
127 0.02499985694885254
128 0.031999826431274414
129 0.024000167846679688
130 0.021999835968017578
131 0.026999950408935547
132 0.023000001907348633
133 0.029999971389770508
134 0.023999929428100586
135 0.0279998779296875
136 0.023000001907348633
137 0.028999805450439453
138 0.03600001335144043
139 0.028999805450439453
140 0.023000001907348633
141 0.029999971389770508
142 0.023000001907348633
143 0.034999847412109375
144 0.023000001907348633
145 0.03299999237060547
146 0.023000001907348633
147 0.0279998779296875
148 0.023000001907348633
149 0.026999950408935547
150 0.023999929428100586
151 0.03099989891052246
152 0.02499985694885254
153 0.0279998779296875
154 0.0409998893737793
155 0.023999929428100586
156 0.026999950408935547
157 0.021999835968017578
158 0.026999950408935547
159 0.037999868392944336
160 0.02200007438659668
161 0.03099989891052246
162 0.023999929428100586
163 0.02500009536743164
164 0.037999868392944336
165 0.021999835968017578
166 0.029000043869018555
167 0.024000167846679688
168 0.0280001163482666
169 0.07299995422363281
170 0.02200007438659668
171 0.026000022888183594
172 0.04200005531311035
173 0.029999971389770508
174 0.05299997329711914
175 0.0279998779296875
176 0.04399991035461426
177 0.023000001907348633
178 0.053999900817871094
179 0.023000001907348633
180 0.046000003814697266
181 0.0279998779296875
182 0.06400012969970703
183 0.023999929428100586
184 0.05500006675720215

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v2/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v3/batch_processing_times.csv <==
0 0.48599982261657715
1 0.09100008010864258
2 0.08000016212463379
3 0.09000015258789062
4 0.06800007820129395
5 0.12100005149841309
6 0.07399988174438477
7 0.07299995422363281
8 0.04700016975402832
9 0.07899999618530273
10 0.03299999237060547
11 0.0820000171661377
12 0.03399991989135742
13 0.0709998607635498
14 0.03600001335144043
15 0.07399988174438477
16 0.04400014877319336
17 0.07799983024597168
18 0.05799984931945801
19 0.029000043869018555
20 0.03099989891052246
21 0.04399991035461426
22 0.029999971389770508
23 0.029000043869018555
24 0.046000003814697266
25 0.04999995231628418
26 0.029000043869018555
27 0.04399991035461426
28 0.032000064849853516
29 0.029999971389770508
30 0.046000003814697266
31 0.0279998779296875
32 0.028999805450439453
33 0.0409998893737793
34 0.029999971389770508
35 0.032000064849853516
36 0.0410001277923584
37 0.029000043869018555
38 0.032000064849853516
39 0.03699994087219238
40 0.03600001335144043
41 0.026999950408935547
42 0.0410001277923584
43 0.029000043869018555
44 0.03900003433227539
45 0.03900003433227539
46 0.029000043869018555
47 0.059999942779541016
48 0.029999971389770508
49 0.034999847412109375
50 0.051000118255615234
51 0.03299999237060547
52 0.03600001335144043
53 0.026000022888183594
54 0.025999784469604492
55 0.03299999237060547
56 0.03099989891052246
57 0.03099989891052246
58 0.0280001163482666
59 0.03600001335144043
60 0.03899979591369629
61 0.026999950408935547
62 0.029999971389770508
63 0.0280001163482666
64 0.03600001335144043
65 0.029999971389770508
66 0.03299999237060547
67 0.02500009536743164
68 0.029000043869018555
69 0.029000043869018555
70 0.04400014877319336
71 0.029000043869018555
72 0.025999784469604492
73 0.029999971389770508
74 0.023999929428100586
75 0.029999971389770508
76 0.02499985694885254
77 0.03099989891052246
78 0.026999950408935547
79 0.029999971389770508
80 0.02499985694885254
81 0.026999950408935547
82 0.023000001907348633
83 0.025999784469604492
84 0.023999929428100586
85 0.026999950408935547
86 0.03299999237060547
87 0.029000043869018555
88 0.03600001335144043
89 0.029999971389770508
90 0.042999982833862305
91 0.03099989891052246
92 0.042999982833862305
93 0.031000137329101562
94 0.05499982833862305
95 0.03500008583068848
96 0.043000221252441406
97 0.024000167846679688
98 0.03900003433227539
99 0.029999971389770508
100 0.043000221252441406
101 0.023000001907348633
102 0.057000160217285156
103 0.02500009536743164
104 0.0280001163482666
105 0.023999929428100586
106 0.031000137329101562
107 0.026999950408935547
108 0.02500009536743164
109 0.03800010681152344
110 0.023000001907348633
111 0.05499982833862305
112 0.029999971389770508
113 0.025999784469604492
114 0.03299999237060547
115 0.029999971389770508
116 0.024000167846679688
117 0.03900003433227539
118 0.023999929428100586
119 0.032000064849853516
120 0.025999784469604492
121 0.023999929428100586
122 0.032000064849853516
123 0.021999835968017578
124 0.023000001907348633
125 0.0280001163482666
126 0.023000001907348633
127 0.029000043869018555
128 0.023000001907348633
129 0.028999805450439453
130 0.024000167846679688
131 0.023999929428100586
132 0.025999784469604492
133 0.02500009536743164
134 0.029999971389770508
135 0.023999929428100586
136 0.03099989891052246
137 0.023000001907348633
138 0.0409998893737793
139 0.02499985694885254
140 0.021999835968017578
141 0.0279998779296875
142 0.021999835968017578
143 0.025999784469604492
144 0.02499985694885254
145 0.025999784469604492
146 0.023000001907348633
147 0.0279998779296875
148 0.023999929428100586
149 0.025999784469604492
150 0.023999929428100586
151 0.026999950408935547
152 0.02499985694885254
153 0.029999971389770508
154 0.02200007438659668
155 0.025999784469604492
156 0.023000001907348633
157 0.025999784469604492
158 0.025999784469604492
159 0.026999950408935547
160 0.026999950408935547
161 0.034999847412109375
162 0.029000043869018555
163 0.023999929428100586
164 0.0279998779296875
165 0.02200007438659668
166 0.026000022888183594
167 0.029000043869018555
168 0.023000001907348633
169 0.026999950408935547
170 0.023999929428100586
171 0.029000043869018555
172 0.04699993133544922
173 0.029000043869018555
174 0.053999900817871094
175 0.029999971389770508
176 0.0410001277923584
177 0.021999835968017578
178 0.042999982833862305
179 0.02700018882751465

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.07 0.02
0.27 0.06 0.02
0.23 0.06 0.02
0.19 0.06 0.02
0.16 0.06 0.02
0.14 0.05 0.02
0.12 0.05 0.02
0.10 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03 0.01
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.15 0.03 0.01
0.20 0.05 0.02
0.39 0.09 0.03
0.55 0.14 0.05
0.69 0.18 0.06
0.87 0.24 0.08
0.74 0.24 0.08
0.63 0.23 0.08
0.53 0.22 0.08
0.45 0.21 0.08
0.38 0.20 0.08
0.32 0.20 0.08
0.27 0.19 0.08
0.60 0.27 0.10
0.50 0.26 0.10
0.43 0.25 0.10
0.36 0.24 0.10
0.30 0.23 0.09
0.26 0.22 0.09
0.22 0.21 0.09
0.18 0.21 0.09
0.15 0.20 0.09
0.13 0.19 0.09
0.11 0.19 0.09
0.09 0.18 0.09
0.08 0.17 0.08
0.07 0.17 0.08
0.06 0.16 0.08
0.05 0.15 0.08
0.04 0.15 0.08
0.03 0.14 0.08
0.03 0.14 0.08
0.02 0.13 0.08
0.02 0.13 0.08
0.02 0.12 0.08
0.01 0.12 0.07
0.01 0.11 0.07
0.01 0.11 0.07
0.08 0.12 0.08
0.07 0.12 0.08
0.06 0.11 0.08
0.05 0.11 0.07
0.04 0.11 0.07
0.03 0.10 0.07
0.03 0.10 0.07
0.02 0.09 0.07
0.02 0.09 0.07
0.02 0.09 0.07
0.01 0.08 0.07
0.01 0.08 0.07
0.01 0.08 0.07
0.01 0.08 0.07
0.01 0.07 0.06
   0 0.07 0.06
   0 0.07 0.06
   0 0.06 0.06
   0 0.06 0.06
   0 0.06 0.06
   0 0.06 0.06
   0 0.05 0.06
   0 0.05 0.06
   0 0.05 0.06
   0 0.05 0.05
   0 0.05 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.04 0.05
   0 0.03 0.05
   0 0.03 0.05
   0 0.03 0.04
   0 0.03 0.04
   0 0.03 0.04
   0 0.03 0.04
   0 0.03 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.04
   0 0.02 0.03
   0 0.02 0.03
   0 0.02 0.03
   0 0.02 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.03
   0 0.01 0.02
   0 0.01 0.02
   0 0.01 0.02
   0 0.01 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v3/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v4/batch_processing_times.csv <==
0 0.4460000991821289
1 0.08500003814697266
2 0.07299995422363281
3 0.11400008201599121
4 0.0710000991821289
5 0.06399989128112793
6 0.06399989128112793
7 0.06200003623962402
8 0.03800010681152344
9 0.03500008583068848
10 0.05299997329711914
11 0.03500008583068848
12 0.03900003433227539
13 0.03400015830993652
14 0.05200004577636719
15 0.03900003433227539
16 0.03299999237060547
17 0.046000003814697266
18 0.046000003814697266
19 0.031000137329101562
20 0.03099989891052246
21 0.03900003433227539
22 0.06699991226196289
23 0.03900003433227539
24 0.05099987983703613
25 0.03099989891052246
26 0.034999847412109375
27 0.037999868392944336
28 0.03899979591369629
29 0.029000043869018555
30 0.028999805450439453
31 0.05200004577636719
32 0.03399991989135742
33 0.029999971389770508
34 0.037999868392944336
35 0.03600001335144043
36 0.029999971389770508
37 0.039999961853027344
38 0.03600001335144043
39 0.0279998779296875
40 0.039999961853027344
41 0.0279998779296875
42 0.03699994087219238
43 0.03699994087219238
44 0.03600001335144043
45 0.03099989891052246
46 0.04399991035461426
47 0.039999961853027344
48 0.028999805450439453
49 0.03600001335144043
50 0.029999971389770508
51 0.026999950408935547
52 0.03299999237060547
53 0.026999950408935547
54 0.08299994468688965
55 0.03899979591369629
56 0.07200002670288086
57 0.025999784469604492
58 0.04200005531311035
59 0.031999826431274414
60 0.053999900817871094
61 0.0280001163482666
62 0.043000221252441406
63 0.0280001163482666
64 0.046000003814697266
65 0.024000167846679688
66 0.04500007629394531
67 0.029000043869018555
68 0.06600022315979004
69 0.029000043869018555
70 0.032000064849853516
71 0.024000167846679688
72 0.032000064849853516
73 0.02499985694885254
74 0.032000064849853516
75 0.023999929428100586
76 0.03500008583068848
77 0.0280001163482666
78 0.026999950408935547
79 0.031000137329101562
80 0.029000043869018555
81 0.03299999237060547
82 0.02500009536743164
83 0.026999950408935547
84 0.031000137329101562
85 0.039999961853027344
86 0.029000043869018555
87 0.032000064849853516
88 0.0280001163482666
89 0.029999971389770508
90 0.02500009536743164
91 0.032000064849853516
92 0.023000001907348633
93 0.028999805450439453
94 0.037999868392944336
95 0.026999950408935547
96 0.026999950408935547
97 0.03099989891052246
98 0.034999847412109375
99 0.034999847412109375
100 0.028999805450439453
101 0.029999971389770508
102 0.02499985694885254
103 0.029000043869018555
104 0.0280001163482666
105 0.029999971389770508
106 0.021999835968017578
107 0.0280001163482666
108 0.031000137329101562
109 0.029999971389770508
110 0.024000167846679688
111 0.026999950408935547
112 0.032000064849853516
113 0.029999971389770508
114 0.024000167846679688
115 0.0280001163482666
116 0.029000043869018555
117 0.04199981689453125
118 0.032000064849853516
119 0.03099989891052246
120 0.029999971389770508
121 0.03299999237060547
122 0.03299999237060547
123 0.03400015830993652
124 0.029999971389770508
125 0.04199981689453125
126 0.029999971389770508
127 0.03400015830993652
128 0.029999971389770508
129 0.03099989891052246
130 0.032000064849853516
131 0.03299999237060547
132 0.0280001163482666
133 0.031000137329101562
134 0.029000043869018555
135 0.034999847412109375
136 0.029999971389770508
137 0.10500001907348633
138 0.03099989891052246
139 0.05800008773803711
140 0.023000001907348633
141 0.07599997520446777
142 0.023000001907348633
143 0.05299997329711914
144 0.023999929428100586
145 0.03900003433227539
146 0.039999961853027344
147 0.029000043869018555
148 0.025999784469604492
149 0.042999982833862305
150 0.023000001907348633
151 0.021999835968017578
152 0.03099989891052246
153 0.034999847412109375
154 0.023000001907348633
155 0.025999784469604492
156 0.02499985694885254
157 0.021999835968017578
158 0.03299999237060547
159 0.023000001907348633
160 0.029999971389770508
161 0.03900003433227539
162 0.023999929428100586
163 0.021999835968017578
164 0.023000001907348633
165 0.03699994087219238
166 0.020999908447265625
167 0.023000001907348633
168 0.028999805450439453
169 0.037999868392944336
170 0.023000001907348633
171 0.023000001907348633
172 0.024000167846679688
173 0.020999908447265625
174 0.025999784469604492
175 0.03000020980834961
176 0.023999929428100586
177 0.023000001907348633
178 0.026999950408935547
179 0.023000001907348633
180 0.021999835968017578
181 0.023999929428100586

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_0_sr_89_v4/spark_avg_processing_times.csv <==
46

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v0/batch_processing_times.csv <==
0 1.2019999027252197
1 0.22300004959106445
2 0.1940000057220459
3 0.15400004386901855
4 0.17799997329711914
5 0.07500004768371582
6 0.17300009727478027
7 0.09500002861022949
8 0.10199999809265137
9 0.11599993705749512
10 0.05900001525878906
11 0.059999942779541016
12 0.08599996566772461
13 0.06299996376037598
14 0.10899996757507324
15 0.06699991226196289
16 0.07299995422363281
17 0.13300013542175293
18 0.06800007820129395
19 0.10299992561340332
20 0.0709998607635498
21 0.11699986457824707
22 0.09099984169006348
23 0.0559999942779541
24 0.22300004959106445
25 0.11700010299682617
26 0.09800004959106445
27 0.04399991035461426
28 0.08299994468688965
29 0.07400012016296387
30 0.08899998664855957
31 0.1359999179840088
32 0.09200000762939453
33 0.12299990653991699
34 0.04700016975402832
35 0.09500002861022949
36 0.05500006675720215
37 0.05299997329711914
38 0.06299996376037598
39 0.11400008201599121
40 0.04799985885620117
41 0.059999942779541016
42 0.10400009155273438
43 0.05800008773803711
44 0.04900002479553223
45 0.08800005912780762
46 0.04200005531311035
47 0.08499979972839355
48 0.0690000057220459
49 0.08299994468688965
50 0.08700013160705566
51 0.08599996566772461
52 0.08299994468688965
53 0.053999900817871094
54 0.07999992370605469
55 0.06299996376037598
56 0.05899977684020996
57 0.07199978828430176
58 0.03900003433227539
59 0.0559999942779541
60 0.08800005912780762
61 0.0709998607635498
62 0.05299997329711914
63 0.07000017166137695
64 0.09999990463256836
65 0.04400014877319336
66 0.06500005722045898
67 0.06299996376037598
68 0.12799978256225586
69 0.06599998474121094
70 0.04200005531311035
71 0.04399991035461426
72 0.0559999942779541
73 0.06300020217895508
74 0.06800007820129395
75 0.04200005531311035
76 0.11599993705749512
77 0.0559999942779541
78 0.042999982833862305
79 0.0690000057220459
80 0.042999982833862305
81 0.0559999942779541
82 0.0839998722076416
83 0.046000003814697266
84 0.051000118255615234
85 0.05900001525878906
86 0.08100008964538574
87 0.059999942779541016
88 0.057000160217285156
89 0.06399989128112793
90 0.0690000057220459
91 0.06099987030029297
92 0.0559999942779541
93 0.05299997329711914
94 0.06099987030029297
95 0.057000160217285156
96 0.05499982833862305
97 0.07500004768371582
98 0.07499980926513672
99 0.039999961853027344
100 0.05000019073486328
101 0.06299996376037598
102 0.1490001678466797
103 0.06400012969970703
104 0.19300007820129395
105 0.10599994659423828
106 0.09299993515014648
107 0.051999807357788086
108 0.09800004959106445
109 0.0840001106262207
110 0.042999982833862305
111 0.06299996376037598
112 0.06300020217895508
113 0.07599997520446777
114 0.042999982833862305
115 0.10500001907348633
116 0.06100010871887207
117 0.06599998474121094
118 0.03699994087219238
119 0.05200004577636719
120 0.10899996757507324
121 0.03299999237060547
122 0.034999847412109375
123 0.06299996376037598
124 0.039999961853027344
125 0.042999982833862305
126 0.04700016975402832
127 0.042999982833862305
128 0.03600001335144043
129 0.05299997329711914
130 0.04200005531311035
131 0.031000137329101562
132 0.07599997520446777
133 0.03299999237060547
134 0.034999847412109375
135 0.042999982833862305
136 0.046000003814697266
137 0.08100008964538574
138 0.08500003814697266
139 0.04200005531311035
140 0.04900002479553223
141 0.07299995422363281
142 0.08000016212463379
143 0.03900003433227539
144 0.05500006675720215
145 0.03900003433227539
146 0.04200005531311035
147 0.06500005722045898
148 0.039999961853027344
149 0.03600001335144043
150 0.03699994087219238
151 0.03900003433227539
152 0.03399991989135742
153 0.03299999237060547
154 0.09500002861022949
155 0.037999868392944336
156 0.07699990272521973
157 0.03600001335144043
158 0.06200003623962402
159 0.03099989891052246
160 0.059999942779541016
161 0.06800007820129395
162 0.029999971389770508
163 0.029999971389770508
164 0.03099989891052246
165 0.0559999942779541
166 0.028999805450439453
167 0.03600001335144043
168 0.05299997329711914
169 0.046000003814697266
170 0.03099989891052246
171 0.05500006675720215
172 0.09200000762939453
173 0.07200002670288086
174 0.07300019264221191
175 0.031999826431274414
176 0.10100007057189941
177 0.037999868392944336
178 0.05299997329711914
179 0.0710000991821289
180 0.04800009727478027

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.22 4.21 7.35
5.82 4.94 7.55
6.47 5.10 7.58
9.51 5.81 7.78
10.3 6.11 7.86
9.41 6.06 7.82
8.95 6.07 7.81
9.43 6.27 7.85
9.66 6.42 7.89
9.76 6.56 7.92
9.75 6.65 7.93
9.76 6.76 7.95
9.90 6.89 7.98
9.62 6.92 7.98
10.2 7.13 8.04
10.9 7.40 8.12
10.4 7.40 8.11
11.7 7.78 8.23
11.8 7.92 8.27
11.7 8.04 8.30
12.0 8.22 8.36
13.1 8.58 8.47
13.0 8.71 8.52
12.7 8.78 8.54
12.6 8.89 8.58
13.1 9.13 8.66
12.9 9.20 8.69
12.0 9.13 8.67
10.8 8.98 8.63
11.0 9.08 8.67
10.8 9.11 8.68
10.3 9.04 8.66
11.0 9.24 8.73
10.9 9.26 8.74
10.8 9.29 8.76
12.1 9.62 8.87
11.8 9.64 8.88
12.3 9.83 8.96
11.7 9.78 8.95
10.8 9.64 8.91
10.8 9.67 8.93
11.6 9.88 9.01
12.2 10.1 9.07
12.5 10.2 9.13
12.1 10.2 9.13
11.4 10.1 9.12
11.2 10.1 9.12
11.4 10.2 9.16
10.8 10.1 9.14
10.5 10.0 9.14
10.0 9.95 9.12
10.4 10.0 9.16
9.53 9.86 9.11
9.88 9.93 9.14
10.6 10.1 9.20
10.4 10.1 9.20
10.4 10.1 9.21
10.3 10.1 9.22
10.1 10.0 9.21
9.37 9.86 9.17
8.55 9.67 9.11
8.40 9.59 9.10
7.57 9.38 9.03
8.30 9.48 9.07
8.09 9.40 9.05
9.25 9.60 9.12
9.20 9.58 9.11
8.94 9.51 9.10
8.74 9.44 9.08
8.78 9.43 9.08
8.50 9.35 9.06
8.44 9.30 9.04
9.39 9.48 9.10
9.15 9.43 9.09
9.14 9.41 9.09
9.02 9.38 9.08
9.91 9.55 9.14
9.39 9.45 9.11
10.6 9.70 9.20
11.8 9.99 9.30
13.0 10.3 9.41
12.7 10.3 9.43
13.8 10.6 9.53
13.1 10.6 9.53
12.0 10.4 9.50
13.0 10.7 9.59
12.4 10.7 9.59
12.4 10.7 9.61
11.2 10.5 9.56
11.4 10.6 9.59
12.0 10.7 9.65
11.3 10.6 9.62
11.1 10.6 9.63
10.3 10.4 9.59
10.8 10.6 9.64
11.5 10.7 9.69
11.4 10.7 9.71
12.2 10.9 9.79
11.5 10.8 9.77
10.9 10.7 9.74
11.4 10.8 9.79
11.1 10.8 9.79
10.8 10.7 9.78
11.6 10.9 9.85
11.2 10.8 9.84
11.4 10.9 9.87
11.8 11.0 9.91
12.1 11.1 9.95
11.7 11.0 9.95
11.6 11.0 9.96
12.2 11.2 10.0
11.4 11.0 9.99
11.5 11.1 10.0
11.5 11.1 10.0
11.6 11.1 10.0
11.7 11.2 10.1
11.2 11.1 10.1
10.7 11.0 10.0
10.4 10.9 10.0
10.4 10.9 10.0
10.8 11.0 10.1
11.5 11.1 10.1
10.5 10.9 10.1
9.70 10.7 10.0
10.3 10.8 10.0
10.6 10.9 10.1
10.8 10.9 10.1
11.7 11.1 10.2
12.6 11.3 10.2
12.7 11.4 10.3
12.2 11.3 10.3
11.5 11.2 10.2
10.4 10.9 10.2
9.69 10.8 10.1
9.86 10.8 10.1
10.2 10.8 10.2
10.3 10.8 10.2
10.6 10.9 10.2
10.7 10.9 10.2
10.2 10.8 10.2
11.0 10.9 10.2
11.4 11.1 10.3
11.3 11.0 10.3
10.9 10.9 10.3
10.5 10.9 10.2
11.0 11.0 10.3
10.9 10.9 10.3
10.4 10.8 10.2
10.4 10.8 10.2
10.3 10.8 10.2
9.54 10.6 10.2
9.90 10.6 10.2
9.76 10.6 10.2
11.0 10.8 10.3
11.0 10.8 10.3
10.6 10.8 10.3
9.80 10.6 10.2
9.90 10.6 10.2
9.22 10.4 10.2
9.90 10.5 10.2
9.62 10.4 10.2
9.54 10.4 10.2
9.62 10.4 10.2
9.96 10.4 10.2
9.52 10.3 10.2
9.74 10.3 10.2
9.80 10.3 10.2
9.87 10.3 10.2
10.6 10.4 10.2
10.4 10.4 10.2
10.8 10.5 10.2
10.5 10.4 10.2
10.4 10.4 10.2
10.9 10.5 10.2
9.88 10.3 10.2
9.51 10.2 10.2
10.2 10.4 10.2
9.85 10.3 10.2
9.85 10.3 10.2
9.11 10.1 10.1
10.4 10.3 10.2
11.9 10.7 10.3
12.4 10.8 10.3
12.0 10.8 10.3
11.0 10.6 10.3
10.2 10.4 10.2
9.89 10.3 10.2
9.46 10.2 10.2
8.87 10.1 10.1
9.03 10.1 10.1
9.78 10.2 10.2
9.56 10.2 10.2
9.70 10.2 10.2
9.99 10.2 10.2
10.6 10.3 10.2
11.0 10.4 10.2
10.2 10.3 10.2
9.85 10.2 10.2
9.41 10.1 10.1
9.70 10.2 10.2


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v0/spark_avg_processing_times.csv <==
99

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v1/batch_processing_times.csv <==
0 1.2269999980926514
1 0.22900009155273438
2 0.14499998092651367
3 0.26200008392333984
4 0.19499993324279785
5 0.17600011825561523
6 0.13299989700317383
7 0.1490001678466797
8 0.06700015068054199
9 0.07500004768371582
10 0.07699990272521973
11 0.15000009536743164
12 0.06200003623962402
13 0.05900001525878906
14 0.06500005722045898
15 0.12899994850158691
16 0.04900002479553223
17 0.1419999599456787
18 0.08500003814697266
19 0.08700013160705566
20 0.08099985122680664
21 0.06299996376037598
22 0.1529998779296875
23 0.11500000953674316
24 0.10199999809265137
25 0.051999807357788086
26 0.09499979019165039
27 0.04799985885620117
28 0.07500004768371582
29 0.05299997329711914
30 0.06100010871887207
31 0.05299997329711914
32 0.08000016212463379
33 0.1979999542236328
34 0.09000015258789062
35 0.12600016593933105
36 0.0989999771118164
37 0.19700002670288086
38 0.06100010871887207
39 0.0820000171661377
40 0.12900018692016602
41 0.09800004959106445
42 0.09399986267089844
43 0.0709998607635498
44 0.08700013160705566
45 0.04500007629394531
46 0.07699990272521973
47 0.05200004577636719
48 0.05299997329711914
49 0.08899998664855957
50 0.127000093460083
51 0.04699993133544922
52 0.08899998664855957
53 0.07400012016296387
54 0.04200005531311035
55 0.09300017356872559
56 0.06400012969970703
57 0.03600001335144043
58 0.03900003433227539
59 0.048999786376953125
60 0.1419999599456787
61 0.04800009727478027
62 0.054000139236450195
63 0.06500005722045898
64 0.05299997329711914
65 0.07700014114379883
66 0.07599997520446777
67 0.0559999942779541
68 0.051999807357788086
69 0.042999982833862305
70 0.12400007247924805
71 0.04699993133544922
72 0.06100010871887207
73 0.06999993324279785
74 0.03800010681152344
75 0.04400014877319336
76 0.0410001277923584
77 0.06800007820129395
78 0.03699994087219238
79 0.0839998722076416
80 0.054000139236450195
81 0.04199981689453125
82 0.07899999618530273
83 0.039999961853027344
84 0.056999921798706055
85 0.06699991226196289
86 0.07599997520446777
87 0.06599998474121094
88 0.057000160217285156
89 0.04900002479553223
90 0.11800003051757812
91 0.04900002479553223
92 0.09100008010864258
93 0.0409998893737793
94 0.05299997329711914
95 0.07899999618530273
96 0.05900001525878906
97 0.06599998474121094
98 0.0690000057220459
99 0.037999868392944336
100 0.06200003623962402
101 0.11500000953674316
102 0.08000016212463379
103 0.03600001335144043
104 0.14899992942810059
105 0.04999995231628418
106 0.0709998607635498
107 0.05299997329711914
108 0.051000118255615234
109 0.04700016975402832
110 0.04999995231628418
111 0.05500006675720215
112 0.05200004577636719
113 0.046000003814697266
114 0.10100007057189941
115 0.054000139236450195
116 0.04200005531311035
117 0.06299996376037598
118 0.0409998893737793
119 0.04800009727478027
120 0.06699991226196289
121 0.04900002479553223
122 0.06099987030029297
123 0.06999993324279785
124 0.04699993133544922
125 0.03900003433227539
126 0.06100010871887207
127 0.05099987983703613
128 0.04700016975402832
129 0.05200004577636719
130 0.053999900817871094
131 0.056999921798706055
132 0.03500008583068848
133 0.05200004577636719
134 0.0410001277923584
135 0.05299997329711914
136 0.03600001335144043
137 0.06299996376037598
138 0.06800007820129395
139 0.07899999618530273
140 0.07200002670288086
141 0.04500007629394531
142 0.13700008392333984
143 0.059999942779541016
144 0.05200004577636719
145 0.06799983978271484
146 0.04999995231628418
147 0.07499980926513672
148 0.032000064849853516
149 0.07800006866455078
150 0.04699993133544922
151 0.05500006675720215
152 0.04699993133544922
153 0.053999900817871094
154 0.031000137329101562
155 0.04900002479553223
156 0.05500006675720215
157 0.06299996376037598
158 0.04200005531311035
159 0.04800009727478027
160 0.06700015068054199
161 0.09400010108947754
162 0.03299999237060547
163 0.042999982833862305
164 0.056999921798706055
165 0.042999982833862305
166 0.0410001277923584
167 0.04900002479553223
168 0.04400014877319336
169 0.026999950408935547
170 0.03800010681152344
171 0.06499981880187988
172 0.04700016975402832
173 0.051000118255615234
174 0.056999921798706055
175 0.06100010871887207
176 0.12199997901916504
177 0.046000003814697266
178 0.08500003814697266
179 0.0559999942779541
180 0.16899991035461426
181 0.048999786376953125
182 0.046000003814697266

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.79 3.69 7.27
5.29 4.56 7.52
5.61 4.66 7.52
6.13 4.80 7.53
7.15 5.07 7.59
6.89 5.08 7.57
7.27 5.23 7.59
7.48 5.34 7.60
7.64 5.44 7.61
7.54 5.49 7.60
7.89 5.64 7.63
8.24 5.78 7.65
8.91 6.01 7.71
8.95 6.11 7.72
9.03 6.22 7.74
8.88 6.28 7.74
8.73 6.33 7.75
8.54 6.37 7.74
8.69 6.48 7.76
8.97 6.61 7.79
9.95 6.90 7.87
9.32 6.87 7.85
10.4 7.19 7.95
13.3 7.89 8.17
12.6 7.93 8.18
11.5 7.86 8.15
10.6 7.78 8.12
10.6 7.88 8.15
11.2 8.09 8.22
11.2 8.21 8.25
11.7 8.40 8.32
12.1 8.58 8.38
10.8 8.43 8.33
10.8 8.52 8.36
10.7 8.55 8.37
10.8 8.63 8.40
10.6 8.66 8.41
11.5 8.93 8.50
11.9 9.10 8.56
10.8 8.96 8.52
11.3 9.12 8.58
10.6 9.05 8.56
10.4 9.06 8.57
10.1 9.04 8.57
10.7 9.21 8.63
10.0 9.10 8.60
10.5 9.23 8.65
10.2 9.22 8.65
10.5 9.32 8.69
9.53 9.14 8.64
10.2 9.30 8.69
10.3 9.35 8.72
10.4 9.41 8.74
10.1 9.38 8.74
11.3 9.66 8.84
11.0 9.64 8.84
11.1 9.72 8.88
10.6 9.65 8.86
10.3 9.62 8.86
9.94 9.57 8.85
10.3 9.65 8.89
10.6 9.75 8.93
11.3 9.92 8.99
11.9 10.1 9.06
12.0 10.2 9.10
11.4 10.1 9.08
11.1 10.1 9.08
10.3 9.93 9.05
9.49 9.77 9.01
9.50 9.76 9.01
10.9 10.1 9.11
10.9 10.1 9.13
10.7 10.0 9.13
10.4 10.0 9.13
10.7 10.1 9.17
9.95 9.94 9.13
10.5 10.1 9.17
10.2 10.0 9.17
9.41 9.84 9.12
8.49 9.63 9.06
9.09 9.73 9.10
10.3 9.97 9.18
10.3 9.99 9.20
9.95 9.92 9.18
10.8 10.1 9.25
11.2 10.2 9.30
11.2 10.2 9.32
11.0 10.2 9.32
10.8 10.2 9.33
11.2 10.3 9.37
10.9 10.3 9.37
10.7 10.3 9.37
10.4 10.2 9.37
10.8 10.3 9.41
10.5 10.3 9.40
9.95 10.2 9.38
9.93 10.2 9.38
10.8 10.3 9.45
11.6 10.5 9.52
11.7 10.6 9.55
11.2 10.5 9.54
10.4 10.3 9.50
10.9 10.5 9.55
10.5 10.4 9.53
10.1 10.3 9.51
9.60 10.2 9.49
9.44 10.1 9.48
8.75 9.97 9.43
8.71 9.92 9.42
8.90 9.93 9.42
8.70 9.85 9.40
10.2 10.1 9.50
10.4 10.2 9.52
10.3 10.2 9.52
10.3 10.2 9.53
10.4 10.2 9.54
11.3 10.4 9.62
10.3 10.2 9.57
11.2 10.4 9.63
10.8 10.3 9.62
11.1 10.4 9.66
10.6 10.3 9.64
10.3 10.3 9.63
10.5 10.3 9.65
10.5 10.3 9.66
10.1 10.2 9.63
10.3 10.3 9.65
10.5 10.3 9.67
10.2 10.2 9.66
11.3 10.5 9.75
11.0 10.5 9.74
10.5 10.4 9.72
10.7 10.4 9.74
10.3 10.3 9.72
10.5 10.4 9.74
10.4 10.3 9.73
10.5 10.3 9.75
9.56 10.2 9.69
9.56 10.1 9.69
9.51 10.1 9.68
9.30 10.0 9.66
9.48 10.1 9.67
9.65 10.1 9.68
9.67 10.1 9.68
10.3 10.2 9.73
10.4 10.2 9.74
9.91 10.1 9.71
9.86 10.1 9.71
12.4 10.6 9.88
12.1 10.6 9.89
11.5 10.5 9.87
10.8 10.4 9.83
10.7 10.4 9.84
10.8 10.4 9.86
10.8 10.4 9.87
10.6 10.4 9.86
10.8 10.4 9.89
10.8 10.5 9.90
11.2 10.6 9.93
11.2 10.6 9.95
11.2 10.6 9.97
10.3 10.4 9.91
10.2 10.4 9.91
9.42 10.2 9.86
9.28 10.2 9.84
9.71 10.2 9.87
9.73 10.2 9.87
9.60 10.2 9.86
9.66 10.2 9.86
9.71 10.2 9.86
8.84 9.97 9.80
8.93 9.96 9.80
9.17 9.97 9.80
8.53 9.81 9.75
8.91 9.85 9.77
8.85 9.81 9.75
8.89 9.78 9.74
8.84 9.74 9.73
8.85 9.71 9.72
9.17 9.75 9.74
9.28 9.76 9.74
9.07 9.70 9.72
8.81 9.63 9.70
9.32 9.71 9.72
9.18 9.67 9.71
8.77 9.56 9.67
9.50 9.69 9.71
9.91 9.77 9.74
9.37 9.66 9.70
9.66 9.72 9.72
9.68 9.73 9.73
9.36 9.65 9.70
8.98 9.57 9.67
8.52 9.45 9.63
8.82 9.48 9.64
8.53 9.40 9.61
8.73 9.42 9.62
9.34 9.52 9.65
9.41 9.54 9.65
9.81 9.62 9.68


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v1/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v2/batch_processing_times.csv <==
0 1.252000093460083
1 0.24000000953674316
2 0.21399998664855957
3 0.1659998893737793
4 0.20300006866455078
5 0.09799981117248535
6 0.14800000190734863
7 0.15799999237060547
8 0.06699991226196289
9 0.14700007438659668
10 0.07299995422363281
11 0.07599997520446777
12 0.08599996566772461
13 0.059999942779541016
14 0.10500001907348633
15 0.059999942779541016
16 0.07599997520446777
17 0.16299986839294434
18 0.06599998474121094
19 0.07899999618530273
20 0.06200003623962402
21 0.21000003814697266
22 0.10799980163574219
23 0.0989999771118164
24 0.13400006294250488
25 0.05499982833862305
26 0.11599993705749512
27 0.14100003242492676
28 0.06800007820129395
29 0.10500001907348633
30 0.11099982261657715
31 0.07299995422363281
32 0.06800007820129395
33 0.09099984169006348
34 0.06599998474121094
35 0.09299993515014648
36 0.06800007820129395
37 0.06999993324279785
38 0.07500004768371582
39 0.0559999942779541
40 0.07299995422363281
41 0.09100008010864258
42 0.04799985885620117
43 0.09200000762939453
44 0.04900002479553223
45 0.05500006675720215
46 0.0409998893737793
47 0.0559999942779541
48 0.0690000057220459
49 0.0559999942779541
50 0.07399988174438477
51 0.07400012016296387
52 0.06999993324279785
53 0.12599992752075195
54 0.06799983978271484
55 0.0969998836517334
56 0.0409998893737793
57 0.05099987983703613
58 0.053999900817871094
59 0.07500004768371582
60 0.056999921798706055
61 0.046000003814697266
62 0.059999942779541016
63 0.08599996566772461
64 0.05799984931945801
65 0.10600018501281738
66 0.07800006866455078
67 0.07200002670288086
68 0.0559999942779541
69 0.059999942779541016
70 0.06399989128112793
71 0.05299997329711914
72 0.04700016975402832
73 0.05299997329711914
74 0.059999942779541016
75 0.046000003814697266
76 0.04999995231628418
77 0.06500005722045898
78 0.07500004768371582
79 0.059999942779541016
80 0.059999942779541016
81 0.06199979782104492
82 0.07399988174438477
83 0.07399988174438477
84 0.042999982833862305
85 0.06800007820129395
86 0.08800005912780762
87 0.12400007247924805
88 0.048999786376953125
89 0.06999993324279785
90 0.10800004005432129
91 0.04200005531311035
92 0.0839998722076416
93 0.05299997329711914
94 0.05499982833862305
95 0.04500007629394531
96 0.05900001525878906
97 0.09599995613098145
98 0.05200004577636719
99 0.11300015449523926
100 0.10400009155273438
101 0.08599996566772461
102 0.12400007247924805
103 0.08500003814697266
104 0.05499982833862305
105 0.06599998474121094
106 0.051999807357788086
107 0.04699993133544922
108 0.034999847412109375
109 0.053999900817871094
110 0.05099987983703613
111 0.03900003433227539
112 0.03900003433227539
113 0.07899999618530273
114 0.06399989128112793
115 0.0709998607635498
116 0.03500008583068848
117 0.06399989128112793
118 0.04400014877319336
119 0.06200003623962402
120 0.03800010681152344
121 0.04699993133544922
122 0.0820000171661377
123 0.04900002479553223
124 0.06299996376037598
125 0.04800009727478027
126 0.06999993324279785
127 0.0409998893737793
128 0.05900001525878906
129 0.05200004577636719
130 0.042999982833862305
131 0.05099987983703613
132 0.05099987983703613
133 0.04900002479553223
134 0.04699993133544922
135 0.04700016975402832
136 0.07999992370605469
137 0.039999961853027344
138 0.11999988555908203
139 0.07599997520446777
140 0.09000015258789062
141 0.05899977684020996
142 0.04199981689453125
143 0.029999971389770508
144 0.04200005531311035
145 0.07599997520446777
146 0.03399991989135742
147 0.08099985122680664
148 0.05299997329711914
149 0.0709998607635498
150 0.03900003433227539
151 0.06399989128112793
152 0.03600001335144043
153 0.0690000057220459
154 0.06299996376037598
155 0.03699994087219238
156 0.039999961853027344
157 0.03800010681152344
158 0.08299994468688965
159 0.0410001277923584
160 0.048999786376953125
161 0.0690000057220459
162 0.05200004577636719
163 0.04199981689453125
164 0.042999982833862305
165 0.0410001277923584
166 0.056999921798706055
167 0.06099987030029297
168 0.04699993133544922
169 0.0409998893737793
170 0.04399991035461426
171 0.05200004577636719
172 0.04200005531311035
173 0.0709998607635498
174 0.09400010108947754
175 0.039999961853027344
176 0.03600001335144043
177 0.039999961853027344
178 0.06500005722045898
179 0.04399991035461426
180 0.057000160217285156
181 0.07700014114379883
182 0.04500007629394531
183 0.10000014305114746
184 0.056999921798706055

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
4.19 4.22 7.16
4.45 4.27 7.15
5.43 4.49 7.19
6.29 4.71 7.23
6.49 4.80 7.24
6.80 4.92 7.25
8.36 5.32 7.36
8.53 5.46 7.38
8.54 5.56 7.39
8.23 5.59 7.38
8.44 5.72 7.40
8.43 5.81 7.42
8.63 5.95 7.44
8.72 6.05 7.46
8.24 6.03 7.44
8.03 6.06 7.43
8.10 6.14 7.45
7.98 6.19 7.45
8.00 6.25 7.45
7.76 6.26 7.44
7.77 6.31 7.45
7.48 6.30 7.43
7.88 6.42 7.46
8.54 6.61 7.51
9.66 6.90 7.60
9.58 6.97 7.61
9.03 6.94 7.59
9.72 7.16 7.66
9.76 7.25 7.68
9.48 7.28 7.69
8.31 7.10 7.63
9.02 7.29 7.68
9.22 7.40 7.71
10.4 7.72 7.81
9.80 7.67 7.80
10.6 7.93 7.88
10.2 7.92 7.88
11.1 8.20 7.97
11.0 8.26 7.99
10.3 8.20 7.98
11.1 8.44 8.06
15.4 9.45 8.39
15.7 9.72 8.49
15.7 9.92 8.57
15.4 10.1 8.63
15.1 10.2 8.68
15.4 10.4 8.78
15.0 10.5 8.82
14.6 10.6 8.86
13.7 10.5 8.86
12.9 10.4 8.86
13.1 10.6 8.92
14.3 10.9 9.05
14.8 11.1 9.14
14.6 11.2 9.19
14.3 11.3 9.22
14.3 11.4 9.28
15.0 11.6 9.39
15.2 11.8 9.46
15.0 11.8 9.51
14.4 11.8 9.52
13.3 11.7 9.50
12.4 11.5 9.47
12.4 11.6 9.51
11.8 11.4 9.49
11.5 11.4 9.50
11.5 11.4 9.52
10.8 11.3 9.49
10.1 11.1 9.46
10.6 11.2 9.50
10.4 11.1 9.50
10.9 11.2 9.55
12.0 11.4 9.64
11.1 11.3 9.60
10.3 11.1 9.57
9.81 10.9 9.54
9.81 10.9 9.54
9.76 10.9 9.54
9.31 10.7 9.52
9.11 10.7 9.50
8.86 10.6 9.48
9.03 10.5 9.48
8.73 10.4 9.45
10.1 10.6 9.54
9.94 10.6 9.54
9.88 10.6 9.54
9.64 10.5 9.53
10.3 10.6 9.57
10.3 10.6 9.58
9.69 10.5 9.55
9.63 10.4 9.54
9.60 10.4 9.54
10.1 10.5 9.58
10.2 10.5 9.59
10.1 10.4 9.59
10.1 10.4 9.59
11.2 10.7 9.68
10.9 10.6 9.68
10.4 10.5 9.66
9.81 10.4 9.62
10.1 10.4 9.64
10.4 10.5 9.67
10.5 10.5 9.69
9.81 10.4 9.65
10.0 10.4 9.67
9.85 10.4 9.66
9.35 10.2 9.63
9.92 10.3 9.66
10.6 10.4 9.71
10.4 10.4 9.71
10.4 10.4 9.72
10.3 10.4 9.71
10.1 10.3 9.71
11.0 10.5 9.77
11.2 10.6 9.80
12.1 10.8 9.88
12.4 10.9 9.92
11.6 10.8 9.90
10.9 10.7 9.86
10.8 10.6 9.87
10.5 10.6 9.86
11.7 10.8 9.94
11.9 10.9 9.98
12.4 11.0 10.0
12.4 11.1 10.1
11.3 10.9 10.0
11.3 10.9 10.0
10.7 10.8 9.99
10.8 10.8 10.0
11.2 10.9 10.1
10.7 10.8 10.0
10.7 10.8 10.0
10.1 10.7 10.0
10.7 10.8 10.1
10.6 10.8 10.0
11.2 10.9 10.1
11.0 10.9 10.1
11.9 11.1 10.2
11.2 10.9 10.1
10.9 10.8 10.1
10.7 10.8 10.1
11.2 10.9 10.2
11.7 11.0 10.2
10.5 10.8 10.1
9.66 10.6 10.1
10.9 10.8 10.2
10.1 10.7 10.1
10.6 10.8 10.1
10.7 10.8 10.2
10.7 10.8 10.2
10.9 10.8 10.2
10.2 10.7 10.1
10.0 10.6 10.1
10.8 10.8 10.2
10.6 10.7 10.2
10.2 10.6 10.2
10.1 10.6 10.1
10.8 10.7 10.2
11.2 10.8 10.2
10.8 10.8 10.2
10.9 10.8 10.2
10.5 10.7 10.2
10.1 10.6 10.2
10.6 10.7 10.2
10.5 10.7 10.2
10.7 10.7 10.2
14.4 11.5 10.5
14.2 11.6 10.5
14.2 11.6 10.6
13.8 11.7 10.6
14.0 11.8 10.6
13.3 11.7 10.6
12.5 11.6 10.6
12.0 11.5 10.6
11.6 11.4 10.6
11.6 11.4 10.6
11.3 11.4 10.6
10.4 11.2 10.5
9.62 11.0 10.4
9.54 10.9 10.4
9.16 10.8 10.4
9.45 10.8 10.4
9.37 10.7 10.4
9.76 10.8 10.4
9.49 10.7 10.4
9.94 10.7 10.4
9.32 10.6 10.3
10.0 10.7 10.4
9.62 10.6 10.3
10.2 10.7 10.4
10.5 10.7 10.4
11.4 10.9 10.5
10.6 10.7 10.4
11.0 10.8 10.4
10.2 10.7 10.4
10.1 10.6 10.4
10.3 10.6 10.4
10.0 10.6 10.4
9.62 10.4 10.3
9.77 10.5 10.3


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v2/spark_avg_processing_times.csv <==
103

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v3/batch_processing_times.csv <==
0 1.2209999561309814
1 0.17800021171569824
2 0.22600007057189941
3 0.14299988746643066
4 0.17400002479553223
5 0.16499996185302734
6 0.06400012969970703
7 0.11799979209899902
8 0.06100010871887207
9 0.25099992752075195
10 0.09500002861022949
11 0.08100008964538574
12 0.08299994468688965
13 0.07200002670288086
14 0.08099985122680664
15 0.07599997520446777
16 0.051000118255615234
17 0.14800000190734863
18 0.06100010871887207
19 0.05200004577636719
20 0.0710000991821289
21 0.04999995231628418
22 0.14100003242492676
23 0.09200000762939453
24 0.08899998664855957
25 0.13499999046325684
26 0.039999961853027344
27 0.1119999885559082
28 0.08999991416931152
29 0.09000015258789062
30 0.0710000991821289
31 0.0969998836517334
32 0.0840001106262207
33 0.0970001220703125
34 0.0559999942779541
35 0.07999992370605469
36 0.05299997329711914
37 0.08899998664855957
38 0.08799982070922852
39 0.06099987030029297
40 0.0710000991821289
41 0.06999993324279785
42 0.059999942779541016
43 0.06100010871887207
44 0.0989999771118164
45 0.06200003623962402
46 0.06200003623962402
47 0.05500006675720215
48 0.0839998722076416
49 0.056999921798706055
50 0.06499981880187988
51 0.10100007057189941
52 0.1099998950958252
53 0.04499983787536621
54 0.09999990463256836
55 0.06200003623962402
56 0.05900001525878906
57 0.040000200271606445
58 0.057000160217285156
59 0.04999995231628418
60 0.06199979782104492
61 0.15700006484985352
62 0.053999900817871094
63 0.05800008773803711
64 0.11899995803833008
65 0.08800005912780762
66 0.09600019454956055
67 0.05299997329711914
68 0.0710000991821289
69 0.056999921798706055
70 0.046000003814697266
71 0.12199997901916504
72 0.0559999942779541
73 0.06799983978271484
74 0.03900003433227539
75 0.04699993133544922
76 0.06999993324279785
77 0.04499983787536621
78 0.07999992370605469
79 0.0559999942779541
80 0.04799985885620117
81 0.04200005531311035
82 0.0690000057220459
83 0.04500007629394531
84 0.06799983978271484
85 0.08599996566772461
86 0.07599997520446777
87 0.04699993133544922
88 0.04200005531311035
89 0.12100005149841309
90 0.09399986267089844
91 0.03900003433227539
92 0.10800004005432129
93 0.04399991035461426
94 0.10299992561340332
95 0.046000003814697266
96 0.23199987411499023
97 0.09200000762939453
98 0.05499982833862305
99 0.05900001525878906
100 0.06399989128112793
101 0.05800008773803711
102 0.054000139236450195
103 0.1099998950958252
104 0.04200005531311035
105 0.06500005722045898
106 0.046000003814697266
107 0.04900002479553223
108 0.05499982833862305
109 0.039999961853027344
110 0.04200005531311035
111 0.046000003814697266
112 0.03500008583068848
113 0.07700014114379883
114 0.0409998893737793
115 0.09299993515014648
116 0.04699993133544922
117 0.04500007629394531
118 0.05900001525878906
119 0.04500007629394531
120 0.0410001277923584
121 0.05299997329711914
122 0.03800010681152344
123 0.053999900817871094
124 0.039999961853027344
125 0.11500000953674316
126 0.051000118255615234
127 0.04399991035461426
128 0.05200004577636719
129 0.03899979591369629
130 0.11400008201599121
131 0.03900003433227539
132 0.11800003051757812
133 0.034999847412109375
134 0.0840001106262207
135 0.08499979972839355
136 0.0409998893737793
137 0.04399991035461426
138 0.06999993324279785
139 0.06100010871887207
140 0.04699993133544922
141 0.03299999237060547
142 0.05200004577636719
143 0.053999900817871094
144 0.029000043869018555
145 0.046000003814697266
146 0.046000003814697266
147 0.03399991989135742
148 0.029999971389770508
149 0.04700016975402832
150 0.05299997329711914
151 0.046000003814697266
152 0.054000139236450195
153 0.0409998893737793
154 0.031999826431274414
155 0.0559999942779541
156 0.05200004577636719
157 0.06999993324279785
158 0.05200004577636719
159 0.042999982833862305
160 0.04500007629394531
161 0.03600001335144043
162 0.042999982833862305
163 0.03399991989135742
164 0.03900003433227539
165 0.0820000171661377
166 0.05099987983703613
167 0.06500005722045898
168 0.06400012969970703
169 0.05800008773803711
170 0.05800008773803711
171 0.06699991226196289
172 0.03900003433227539
173 0.04999995231628418
174 0.0410001277923584
175 0.03600001335144043
176 0.037999868392944336
177 0.0559999942779541
178 0.08600020408630371
179 0.0279998779296875
180 0.048999786376953125
181 0.08299994468688965
182 0.034999847412109375
183 0.05299997329711914

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.82 3.66 7.32
3.32 4.10 7.42
4.45 4.32 7.45
4.85 4.40 7.45
5.94 4.66 7.50
7.12 4.95 7.56
7.56 5.11 7.59
8.15 5.32 7.63
8.73 5.54 7.68
9.93 5.91 7.77
9.84 6.02 7.79
10.3 6.25 7.85
10.1 6.34 7.86
10.0 6.45 7.88
9.88 6.53 7.89
11.1 6.91 8.00
11.3 7.08 8.04
11.6 7.28 8.10
11.3 7.37 8.12
11.0 7.42 8.13
10.4 7.42 8.12
10.9 7.62 8.18
11.1 7.78 8.23
11.9 8.07 8.31
11.2 8.05 8.31
12.1 8.35 8.40
11.5 8.35 8.40
11.2 8.37 8.41
9.99 8.21 8.35
9.98 8.27 8.37
11.0 8.54 8.46
10.8 8.59 8.48
11.0 8.70 8.51
11.3 8.83 8.56
11.3 8.92 8.59
11.7 9.09 8.65
11.8 9.18 8.68
11.0 9.09 8.66
11.1 9.17 8.69
11.0 9.22 8.71
10.2 9.10 8.68
10.0 9.11 8.68
9.70 9.07 8.68
9.81 9.12 8.70
9.59 9.10 8.69
10.3 9.26 8.75
11.3 9.51 8.84
10.2 9.35 8.79
10.0 9.33 8.80
10.1 9.37 8.81
9.80 9.33 8.81
9.54 9.29 8.80
9.15 9.21 8.78
8.64 9.10 8.75
8.46 9.05 8.73
8.97 9.13 8.76
8.52 9.03 8.73
8.39 8.99 8.73
8.35 8.96 8.72
9.39 9.16 8.79
11.1 9.54 8.91
10.9 9.55 8.92
10.6 9.53 8.92
10.0 9.43 8.90
10.8 9.62 8.96
10.9 9.69 9.00
11.1 9.77 9.03
10.2 9.63 8.99
10.3 9.67 9.01
10.7 9.78 9.06
11.0 9.87 9.09
11.0 9.91 9.11
10.1 9.75 9.07
9.90 9.72 9.07
10.2 9.79 9.10
10.2 9.82 9.11
9.52 9.68 9.07
10.0 9.78 9.12
9.58 9.69 9.09
9.86 9.75 9.12
9.95 9.78 9.13
10.6 9.92 9.19
10.6 9.95 9.21
11.2 10.1 9.26
10.9 10.1 9.26
10.7 10.1 9.26
10.6 10.1 9.27
11.2 10.2 9.33
10.9 10.2 9.32
11.0 10.2 9.35
11.1 10.3 9.38
10.3 10.1 9.34
10.2 10.1 9.34
10.3 10.1 9.36
10.9 10.2 9.41
10.4 10.2 9.39
10.1 10.1 9.38
10.6 10.2 9.42
11.3 10.4 9.48
11.1 10.4 9.49
10.3 10.2 9.45
10.6 10.3 9.48
10.9 10.4 9.51
10.0 10.2 9.46
9.78 10.1 9.45
9.56 10.1 9.44
9.31 10.0 9.43
9.04 9.92 9.41
8.81 9.84 9.38
9.70 9.99 9.44
9.30 9.89 9.41
9.72 9.96 9.44
9.15 9.83 9.41
9.99 10.0 9.46
10.2 10.0 9.48
10.2 10.1 9.50
10.1 10.0 9.50
10.2 10.1 9.51
10.1 10.1 9.51
10.0 10.0 9.51
10.0 10.0 9.52
9.62 9.95 9.50
9.98 10.0 9.52
10.1 10.1 9.54
9.33 9.88 9.49
9.53 9.90 9.50
9.69 9.93 9.51
10.0 9.98 9.53
10.0 9.98 9.54
10.2 10.0 9.56
10.8 10.2 9.61
10.2 10.1 9.58
10.9 10.2 9.63
10.3 10.1 9.61
10.5 10.2 9.63
10.2 10.1 9.62
9.96 10.1 9.61
9.35 9.92 9.57
9.07 9.84 9.55
8.81 9.76 9.52
8.70 9.70 9.51
9.41 9.81 9.54
9.85 9.89 9.57
10.1 9.94 9.59
10.0 9.93 9.59
9.64 9.85 9.57
10.0 9.92 9.60
9.21 9.76 9.55
9.18 9.73 9.54
9.01 9.67 9.52
10.4 9.95 9.61
10.9 10.1 9.66
10.8 10.1 9.67
11.1 10.2 9.70
10.8 10.1 9.69
10.7 10.2 9.70
10.9 10.2 9.73
11.2 10.3 9.76
12.2 10.5 9.85
11.7 10.5 9.84
11.4 10.5 9.84
11.5 10.5 9.86
10.4 10.3 9.80
11.6 10.6 9.89
11.7 10.6 9.92
12.1 10.7 9.96
12.5 10.9 10.0
11.8 10.8 9.99
12.5 11.0 10.1
11.9 10.9 10.1
11.4 10.8 10.0
11.8 10.9 10.1
10.8 10.8 10.0
10.7 10.7 10.0
9.93 10.6 9.98
9.54 10.4 9.95
9.80 10.5 9.96
8.98 10.3 9.90
9.70 10.4 9.94
9.50 10.3 9.93
8.81 10.1 9.87
8.89 10.1 9.87
10.5 10.4 9.97
10.8 10.5 10.0
10.6 10.5 10.0
12.3 10.8 10.1
11.8 10.8 10.1
11.6 10.8 10.1
10.9 10.7 10.1
9.95 10.4 10.0
10.2 10.5 10.0
9.81 10.4 10.0
9.83 10.4 10.0
10.6 10.5 10.1
10.5 10.5 10.1
10.6 10.5 10.1
11.4 10.7 10.1
10.8 10.6 10.1
10.6 10.5 10.1
10.4 10.5 10.1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v3/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v4/batch_processing_times.csv <==
0 1.3439998626708984
1 0.2650001049041748
2 0.1809999942779541
3 0.182999849319458
4 0.1700000762939453
5 0.18400001525878906
6 0.0840001106262207
7 0.10500001907348633
8 0.06500005722045898
9 0.07399988174438477
10 0.10000014305114746
11 0.08100008964538574
12 0.08599996566772461
13 0.054000139236450195
14 0.06299996376037598
15 0.09299993515014648
16 0.06599998474121094
17 0.10599994659423828
18 0.05299997329711914
19 0.09599995613098145
20 0.09999990463256836
21 0.07299995422363281
22 0.0820000171661377
23 0.08000016212463379
24 0.10699987411499023
25 0.13699984550476074
26 0.06099987030029297
27 0.10100007057189941
28 0.07800006866455078
29 0.10800004005432129
30 0.06300020217895508
31 0.06199979782104492
32 0.07500004768371582
33 0.08599996566772461
34 0.06800007820129395
35 0.051000118255615234
36 0.06200003623962402
37 0.08899998664855957
38 0.07299995422363281
39 0.06500005722045898
40 0.08500003814697266
41 0.05900001525878906
42 0.08499979972839355
43 0.05900001525878906
44 0.12599992752075195
45 0.07800006866455078
46 0.07199978828430176
47 0.04700016975402832
48 0.0690000057220459
49 0.06699991226196289
50 0.08500003814697266
51 0.06299996376037598
52 0.10000014305114746
53 0.11699986457824707
54 0.054000139236450195
55 0.08899998664855957
56 0.0710000991821289
57 0.0559999942779541
58 0.10699987411499023
59 0.07600021362304688
60 0.10000014305114746
61 0.06799983978271484
62 0.0839998722076416
63 0.04500007629394531
64 0.05099987983703613
65 0.1099998950958252
66 0.03299999237060547
67 0.10199999809265137
68 0.09000015258789062
69 0.06500005722045898
70 0.04399991035461426
71 0.06800007820129395
72 0.07899999618530273
73 0.06200003623962402
74 0.06699991226196289
75 0.06299996376037598
76 0.06299996376037598
77 0.08100008964538574
78 0.046000003814697266
79 0.06399989128112793
80 0.0709998607635498
81 0.06100010871887207
82 0.05500006675720215
83 0.0409998893737793
84 0.12899994850158691
85 0.09499979019165039
86 0.06000018119812012
87 0.056999921798706055
88 0.09299993515014648
89 0.06999993324279785
90 0.09200000762939453
91 0.07800006866455078
92 0.05800008773803711
93 0.1550002098083496
94 0.06399989128112793
95 0.21600008010864258
96 0.09600019454956055
97 0.06699991226196289
98 0.07899999618530273
99 0.03399991989135742
100 0.042999982833862305
101 0.08599996566772461
102 0.05899977684020996
103 0.03699994087219238
104 0.08799982070922852
105 0.0820000171661377
106 0.03099989891052246
107 0.07599997520446777
108 0.03600001335144043
109 0.07699990272521973
110 0.04500007629394531
111 0.04399991035461426
112 0.03600001335144043
113 0.05900001525878906
114 0.03500008583068848
115 0.09999990463256836
116 0.04900002479553223
117 0.04400014877319336
118 0.046000003814697266
119 0.04700016975402832
120 0.06399989128112793
121 0.03699994087219238
122 0.07499980926513672
123 0.06799983978271484
124 0.06699991226196289
125 0.07299995422363281
126 0.034999847412109375
127 0.046000003814697266
128 0.04699993133544922
129 0.0690000057220459
130 0.07300019264221191
131 0.07200002670288086
132 0.06799983978271484
133 0.03600001335144043
134 0.05299997329711914
135 0.031999826431274414
136 0.03300023078918457
137 0.08099985122680664
138 0.046000003814697266
139 0.05099987983703613
140 0.0410001277923584
141 0.04500007629394531
142 0.05200004577636719
143 0.031999826431274414
144 0.07499980926513672
145 0.05200004577636719
146 0.03500008583068848
147 0.05900001525878906
148 0.03500008583068848
149 0.03399991989135742
150 0.056999921798706055
151 0.04699993133544922
152 0.08999991416931152
153 0.042999982833862305
154 0.05299997329711914
155 0.04200005531311035
156 0.04900002479553223
157 0.037000179290771484
158 0.03099989891052246
159 0.0710000991821289
160 0.031000137329101562
161 0.0559999942779541
162 0.029999971389770508
163 0.06399989128112793
164 0.0690000057220459
165 0.04699993133544922
166 0.09100008010864258
167 0.06500005722045898
168 0.03500008583068848
169 0.07999992370605469
170 0.03800010681152344
171 0.04699993133544922
172 0.04699993133544922
173 0.05499982833862305
174 0.03800010681152344
175 0.0709998607635498
176 0.08299994468688965
177 0.029999971389770508
178 0.06099987030029297
179 0.0279998779296875
180 0.09599995613098145
181 0.07800006866455078
182 0.03500008583068848

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.75 4.95 7.75
4.92 5.17 7.79
5.55 5.30 7.81
6.20 5.44 7.82
6.68 5.57 7.84
6.03 5.47 7.78
5.49 5.37 7.73
6.01 5.49 7.74
6.62 5.64 7.77
7.01 5.75 7.78
8.00 6.00 7.84
8.93 6.27 7.91
8.64 6.29 7.90
8.86 6.42 7.92
8.60 6.44 7.91
8.90 6.57 7.94
9.33 6.73 7.98
9.56 6.87 8.01
8.93 6.83 7.98
8.86 6.88 7.99
8.69 6.91 7.98
9.27 7.09 8.03
9.17 7.14 8.04
8.83 7.13 8.03
8.52 7.13 8.01
9.61 7.40 8.09
10.2 7.60 8.15
9.78 7.60 8.15
9.67 7.65 8.16
9.95 7.77 8.19
10.3 7.93 8.24
9.64 7.87 8.21
9.39 7.87 8.21
9.96 8.04 8.26
9.91 8.09 8.28
10.3 8.24 8.32
10.3 8.29 8.34
9.57 8.20 8.31
9.75 8.28 8.33
11.4 8.67 8.46
10.6 8.58 8.43
9.86 8.49 8.41
9.80 8.53 8.42
9.37 8.48 8.40
9.44 8.53 8.42
9.92 8.66 8.46
9.89 8.69 8.47
9.89 8.73 8.49
10.1 8.82 8.52
10.7 8.99 8.58
10.2 8.96 8.58
9.51 8.84 8.54
8.79 8.72 8.50
9.39 8.85 8.55
9.80 8.96 8.59
9.30 8.88 8.57
9.26 8.88 8.57
9.55 8.95 8.60
9.68 9.00 8.62
9.33 8.95 8.61
9.59 9.02 8.63
9.35 8.99 8.63
9.04 8.94 8.61
8.57 8.84 8.58
9.24 8.98 8.63
9.65 9.08 8.67
9.75 9.12 8.69
10.1 9.20 8.72
9.98 9.21 8.73
9.87 9.22 8.74
9.87 9.24 8.75
10.4 9.37 8.79
10.4 9.41 8.81
10.1 9.36 8.80
10.2 9.43 8.83
11.1 9.65 8.91
10.7 9.61 8.91
10.7 9.64 8.92
10.8 9.71 8.96
10.7 9.71 8.96
10.5 9.70 8.97
12.1 10.1 9.10
11.9 10.1 9.12
12.0 10.2 9.16
11.2 10.1 9.13
10.4 9.95 9.10
11.3 10.2 9.17
10.8 10.1 9.16
10.2 9.98 9.14
10.8 10.1 9.19
9.90 9.94 9.15
10.4 10.1 9.19
9.96 9.96 9.17
9.58 9.88 9.15
11.2 10.2 9.27
11.2 10.3 9.29
10.9 10.2 9.29
10.3 10.1 9.26
10.6 10.2 9.30
9.73 10.0 9.25
10.5 10.2 9.31
10.0 10.1 9.29
11.2 10.3 9.38
11.5 10.4 9.42
12.5 10.7 9.51
12.7 10.8 9.56
13.5 11.0 9.65
13.3 11.1 9.68
12.7 11.0 9.68
12.9 11.1 9.72
13.0 11.2 9.76
13.2 11.3 9.81
12.4 11.2 9.79
12.7 11.3 9.84
13.2 11.4 9.91
13.4 11.5 9.95
12.2 11.3 9.90
12.0 11.3 9.92
11.9 11.3 9.94
12.7 11.5 10.0
12.2 11.4 10.0
11.4 11.3 9.97
10.8 11.2 9.95
9.86 11.0 9.89
10.2 11.0 9.92
10.1 10.9 9.91
9.74 10.9 9.89
10.0 10.9 9.91
9.72 10.8 9.89
9.60 10.7 9.88
9.20 10.6 9.85
9.69 10.7 9.88
9.81 10.7 9.88
9.76 10.6 9.88
9.65 10.6 9.87
9.47 10.5 9.86
9.38 10.4 9.85
9.29 10.4 9.84
8.70 10.2 9.79
9.32 10.3 9.82
9.66 10.4 9.84
9.73 10.3 9.84
10.3 10.5 9.88
11.1 10.6 9.94
10.4 10.5 9.90
9.92 10.4 9.88
10.4 10.4 9.90
9.69 10.3 9.86
10.1 10.4 9.89
9.48 10.2 9.85
9.48 10.2 9.85
9.66 10.2 9.85
8.87 10.0 9.79
8.81 9.97 9.78
9.43 10.1 9.81
8.52 9.86 9.75
9.59 10.0 9.81
9.48 10.0 9.80
8.73 9.83 9.74
9.34 9.91 9.77
9.14 9.85 9.75
8.74 9.74 9.72
9.45 9.86 9.76
9.45 9.85 9.76
10.0 9.96 9.79
10.5 10.1 9.83
10.1 9.99 9.81
10.1 9.99 9.81
9.97 9.96 9.80
11.3 10.2 9.89
11.0 10.2 9.89
10.9 10.2 9.90
11.0 10.3 9.91
11.0 10.3 9.93
11.2 10.3 9.95
10.8 10.3 9.94
10.8 10.3 9.94
10.0 10.2 9.90
9.09 9.96 9.84
9.41 10.0 9.85
10.2 10.2 9.90
10.0 10.1 9.89
9.81 10.1 9.88
10.2 10.1 9.90
10.8 10.2 9.94
10.5 10.2 9.93
10.9 10.3 9.97
11.1 10.4 9.99
11.4 10.5 10.0
10.7 10.3 9.99
10.6 10.3 9.99
10.7 10.4 10.0
9.86 10.2 9.95
9.89 10.2 9.96
9.21 10.0 9.91
9.33 10.0 9.91
9.83 10.1 9.94
9.70 10.1 9.93
9.46 10.0 9.91
9.70 10.0 9.92


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_1424_v4/spark_avg_processing_times.csv <==
103

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v0/batch_processing_times.csv <==
0 1.1620001792907715
1 0.2070000171661377
2 0.23800015449523926
3 0.2969999313354492
4 0.11700010299682617
5 0.3510000705718994
6 0.14499998092651367
7 0.06099987030029297
8 0.39999985694885254
9 0.11300015449523926
10 0.0840001106262207
11 0.17599987983703613
12 0.059999942779541016
13 0.05900001525878906
14 0.09600019454956055
15 0.09000015258789062
16 0.056999921798706055
17 0.10799980163574219
18 0.11699986457824707
19 0.09800004959106445
20 0.15000009536743164
21 0.08299994468688965
22 0.08000016212463379
23 0.09299993515014648
24 0.04200005531311035
25 0.0820000171661377
26 0.05200004577636719
27 0.0559999942779541
28 0.039999961853027344
29 0.08800005912780762
30 0.05799984931945801
31 0.04500007629394531
32 0.08700013160705566
33 0.057000160217285156
34 0.051999807357788086
35 0.08599996566772461
36 0.10899996757507324
37 0.0559999942779541
38 0.05800008773803711
39 0.0840001106262207
40 0.04999995231628418
41 0.0970001220703125
42 0.10599994659423828
43 0.07000017166137695
44 0.05799984931945801
45 0.06599998474121094
46 0.056999921798706055
47 0.042999982833862305
48 0.12599992752075195
49 0.09900021553039551
50 0.04900002479553223
51 0.03900003433227539
52 0.14699983596801758
53 0.08800005912780762
54 0.056999921798706055
55 0.06400012969970703
56 0.042999982833862305
57 0.042999982833862305
58 0.07799983024597168
59 0.059999942779541016
60 0.053999900817871094
61 0.04999995231628418
62 0.06299996376037598
63 0.07500004768371582
64 0.053999900817871094
65 0.06099987030029297
66 0.05900001525878906
67 0.04700016975402832
68 0.0690000057220459
69 0.03900003433227539
70 0.046000003814697266
71 0.13000011444091797
72 0.04699993133544922
73 0.06500005722045898
74 0.046000003814697266
75 0.09099984169006348
76 0.046000003814697266
77 0.1119999885559082
78 0.08899998664855957
79 0.12199997901916504
80 0.08999991416931152
81 0.10199999809265137
82 0.03699994087219238
83 0.16499996185302734
84 0.08700013160705566
85 0.07699990272521973
86 0.03500008583068848
87 0.05800008773803711
88 0.04999995231628418
89 0.03699994087219238
90 0.0840001106262207
91 0.04200005531311035
92 0.08500003814697266
93 0.09200000762939453
94 0.04500007629394531
95 0.032000064849853516
96 0.05200004577636719
97 0.05800008773803711
98 0.031999826431274414
99 0.10299992561340332
100 0.03400015830993652
101 0.051000118255615234
102 0.039999961853027344
103 0.026999950408935547
104 0.06400012969970703
105 0.039999961853027344
106 0.042999982833862305
107 0.08299994468688965
108 0.032000064849853516
109 0.07000017166137695
110 0.029999971389770508
111 0.04200005531311035
112 0.04500007629394531
113 0.05900001525878906
114 0.039999961853027344
115 0.04800009727478027
116 0.04500007629394531
117 0.04400014877319336
118 0.051000118255615234
119 0.03699994087219238
120 0.034999847412109375
121 0.0559999942779541
122 0.03500008583068848
123 0.04200005531311035
124 0.04400014877319336
125 0.05200004577636719
126 0.05299997329711914
127 0.053999900817871094
128 0.03500008583068848
129 0.03099989891052246
130 0.039999961853027344
131 0.028999805450439453
132 0.042999982833862305
133 0.04500007629394531
134 0.05800008773803711
135 0.046000003814697266
136 0.053999900817871094
137 0.06200003623962402
138 0.0559999942779541
139 0.042999982833862305
140 0.06999993324279785
141 0.03900003433227539
142 0.051000118255615234
143 0.026000022888183594
144 0.0559999942779541
145 0.029000043869018555
146 0.0559999942779541
147 0.04500007629394531
148 0.046000003814697266
149 0.03299999237060547
150 0.057000160217285156
151 0.056999921798706055
152 0.0690000057220459
153 0.04399991035461426
154 0.1119999885559082
155 0.051000118255615234
156 0.08800005912780762
157 0.0690000057220459
158 0.09400010108947754
159 0.05499982833862305
160 0.10400009155273438
161 0.053999900817871094
162 0.042999982833862305
163 0.04699993133544922
164 0.06999993324279785
165 0.08699989318847656
166 0.06399989128112793
167 0.031999826431274414
168 0.034999847412109375
169 0.06200003623962402
170 0.04800009727478027
171 0.06099987030029297
172 0.06800007820129395
173 0.04900002479553223
174 0.0820000171661377
175 0.04200005531311035
176 0.06699991226196289
177 0.06499981880187988
178 0.04900002479553223
179 0.04499983787536621
180 0.1230001449584961

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.09 3.97 7.17
4.85 4.68 7.37
5.02 4.72 7.35
5.96 4.93 7.39
6.88 5.16 7.44
7.00 5.24 7.44
7.84 5.48 7.50
8.89 5.78 7.57
8.75 5.85 7.58
8.31 5.85 7.56
9.03 6.09 7.62
9.11 6.20 7.64
10.1 6.51 7.72
9.68 6.54 7.72
10.4 6.80 7.80
11.4 7.14 7.90
11.0 7.18 7.90
10.6 7.23 7.91
10.5 7.33 7.94
10.3 7.39 7.95
9.82 7.38 7.94
10.4 7.59 8.00
10.6 7.71 8.04
10.4 7.78 8.06
11.7 8.13 8.17
11.8 8.28 8.22
11.7 8.37 8.25
10.7 8.27 8.22
10.6 8.33 8.23
10.1 8.30 8.23
11.1 8.56 8.31
10.8 8.59 8.32
10.8 8.67 8.35
10.4 8.65 8.35
10.7 8.77 8.39
10.9 8.86 8.43
11.8 9.13 8.52
11.9 9.24 8.56
11.6 9.25 8.57
11.1 9.23 8.57
11.3 9.34 8.61
11.2 9.38 8.63
10.7 9.31 8.62
11.3 9.50 8.69
10.2 9.32 8.64
9.56 9.21 8.61
9.33 9.17 8.61
8.80 9.07 8.58
8.06 8.90 8.53
7.88 8.84 8.51
7.99 8.82 8.51
7.65 8.73 8.48
8.10 8.79 8.51
8.39 8.83 8.52
8.85 8.92 8.55
9.52 9.05 8.60
9.81 9.13 8.63
9.38 9.06 8.62
9.25 9.04 8.62
9.57 9.12 8.65
11.2 9.47 8.76
10.6 9.40 8.75
10.7 9.47 8.78
10.5 9.47 8.79
10.3 9.46 8.79
10.6 9.54 8.82
9.94 9.44 8.80
9.12 9.28 8.75
9.02 9.25 8.75
9.53 9.36 8.79
9.47 9.35 8.79
9.09 9.27 8.77
9.06 9.26 8.78
9.00 9.23 8.77
8.79 9.18 8.76
9.01 9.21 8.77
8.23 9.03 8.72
7.96 8.95 8.70
8.60 9.05 8.73
8.26 8.97 8.71
9.20 9.15 8.77
9.54 9.23 8.80
9.68 9.27 8.82
10.3 9.41 8.87
10.8 9.56 8.92
10.9 9.62 8.95
11.7 9.83 9.03
14.3 10.4 9.23
13.7 10.4 9.25
12.9 10.4 9.24
12.9 10.5 9.28
13.2 10.6 9.34
12.6 10.6 9.34
11.9 10.5 9.32
11.0 10.3 9.29
10.6 10.3 9.28
10.5 10.2 9.28
9.88 10.1 9.25
9.06 9.93 9.20
8.74 9.84 9.17
9.47 9.96 9.22
9.62 9.97 9.24
10.1 10.1 9.28
10.3 10.1 9.30
9.82 10.0 9.27
9.91 10.0 9.29
9.93 10.0 9.29
10.3 10.1 9.32
10.5 10.1 9.35
11.7 10.4 9.45
12.4 10.6 9.52
11.7 10.5 9.50
11.2 10.4 9.48
10.7 10.4 9.47
11.0 10.4 9.50
10.6 10.3 9.48
11.1 10.5 9.53
10.8 10.4 9.53
10.8 10.4 9.54
10.7 10.4 9.54
10.5 10.4 9.54
9.79 10.2 9.51
9.86 10.2 9.51
10.1 10.3 9.53
11.2 10.5 9.61
10.7 10.4 9.59
10.4 10.3 9.58
10.6 10.4 9.60
10.1 10.3 9.58
9.77 10.2 9.56
9.15 10.1 9.52
8.68 9.92 9.48
9.68 10.1 9.54
9.49 10.1 9.53
9.25 9.98 9.51
9.91 10.1 9.56
9.88 10.1 9.56
9.59 10.0 9.54
9.67 10.0 9.55
9.26 9.92 9.52
9.86 10.0 9.56
9.33 9.91 9.53
8.97 9.81 9.50
9.98 10.0 9.56
10.2 10.1 9.59
9.81 9.97 9.56
9.50 9.90 9.55
9.34 9.85 9.53
9.82 9.94 9.57
9.48 9.86 9.54
10.5 10.1 9.62
11.4 10.3 9.69
11.8 10.4 9.74
11.6 10.4 9.75
11.1 10.3 9.73
11.8 10.5 9.79
10.7 10.3 9.74
10.7 10.3 9.75
9.82 10.2 9.69
10.0 10.2 9.71
10.2 10.2 9.73
9.49 10.1 9.68
9.01 9.95 9.65
8.86 9.88 9.63
9.31 9.94 9.65
10.7 10.2 9.74
9.72 10.0 9.68
9.84 10.0 9.69
10.0 10.1 9.71
9.75 10.0 9.69
10.2 10.1 9.72
10.9 10.2 9.78
10.8 10.2 9.78
11.1 10.3 9.81
10.8 10.3 9.81
10.8 10.3 9.82
10.9 10.4 9.84
11.4 10.5 9.89
11.7 10.6 9.92
11.6 10.6 9.94
12.4 10.8 10.0
11.5 10.7 9.97
11.8 10.7 10.0
10.3 10.5 9.93
10.3 10.5 9.93
9.35 10.2 9.87
9.14 10.2 9.85
8.67 10.0 9.81
8.86 10.0 9.81
8.87 10.0 9.80
8.67 9.92 9.77
8.72 9.89 9.77
9.11 9.93 9.78
9.60 10.0 9.80
10.4 10.2 9.86
9.99 10.1 9.83
10.3 10.2 9.86
9.84 10.1 9.83
9.42 9.95 9.80
9.45 9.94 9.80


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v0/spark_avg_processing_times.csv <==
101

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v1/batch_processing_times.csv <==
0 1.4749999046325684
1 0.16300010681152344
2 0.22300004959106445
3 0.5559999942779541
4 0.14899992942810059
5 0.08599996566772461
6 0.19299983978271484
7 0.13200020790100098
8 0.11099982261657715
9 0.11900019645690918
10 0.10000014305114746
11 0.09500002861022949
12 0.05799984931945801
13 0.06599998474121094
14 0.0690000057220459
15 0.12000012397766113
16 0.06200003623962402
17 0.06500005722045898
18 0.1700000762939453
19 0.10399985313415527
20 0.04500007629394531
21 0.13300013542175293
22 0.06799983978271484
23 0.04999995231628418
24 0.04999995231628418
25 0.11599993705749512
26 0.04799985885620117
27 0.042999982833862305
28 0.04999995231628418
29 0.10299992561340332
30 0.046000003814697266
31 0.06999993324279785
32 0.1099998950958252
33 0.06399989128112793
34 0.04900002479553223
35 0.0970001220703125
36 0.07699990272521973
37 0.05800008773803711
38 0.04800009727478027
39 0.0690000057220459
40 0.08700013160705566
41 0.0559999942779541
42 0.057000160217285156
43 0.07899999618530273
44 0.07000017166137695
45 0.04799985885620117
46 0.05900001525878906
47 0.059999942779541016
48 0.08599996566772461
49 0.08500003814697266
50 0.053999900817871094
51 0.10100007057189941
52 0.056999921798706055
53 0.06599998474121094
54 0.06499981880187988
55 0.06699991226196289
56 0.03900003433227539
57 0.05499982833862305
58 0.04800009727478027
59 0.039999961853027344
60 0.06299996376037598
61 0.03900003433227539
62 0.04399991035461426
63 0.05900001525878906
64 0.0280001163482666
65 0.09299993515014648
66 0.0690000057220459
67 0.06100010871887207
68 0.03600001335144043
69 0.046000003814697266
70 0.04800009727478027
71 0.05299997329711914
72 0.1380000114440918
73 0.037999868392944336
74 0.031000137329101562
75 0.0820000171661377
76 0.0280001163482666
77 0.029999971389770508
78 0.0410001277923584
79 0.05000019073486328
80 0.1400001049041748
81 0.06200003623962402
82 0.0710000991821289
83 0.051999807357788086
84 0.12600016593933105
85 0.031999826431274414
86 0.09299993515014648
87 0.0559999942779541
88 0.07000017166137695
89 0.03399991989135742
90 0.07200002670288086
91 0.03600001335144043
92 0.07199978828430176
93 0.026999950408935547
94 0.06799983978271484
95 0.05099987983703613
96 0.029999971389770508
97 0.051999807357788086
98 0.05900001525878906
99 0.04500007629394531
100 0.03900003433227539
101 0.04699993133544922
102 0.034999847412109375
103 0.05800008773803711
104 0.04400014877319336
105 0.06099987030029297
106 0.06599998474121094
107 0.0409998893737793
108 0.054000139236450195
109 0.03500008583068848
110 0.03600001335144043
111 0.03900003433227539
112 0.034999847412109375
113 0.05300021171569824
114 0.09999990463256836
115 0.046000003814697266
116 0.06299996376037598
117 0.031999826431274414
118 0.06599998474121094
119 0.06400012969970703
120 0.04399991035461426
121 0.04500007629394531
122 0.0559999942779541
123 0.039999961853027344
124 0.06200003623962402
125 0.03900003433227539
126 0.05200004577636719
127 0.04699993133544922
128 0.03900003433227539
129 0.05200004577636719
130 0.026000022888183594
131 0.0690000057220459
132 0.0280001163482666
133 0.04999995231628418
134 0.03900003433227539
135 0.04900002479553223
136 0.04699993133544922
137 0.04500007629394531
138 0.039999961853027344
139 0.026000022888183594
140 0.026000022888183594
141 0.03800010681152344
142 0.04399991035461426
143 0.04699993133544922
144 0.04200005531311035
145 0.04900002479553223
146 0.03800010681152344
147 0.051000118255615234
148 0.04799985885620117
149 0.04399991035461426
150 0.032000064849853516
151 0.0410001277923584
152 0.042999982833862305
153 0.09200000762939453
154 0.042999982833862305
155 0.06099987030029297
156 0.039999961853027344
157 0.08800005912780762
158 0.0279998779296875
159 0.05200004577636719
160 0.07899999618530273
161 0.026999950408935547
162 0.09000015258789062
163 0.04399991035461426
164 0.0409998893737793
165 0.054000139236450195
166 0.042999982833862305
167 0.0819997787475586
168 0.0279998779296875
169 0.05200004577636719
170 0.053999900817871094
171 0.04999995231628418
172 0.029000043869018555
173 0.0559999942779541
174 0.03699994087219238
175 0.04900002479553223
176 0.03400015830993652
177 0.05899977684020996
178 0.039999961853027344
179 0.08599996566772461
180 0.046000003814697266
181 0.026999950408935547
182 0.05499982833862305

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.04 3.80 7.05
4.29 4.22 7.16
5.61 4.50 7.21
7.19 4.87 7.31
7.32 4.98 7.32
7.68 5.13 7.34
8.23 5.32 7.38
7.60 5.28 7.34
7.97 5.44 7.37
10.1 5.97 7.52
10.3 6.14 7.56
11.3 6.50 7.66
10.9 6.56 7.67
11.2 6.79 7.73
10.1 6.70 7.69
10.5 6.89 7.75
11.1 7.15 7.82
10.8 7.20 7.83
9.93 7.14 7.80
10.5 7.35 7.87
11.0 7.57 7.93
10.6 7.60 7.94
11.1 7.81 8.00
10.9 7.86 8.02
11.1 8.00 8.06
11.1 8.10 8.09
10.8 8.13 8.10
10.9 8.26 8.14
11.1 8.38 8.19
10.3 8.30 8.16
11.6 8.64 8.27
11.6 8.75 8.31
10.9 8.69 8.30
11.5 8.89 8.37
10.5 8.76 8.33
10.2 8.75 8.33
10.5 8.86 8.37
10.1 8.83 8.37
10.3 8.91 8.40
10.4 9.00 8.43
9.98 8.95 8.42
10.9 9.17 8.50
10.9 9.23 8.53
10.6 9.22 8.53
10.6 9.26 8.55
10.5 9.29 8.57
10.9 9.42 8.62
11.3 9.56 8.67
10.4 9.43 8.64
10.6 9.48 8.67
11.1 9.63 8.72
11.5 9.77 8.78
11.0 9.71 8.77
10.6 9.67 8.77
10.8 9.75 8.80
11.5 9.94 8.87
11.4 9.96 8.89
11.0 9.93 8.89
10.9 9.93 8.91
10.3 9.85 8.89
9.98 9.79 8.88
10.2 9.85 8.91
9.88 9.78 8.90
9.27 9.66 8.87
9.62 9.72 8.90
8.83 9.55 8.85
8.85 9.53 8.85
9.59 9.66 8.90
9.17 9.57 8.88
9.45 9.62 8.91
9.44 9.62 8.91
9.07 9.53 8.89
9.28 9.56 8.91
10.0 9.71 8.96
9.83 9.68 8.96
9.63 9.64 8.96
9.76 9.67 8.98
9.73 9.67 8.98
9.90 9.71 9.00
9.93 9.72 9.02
9.95 9.73 9.03
9.57 9.66 9.01
9.49 9.63 9.01
9.50 9.63 9.01
9.17 9.56 9.00
9.46 9.61 9.02
9.06 9.52 9.00
8.74 9.44 8.97
10.3 9.75 9.08
10.4 9.79 9.10
9.83 9.69 9.07
9.73 9.66 9.07
9.10 9.53 9.04
8.77 9.44 9.01
9.19 9.51 9.04
9.40 9.54 9.06
8.80 9.41 9.02
8.68 9.36 9.01
8.58 9.32 8.99
8.49 9.28 8.98
7.96 9.13 8.94
9.69 9.46 9.05
10.1 9.55 9.08
9.90 9.53 9.08
9.87 9.53 9.09
13.2 10.2 9.32
12.5 10.2 9.32
12.6 10.3 9.36
11.3 10.1 9.30
11.2 10.1 9.32
10.6 10.0 9.29
10.1 9.92 9.27
9.59 9.83 9.25
10.3 9.98 9.31
10.9 10.1 9.36
10.5 10.1 9.35
9.69 9.89 9.30
9.97 9.95 9.33
10.1 9.97 9.34
10.9 10.2 9.40
11.4 10.3 9.45
10.9 10.2 9.44
11.3 10.3 9.48
10.8 10.2 9.47
10.6 10.2 9.47
10.8 10.3 9.49
11.0 10.3 9.52
11.8 10.5 9.60
10.7 10.3 9.54
10.0 10.2 9.51
10.7 10.3 9.56
9.86 10.2 9.51
10.1 10.2 9.53
9.81 10.1 9.52
11.0 10.4 9.60
10.6 10.3 9.59
10.1 10.2 9.56
10.1 10.2 9.56
11.1 10.4 9.64
10.4 10.3 9.61
10.8 10.4 9.64
11.1 10.4 9.68
11.2 10.5 9.70
10.9 10.4 9.69
10.6 10.4 9.69
10.1 10.3 9.66
10.8 10.4 9.71
10.4 10.4 9.70
10.0 10.3 9.68
9.45 10.2 9.64
9.51 10.2 9.65
9.13 10.1 9.62
9.53 10.1 9.64
10.6 10.3 9.71
10.2 10.2 9.69
10.8 10.4 9.74
11.1 10.4 9.77
11.0 10.4 9.78
11.4 10.6 9.82
10.9 10.5 9.80
10.4 10.4 9.78
9.62 10.2 9.73
9.27 10.1 9.70
9.50 10.1 9.72
9.92 10.2 9.75
9.54 10.1 9.72
9.21 10.0 9.70
9.41 10.1 9.71
9.60 10.1 9.72
9.81 10.1 9.73
9.92 10.1 9.74
10.7 10.3 9.79
10.7 10.3 9.80
10.7 10.3 9.81
11.4 10.5 9.87
10.7 10.3 9.84
10.8 10.4 9.86
10.6 10.4 9.85
10.8 10.4 9.88
10.9 10.5 9.90
10.8 10.4 9.90
10.3 10.3 9.88
10.1 10.3 9.87
10.3 10.3 9.89
10.5 10.4 9.90
10.3 10.3 9.90
10.7 10.4 9.93
10.4 10.4 9.92
10.4 10.4 9.92
10.2 10.3 9.91
9.98 10.3 9.90
10.3 10.4 9.93
9.92 10.3 9.90
10.7 10.4 9.96
11.2 10.5 10.0
11.3 10.6 10.0
11.3 10.6 10.0
10.7 10.5 10.0
10.2 10.4 9.98
9.87 10.3 9.96


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v1/spark_avg_processing_times.csv <==
97

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v2/batch_processing_times.csv <==
0 1.1030001640319824
1 0.21499991416931152
2 0.1679999828338623
3 0.21600008010864258
4 0.15700006484985352
5 0.1530001163482666
6 0.11700010299682617
7 0.14899992942810059
8 0.07700014114379883
9 0.0710000991821289
10 0.13899993896484375
11 0.06200003623962402
12 0.07400012016296387
13 0.05800008773803711
14 0.08600020408630371
15 0.08299994468688965
16 0.05900001525878906
17 0.10899996757507324
18 0.09299993515014648
19 0.05500006675720215
20 0.08700013160705566
21 0.20600008964538574
22 0.06000018119812012
23 0.1530001163482666
24 0.056999921798706055
25 0.0989999771118164
26 0.0559999942779541
27 0.09800004959106445
28 0.053999900817871094
29 0.10900020599365234
30 0.1119999885559082
31 0.0710000991821289
32 0.06299996376037598
33 0.06500005722045898
34 0.039999961853027344
35 0.0559999942779541
36 0.06599998474121094
37 0.059999942779541016
38 0.054000139236450195
39 0.10500001907348633
40 0.06800007820129395
41 0.08999991416931152
42 0.10300016403198242
43 0.056999921798706055
44 0.05299997329711914
45 0.09500002861022949
46 0.04200005531311035
47 0.07800006866455078
48 0.07000017166137695
49 0.046000003814697266
50 0.05799984931945801
51 0.07399988174438477
52 0.0710000991821289
53 0.09300017356872559
54 0.09099984169006348
55 0.17600011825561523
56 0.037999868392944336
57 0.08800005912780762
58 0.10899996757507324
59 0.03800010681152344
60 0.08699989318847656
61 0.03399991989135742
62 0.07899999618530273
63 0.04799985885620117
64 0.04699993133544922
65 0.06599998474121094
66 0.07500004768371582
67 0.08999991416931152
68 0.059999942779541016
69 0.06599998474121094
70 0.03600001335144043
71 0.07700014114379883
72 0.10500001907348633
73 0.04400014877319336
74 0.08599996566772461
75 0.0690000057220459
76 0.0989999771118164
77 0.04500007629394531
78 0.08899998664855957
79 0.039999961853027344
80 0.10099983215332031
81 0.06200003623962402
82 0.0710000991821289
83 0.037999868392944336
84 0.09000015258789062
85 0.0559999942779541
86 0.07599997520446777
87 0.037000179290771484
88 0.06800007820129395
89 0.029000043869018555
90 0.06100010871887207
91 0.05499982833862305
92 0.13499999046325684
93 0.07500004768371582
94 0.10000014305114746
95 0.06100010871887207
96 0.1269998550415039
97 0.06800007820129395
98 0.20000004768371582
99 0.09800004959106445
100 0.0840001106262207
101 0.04800009727478027
102 0.08099985122680664
103 0.06699991226196289
104 0.09100008010864258
105 0.09999990463256836
106 0.07800006866455078
107 0.04999995231628418
108 0.0409998893737793
109 0.04699993133544922
110 0.039999961853027344
111 0.04699993133544922
112 0.03500008583068848
113 0.03399991989135742
114 0.06400012969970703
115 0.07499980926513672
116 0.03699994087219238
117 0.04200005531311035
118 0.034999847412109375
119 0.04900002479553223
120 0.07399988174438477
121 0.046000003814697266
122 0.03600001335144043
123 0.04500007629394531
124 0.06800007820129395
125 0.042999982833862305
126 0.031000137329101562
127 0.051000118255615234
128 0.06999993324279785
129 0.032000064849853516
130 0.032000064849853516
131 0.031999826431274414
132 0.08100008964538574
133 0.037000179290771484
134 0.03699994087219238
135 0.06500005722045898
136 0.0690000057220459
137 0.026000022888183594
138 0.05299997329711914
139 0.029000043869018555
140 0.0409998893737793
141 0.08299994468688965
142 0.03400015830993652
143 0.046000003814697266
144 0.042999982833862305
145 0.03299999237060547
146 0.06200003623962402
147 0.04699993133544922
148 0.039999961853027344
149 0.053999900817871094
150 0.06099987030029297
151 0.0839998722076416
152 0.03900003433227539
153 0.06399989128112793
154 0.0409998893737793
155 0.06099987030029297
156 0.03899979591369629
157 0.04699993133544922
158 0.03399991989135742
159 0.03299999237060547
160 0.04200005531311035
161 0.03399991989135742
162 0.026999950408935547
163 0.039999961853027344
164 0.08899998664855957
165 0.046000003814697266
166 0.053999900817871094
167 0.06399989128112793
168 0.05099987983703613
169 0.05200004577636719
170 0.029999971389770508
171 0.07699990272521973
172 0.031000137329101562
173 0.04800009727478027
174 0.0409998893737793
175 0.026999950408935547
176 0.04999995231628418
177 0.03600001335144043
178 0.032000064849853516
179 0.03500008583068848
180 0.029000043869018555
181 0.06599998474121094

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.39 4.19 7.25
4.91 4.50 7.32
6.22 4.79 7.38
7.66 5.15 7.47
8.21 5.35 7.51
9.13 5.64 7.58
9.13 5.75 7.60
9.51 5.94 7.64
10.2 6.21 7.71
9.91 6.27 7.71
9.95 6.39 7.74
10.3 6.58 7.78
9.83 6.61 7.78
9.23 6.59 7.76
8.88 6.60 7.75
8.52 6.60 7.74
9.67 6.91 7.83
9.11 6.88 7.81
9.66 7.08 7.86
9.54 7.14 7.88
9.63 7.24 7.90
10.5 7.51 7.98
10.1 7.52 7.98
10.0 7.59 8.00
10.1 7.69 8.03
9.64 7.66 8.01
9.83 7.77 8.05
10.1 7.90 8.08
10.2 8.00 8.12
10.7 8.16 8.17
10.6 8.23 8.19
10.3 8.24 8.19
9.92 8.23 8.19
9.61 8.22 8.19
9.06 8.15 8.16
10.0 8.37 8.24
10.5 8.54 8.29
11.1 8.72 8.36
12.3 9.06 8.47
12.2 9.14 8.50
11.2 9.04 8.47
10.9 9.04 8.48
10.7 9.07 8.50
10.7 9.12 8.52
11.1 9.24 8.57
11.3 9.37 8.61
11.0 9.37 8.62
10.8 9.37 8.63
11.2 9.51 8.69
10.9 9.49 8.69
11.2 9.61 8.74
10.9 9.60 8.74
10.8 9.63 8.76
10.3 9.56 8.75
10.2 9.56 8.76
10.0 9.54 8.76
10.2 9.59 8.78
10.3 9.64 8.81
10.3 9.65 8.82
9.56 9.51 8.79
9.56 9.51 8.79
9.93 9.60 8.83
10.2 9.68 8.86
10.9 9.84 8.92
10.7 9.82 8.93
10.6 9.83 8.94
10.8 9.92 8.98
11.2 10.0 9.02
10.7 9.97 9.02
10.5 9.95 9.02
10.9 10.1 9.07
10.1 9.91 9.03
9.64 9.82 9.01
9.69 9.82 9.02
9.80 9.85 9.04
9.22 9.72 9.00
10.5 9.98 9.09
10.5 10.0 9.11
10.3 9.96 9.11
9.77 9.86 9.08
10.1 9.92 9.11
10.3 9.99 9.14
9.50 9.82 9.10
10.6 10.0 9.18
11.3 10.2 9.24
11.1 10.2 9.25
10.3 10.1 9.22
9.80 9.97 9.19
9.75 9.96 9.20
10.7 10.2 9.27
10.8 10.2 9.29
10.7 10.2 9.30
11.7 10.4 9.39
11.9 10.5 9.42
11.6 10.5 9.43
11.6 10.5 9.45
11.5 10.5 9.47
10.7 10.4 9.43
9.89 10.2 9.39
9.37 10.1 9.35
10.2 10.2 9.41
10.1 10.2 9.42
10.5 10.3 9.45
11.0 10.4 9.50
10.8 10.4 9.50
11.0 10.5 9.53
10.6 10.4 9.51
10.0 10.3 9.49
10.1 10.3 9.50
10.4 10.3 9.53
9.86 10.2 9.50
11.4 10.6 9.62
11.2 10.5 9.62
10.4 10.4 9.58
10.5 10.4 9.60
10.7 10.4 9.62
10.2 10.3 9.60
10.8 10.5 9.65
11.2 10.6 9.68
11.2 10.6 9.70
10.9 10.6 9.70
11.4 10.7 9.75
11.4 10.7 9.77
13.7 11.2 9.94
14.0 11.4 10.0
13.4 11.3 10.0
12.4 11.2 9.97
11.3 11.0 9.92
11.4 11.0 9.95
11.9 11.1 10.0
11.4 11.1 9.99
11.9 11.2 10.0
11.1 11.0 10.0
11.3 11.1 10.0
10.4 10.9 9.97
10.7 10.9 10.0
9.80 10.7 9.94
9.44 10.6 9.92
9.13 10.5 9.89
9.26 10.5 9.89
9.17 10.4 9.88
9.23 10.4 9.87
9.59 10.4 9.89
9.52 10.4 9.88
9.36 10.3 9.87
9.67 10.4 9.89
10.1 10.4 9.91
10.4 10.5 9.94
9.61 10.3 9.89
9.82 10.3 9.90
10.2 10.4 9.92
9.95 10.4 9.91
9.58 10.3 9.89
10.3 10.4 9.93
9.81 10.3 9.90
9.30 10.2 9.86
9.33 10.1 9.86
8.73 9.97 9.81
9.07 10.0 9.82
10.1 10.2 9.89
9.39 10.0 9.84
9.95 10.1 9.87
9.40 10.0 9.84
9.29 9.96 9.82
9.02 9.88 9.80
8.32 9.71 9.74
9.07 9.82 9.77
9.08 9.79 9.77
9.06 9.76 9.76
10.4 10.0 9.84
9.97 9.95 9.82
9.76 9.90 9.81
9.75 9.89 9.80
9.08 9.75 9.76
8.92 9.69 9.74
9.36 9.76 9.76
9.28 9.74 9.75
9.55 9.78 9.77
9.17 9.69 9.74
9.78 9.80 9.77
10.4 9.94 9.82
11.1 10.1 9.87
10.3 9.97 9.83
9.77 9.86 9.79
9.09 9.71 9.75
10.6 10.0 9.84
10.8 10.1 9.87
10.8 10.1 9.88
10.6 10.1 9.87
11.2 10.2 9.92
11.9 10.4 9.99
11.6 10.4 9.99
11.2 10.3 9.98
11.4 10.4 10.0
11.1 10.4 10.0
11.2 10.4 10.0
12.1 10.7 10.1
11.5 10.6 10.1
11.6 10.6 10.1
11.1 10.5 10.1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v2/spark_avg_processing_times.csv <==
99

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v3/batch_processing_times.csv <==
0 1.3440001010894775
1 0.22499990463256836
2 0.2259998321533203
3 0.14700007438659668
4 0.2220001220703125
5 0.10600018501281738
6 0.11700010299682617
7 0.10399985313415527
8 0.07500004768371582
9 0.0710000991821289
10 0.09399986267089844
11 0.054000139236450195
12 0.08700013160705566
13 0.059999942779541016
14 0.057000160217285156
15 0.08299994468688965
16 0.0710000991821289
17 0.0989999771118164
18 0.053999900817871094
19 0.05299997329711914
20 0.08899998664855957
21 0.0690000057220459
22 0.11100006103515625
23 0.14299988746643066
24 0.16900014877319336
25 0.06400012969970703
26 0.04900002479553223
27 0.051000118255615234
28 0.05500006675720215
29 0.0690000057220459
30 0.05299997329711914
31 0.056999921798706055
32 0.06399989128112793
33 0.04699993133544922
34 0.07299995422363281
35 0.06800007820129395
36 0.1119999885559082
37 0.03600001335144043
38 0.0970001220703125
39 0.04799985885620117
40 0.07899999618530273
41 0.1230001449584961
42 0.08099985122680664
43 0.09300017356872559
44 0.11300015449523926
45 0.0409998893737793
46 0.08699989318847656
47 0.07899999618530273
48 0.08100008964538574
49 0.04699993133544922
50 0.07300019264221191
51 0.03600001335144043
52 0.06999993324279785
53 0.04699993133544922
54 0.1529998779296875
55 0.0839998722076416
56 0.07599997520446777
57 0.10800004005432129
58 0.04399991035461426
59 0.14100003242492676
60 0.059999942779541016
61 0.09299993515014648
62 0.0709998607635498
63 0.03800010681152344
64 0.10199999809265137
65 0.04800009727478027
66 0.26399993896484375
67 0.06200003623962402
68 0.09299993515014648
69 0.046000003814697266
70 0.10400009155273438
71 0.07399988174438477
72 0.037000179290771484
73 0.08800005912780762
74 0.04199981689453125
75 0.07299995422363281
76 0.07800006866455078
77 0.06100010871887207
78 0.09100008010864258
79 0.042999982833862305
80 0.03400015830993652
81 0.0710000991821289
82 0.04700016975402832
83 0.06500005722045898
84 0.07299995422363281
85 0.06599998474121094
86 0.029999971389770508
87 0.07699990272521973
88 0.06999993324279785
89 0.10800004005432129
90 0.04699993133544922
91 0.10399985313415527
92 0.03400015830993652
93 0.03600001335144043
94 0.12899994850158691
95 0.0690000057220459
96 0.06299996376037598
97 0.032000064849853516
98 0.07200002670288086
99 0.059999942779541016
100 0.02700018882751465
101 0.07000017166137695
102 0.06500005722045898
103 0.07200002670288086
104 0.042999982833862305
105 0.06299996376037598
106 0.04200005531311035
107 0.04799985885620117
108 0.029999971389770508
109 0.04200005531311035
110 0.04900002479553223
111 0.046000003814697266
112 0.03400015830993652
113 0.06800007820129395
114 0.03099989891052246
115 0.042999982833862305
116 0.031000137329101562
117 0.03600001335144043
118 0.03299999237060547
119 0.034999847412109375
120 0.0280001163482666
121 0.03800010681152344
122 0.054000139236450195
123 0.032000064849853516
124 0.03500008583068848
125 0.06299996376037598
126 0.03500008583068848
127 0.04500007629394531
128 0.05299997329711914
129 0.03500008583068848
130 0.04699993133544922
131 0.03399991989135742
132 0.04900002479553223
133 0.042999982833862305
134 0.04199981689453125
135 0.04500007629394531
136 0.06999993324279785
137 0.03500008583068848
138 0.042999982833862305
139 0.04999995231628418
140 0.037000179290771484
141 0.04200005531311035
142 0.08599996566772461
143 0.05900001525878906
144 0.04900002479553223
145 0.06999993324279785
146 0.0690000057220459
147 0.03900003433227539
148 0.10199999809265137
149 0.03800010681152344
150 0.031999826431274414
151 0.0559999942779541
152 0.046000003814697266
153 0.034999847412109375
154 0.04200005531311035
155 0.04999995231628418
156 0.10199999809265137
157 0.03099989891052246
158 0.0559999942779541
159 0.08800005912780762
160 0.051000118255615234
161 0.06399989128112793
162 0.04399991035461426
163 0.0280001163482666
164 0.039999961853027344
165 0.03600001335144043
166 0.03299999237060547
167 0.05099987983703613
168 0.0409998893737793
169 0.04800009727478027
170 0.03900003433227539
171 0.04200005531311035
172 0.06099987030029297
173 0.026999950408935547
174 0.059999942779541016
175 0.05500006675720215
176 0.03900003433227539
177 0.08699989318847656
178 0.04200005531311035
179 0.03800010681152344
180 0.06399989128112793
181 0.06200003623962402
182 0.03000020980834961
183 0.05800008773803711
184 0.051999807357788086
185 0.03299999237060547
186 0.04500007629394531

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.98 4.41 7.44
4.58 4.71 7.51
6.05 5.02 7.58
6.86 5.23 7.62
7.42 5.40 7.65
7.29 5.44 7.64
7.33 5.51 7.64
9.05 5.94 7.76
9.45 6.12 7.80
9.50 6.25 7.82
9.73 6.40 7.85
9.41 6.44 7.85
9.42 6.54 7.87
9.70 6.70 7.91
9.53 6.76 7.91
9.07 6.76 7.90
8.84 6.78 7.90
8.69 6.82 7.90
9.86 7.13 7.98
14.2 8.14 8.31
13.6 8.20 8.33
12.7 8.20 8.32
11.9 8.17 8.31
11.9 8.30 8.35
11.5 8.34 8.36
11.4 8.43 8.39
10.8 8.38 8.38
10.3 8.37 8.37
10.0 8.36 8.37
9.69 8.35 8.36
9.93 8.45 8.40
9.03 8.30 8.35
9.22 8.37 8.37
9.59 8.48 8.41
9.69 8.53 8.42
9.96 8.63 8.46
9.65 8.60 8.45
9.89 8.70 8.48
9.93 8.74 8.50
10.2 8.83 8.53
10.1 8.87 8.55
9.48 8.77 8.52
10.2 8.95 8.58
9.44 8.83 8.55
9.14 8.79 8.53
8.50 8.66 8.50
9.08 8.77 8.53
8.83 8.73 8.52
9.28 8.83 8.56
10.6 9.11 8.65
10.2 9.07 8.64
10.3 9.14 8.67
11.0 9.32 8.73
11.3 9.45 8.78
12.3 9.72 8.88
11.5 9.63 8.86
11.0 9.59 8.85
11.8 9.82 8.94
11.2 9.74 8.92
10.8 9.70 8.92
10.9 9.78 8.95
10.3 9.69 8.93
9.77 9.58 8.90
10.1 9.66 8.94
10.2 9.69 8.95
10.6 9.80 9.00
11.2 9.94 9.05
11.2 9.97 9.07
10.8 9.93 9.07
10.9 9.99 9.10
10.9 10.0 9.11
11.2 10.1 9.15
12.1 10.3 9.24
12.0 10.4 9.26
11.2 10.2 9.23
11.6 10.4 9.29
11.1 10.3 9.27
11.2 10.3 9.30
10.5 10.2 9.27
10.4 10.2 9.28
10.8 10.3 9.32
11.4 10.5 9.38
12.3 10.7 9.46
11.9 10.7 9.47
11.9 10.7 9.49
11.3 10.6 9.48
11.2 10.6 9.49
11.2 10.6 9.50
11.1 10.6 9.51
11.0 10.6 9.52
11.5 10.7 9.57
11.0 10.7 9.56
11.4 10.7 9.60
10.6 10.6 9.56
10.6 10.6 9.58
10.7 10.6 9.59
11.4 10.7 9.65
11.2 10.7 9.66
11.8 10.9 9.71
11.9 10.9 9.74
11.5 10.9 9.74
11.1 10.8 9.73
12.0 11.0 9.81
11.4 10.9 9.79
11.6 11.0 9.83
11.1 10.9 9.81
10.6 10.8 9.79
10.2 10.7 9.77
9.89 10.6 9.75
10.1 10.7 9.77
11.0 10.8 9.83
10.9 10.8 9.84
11.6 10.9 9.90
11.9 11.0 9.94
11.2 10.9 9.91
11.7 11.0 9.95
11.9 11.1 9.99
11.4 11.0 9.97
12.0 11.1 10.0
12.0 11.2 10.0
12.2 11.2 10.1
11.8 11.2 10.1
11.7 11.2 10.1
12.4 11.3 10.2
12.7 11.4 10.2
11.7 11.3 10.2
11.0 11.1 10.1
11.4 11.2 10.2
11.1 11.2 10.1
10.9 11.1 10.1
11.2 11.2 10.2
10.8 11.1 10.2
10.6 11.0 10.1
10.6 11.0 10.2
10.4 10.9 10.1
10.4 10.9 10.1
10.2 10.9 10.1
9.81 10.8 10.1
9.44 10.7 10.1
9.20 10.6 10.1
8.65 10.4 10.0
8.40 10.3 9.97
8.55 10.3 9.96
8.80 10.2 9.96
10.9 10.7 10.1
13.8 11.3 10.3
14.1 11.4 10.4
14.0 11.5 10.4
13.3 11.4 10.4
12.9 11.4 10.4
12.7 11.4 10.4
14.1 11.8 10.5
13.0 11.6 10.5
12.6 11.6 10.5
12.8 11.6 10.5
11.8 11.5 10.5
11.4 11.4 10.5
11.9 11.5 10.5
12.4 11.6 10.6
11.7 11.5 10.5
12.0 11.6 10.6
11.8 11.5 10.6
10.9 11.3 10.5
10.6 11.3 10.5
10.2 11.1 10.5
10.3 11.1 10.5
10.0 11.0 10.4
9.41 10.9 10.4
9.11 10.8 10.4
9.18 10.7 10.4
9.33 10.7 10.4
9.95 10.8 10.4
9.82 10.7 10.4
9.86 10.7 10.4
9.93 10.7 10.4
9.79 10.7 10.4
10.4 10.8 10.4
10.6 10.8 10.4
11.1 10.9 10.4
11.1 10.9 10.4
10.5 10.8 10.4
10.8 10.8 10.4
11.4 11.0 10.5
11.9 11.1 10.5
12.8 11.3 10.6
12.3 11.2 10.6
11.5 11.1 10.6
11.6 11.1 10.6
10.7 10.9 10.5
10.4 10.9 10.5
10.8 10.9 10.5
10.3 10.8 10.5
9.81 10.7 10.5
9.37 10.6 10.4
9.14 10.5 10.4
9.42 10.5 10.4
9.04 10.4 10.4
9.56 10.5 10.4
10.8 10.7 10.5
10.2 10.6 10.4


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v3/spark_avg_processing_times.csv <==
100

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v4/batch_processing_times.csv <==
0 1.1989998817443848
1 0.13099980354309082
2 0.14800000190734863
3 0.21400022506713867
4 0.13199996948242188
5 0.1380000114440918
6 0.16000008583068848
7 0.15899991989135742
8 0.07700014114379883
9 0.07300019264221191
10 0.10299992561340332
11 0.1529998779296875
12 0.06599998474121094
13 0.05799984931945801
14 0.06399989128112793
15 0.06700015068054199
16 0.13199996948242188
17 0.06200003623962402
18 0.06099987030029297
19 0.04800009727478027
20 0.1119999885559082
21 0.07599997520446777
22 0.10299992561340332
23 0.05299997329711914
24 0.06999993324279785
25 0.07699990272521973
26 0.12000012397766113
27 0.07200002670288086
28 0.05200004577636719
29 0.12299990653991699
30 0.04900002479553223
31 0.06600022315979004
32 0.10300016403198242
33 0.06099987030029297
34 0.04800009727478027
35 0.09599995613098145
36 0.05900001525878906
37 0.056999921798706055
38 0.07500004768371582
39 0.05900001525878906
40 0.07399988174438477
41 0.04499983787536621
42 0.07800006866455078
43 0.054000139236450195
44 0.039999961853027344
45 0.10199999809265137
46 0.06200003623962402
47 0.0839998722076416
48 0.08300018310546875
49 0.04999995231628418
50 0.08999991416931152
51 0.04200005531311035
52 0.06299996376037598
53 0.05299997329711914
54 0.11500000953674316
55 0.12199997901916504
56 0.05200004577636719
57 0.07500004768371582
58 0.08500003814697266
59 0.04799985885620117
60 0.053999900817871094
61 0.06200003623962402
62 0.04400014877319336
63 0.06800007820129395
64 0.07299995422363281
65 0.03800010681152344
66 0.04400014877319336
67 0.05200004577636719
68 0.059999942779541016
69 0.05299997329711914
70 0.037999868392944336
71 0.14899992942810059
72 0.042999982833862305
73 0.1380000114440918
74 0.046000003814697266
75 0.09200000762939453
76 0.03299999237060547
77 0.07299995422363281
78 0.04999995231628418
79 0.1399998664855957
80 0.1100001335144043
81 0.12099981307983398
82 0.07399988174438477
83 0.06599998474121094
84 0.03600001335144043
85 0.05200004577636719
86 0.0710000991821289
87 0.07000017166137695
88 0.07500004768371582
89 0.10799980163574219
90 0.0409998893737793
91 0.059999942779541016
92 0.04399991035461426
93 0.05200004577636719
94 0.04200005531311035
95 0.0839998722076416
96 0.03600001335144043
97 0.0409998893737793
98 0.09599995613098145
99 0.05299997329711914
100 0.06200003623962402
101 0.053999900817871094
102 0.07400012016296387
103 0.026999950408935547
104 0.06800007820129395
105 0.04800009727478027
106 0.03900003433227539
107 0.03099989891052246
108 0.042999982833862305
109 0.04999995231628418
110 0.039999961853027344
111 0.03500008583068848
112 0.046000003814697266
113 0.06500005722045898
114 0.028999805450439453
115 0.05299997329711914
116 0.09299993515014648
117 0.04799985885620117
118 0.037000179290771484
119 0.04999995231628418
120 0.07699990272521973
121 0.07200002670288086
122 0.04999995231628418
123 0.046000003814697266
124 0.04799985885620117
125 0.03800010681152344
126 0.05800008773803711
127 0.03500008583068848
128 0.04699993133544922
129 0.05099987983703613
130 0.04799985885620117
131 0.053999900817871094
132 0.03500008583068848
133 0.03600001335144043
134 0.0409998893737793
135 0.05300021171569824
136 0.04800009727478027
137 0.042999982833862305
138 0.03299999237060547
139 0.17400002479553223
140 0.05500006675720215
141 0.1419999599456787
142 0.04399991035461426
143 0.24000000953674316
144 0.04200005531311035
145 0.11899995803833008
146 0.039999961853027344
147 0.11999988555908203
148 0.04699993133544922
149 0.05299997329711914
150 0.06399989128112793
151 0.04699993133544922
152 0.03399991989135742
153 0.046000003814697266
154 0.06299996376037598
155 0.08799982070922852
156 0.046000003814697266
157 0.043000221252441406
158 0.05099987983703613
159 0.03299999237060547
160 0.04399991035461426
161 0.04399991035461426
162 0.031999826431274414
163 0.029000043869018555
164 0.042999982833862305
165 0.039999961853027344
166 0.03800010681152344
167 0.039999961853027344
168 0.04500007629394531
169 0.06599998474121094
170 0.05899977684020996
171 0.048999786376953125
172 0.0559999942779541
173 0.03500008583068848
174 0.10700011253356934
175 0.042999982833862305
176 0.03399991989135742
177 0.04900002479553223
178 0.08499979972839355
179 0.029999971389770508
180 0.034999847412109375
181 0.04900002479553223
182 0.08700013160705566
183 0.03800010681152344
184 0.0410001277923584

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.27 4.15 7.57
6.32 4.95 7.80
7.05 5.15 7.83
7.74 5.36 7.87
8.70 5.65 7.94
10.0 6.04 8.04
11.0 6.38 8.13
11.6 6.65 8.20
10.7 6.63 8.18
10.3 6.69 8.18
9.52 6.63 8.14
9.52 6.73 8.16
9.24 6.75 8.15
9.51 6.89 8.18
9.91 7.06 8.22
10.2 7.21 8.26
9.74 7.22 8.25
10.2 7.39 8.30
10.1 7.45 8.31
10.2 7.57 8.34
11.0 7.81 8.41
11.3 7.99 8.46
10.5 7.92 8.43
10.8 8.06 8.47
10.7 8.14 8.49
11.2 8.31 8.54
10.3 8.22 8.51
10.6 8.36 8.55
9.75 8.25 8.52
10.2 8.39 8.56
10.6 8.54 8.61
11.0 8.70 8.66
11.7 8.94 8.74
10.8 8.83 8.70
9.87 8.70 8.66
10.6 8.89 8.73
10.5 8.93 8.74
10.9 9.06 8.79
10.9 9.13 8.81
12.1 9.45 8.92
11.3 9.37 8.90
10.8 9.32 8.89
11.1 9.43 8.93
11.2 9.50 8.96
11.0 9.52 8.97
10.7 9.50 8.97
10.3 9.45 8.96
10.1 9.44 8.96
10.5 9.54 9.00
10.5 9.57 9.01
10.0 9.50 9.00
9.87 9.48 9.00
10.6 9.65 9.06
10.6 9.68 9.07
10.1 9.61 9.06
10.1 9.62 9.07
10.3 9.67 9.09
10.7 9.78 9.13
11.6 10.0 9.21
11.2 9.97 9.21
10.3 9.82 9.17
11.0 9.97 9.23
11.0 10.0 9.24
11.6 10.2 9.31
11.1 10.1 9.30
11.7 10.3 9.35
11.7 10.3 9.38
11.6 10.3 9.39
11.0 10.2 9.38
11.1 10.3 9.40
11.6 10.4 9.46
11.4 10.4 9.47
10.7 10.3 9.44
9.69 10.1 9.38
10.0 10.2 9.40
9.53 10.1 9.38
9.76 10.1 9.40
9.71 10.1 9.40
9.53 10.0 9.39
9.74 10.0 9.40
9.83 10.1 9.42
10.2 10.1 9.44
10.6 10.2 9.48
10.3 10.2 9.47
10.7 10.3 9.51
10.5 10.2 9.50
10.3 10.2 9.50
10.2 10.2 9.50
10.1 10.1 9.50
9.49 10.0 9.47
10.1 10.1 9.51
9.53 10.0 9.48
10.6 10.2 9.55
9.92 10.1 9.52
9.40 9.97 9.49
9.05 9.88 9.46
9.73 10.0 9.50
9.47 9.93 9.49
11.5 10.3 9.63
12.5 10.6 9.72
11.6 10.5 9.69
10.8 10.3 9.65
10.6 10.3 9.65
10.8 10.4 9.68
10.7 10.3 9.67
10.4 10.3 9.67
11.2 10.5 9.73
11.8 10.6 9.79
11.8 10.7 9.81
11.6 10.7 9.82
11.9 10.8 9.86
11.4 10.7 9.85
11.1 10.7 9.84
12.1 10.9 9.93
10.8 10.6 9.86
11.0 10.7 9.89
10.8 10.7 9.88
10.7 10.6 9.88
11.3 10.8 9.93
11.5 10.8 9.96
11.1 10.8 9.95
11.0 10.7 9.95
10.4 10.6 9.92
10.1 10.6 9.90
9.77 10.5 9.88
9.37 10.3 9.85
8.68 10.2 9.80
8.25 10.0 9.76
9.07 10.2 9.80
8.78 10.1 9.77
8.56 9.96 9.75
8.75 9.96 9.75
9.29 10.0 9.78
9.04 9.96 9.75
8.98 9.91 9.74
8.83 9.85 9.72
9.40 9.94 9.75
8.88 9.81 9.71
10.1 10.1 9.79
10.3 10.1 9.80
9.72 9.96 9.77
9.54 9.91 9.75
9.14 9.82 9.72
9.90 9.97 9.77
9.58 9.90 9.75
10.3 10.1 9.81
10.7 10.2 9.84
10.5 10.1 9.84
10.7 10.2 9.86
11.1 10.3 9.89
10.9 10.3 9.89
10.5 10.2 9.87
10.8 10.3 9.90
10.6 10.2 9.89
10.7 10.3 9.91
11.8 10.5 9.99
11.8 10.6 10.0
12.0 10.6 10.1
11.8 10.7 10.1
10.6 10.4 9.99
10.3 10.4 9.98
9.67 10.2 9.94
9.36 10.2 9.91
9.32 10.1 9.90
9.64 10.2 9.92
9.69 10.2 9.92
9.19 10.0 9.88
9.79 10.1 9.92
9.80 10.1 9.92
9.38 10.0 9.89
9.33 9.99 9.88
9.15 9.93 9.86
9.70 10.0 9.88
9.56 9.98 9.88
9.24 9.90 9.85
9.80 10.0 9.88
10.3 10.1 9.92
11.0 10.3 9.97
10.3 10.1 9.93
10.5 10.2 9.95
11.7 10.4 10.0
11.1 10.3 10.0
10.0 10.1 9.95
9.52 10.0 9.91
10.1 10.1 9.95
10.0 10.1 9.94
9.85 10.1 9.93
10.8 10.3 10.0
11.8 10.5 10.1
11.3 10.4 10.1
10.8 10.4 10.0
10.4 10.3 10.0
11.0 10.4 10.1
10.9 10.4 10.1
11.2 10.5 10.1
11.4 10.6 10.1
11.3 10.6 10.1
10.8 10.5 10.1
10.4 10.4 10.1
10.0 10.3 10.1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_178_v4/spark_avg_processing_times.csv <==
99

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v0/batch_processing_times.csv <==
0 1.4270000457763672
1 0.2239999771118164
2 0.17599987983703613
3 0.16900014877319336
4 0.15199995040893555
5 0.14299988746643066
6 0.11400008201599121
7 0.1640000343322754
8 0.04800009727478027
9 0.08300018310546875
10 0.07800006866455078
11 0.05299997329711914
12 0.09800004959106445
13 0.057000160217285156
14 0.06299996376037598
15 0.10000014305114746
16 0.05500006675720215
17 0.08899998664855957
18 0.0709998607635498
19 0.05200004577636719
20 0.06599998474121094
21 0.07899999618530273
22 0.08499979972839355
23 0.07999992370605469
24 0.16100001335144043
25 0.06800007820129395
26 0.04500007629394531
27 0.07200002670288086
28 0.0559999942779541
29 0.10700011253356934
30 0.05800008773803711
31 0.06799983978271484
32 0.059999942779541016
33 0.05800008773803711
34 0.04400014877319336
35 0.05800008773803711
36 0.12100005149841309
37 0.06800007820129395
38 0.09500002861022949
39 0.09600019454956055
40 0.10400009155273438
41 0.059999942779541016
42 0.12899994850158691
43 0.04200005531311035
44 0.08100008964538574
45 0.046000003814697266
46 0.056999921798706055
47 0.08299994468688965
48 0.06299996376037598
49 0.10100007057189941
50 0.0970001220703125
51 0.10699987411499023
52 0.056999921798706055
53 0.07500004768371582
54 0.08500003814697266
55 0.03800010681152344
56 0.0989999771118164
57 0.03299999237060547
58 0.04799985885620117
59 0.08499979972839355
60 0.03699994087219238
61 0.053999900817871094
62 0.051000118255615234
63 0.06700015068054199
64 0.05799984931945801
65 0.03299999237060547
66 0.07799983024597168
67 0.06200003623962402
68 0.039999961853027344
69 0.07899999618530273
70 0.059999942779541016
71 0.042999982833862305
72 0.10100007057189941
73 0.06500005722045898
74 0.0839998722076416
75 0.03399991989135742
76 0.037999868392944336
77 0.09100008010864258
78 0.053999900817871094
79 0.040000200271606445
80 0.04699993133544922
81 0.04399991035461426
82 0.051999807357788086
83 0.0710000991821289
84 0.09500002861022949
85 0.07899999618530273
86 0.06200003623962402
87 0.05299997329711914
88 0.06200003623962402
89 0.05099987983703613
90 0.07700014114379883
91 0.07400012016296387
92 0.06700015068054199
93 0.07200002670288086
94 0.04800009727478027
95 0.13899993896484375
96 0.054000139236450195
97 0.1510000228881836
98 0.0840001106262207
99 0.08800005912780762
100 0.05499982833862305
101 0.08899998664855957
102 0.05499982833862305
103 0.051999807357788086
104 0.06200003623962402
105 0.039999961853027344
106 0.059999942779541016
107 0.04499983787536621
108 0.09099984169006348
109 0.11400008201599121
110 0.03600001335144043
111 0.04199981689453125
112 0.04699993133544922
113 0.059999942779541016
114 0.04699993133544922
115 0.03399991989135742
116 0.08599996566772461
117 0.04200005531311035
118 0.032000064849853516
119 0.06599998474121094
120 0.05200004577636719
121 0.03399991989135742
122 0.06200003623962402
123 0.04999995231628418
124 0.06699991226196289
125 0.03299999237060547
126 0.029999971389770508
127 0.059999942779541016
128 0.0559999942779541
129 0.03399991989135742
130 0.05099987983703613
131 0.03099989891052246
132 0.07500004768371582
133 0.037999868392944336
134 0.03299999237060547
135 0.05800008773803711
136 0.0710000991821289
137 0.06099987030029297
138 0.026000022888183594
139 0.034999847412109375
140 0.0690000057220459
141 0.051999807357788086
142 0.053999900817871094
143 0.039999961853027344
144 0.06500005722045898
145 0.029000043869018555
146 0.039999961853027344
147 0.037999868392944336
148 0.0279998779296875
149 0.05299997329711914
150 0.03900003433227539
151 0.05299997329711914
152 0.04999995231628418
153 0.05799984931945801
154 0.23799991607666016
155 0.0709998607635498
156 0.07700014114379883
157 0.06299996376037598
158 0.042999982833862305
159 0.04399991035461426
160 0.06699991226196289
161 0.04200005531311035
162 0.026999950408935547
163 0.05099987983703613
164 0.09200000762939453
165 0.0409998893737793
166 0.05299997329711914
167 0.029999971389770508
168 0.0409998893737793
169 0.0409998893737793
170 0.03500008583068848
171 0.04800009727478027
172 0.029999971389770508
173 0.07399988174438477
174 0.06200003623962402
175 0.039999961853027344
176 0.051000118255615234
177 0.025999784469604492
178 0.0409998893737793
179 0.05800008773803711
180 0.04399991035461426
181 0.06799983978271484
182 0.03600001335144043
183 0.03699994087219238
184 0.04399991035461426

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.08 3.96 7.32
2.96 4.27 7.39
3.73 4.39 7.40
4.46 4.53 7.41
5.38 4.72 7.44
6.17 4.92 7.48
6.69 5.07 7.50
7.00 5.18 7.51
7.00 5.24 7.50
7.99 5.51 7.57
8.04 5.61 7.58
8.77 5.85 7.64
8.57 5.91 7.63
8.41 5.96 7.63
7.66 5.88 7.59
8.10 6.03 7.62
8.49 6.18 7.65
9.33 6.44 7.72
9.04 6.47 7.72
9.09 6.57 7.74
8.54 6.54 7.71
8.62 6.62 7.73
9.10 6.79 7.77
8.93 6.83 7.78
8.76 6.87 7.78
8.65 6.91 7.78
8.92 7.03 7.81
10.3 7.39 7.92
9.28 7.26 7.87
10.1 7.50 7.94
10.2 7.62 7.98
9.80 7.61 7.97
9.89 7.71 8.00
9.81 7.76 8.02
9.88 7.85 8.04
10.6 8.06 8.11
11.0 8.25 8.17
10.3 8.19 8.15
10.2 8.24 8.17
10.2 8.29 8.19
10.3 8.38 8.22
10.7 8.54 8.27
10.4 8.55 8.28
10.3 8.58 8.29
10.9 8.76 8.35
10.7 8.79 8.36
12.3 9.21 8.50
11.1 9.03 8.46
10.2 8.92 8.42
10.1 8.94 8.44
10.6 9.10 8.50
10.6 9.15 8.52
10.2 9.09 8.51
10.1 9.11 8.52
9.68 9.05 8.51
9.64 9.07 8.52
9.81 9.12 8.54
10.8 9.34 8.62
14.1 10.1 8.88
14.0 10.2 8.93
14.1 10.4 8.99
12.9 10.2 8.96
12.3 10.2 8.97
11.8 10.2 8.97
12.9 10.4 9.07
11.8 10.3 9.04
11.2 10.2 9.02
11.1 10.2 9.03
10.4 10.1 9.01
10.4 10.1 9.03
10.4 10.1 9.04
9.92 10.0 9.02
10.8 10.2 9.09
11.6 10.4 9.16
11.1 10.3 9.15
10.8 10.3 9.15
10.5 10.2 9.15
11.0 10.4 9.20
10.6 10.3 9.20
10.5 10.3 9.21
9.98 10.2 9.18
9.84 10.2 9.18
9.74 10.1 9.18
10.3 10.2 9.23
10.9 10.4 9.28
10.7 10.3 9.28
11.2 10.5 9.34
11.3 10.5 9.37
11.6 10.6 9.41
11.9 10.7 9.45
11.8 10.7 9.47
11.6 10.7 9.49
11.5 10.7 9.50
12.1 10.9 9.57
12.0 10.9 9.59
11.3 10.8 9.56
11.4 10.8 9.58
10.5 10.7 9.55
10.1 10.6 9.52
9.70 10.4 9.50
9.14 10.3 9.46
9.03 10.2 9.45
8.96 10.2 9.44
8.87 10.1 9.43
8.87 10.1 9.43
9.25 10.1 9.45
10.1 10.3 9.51
9.66 10.2 9.48
9.33 10.1 9.46
9.04 10.0 9.44
8.74 9.92 9.41
9.03 9.94 9.43
10.1 10.2 9.50
9.67 10.1 9.47
9.32 9.96 9.45
9.90 10.1 9.49
10.0 10.1 9.51
10.4 10.2 9.54
10.3 10.2 9.54
10.6 10.2 9.57
10.3 10.2 9.56
9.84 10.1 9.54
9.68 10.0 9.53
9.68 10.0 9.53
9.78 10.0 9.54
9.60 9.99 9.53
9.98 10.1 9.56
10.2 10.1 9.58
10.1 10.1 9.57
9.78 10.0 9.56
9.27 9.89 9.52
9.31 9.87 9.52
9.27 9.85 9.52
8.84 9.74 9.48
9.07 9.76 9.50
9.90 9.92 9.55
9.78 9.89 9.54
9.75 9.87 9.54
9.18 9.75 9.51
9.54 9.80 9.53
9.52 9.79 9.53
8.98 9.67 9.49
9.47 9.75 9.52
9.54 9.75 9.52
9.98 9.85 9.55
10.4 9.93 9.59
9.98 9.87 9.57
9.65 9.81 9.55
9.58 9.78 9.55
9.42 9.74 9.53
9.83 9.81 9.56
9.39 9.72 9.53
9.98 9.84 9.58
9.98 9.85 9.58
10.4 9.95 9.62
9.96 9.87 9.59
9.60 9.79 9.57
9.87 9.85 9.59
9.42 9.75 9.56
9.12 9.68 9.54
8.87 9.61 9.52
9.22 9.65 9.54
10.5 9.91 9.62
9.89 9.80 9.59
9.74 9.77 9.58
10.3 9.88 9.62
10.2 9.87 9.62
10.1 9.87 9.62
9.66 9.78 9.59
9.80 9.80 9.60
9.57 9.76 9.59
9.57 9.75 9.59
10.0 9.84 9.62
9.33 9.70 9.58
9.12 9.64 9.56
9.39 9.69 9.58
8.88 9.56 9.54
9.64 9.70 9.58
10.5 9.87 9.64
10.1 9.81 9.62
9.92 9.78 9.61
9.76 9.76 9.61
11.7 10.2 9.74
13.5 10.6 9.89
12.7 10.5 9.88
12.1 10.5 9.86
11.8 10.5 9.87
11.2 10.4 9.85
10.6 10.3 9.81
10.5 10.3 9.82
9.73 10.1 9.77
9.53 10.1 9.76
10.4 10.2 9.82
11.6 10.5 9.91
11.1 10.4 9.89
10.3 10.3 9.85
10.7 10.4 9.89
10.5 10.3 9.88
10.7 10.4 9.91
10.6 10.4 9.91


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v0/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v1/batch_processing_times.csv <==
0 1.2200000286102295
1 0.19300007820129395
2 0.2109999656677246
3 0.1660001277923584
4 0.24399995803833008
5 0.16700005531311035
6 0.11399984359741211
7 0.14100003242492676
8 0.059999942779541016
9 0.0820000171661377
10 0.08800005912780762
11 0.04500007629394531
12 0.09500002861022949
13 0.07299995422363281
14 0.11900019645690918
15 0.0839998722076416
16 0.04900002479553223
17 0.09299993515014648
18 0.07699990272521973
19 0.06500005722045898
20 0.07400012016296387
21 0.053999900817871094
22 0.12400007247924805
23 0.10199999809265137
24 0.09100008010864258
25 0.11099982261657715
26 0.15399980545043945
27 0.08599996566772461
28 0.1269998550415039
29 0.04800009727478027
30 0.10500001907348633
31 0.08299994468688965
32 0.06399989128112793
33 0.10399985313415527
34 0.059999942779541016
35 0.06200003623962402
36 0.05500006675720215
37 0.07800006866455078
38 0.04500007629394531
39 0.0709998607635498
40 0.051000118255615234
41 0.09599995613098145
42 0.03900003433227539
43 0.05499982833862305
44 0.06099987030029297
45 0.08100008964538574
46 0.05200004577636719
47 0.06699991226196289
48 0.06699991226196289
49 0.07699990272521973
50 0.08100008964538574
51 0.0690000057220459
52 0.11599993705749512
53 0.0839998722076416
54 0.04200005531311035
55 0.06599998474121094
56 0.046000003814697266
57 0.12399983406066895
58 0.056999921798706055
59 0.06100010871887207
60 0.0410001277923584
61 0.12100005149841309
62 0.06699991226196289
63 0.057000160217285156
64 0.06699991226196289
65 0.04800009727478027
66 0.11800003051757812
67 0.06199979782104492
68 0.03800010681152344
69 0.04699993133544922
70 0.04900002479553223
71 0.029999971389770508
72 0.059999942779541016
73 0.05000019073486328
74 0.0559999942779541
75 0.0409998893737793
76 0.06399989128112793
77 0.0840001106262207
78 0.046000003814697266
79 0.12199997901916504
80 0.04200005531311035
81 0.08899998664855957
82 0.06699991226196289
83 0.18700003623962402
84 0.05099987983703613
85 0.06699991226196289
86 0.059999942779541016
87 0.08699989318847656
88 0.07599997520446777
89 0.05900001525878906
90 0.046000003814697266
91 0.09599995613098145
92 0.046000003814697266
93 0.05499982833862305
94 0.032000064849853516
95 0.059999942779541016
96 0.034999847412109375
97 0.054000139236450195
98 0.059999942779541016
99 0.04800009727478027
100 0.07400012016296387
101 0.07899999618530273
102 0.037000179290771484
103 0.09800004959106445
104 0.04500007629394531
105 0.10399985313415527
106 0.09999990463256836
107 0.056999921798706055
108 0.06999993324279785
109 0.08500003814697266
110 0.0279998779296875
111 0.04799985885620117
112 0.06599998474121094
113 0.04399991035461426
114 0.053999900817871094
115 0.054000139236450195
116 0.06400012969970703
117 0.04500007629394531
118 0.03400015830993652
119 0.046000003814697266
120 0.04200005531311035
121 0.0710000991821289
122 0.03299999237060547
123 0.042999982833862305
124 0.06499981880187988
125 0.051999807357788086
126 0.05299997329711914
127 0.04799985885620117
128 0.06299996376037598
129 0.039999961853027344
130 0.0410001277923584
131 0.06699991226196289
132 0.03399991989135742
133 0.039999961853027344
134 0.03299999237060547
135 0.04999995231628418
136 0.1419999599456787
137 0.07700014114379883
138 0.10800004005432129
139 0.04800009727478027
140 0.08999991416931152
141 0.05099987983703613
142 0.07000017166137695
143 0.12800002098083496
144 0.15799999237060547
145 0.028999805450439453
146 0.04900002479553223
147 0.05099987983703613
148 0.03600001335144043
149 0.059999942779541016
150 0.04799985885620117
151 0.06700015068054199
152 0.03500008583068848
153 0.06699991226196289
154 0.0690000057220459
155 0.05900001525878906
156 0.046000003814697266
157 0.032000064849853516
158 0.10800004005432129
159 0.03099989891052246
160 0.07200002670288086
161 0.039999961853027344
162 0.05500006675720215
163 0.05099987983703613
164 0.03299999237060547
165 0.06599998474121094
166 0.05500006675720215
167 0.0409998893737793
168 0.04499983787536621
169 0.06599998474121094
170 0.06199979782104492
171 0.0559999942779541
172 0.08999991416931152
173 0.04499983787536621
174 0.0559999942779541
175 0.09499979019165039
176 0.06200003623962402
177 0.07500004768371582
178 0.06099987030029297
179 0.19000005722045898
180 0.06199979782104492
181 0.04500007629394531
182 0.07500004768371582
183 0.0409998893737793

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.57 4.52 7.40
6.15 5.04 7.53
7.22 5.30 7.59
7.11 5.34 7.58
7.41 5.46 7.59
8.82 5.84 7.70
10.6 6.31 7.83
10.6 6.46 7.86
11.8 6.86 7.98
12.3 7.11 8.05
12.1 7.24 8.08
11.6 7.30 8.09
11.4 7.40 8.12
11.8 7.62 8.18
11.9 7.78 8.23
11.7 7.87 8.25
11.1 7.88 8.25
11.5 8.06 8.30
11.4 8.16 8.33
11.0 8.17 8.33
11.2 8.31 8.38
10.5 8.25 8.36
10.6 8.34 8.39
10.9 8.48 8.43
10.5 8.48 8.43
9.79 8.39 8.40
9.35 8.34 8.39
10.6 8.64 8.48
9.64 8.50 8.44
9.64 8.54 8.45
11.1 8.88 8.57
10.6 8.85 8.56
9.78 8.74 8.53
10.1 8.85 8.56
9.86 8.84 8.56
11.3 9.17 8.68
10.8 9.13 8.67
10.5 9.14 8.68
9.97 9.07 8.66
9.45 8.99 8.64
9.41 9.00 8.64
10.0 9.15 8.70
10.1 9.20 8.72
9.73 9.14 8.70
9.34 9.07 8.69
8.52 8.91 8.64
8.34 8.86 8.62
8.07 8.78 8.60
9.27 9.00 8.67
10.2 9.22 8.75
10.9 9.41 8.82
11.5 9.59 8.88
11.0 9.54 8.87
11.1 9.62 8.91
10.2 9.47 8.86
10.5 9.55 8.90
11.1 9.71 8.96
10.5 9.62 8.94
9.69 9.49 8.90
11.1 9.80 9.01
10.3 9.68 8.98
10.8 9.79 9.02
10.5 9.76 9.02
10.3 9.75 9.02
10.0 9.71 9.02
10.1 9.74 9.03
9.68 9.66 9.02
8.97 9.51 8.97
9.11 9.52 8.99
9.18 9.52 8.99
8.63 9.39 8.95
8.36 9.31 8.93
8.00 9.20 8.90
7.73 9.11 8.88
8.28 9.19 8.90
9.03 9.32 8.95
9.88 9.49 9.01
10.8 9.72 9.09
12.5 10.1 9.22
12.4 10.2 9.25
11.7 10.1 9.23
13.0 10.4 9.36
12.6 10.4 9.36
12.7 10.5 9.41
13.4 10.8 9.50
12.6 10.7 9.49
12.4 10.7 9.51
11.8 10.6 9.50
12.6 10.8 9.57
13.1 11.0 9.64
13.2 11.1 9.69
13.8 11.3 9.77
13.3 11.3 9.78
12.2 11.1 9.74
11.2 10.9 9.70
11.3 11.0 9.72
11.4 11.0 9.75
11.1 10.9 9.74
11.3 11.0 9.77
10.7 10.9 9.74
10.6 10.8 9.75
10.5 10.8 9.75
9.67 10.6 9.70
9.62 10.6 9.70
9.04 10.4 9.66
9.11 10.4 9.65
9.37 10.4 9.67
9.39 10.4 9.67
9.35 10.3 9.66
9.61 10.4 9.67
9.75 10.4 9.68
9.89 10.4 9.69
9.74 10.3 9.68
10.7 10.5 9.76
10.1 10.4 9.73
10.5 10.5 9.76
9.81 10.3 9.72
9.53 10.3 9.70
9.24 10.2 9.67
9.81 10.3 9.71
10.0 10.3 9.72
10.6 10.4 9.77
10.2 10.3 9.75
9.90 10.2 9.73
10.2 10.3 9.76
9.56 10.2 9.72
9.95 10.2 9.74
9.81 10.2 9.73
9.73 10.2 9.73
9.30 10.1 9.70
9.43 10.1 9.70
10.4 10.2 9.77
11.0 10.4 9.82
10.8 10.3 9.81
10.7 10.3 9.82
9.94 10.2 9.77
10.3 10.3 9.80
10.4 10.3 9.82
10.1 10.2 9.80
10.3 10.3 9.82
11.2 10.5 9.89
11.6 10.6 9.93
11.4 10.6 9.94
10.9 10.5 9.91
10.8 10.5 9.92
11.5 10.6 9.98
11.9 10.8 10.0
11.0 10.6 9.98
10.0 10.4 9.92
10.3 10.5 9.95
10.2 10.4 9.94
10.6 10.5 9.97
10.2 10.4 9.95
10.4 10.5 9.97
10.6 10.5 9.99
10.9 10.6 10.0
10.9 10.6 10.0
11.1 10.7 10.1
11.9 10.8 10.1
11.7 10.8 10.1
11.7 10.9 10.2
11.5 10.8 10.2
11.3 10.8 10.2
11.5 10.9 10.2
11.6 10.9 10.2
11.4 10.9 10.2
11.7 11.0 10.2
11.1 10.9 10.2
10.9 10.8 10.2
10.2 10.7 10.2
9.62 10.6 10.1
10.3 10.7 10.2
10.3 10.7 10.2
10.6 10.7 10.2
10.9 10.8 10.2
11.3 10.9 10.2
11.3 10.9 10.3
11.3 10.9 10.3
10.9 10.8 10.3
11.1 10.9 10.3
10.7 10.8 10.3
11.8 11.0 10.3
11.0 10.9 10.3
11.4 11.0 10.3
11.7 11.1 10.4
11.2 10.9 10.3
11.2 11.0 10.4
10.6 10.9 10.3
10.7 10.9 10.3
10.4 10.8 10.3
10.9 10.9 10.4
10.7 10.8 10.3
10.8 10.9 10.4
10.6 10.8 10.3
10.5 10.8 10.3
10.7 10.8 10.4
10.4 10.8 10.3
10.4 10.7 10.3
10.2 10.7 10.3
9.81 10.6 10.3


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v1/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v2/batch_processing_times.csv <==
0 1.2230000495910645
1 0.21899986267089844
2 0.2389998435974121
3 0.11999988555908203
4 0.15400004386901855
5 0.1549999713897705
6 0.0970001220703125
7 0.11800003051757812
8 0.06499981880187988
9 0.08500003814697266
10 0.12199997901916504
11 0.0709998607635498
12 0.14300012588500977
13 0.05800008773803711
14 0.06400012969970703
15 0.07899999618530273
16 0.06399989128112793
17 0.07599997520446777
18 0.09200000762939453
19 0.12799978256225586
20 0.07999992370605469
21 0.06599998474121094
22 0.16199994087219238
23 0.09399986267089844
24 0.33899998664855957
25 0.04200005531311035
26 0.09800004959106445
27 0.09099984169006348
28 0.09800004959106445
29 0.053999900817871094
30 0.14499998092651367
31 0.06000018119812012
32 0.07999992370605469
33 0.0559999942779541
34 0.0820000171661377
35 0.08299994468688965
36 0.04400014877319336
37 0.07300019264221191
38 0.0969998836517334
39 0.08100008964538574
40 0.16300010681152344
41 0.06599998474121094
42 0.1100001335144043
43 0.03500008583068848
44 0.03600001335144043
45 0.06699991226196289
46 0.08499979972839355
47 0.06099987030029297
48 0.09200000762939453
49 0.0690000057220459
50 0.09099984169006348
51 0.03699994087219238
52 0.0839998722076416
53 0.08299994468688965
54 0.06699991226196289
55 0.0559999942779541
56 0.037999868392944336
57 0.046000003814697266
58 0.07800006866455078
59 0.05200004577636719
60 0.03500008583068848
61 0.06399989128112793
62 0.03800010681152344
63 0.08299994468688965
64 0.03299999237060547
65 0.06499981880187988
66 0.14299988746643066
67 0.0410001277923584
68 0.04500007629394531
69 0.07599997520446777
70 0.029999971389770508
71 0.06999993324279785
72 0.04799985885620117
73 0.04499983787536621
74 0.0559999942779541
75 0.032000064849853516
76 0.03600001335144043
77 0.07799983024597168
78 0.0559999942779541
79 0.05200004577636719
80 0.039999961853027344
81 0.06200003623962402
82 0.04699993133544922
83 0.10199999809265137
84 0.04700016975402832
85 0.0970001220703125
86 0.05099987983703613
87 0.13400006294250488
88 0.04700016975402832
89 0.029000043869018555
90 0.03099989891052246
91 0.04699993133544922
92 0.037999868392944336
93 0.05800008773803711
94 0.04999995231628418
95 0.04499983787536621
96 0.0710000991821289
97 0.0559999942779541
98 0.04699993133544922
99 0.04199981689453125
100 0.09500002861022949
101 0.053999900817871094
102 0.03399991989135742
103 0.05099987983703613
104 0.037000179290771484
105 0.08299994468688965
106 0.053999900817871094
107 0.034999847412109375
108 0.03600001335144043
109 0.06800007820129395
110 0.06599998474121094
111 0.039999961853027344
112 0.06999993324279785
113 0.059999942779541016
114 0.04999995231628418
115 0.0409998893737793
116 0.032000064849853516
117 0.04999995231628418
118 0.042999982833862305
119 0.04699993133544922
120 0.04699993133544922
121 0.05499982833862305
122 0.03600001335144043
123 0.0559999942779541
124 0.0410001277923584
125 0.029999971389770508
126 0.03299999237060547
127 0.0409998893737793
128 0.03400015830993652
129 0.03299999237060547
130 0.06099987030029297
131 0.07500004768371582
132 0.02500009536743164
133 0.059999942779541016
134 0.04199981689453125
135 0.03600001335144043
136 0.037000179290771484
137 0.04200005531311035
138 0.0409998893737793
139 0.034999847412109375
140 0.04700016975402832
141 0.037999868392944336
142 0.039999961853027344
143 0.06099987030029297
144 0.05500006675720215
145 0.0559999942779541
146 0.05499982833862305
147 0.039999961853027344
148 0.05299997329711914
149 0.03600001335144043
150 0.029000043869018555
151 0.029999971389770508
152 0.04500007629394531
153 0.059999942779541016
154 0.07800006866455078
155 0.06799983978271484
156 0.03399991989135742
157 0.03699994087219238
158 0.042999982833862305
159 0.06099987030029297
160 0.029999971389770508
161 0.03800010681152344
162 0.029000043869018555
163 0.032000064849853516
164 0.05299997329711914
165 0.026000022888183594
166 0.03399991989135742
167 0.034999847412109375
168 0.03600001335144043
169 0.03299999237060547
170 0.06500005722045898
171 0.04499983787536621
172 0.03699994087219238
173 0.04700016975402832
174 0.0409998893737793
175 0.03299999237060547
176 0.03800010681152344
177 0.031999826431274414
178 0.039999961853027344
179 0.03699994087219238
180 0.046000003814697266
181 0.05900001525878906
182 0.0279998779296875
183 0.07299995422363281
184 0.0690000057220459

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.64 3.96 7.40
4.04 4.39 7.50
5.19 4.63 7.54
5.62 4.74 7.55
6.73 5.01 7.61
7.88 5.32 7.68
8.29 5.49 7.71
8.91 5.72 7.76
9.17 5.88 7.79
9.85 6.13 7.85
10.8 6.46 7.94
11.1 6.68 8.00
11.2 6.85 8.04
11.0 6.94 8.06
10.3 6.93 8.04
10.2 7.03 8.06
9.93 7.06 8.06
10.2 7.21 8.10
10.0 7.27 8.11
10.2 7.39 8.14
9.20 7.28 8.09
9.84 7.48 8.15
10.2 7.65 8.20
10.4 7.77 8.23
9.87 7.75 8.22
10.2 7.89 8.26
10.6 8.05 8.31
10.6 8.13 8.33
11.4 8.39 8.42
11.2 8.45 8.43
12.5 8.81 8.55
12.1 8.84 8.56
12.2 8.97 8.61
11.5 8.92 8.60
11.7 9.06 8.65
12.1 9.22 8.71
11.1 9.11 8.68
12.1 9.39 8.77
11.8 9.41 8.78
11.7 9.48 8.81
11.4 9.50 8.83
10.8 9.41 8.81
10.5 9.40 8.81
10.3 9.40 8.82
10.1 9.39 8.82
9.78 9.34 8.81
10.1 9.43 8.84
9.87 9.40 8.84
9.87 9.42 8.85
11.2 9.72 8.96
11.4 9.81 8.99
12.1 10.0 9.07
11.6 9.98 9.07
11.4 9.98 9.08
11.2 9.98 9.09
10.9 9.97 9.09
10.9 10.0 9.11
11.2 10.1 9.15
10.6 10.0 9.13
10.6 10.0 9.15
11.0 10.1 9.20
11.1 10.2 9.21
11.1 10.2 9.24
10.2 10.0 9.19
9.99 10.0 9.19
9.82 9.96 9.19
9.60 9.91 9.18
8.81 9.74 9.13
8.74 9.69 9.12
9.62 9.85 9.18
10.0 9.92 9.21
11.0 10.1 9.29
10.9 10.2 9.30
10.4 10.1 9.28
10.3 10.1 9.29
10.5 10.1 9.32
11.0 10.2 9.37
10.1 10.1 9.32
10.5 10.2 9.36
11.1 10.3 9.41
10.9 10.3 9.41
11.2 10.4 9.45
11.1 10.4 9.47
10.1 10.2 9.42
9.90 10.1 9.41
9.60 10.1 9.39
9.59 10.1 9.39
8.95 9.89 9.35
9.66 10.0 9.40
8.94 9.85 9.35
8.72 9.77 9.33
8.31 9.65 9.29
8.69 9.68 9.30
9.65 9.85 9.37
8.94 9.69 9.32
9.17 9.72 9.33
9.62 9.79 9.36
13.3 10.6 9.62
13.0 10.6 9.64
12.5 10.6 9.64
11.9 10.5 9.63
11.7 10.5 9.64
11.2 10.5 9.63
11.0 10.4 9.63
10.6 10.4 9.62
10.4 10.3 9.62
10.8 10.4 9.65
10.3 10.3 9.64
10.3 10.3 9.65
9.53 10.2 9.60
9.57 10.2 9.60
9.23 10.1 9.58
9.39 10.1 9.59
8.95 9.97 9.55
8.80 9.90 9.54
9.05 9.92 9.55
10.3 10.2 9.63
10.1 10.1 9.62
10.3 10.2 9.64
10.0 10.1 9.63
10.1 10.1 9.64
9.77 10.1 9.62
10.3 10.2 9.66
10.2 10.2 9.66
9.59 10.0 9.62
10.8 10.2 9.70
11.0 10.3 9.73
10.3 10.2 9.69
10.6 10.3 9.73
11.0 10.3 9.76
10.9 10.4 9.77
11.1 10.4 9.79
10.7 10.3 9.78
10.0 10.2 9.74
10.1 10.2 9.75
10.3 10.3 9.77
9.32 10.1 9.71
9.47 10.1 9.72
9.48 10.1 9.71
9.10 9.96 9.68
8.78 9.86 9.66
8.75 9.81 9.64
8.34 9.69 9.60
9.02 9.78 9.64
9.18 9.79 9.64
8.99 9.73 9.62
8.71 9.64 9.59
8.68 9.60 9.58
9.54 9.76 9.63
10.6 10.0 9.71
10.1 9.90 9.68
9.93 9.87 9.68
9.18 9.71 9.63
10.1 9.89 9.68
10.1 9.91 9.69
9.97 9.88 9.69
11.1 10.1 9.77
10.8 10.1 9.76
10.9 10.1 9.78
11.1 10.2 9.81
10.8 10.2 9.80
10.7 10.2 9.80
10.8 10.2 9.82
10.4 10.1 9.80
9.80 10.0 9.77
9.93 10.0 9.77
11.0 10.3 9.85
10.1 10.1 9.80
10.7 10.2 9.85
9.78 10.1 9.79
10.3 10.2 9.83
10.4 10.2 9.85
10.6 10.2 9.87
9.71 10.1 9.81
10.5 10.2 9.87
10.7 10.3 9.89
10.3 10.2 9.87
10.6 10.3 9.89
10.6 10.3 9.90
10.0 10.2 9.87
10.2 10.2 9.89
10.7 10.3 9.92
10.9 10.4 9.95
11.3 10.5 9.98
10.3 10.3 9.93
11.6 10.6 10.0
11.4 10.5 10.0
11.0 10.5 10.0
10.8 10.5 10.0
10.2 10.3 9.97
10.6 10.4 10.0
10.8 10.5 10.0
11.5 10.6 10.1
11.0 10.6 10.1
10.6 10.5 10.1
10.9 10.6 10.1
10.5 10.5 10.1
11.0 10.6 10.1
11.0 10.6 10.1
11.4 10.7 10.1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v2/spark_avg_processing_times.csv <==
96

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v3/batch_processing_times.csv <==
0 1.2890000343322754
1 0.23199987411499023
2 0.25999999046325684
3 0.20000004768371582
4 0.17400002479553223
5 0.13199996948242188
6 0.0820000171661377
7 0.16300010681152344
8 0.0710000991821289
9 0.054000139236450195
10 0.10599994659423828
11 0.06000018119812012
12 0.08500003814697266
13 0.0710000991821289
14 0.0559999942779541
15 0.10899996757507324
16 0.053999900817871094
17 0.11999988555908203
18 0.06499981880187988
19 0.05500006675720215
20 0.06099987030029297
21 0.09200000762939453
22 0.1230001449584961
23 0.11100006103515625
24 0.06700015068054199
25 0.09000015258789062
26 0.04900002479553223
27 0.1119999885559082
28 0.12899994850158691
29 0.07499980926513672
30 0.2239999771118164
31 0.07299995422363281
32 0.0970001220703125
33 0.06799983978271484
34 0.09200000762939453
35 0.11800003051757812
36 0.056999921798706055
37 0.059999942779541016
38 0.039999961853027344
39 0.06700015068054199
40 0.08799982070922852
41 0.11299991607666016
42 0.07699990272521973
43 0.07599997520446777
44 0.05299997329711914
45 0.05799984931945801
46 0.056999921798706055
47 0.08299994468688965
48 0.08299994468688965
49 0.06399989128112793
50 0.05900001525878906
51 0.08899998664855957
52 0.04500007629394531
53 0.0559999942779541
54 0.06299996376037598
55 0.037999868392944336
56 0.09299993515014648
57 0.04999995231628418
58 0.059999942779541016
59 0.046000003814697266
60 0.07200002670288086
61 0.05500006675720215
62 0.04999995231628418
63 0.04900002479553223
64 0.031999826431274414
65 0.04499983787536621
66 0.06799983978271484
67 0.06700015068054199
68 0.04999995231628418
69 0.0410001277923584
70 0.06400012969970703
71 0.04999995231628418
72 0.05800008773803711
73 0.05299997329711914
74 0.03899979591369629
75 0.09299993515014648
76 0.06699991226196289
77 0.042999982833862305
78 0.06499981880187988
79 0.07899999618530273
80 0.05300021171569824
81 0.04200005531311035
82 0.04999995231628418
83 0.04799985885620117
84 0.11800003051757812
85 0.0690000057220459
86 0.23000001907348633
87 0.03399991989135742
88 0.10800004005432129
89 0.04999995231628418
90 0.10899996757507324
91 0.042999982833862305
92 0.1100001335144043
93 0.056999921798706055
94 0.07999992370605469
95 0.06800007820129395
96 0.0559999942779541
97 0.07000017166137695
98 0.0710000991821289
99 0.039999961853027344
100 0.07000017166137695
101 0.0710000991821289
102 0.0410001277923584
103 0.04500007629394531
104 0.03900003433227539
105 0.08500003814697266
106 0.04800009727478027
107 0.03600001335144043
108 0.03399991989135742
109 0.07299995422363281
110 0.046000003814697266
111 0.03600001335144043
112 0.06400012969970703
113 0.05200004577636719
114 0.07200002670288086
115 0.12999987602233887
116 0.04200005531311035
117 0.05299997329711914
118 0.03600001335144043
119 0.08100008964538574
120 0.05099987983703613
121 0.05900001525878906
122 0.03500008583068848
123 0.06599998474121094
124 0.037999868392944336
125 0.04399991035461426
126 0.032000064849853516
127 0.04499983787536621
128 0.03099989891052246
129 0.032000064849853516
130 0.03899979591369629
131 0.042999982833862305
132 0.03299999237060547
133 0.03800010681152344
134 0.029999971389770508
135 0.06499981880187988
136 0.037000179290771484
137 0.06599998474121094
138 0.03000020980834961
139 0.056999921798706055
140 0.03699994087219238
141 0.03800010681152344
142 0.05799984931945801
143 0.10300016403198242
144 0.04999995231628418
145 0.08100008964538574
146 0.029000043869018555
147 0.08500003814697266
148 0.029000043869018555
149 0.12000012397766113
150 0.029999971389770508
151 0.04500007629394531
152 0.03399991989135742
153 0.05499982833862305
154 0.0410001277923584
155 0.03299999237060547
156 0.05200004577636719
157 0.03299999237060547
158 0.0559999942779541
159 0.032000064849853516
160 0.05499982833862305
161 0.06599998474121094
162 0.046000003814697266
163 0.03500008583068848
164 0.16899991035461426
165 0.04199981689453125
166 0.032000064849853516
167 0.06400012969970703
168 0.08099985122680664
169 0.03299999237060547
170 0.046000003814697266
171 0.03600001335144043
172 0.03299999237060547
173 0.03500008583068848
174 0.04699993133544922
175 0.09999990463256836
176 0.04200005531311035
177 0.029000043869018555
178 0.046000003814697266
179 0.034999847412109375
180 0.04699993133544922
181 0.026999950408935547
182 0.0709998607635498

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.56 3.91 7.23
5.20 4.62 7.43
6.32 4.88 7.48
6.59 4.98 7.49
7.49 5.23 7.54
7.59 5.32 7.55
8.08 5.51 7.58
7.98 5.57 7.58
8.45 5.75 7.62
8.13 5.77 7.61
8.16 5.86 7.62
8.24 5.95 7.63
8.85 6.15 7.68
9.02 6.28 7.70
9.83 6.54 7.77
10.4 6.77 7.83
10.9 6.99 7.89
10.4 7.02 7.89
10.8 7.20 7.94
10.2 7.18 7.93
9.59 7.16 7.91
10.1 7.35 7.97
10.3 7.47 8.00
9.92 7.49 8.00
10.4 7.67 8.05
11.3 7.96 8.14
10.7 7.95 8.14
10.5 7.98 8.15
9.96 7.95 8.13
9.71 7.97 8.14
9.04 7.89 8.11
9.04 7.92 8.12
9.01 7.96 8.13
8.70 7.93 8.12
8.59 7.93 8.11
8.28 7.88 8.10
8.39 7.92 8.10
8.02 7.85 8.08
8.08 7.87 8.09
8.30 7.93 8.10
9.10 8.11 8.16
9.09 8.14 8.17
10.2 8.42 8.26
10.8 8.60 8.32
10.4 8.60 8.32
10.8 8.74 8.37
10.4 8.72 8.37
11.8 9.09 8.49
11.8 9.18 8.53
12.0 9.29 8.57
11.2 9.22 8.56
10.8 9.20 8.56
10.6 9.19 8.56
10.5 9.22 8.58
10.3 9.21 8.58
10.6 9.30 8.62
10.6 9.36 8.64
10.3 9.33 8.64
10.1 9.32 8.65
9.68 9.26 8.63
10.4 9.42 8.69
11.0 9.57 8.75
10.9 9.60 8.77
10.9 9.63 8.79
10.4 9.58 8.78
10.2 9.56 8.78
9.64 9.46 8.75
9.00 9.33 8.72
8.71 9.25 8.70
10.0 9.51 8.79
9.81 9.47 8.79
9.58 9.44 8.79
9.18 9.36 8.77
8.79 9.27 8.74
9.04 9.31 8.76
8.48 9.18 8.72
8.67 9.19 8.73
9.37 9.33 8.78
9.32 9.32 8.79
9.72 9.41 8.82
10.3 9.54 8.87
11.0 9.71 8.93
12.0 9.98 9.03
12.1 10.1 9.07
11.1 9.93 9.03
10.7 9.88 9.03
10.1 9.77 9.00
10.2 9.81 9.02
10.4 9.87 9.05
10.2 9.84 9.05
9.40 9.68 9.00
10.2 9.84 9.06
9.58 9.71 9.03
9.64 9.72 9.04
10.7 9.94 9.12
10.5 9.94 9.13
10.4 9.93 9.13
10.5 9.98 9.16
10.9 10.1 9.20
10.7 10.1 9.21
12.1 10.4 9.32
11.7 10.3 9.32
11.6 10.4 9.34
11.6 10.4 9.36
10.9 10.3 9.34
11.0 10.3 9.36
11.7 10.5 9.43
11.3 10.5 9.43
12.3 10.7 9.52
12.1 10.7 9.53
11.9 10.7 9.55
11.9 10.8 9.57
11.2 10.7 9.54
10.4 10.5 9.51
10.4 10.5 9.51
10.2 10.4 9.51
12.3 10.9 9.67
11.9 10.8 9.66
12.4 11.0 9.73
12.0 11.0 9.73
11.9 11.0 9.74
11.4 10.9 9.73
10.6 10.7 9.69
10.8 10.8 9.72
11.4 10.9 9.77
11.3 10.9 9.79
12.6 11.2 9.90
12.1 11.1 9.89
12.0 11.2 9.91
12.1 11.2 9.93
11.8 11.2 9.94
11.7 11.2 9.95
12.3 11.3 10.0
12.1 11.3 10.0
11.3 11.2 9.99
10.6 11.0 9.95
10.7 11.0 9.97
10.5 11.0 9.97
10.4 10.9 9.96
10.3 10.9 9.96
10.0 10.8 9.94
9.87 10.7 9.93
9.65 10.7 9.91
10.2 10.8 9.95
9.79 10.7 9.93
10.5 10.8 9.97
9.92 10.6 9.94
10.8 10.8 10.0
11.2 10.9 10.0
10.8 10.8 10.0
10.5 10.8 10.0
11.3 10.9 10.1
10.3 10.7 10.0
10.7 10.8 10.0
10.6 10.8 10.0
10.1 10.7 10.0
9.90 10.6 10.0
9.36 10.5 9.97
9.36 10.4 9.96
9.43 10.4 9.96
9.89 10.5 9.99
9.45 10.4 9.96
10.1 10.5 10.0
10.0 10.4 9.99
9.32 10.3 9.94
9.55 10.3 9.95
10.0 10.4 9.98
9.46 10.2 9.94
10.2 10.4 9.99
10.2 10.4 9.99
10.4 10.4 10.0
10.8 10.5 10.1
11.0 10.6 10.1
11.5 10.7 10.1
11.2 10.6 10.1
11.1 10.6 10.1
11.2 10.7 10.1
10.8 10.6 10.1
11.6 10.8 10.2
11.6 10.8 10.2
11.0 10.7 10.2
11.2 10.8 10.2
11.1 10.8 10.2
11.2 10.8 10.2
10.5 10.7 10.2
10.3 10.6 10.2
10.2 10.6 10.1
9.48 10.4 10.1
9.66 10.4 10.1
10.2 10.5 10.1
9.73 10.4 10.1
9.94 10.4 10.1
10.0 10.4 10.1
10.1 10.4 10.1
9.71 10.3 10.1
9.56 10.3 10.1
9.85 10.3 10.1
9.42 10.2 10.1
9.36 10.2 10.1
9.18 10.1 10.0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v3/spark_avg_processing_times.csv <==
100

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v4/batch_processing_times.csv <==
0 1.0920000076293945
1 0.31799983978271484
2 0.25300002098083496
3 0.1550002098083496
4 0.21900010108947754
5 0.15999984741210938
6 0.10899996757507324
7 0.08299994468688965
8 0.07400012016296387
9 0.07500004768371582
10 0.1100001335144043
11 0.05200004577636719
12 0.06299996376037598
13 0.05200004577636719
14 0.09900021553039551
15 0.08500003814697266
16 0.07999992370605469
17 0.053999900817871094
18 0.0839998722076416
19 0.08800005912780762
20 0.07800006866455078
21 0.12800002098083496
22 0.09299993515014648
23 0.0710000991821289
24 0.0839998722076416
25 0.07500004768371582
26 0.04500007629394531
27 0.057000160217285156
28 0.042999982833862305
29 0.06099987030029297
30 0.06399989128112793
31 0.059999942779541016
32 0.09099984169006348
33 0.042999982833862305
34 0.037999868392944336
35 0.12899994850158691
36 0.05200004577636719
37 0.046000003814697266
38 0.05299997329711914
39 0.06399989128112793
40 0.06400012969970703
41 0.0820000171661377
42 0.06299996376037598
43 0.1119999885559082
44 0.04200005531311035
45 0.09299993515014648
46 0.03800010681152344
47 0.037999868392944336
48 0.06200003623962402
49 0.04200005531311035
50 0.07000017166137695
51 0.08499979972839355
52 0.054000139236450195
53 0.03600001335144043
54 0.1099998950958252
55 0.08699989318847656
56 0.08599996566772461
57 0.05500006675720215
58 0.11699986457824707
59 0.0690000057220459
60 0.07700014114379883
61 0.07700014114379883
62 0.0559999942779541
63 0.05099987983703613
64 0.07500004768371582
65 0.039999961853027344
66 0.06599998474121094
67 0.04500007629394531
68 0.06700015068054199
69 0.04399991035461426
70 0.05499982833862305
71 0.05499982833862305
72 0.05299997329711914
73 0.04999995231628418
74 0.03299999237060547
75 0.05299997329711914
76 0.08599996566772461
77 0.053999900817871094
78 0.03299999237060547
79 0.03399991989135742
80 0.09800004959106445
81 0.039999961853027344
82 0.08999991416931152
83 0.06700015068054199
84 0.07199978828430176
85 0.04900002479553223
86 0.10899996757507324
87 0.05099987983703613
88 0.05800008773803711
89 0.07599997520446777
90 0.05299997329711914
91 0.03500008583068848
92 0.05299997329711914
93 0.032000064849853516
94 0.06599998474121094
95 0.07399988174438477
96 0.06499981880187988
97 0.039999961853027344
98 0.059999942779541016
99 0.06300020217895508
100 0.06599998474121094
101 0.06999993324279785
102 0.04699993133544922
103 0.09599995613098145
104 0.03299999237060547
105 0.0410001277923584
106 0.03800010681152344
107 0.042999982833862305
108 0.07999992370605469
109 0.028999805450439453
110 0.08099985122680664
111 0.03299999237060547
112 0.039999961853027344
113 0.0559999942779541
114 0.03299999237060547
115 0.0840001106262207
116 0.034999847412109375
117 0.1790001392364502
118 0.059999942779541016
119 0.09000015258789062
120 0.0559999942779541
121 0.032000064849853516
122 0.08999991416931152
123 0.059999942779541016
124 0.03900003433227539
125 0.039999961853027344
126 0.04499983787536621
127 0.053999900817871094
128 0.07300019264221191
129 0.03099989891052246
130 0.042999982833862305
131 0.029999971389770508
132 0.053999900817871094
133 0.037999868392944336
134 0.0280001163482666
135 0.06999993324279785
136 0.03600001335144043
137 0.06800007820129395
138 0.06700015068054199
139 0.05099987983703613
140 0.04800009727478027
141 0.03299999237060547
142 0.04399991035461426
143 0.05000019073486328
144 0.0409998893737793
145 0.03900003433227539
146 0.03299999237060547
147 0.046000003814697266
148 0.07800006866455078
149 0.051000118255615234
150 0.0710000991821289
151 0.029999971389770508
152 0.06200003623962402
153 0.06599998474121094
154 0.03699994087219238
155 0.031999826431274414
156 0.06399989128112793
157 0.06299996376037598
158 0.06999993324279785
159 0.05299997329711914
160 0.03900003433227539
161 0.042999982833862305
162 0.040000200271606445
163 0.039999961853027344
164 0.054000139236450195
165 0.06299996376037598
166 0.0409998893737793
167 0.03299999237060547
168 0.042999982833862305
169 0.0279998779296875
170 0.05200004577636719
171 0.04200005531311035
172 0.07299995422363281
173 0.029999971389770508
174 0.06699991226196289
175 0.1120002269744873
176 0.03600001335144043
177 0.11100006103515625
178 0.03600001335144043
179 0.14899992942810059
180 0.032000064849853516
181 0.051000118255615234
182 0.04900002479553223

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.24 4.24 7.39
4.68 4.52 7.45
6.00 4.80 7.51
6.31 4.90 7.52
7.43 5.19 7.58
7.72 5.33 7.60
8.87 5.65 7.68
9.23 5.83 7.72
9.21 5.93 7.73
9.05 6.00 7.73
11.6 6.63 7.92
14.8 7.48 8.18
13.9 7.53 8.19
13.4 7.63 8.22
14.2 7.98 8.32
15.2 8.39 8.45
15.0 8.58 8.51
14.1 8.58 8.51
14.1 8.76 8.57
13.7 8.83 8.60
13.7 8.99 8.65
15.2 9.47 8.81
14.0 9.39 8.79
14.8 9.71 8.90
14.1 9.72 8.91
14.8 10.0 9.02
14.1 10.0 9.03
13.3 9.97 9.03
12.8 9.99 9.04
12.0 9.89 9.02
11.7 9.91 9.04
13.0 10.2 9.15
12.3 10.2 9.14
11.2 10.0 9.10
11.3 10.1 9.13
11.1 10.1 9.14
11.2 10.1 9.17
11.3 10.2 9.19
10.9 10.1 9.19
10.4 10.1 9.17
9.90 9.95 9.15
9.67 9.90 9.14
9.98 9.97 9.17
9.66 9.90 9.16
10.0 9.97 9.19
9.71 9.91 9.18
10.1 9.98 9.21
10.2 10.0 9.22
9.76 9.91 9.20
9.33 9.82 9.18
9.43 9.82 9.19
9.36 9.80 9.19
9.21 9.75 9.18
9.18 9.73 9.18
9.78 9.84 9.22
9.19 9.71 9.18
9.79 9.83 9.23
10.1 9.90 9.26
11.1 10.1 9.34
11.3 10.2 9.37
11.2 10.2 9.39
11.3 10.3 9.41
11.2 10.3 9.42
11.6 10.4 9.47
10.9 10.3 9.44
10.4 10.2 9.43
9.62 10.0 9.38
9.39 9.97 9.37
9.55 9.99 9.38
9.32 9.92 9.36
9.35 9.91 9.37
9.46 9.91 9.37
9.31 9.86 9.36
9.04 9.79 9.34
9.01 9.76 9.34
8.86 9.70 9.32
9.11 9.73 9.34
9.33 9.76 9.35
9.45 9.76 9.36
10.7 10.0 9.45
11.1 10.1 9.49
10.9 10.1 9.50
11.0 10.2 9.52
11.3 10.2 9.55
11.6 10.4 9.59
11.3 10.3 9.59
11.0 10.3 9.58
10.5 10.2 9.57
10.7 10.3 9.59
10.5 10.2 9.59
11.1 10.4 9.64
11.2 10.4 9.66
11.0 10.4 9.67
10.7 10.4 9.66
10.5 10.3 9.66
10.2 10.3 9.65
10.6 10.4 9.68
10.0 10.2 9.65
10.4 10.3 9.68
10.8 10.4 9.72
10.4 10.3 9.70
9.59 10.2 9.65
8.95 10.0 9.61
8.27 9.82 9.55
9.02 9.93 9.59
9.73 10.1 9.63
9.31 9.95 9.60
9.11 9.88 9.58
9.42 9.92 9.60
8.96 9.81 9.57
8.85 9.76 9.55
9.48 9.87 9.59
9.78 9.92 9.61
9.90 9.94 9.62
9.51 9.86 9.60
9.20 9.78 9.58
9.38 9.80 9.59
9.57 9.83 9.60
10.6 10.0 9.66
10.9 10.1 9.70
10.7 10.1 9.70
10.6 10.1 9.70
10.8 10.2 9.72
10.7 10.2 9.73
10.7 10.2 9.74
10.3 10.1 9.72
9.76 10.0 9.69
10.0 10.1 9.71
10.1 10.1 9.72
9.73 9.99 9.70
9.79 9.99 9.70
10.1 10.1 9.73
10.1 10.1 9.73
9.92 10.0 9.72
9.39 9.91 9.69
11.5 10.3 9.83
13.6 10.8 9.99
13.5 10.9 10.0
12.3 10.7 9.98
11.8 10.7 9.97
10.7 10.5 9.91
10.7 10.5 9.93
10.4 10.4 9.91
9.69 10.3 9.87
9.41 10.2 9.85
8.88 10.1 9.80
8.80 10.0 9.79
9.47 10.1 9.83
9.47 10.1 9.82
10.1 10.2 9.87
10.3 10.2 9.88
9.81 10.2 9.85
9.86 10.2 9.86
9.11 9.98 9.80
9.12 9.96 9.80
10.2 10.2 9.87
9.94 10.1 9.85
9.46 10.0 9.82
9.47 9.98 9.82
9.55 9.98 9.82
9.03 9.85 9.78
9.44 9.91 9.80
9.38 9.88 9.79
9.32 9.85 9.78
10.6 10.1 9.86
10.6 10.1 9.87
12.0 10.4 9.97
12.8 10.7 10.1
12.2 10.6 10.0
11.3 10.5 10.0
10.6 10.3 9.97
10.2 10.3 9.95
9.80 10.2 9.93
10.8 10.4 9.99
10.8 10.4 10.0
10.5 10.3 9.99
10.1 10.2 9.96
9.64 10.2 9.93
9.44 10.1 9.92
9.88 10.2 9.95
9.86 10.2 9.95
9.75 10.1 9.94
10.1 10.2 9.96
10.5 10.3 9.99
10.1 10.2 9.96
10.2 10.2 9.97
9.79 10.1 9.94
9.50 10.0 9.92
10.0 10.1 9.96
9.56 10.0 9.92
10.5 10.2 9.98
10.8 10.3 10.0
10.2 10.2 9.98
9.97 10.1 9.96
10.2 10.2 9.98
9.71 10.1 9.95
9.67 10.1 9.94
10.1 10.1 9.97
9.59 10.0 9.94
10.3 10.2 9.98


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_356_v4/spark_avg_processing_times.csv <==
96

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v0/batch_processing_times.csv <==
0 1.0339999198913574
1 0.17600011825561523
2 0.18199992179870605
3 0.20099997520446777
4 0.14899992942810059
5 0.16299986839294434
6 0.13100004196166992
7 0.14400005340576172
8 0.12599992752075195
9 0.056999921798706055
10 0.11600017547607422
11 0.10399985313415527
12 0.10000014305114746
13 0.0559999942779541
14 0.05299997329711914
15 0.07499980926513672
16 0.046000003814697266
17 0.14499998092651367
18 0.09400010108947754
19 0.1119999885559082
20 0.06500005722045898
21 0.06200003623962402
22 0.12999987602233887
23 0.08000016212463379
24 0.09599995613098145
25 0.06400012969970703
26 0.06599998474121094
27 0.06200003623962402
28 0.04700016975402832
29 0.0820000171661377
30 0.05200004577636719
31 0.06200003623962402
32 0.046000003814697266
33 0.08999991416931152
34 0.04900002479553223
35 0.05800008773803711
36 0.04999995231628418
37 0.05500006675720215
38 0.04900002479553223
39 0.07999992370605469
40 0.04200005531311035
41 0.13899993896484375
42 0.05900001525878906
43 0.04400014877319336
44 0.09800004959106445
45 0.07899999618530273
46 0.04999995231628418
47 0.06100010871887207
48 0.05799984931945801
49 0.06599998474121094
50 0.04500007629394531
51 0.0690000057220459
52 0.07700014114379883
53 0.04699993133544922
54 0.15400004386901855
55 0.09299993515014648
56 0.11899995803833008
57 0.051000118255615234
58 0.04499983787536621
59 0.06599998474121094
60 0.07499980926513672
61 0.042999982833862305
62 0.06099987030029297
63 0.04799985885620117
64 0.03399991989135742
65 0.05499982833862305
66 0.04900002479553223
67 0.03600001335144043
68 0.0410001277923584
69 0.04700016975402832
70 0.0710000991821289
71 0.0710000991821289
72 0.12100005149841309
73 0.11100006103515625
74 0.312999963760376
75 0.059999942779541016
76 0.19900012016296387
77 0.03900003433227539
78 0.11899995803833008
79 0.06399989128112793
80 0.13199996948242188
81 0.037999868392944336
82 0.06399989128112793
83 0.07299995422363281
84 0.059999942779541016
85 0.04900002479553223
86 0.03800010681152344
87 0.06599998474121094
88 0.029999971389770508
89 0.0840001106262207
90 0.10699987411499023
91 0.029999971389770508
92 0.03400015830993652
93 0.06100010871887207
94 0.05200004577636719
95 0.031999826431274414
96 0.05200004577636719
97 0.07699990272521973
98 0.05799984931945801
99 0.07399988174438477
100 0.08099985122680664
101 0.039999961853027344
102 0.08299994468688965
103 0.04500007629394531
104 0.07200002670288086
105 0.05800008773803711
106 0.04699993133544922
107 0.0559999942779541
108 0.034999847412109375
109 0.03900003433227539
110 0.029000043869018555
111 0.06299996376037598
112 0.0280001163482666
113 0.042999982833862305
114 0.07200002670288086
115 0.06100010871887207
116 0.07599997520446777
117 0.032000064849853516
118 0.03400015830993652
119 0.0559999942779541
120 0.034999847412109375
121 0.03800010681152344
122 0.03600001335144043
123 0.040000200271606445
124 0.032000064849853516
125 0.051999807357788086
126 0.059999942779541016
127 0.04200005531311035
128 0.029000043869018555
129 0.03800010681152344
130 0.06799983978271484
131 0.026000022888183594
132 0.031000137329101562
133 0.03800010681152344
134 0.06399989128112793
135 0.031999826431274414
136 0.03699994087219238
137 0.042999982833862305
138 0.05499982833862305
139 0.06699991226196289
140 0.04399991035461426
141 0.03899979591369629
142 0.06099987030029297
143 0.0410001277923584
144 0.029000043869018555
145 0.04800009727478027
146 0.07200002670288086
147 0.06199979782104492
148 0.034999847412109375
149 0.08999991416931152
150 0.0690000057220459
151 0.026999950408935547
152 0.03099989891052246
153 0.029999971389770508
154 0.05099987983703613
155 0.042999982833862305
156 0.039999961853027344
157 0.046000003814697266
158 0.09500002861022949
159 0.05200004577636719
160 0.09100008010864258
161 0.059999942779541016
162 0.06700015068054199
163 0.053999900817871094
164 0.06299996376037598
165 0.037999868392944336
166 0.04900002479553223
167 0.028999805450439453
168 0.03600001335144043
169 0.04200005531311035
170 0.07500004768371582
171 0.031000137329101562
172 0.03900003433227539
173 0.029999971389770508
174 0.059999942779541016
175 0.03699994087219238
176 0.04900002479553223
177 0.026999950408935547
178 0.06100010871887207
179 0.029999971389770508
180 0.09099984169006348
181 0.06699991226196289
182 0.03399991989135742
183 0.059999942779541016
184 0.056999921798706055
185 0.04199981689453125
186 0.04700016975402832

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.00 0.21 0.07
5.47 1.20 0.39
5.25 1.29 0.43
5.86 1.55 0.52
5.88 1.69 0.58
5.96 1.85 0.64
6.36 2.07 0.73
7.59 2.48 0.88
8.46 2.84 1.01
8.87 3.11 1.12
8.43 3.21 1.17
9.37 3.58 1.32
9.56 3.81 1.42
12.0 4.54 1.68
14.1 5.23 1.93
13.8 5.45 2.04
13.6 5.68 2.16
13.8 5.98 2.29
14.6 6.39 2.46
15.9 6.93 2.68
15.1 7.05 2.76
17.4 7.79 3.05
15.8 7.76 3.09
14.6 7.76 3.14
13.5 7.75 3.19
12.9 7.82 3.26
12.8 7.96 3.36
12.6 8.08 3.44
13.3 8.38 3.59
13.8 8.63 3.72
14.8 9.00 3.90
15.1 9.26 4.03
14.3 9.26 4.09
14.7 9.50 4.23
13.6 9.46 4.27
12.8 9.42 4.31
12.1 9.38 4.35
10.8 9.20 4.35
10.3 9.14 4.38
11.2 9.37 4.51
10.3 9.23 4.51
9.83 9.17 4.55
9.77 9.18 4.60
10.3 9.31 4.69
9.50 9.16 4.69
9.20 9.11 4.72
8.70 9.01 4.74
8.35 8.92 4.76
9.82 9.21 4.90
9.68 9.20 4.94
10.6 9.42 5.06
10.0 9.34 5.08
10.3 9.41 5.15
10.6 9.52 5.23
10.4 9.52 5.27
10.6 9.57 5.34
10.4 9.58 5.39
10.2 9.54 5.42
10.2 9.58 5.47
11.1 9.77 5.58
11.4 9.88 5.66
11.3 9.92 5.72
10.9 9.89 5.75
10.9 9.91 5.81
12.0 10.2 5.94
11.1 10.1 5.94
10.9 10.1 5.99
11.2 10.2 6.06
10.2 9.96 6.05
10.1 9.96 6.09
10.5 10.0 6.16
9.71 9.89 6.15
10.1 9.96 6.21
10.2 10.0 6.26
11.2 10.2 6.37
11.7 10.3 6.46
10.6 10.2 6.44
11.2 10.3 6.53
11.9 10.5 6.63
11.8 10.5 6.68
10.8 10.3 6.66
12.4 10.7 6.82
11.9 10.7 6.85
11.5 10.6 6.88
11.0 10.5 6.89
10.9 10.5 6.93
10.7 10.5 6.96
11.3 10.6 7.04
11.4 10.7 7.08
11.0 10.6 7.11
11.1 10.6 7.15
11.0 10.6 7.19
11.4 10.7 7.26
10.8 10.6 7.27
10.3 10.5 7.27
10.8 10.6 7.33
11.4 10.8 7.41
11.9 10.9 7.50
11.3 10.8 7.50
10.7 10.7 7.50
10.8 10.7 7.54
10.8 10.7 7.58
11.2 10.8 7.64
11.0 10.8 7.67
11.2 10.8 7.72
11.3 10.9 7.76
11.2 10.8 7.79
11.4 10.9 7.85
10.9 10.8 7.84
10.9 10.8 7.88
10.4 10.7 7.88
11.0 10.8 7.95
12.3 11.1 8.07
11.3 10.9 8.05
10.7 10.8 8.05
11.2 10.9 8.10
11.4 11.0 8.15
11.1 10.9 8.17
10.9 10.9 8.19
10.4 10.8 8.18
12.1 11.1 8.32
11.0 10.9 8.29
11.1 11.0 8.32
11.1 10.9 8.34
10.7 10.9 8.35
10.8 10.9 8.38
11.1 11.0 8.43
11.3 11.0 8.47
10.2 10.8 8.42
10.2 10.8 8.44
9.77 10.7 8.43
10.3 10.7 8.49
9.97 10.7 8.48
10.4 10.7 8.53
10.3 10.7 8.54
11.1 10.8 8.61
11.1 10.8 8.64
12.6 11.2 8.76
14.1 11.5 8.91
12.7 11.3 8.87
12.4 11.3 8.89
11.7 11.2 8.88
11.4 11.1 8.89
11.9 11.3 8.95
11.9 11.3 8.98
11.8 11.3 9.01
11.1 11.1 8.99
10.7 11.0 8.98
10.6 11.0 8.99
11.0 11.1 9.04
10.6 11.0 9.03
10.6 11.0 9.05
10.2 10.9 9.03
10.1 10.8 9.04
11.5 11.1 9.15
10.9 11.0 9.14
10.5 10.9 9.13
10.4 10.9 9.14
10.3 10.8 9.14
10.4 10.9 9.17
10.0 10.8 9.15
9.43 10.6 9.12
10.2 10.7 9.17
9.75 10.6 9.15
9.41 10.5 9.13
10.2 10.6 9.19
10.0 10.6 9.18
10.1 10.6 9.20
9.54 10.4 9.17
8.79 10.2 9.12
9.36 10.3 9.16
9.28 10.3 9.15
9.58 10.3 9.18
9.50 10.3 9.18
9.80 10.3 9.20
9.00 10.1 9.15
9.70 10.2 9.20
9.48 10.2 9.19
9.30 10.1 9.18
8.71 9.95 9.14
8.80 9.93 9.14
8.78 9.89 9.14
8.79 9.86 9.14
9.35 9.94 9.17
9.00 9.85 9.15
9.90 10.0 9.21
10.0 10.0 9.22
9.89 9.99 9.22
9.93 9.99 9.23
9.82 9.96 9.22
10.2 10.0 9.26
10.1 10.0 9.26
9.87 9.96 9.25
9.75 9.93 9.25
8.96 9.75 9.20
9.11 9.76 9.20
9.15 9.75 9.21
9.57 9.82 9.24
10.3 9.96 9.29
11.6 10.3 9.39


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v0/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v1/batch_processing_times.csv <==
0 1.4219999313354492
1 0.14999985694885254
2 0.3429999351501465
3 0.12800002098083496
4 0.18000006675720215
5 0.1659998893737793
6 0.18199992179870605
7 0.056999921798706055
8 0.11300015449523926
9 0.06599998474121094
10 0.0690000057220459
11 0.06699991226196289
12 0.08299994468688965
13 0.06700015068054199
14 0.05500006675720215
15 0.11299991607666016
16 0.10799980163574219
17 0.057000160217285156
18 0.053999900817871094
19 0.1419999599456787
20 0.1099998950958252
21 0.05900001525878906
22 0.09100008010864258
23 0.1119999885559082
24 0.10500001907348633
25 0.04699993133544922
26 0.13700008392333984
27 0.07399988174438477
28 0.07000017166137695
29 0.08699989318847656
30 0.0710000991821289
31 0.046000003814697266
32 0.0409998893737793
33 0.09200000762939453
34 0.05299997329711914
35 0.07599997520446777
36 0.0690000057220459
37 0.06099987030029297
38 0.032000064849853516
39 0.09099984169006348
40 0.03500008583068848
41 0.08700013160705566
42 0.06800007820129395
43 0.03899979591369629
44 0.0559999942779541
45 0.0840001106262207
46 0.0559999942779541
47 0.046000003814697266
48 0.07700014114379883
49 0.0690000057220459
50 0.04500007629394531
51 0.11800003051757812
52 0.12899994850158691
53 0.12299990653991699
54 0.09400010108947754
55 0.05500006675720215
56 0.046000003814697266
57 0.10400009155273438
58 0.03600001335144043
59 0.053999900817871094
60 0.03900003433227539
61 0.034999847412109375
62 0.0690000057220459
63 0.07899999618530273
64 0.10599994659423828
65 0.031000137329101562
66 0.0690000057220459
67 0.06100010871887207
68 0.03900003433227539
69 0.11500000953674316
70 0.03299999237060547
71 0.039999961853027344
72 0.037999868392944336
73 0.05200004577636719
74 0.07500004768371582
75 0.04700016975402832
76 0.04400014877319336
77 0.04500007629394531
78 0.05099987983703613
79 0.04999995231628418
80 0.03899979591369629
81 0.06700015068054199
82 0.04500007629394531
83 0.10699987411499023
84 0.1510000228881836
85 0.06100010871887207
86 0.08099985122680664
87 0.07200002670288086
88 0.12400007247924805
89 0.034999847412109375
90 0.08800005912780762
91 0.05900001525878906
92 0.20399999618530273
93 0.04799985885620117
94 0.0690000057220459
95 0.05200004577636719
96 0.04999995231628418
97 0.06499981880187988
98 0.0409998893737793
99 0.05500006675720215
100 0.051999807357788086
101 0.06999993324279785
102 0.029999971389770508
103 0.0690000057220459
104 0.03399991989135742
105 0.051000118255615234
106 0.04499983787536621
107 0.08299994468688965
108 0.026000022888183594
109 0.042999982833862305
110 0.03800010681152344
111 0.07200002670288086
112 0.031000137329101562
113 0.04799985885620117
114 0.037000179290771484
115 0.04400014877319336
116 0.05799984931945801
117 0.06099987030029297
118 0.04499983787536621
119 0.10300016403198242
120 0.06299996376037598
121 0.05900001525878906
122 0.039999961853027344
123 0.0709998607635498
124 0.06399989128112793
125 0.03900003433227539
126 0.03600001335144043
127 0.034999847412109375
128 0.04699993133544922
129 0.046000003814697266
130 0.04799985885620117
131 0.046000003814697266
132 0.07400012016296387
133 0.04200005531311035
134 0.042999982833862305
135 0.0410001277923584
136 0.03400015830993652
137 0.07500004768371582
138 0.04799985885620117
139 0.07500004768371582
140 0.05500006675720215
141 0.03900003433227539
142 0.0559999942779541
143 0.0410001277923584
144 0.03699994087219238
145 0.029999971389770508
146 0.0559999942779541
147 0.026999950408935547
148 0.03099989891052246
149 0.042999982833862305
150 0.028999805450439453
151 0.053999900817871094
152 0.06200003623962402
153 0.06999993324279785
154 0.03299999237060547
155 0.0409998893737793
156 0.04700016975402832
157 0.04199981689453125
158 0.04900002479553223
159 0.03399991989135742
160 0.04900002479553223
161 0.03600001335144043
162 0.0279998779296875
163 0.09200000762939453
164 0.039999961853027344
165 0.04699993133544922
166 0.029999971389770508
167 0.04499983787536621
168 0.08599996566772461
169 0.0410001277923584
170 0.09100008010864258
171 0.05200004577636719
172 0.05799984931945801
173 0.08099985122680664
174 0.03099989891052246
175 0.07200002670288086
176 0.07299995422363281
177 0.0989999771118164
178 0.07299995422363281
179 0.07899999618530273
180 0.04699993133544922

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.06 3.77 6.75
3.66 4.23 6.86
4.94 4.48 6.92
5.52 4.62 6.93
6.00 4.75 6.95
7.06 5.02 7.02
7.68 5.22 7.06
8.36 5.44 7.11
8.31 5.53 7.12
8.56 5.67 7.15
8.36 5.73 7.16
8.15 5.77 7.15
8.41 5.91 7.18
8.42 6.00 7.20
8.23 6.03 7.20
8.73 6.21 7.24
9.20 6.39 7.29
10.1 6.66 7.37
9.89 6.74 7.38
10.2 6.91 7.43
9.80 6.93 7.43
10.8 7.23 7.53
10.3 7.25 7.53
10.4 7.38 7.57
11.1 7.61 7.64
11.3 7.77 7.70
11.5 7.93 7.75
10.6 7.87 7.73
10.5 7.94 7.75
10.2 7.95 7.76
10.0 7.99 7.77
10.1 8.07 7.80
10.7 8.27 7.87
10.4 8.29 7.88
9.73 8.21 7.86
9.77 8.27 7.89
10.2 8.40 7.93
10.0 8.43 7.95
10.5 8.58 8.00
10.9 8.74 8.06
10.5 8.73 8.06
10.1 8.69 8.06
9.75 8.67 8.06
10.0 8.77 8.10
10.2 8.84 8.13
9.86 8.81 8.13
9.72 8.82 8.13
10.3 8.99 8.20
11.1 9.20 8.28
10.8 9.21 8.29
10.6 9.22 8.30
11.2 9.39 8.37
11.9 9.59 8.44
12.3 9.76 8.51
11.3 9.63 8.48
11.1 9.64 8.50
12.1 9.90 8.60
11.1 9.77 8.57
10.3 9.63 8.53
9.36 9.46 8.49
8.70 9.31 8.45
8.62 9.27 8.45
9.03 9.34 8.48
9.01 9.33 8.49
9.22 9.36 8.50
10.7 9.67 8.62
11.7 9.92 8.71
11.6 9.97 8.74
12.2 10.1 8.80
10.9 9.93 8.75
11.2 10.0 8.80
11.5 10.1 8.84
10.8 10.0 8.82
11.2 10.1 8.87
11.0 10.1 8.89
10.8 10.1 8.89
10.5 10.1 8.89
10.6 10.1 8.92
11.0 10.2 8.97
10.2 10.1 8.94
9.81 10.0 8.92
10.8 10.2 9.01
11.2 10.3 9.05
10.8 10.3 9.05
10.5 10.2 9.05
9.50 10.0 8.99
8.74 9.84 8.94
8.55 9.76 8.93
9.37 9.90 8.98
9.94 10.0 9.03
9.55 9.92 9.01
10.1 10.0 9.05
10.1 10.0 9.06
9.76 9.95 9.05
10.2 10.0 9.09
9.97 10.0 9.09
9.04 9.80 9.03
8.56 9.68 9.00
8.56 9.64 8.99
8.46 9.58 8.98
8.00 9.45 8.95
8.79 9.57 8.99
8.66 9.51 8.98
9.00 9.55 9.00
9.44 9.63 9.03
9.89 9.72 9.07
9.58 9.67 9.06
9.09 9.56 9.03
8.71 9.46 9.00
8.30 9.35 8.97
8.10 9.27 8.95
8.19 9.24 8.94
9.22 9.43 9.01
10.4 9.68 9.09
10.4 9.69 9.10
10.5 9.74 9.12
10.5 9.76 9.14
10.8 9.87 9.18
10.8 9.89 9.19
10.0 9.75 9.15
9.48 9.64 9.13
8.89 9.50 9.09
8.38 9.37 9.05
8.80 9.43 9.07
8.60 9.36 9.05
8.36 9.28 9.03
8.31 9.24 9.02
8.50 9.25 9.02
8.58 9.24 9.02
8.71 9.25 9.03
8.92 9.28 9.04
9.37 9.36 9.07
9.41 9.37 9.07
9.13 9.31 9.06
10.4 9.58 9.15
11.3 9.80 9.23
11.4 9.88 9.26
11.0 9.85 9.25
10.9 9.87 9.27
11.1 9.94 9.30
12.8 10.3 9.44
13.0 10.5 9.48
11.8 10.3 9.44
11.3 10.2 9.43
12.9 10.6 9.56
13.4 10.8 9.63
12.9 10.8 9.63
13.0 10.9 9.68
12.7 10.9 9.69
12.0 10.8 9.67
11.3 10.7 9.66
11.7 10.8 9.70
11.6 10.8 9.71
11.7 10.8 9.74
12.6 11.0 9.82
11.7 10.9 9.79
13.0 11.2 9.90
14.3 11.6 10.0
13.8 11.6 10.0
13.6 11.6 10.1
12.7 11.4 10.0
12.7 11.5 10.1
12.4 11.5 10.1
12.1 11.4 10.1
11.3 11.3 10.0
11.7 11.4 10.1
10.7 11.2 10.0
10.3 11.1 10.0
10.9 11.1 10.1
10.5 11.1 10.0
10.4 11.0 10.0
10.4 11.0 10.0
10.1 10.9 10.0
9.96 10.9 10.0
9.67 10.8 9.99
9.36 10.7 9.96
9.77 10.7 9.98
9.35 10.6 9.95
9.93 10.7 9.98
10.2 10.7 10.0
9.80 10.6 9.98
9.48 10.5 9.96
9.49 10.5 9.95
9.42 10.4 9.94
9.15 10.3 9.91
9.37 10.3 9.92
9.82 10.4 9.94
9.62 10.3 9.93
9.89 10.4 9.94
10.1 10.4 9.96
9.97 10.4 9.95
10.1 10.4 9.96
9.72 10.3 9.94
9.31 10.2 9.90
9.50 10.2 9.91
10.2 10.3 9.96
9.88 10.3 9.94
10.2 10.3 9.96
9.91 10.3 9.95
8.77 10.0 9.87


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v1/spark_avg_processing_times.csv <==
97

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v2/batch_processing_times.csv <==
0 1.24399995803833
1 0.23200011253356934
2 0.2590000629425049
3 0.18600010871887207
4 0.0989999771118164
5 0.16700005531311035
6 0.0690000057220459
7 0.17499995231628418
8 0.06000018119812012
9 0.06999993324279785
10 0.10600018501281738
11 0.05200004577636719
12 0.07899999618530273
13 0.12000012397766113
14 0.13499999046325684
15 0.08599996566772461
16 0.04900002479553223
17 0.07200002670288086
18 0.056999921798706055
19 0.09200000762939453
20 0.09200000762939453
21 0.09099984169006348
22 0.127000093460083
23 0.08800005912780762
24 0.04999995231628418
25 0.054000139236450195
26 0.07700014114379883
27 0.051000118255615234
28 0.04900002479553223
29 0.07399988174438477
30 0.0410001277923584
31 0.05200004577636719
32 0.06099987030029297
33 0.13700008392333984
34 0.07200002670288086
35 0.04700016975402832
36 0.07500004768371582
37 0.07500004768371582
38 0.06199979782104492
39 0.07699990272521973
40 0.05299997329711914
41 0.04900002479553223
42 0.06300020217895508
43 0.07599997520446777
44 0.18699979782104492
45 0.04400014877319336
46 0.10599994659423828
47 0.04800009727478027
48 0.10500001907348633
49 0.0710000991821289
50 0.10000014305114746
51 0.06299996376037598
52 0.15000009536743164
53 0.10299992561340332
54 0.07399988174438477
55 0.06500005722045898
56 0.05500006675720215
57 0.057000160217285156
58 0.04699993133544922
59 0.07899999618530273
60 0.0839998722076416
61 0.06599998474121094
62 0.07699990272521973
63 0.04800009727478027
64 0.04200005531311035
65 0.06599998474121094
66 0.0559999942779541
67 0.07700014114379883
68 0.029999971389770508
69 0.0559999942779541
70 0.03500008583068848
71 0.06100010871887207
72 0.056999921798706055
73 0.05500006675720215
74 0.07599997520446777
75 0.06499981880187988
76 0.03600001335144043
77 0.07000017166137695
78 0.03099989891052246
79 0.05099987983703613
80 0.0410001277923584
81 0.0690000057220459
82 0.06099987030029297
83 0.0690000057220459
84 0.07300019264221191
85 0.04999995231628418
86 0.056999921798706055
87 0.040000200271606445
88 0.05500006675720215
89 0.04999995231628418
90 0.05900001525878906
91 0.039999961853027344
92 0.03500008583068848
93 0.06599998474121094
94 0.05500006675720215
95 0.05200004577636719
96 0.059999942779541016
97 0.04700016975402832
98 0.039999961853027344
99 0.05200004577636719
100 0.05299997329711914
101 0.06200003623962402
102 0.06200003623962402
103 0.03800010681152344
104 0.06200003623962402
105 0.04999995231628418
106 0.04200005531311035
107 0.046000003814697266
108 0.051000118255615234
109 0.07299995422363281
110 0.037999868392944336
111 0.05299997329711914
112 0.056999921798706055
113 0.06299996376037598
114 0.0559999942779541
115 0.04999995231628418
116 0.059999942779541016
117 0.05800008773803711
118 0.03299999237060547
119 0.03900003433227539
120 0.1099998950958252
121 0.07599997520446777
122 0.04799985885620117
123 0.06799983978271484
124 0.05500006675720215
125 0.08299994468688965
126 0.05900001525878906
127 0.14399981498718262
128 0.0710000991821289
129 0.10100007057189941
130 0.059999942779541016
131 0.09500002861022949
132 0.05500006675720215
133 0.05900001525878906
134 0.07700014114379883
135 0.10500001907348633
136 0.09100008010864258
137 0.11100006103515625
138 0.07400012016296387
139 0.03399991989135742
140 0.08000016212463379
141 0.046000003814697266
142 0.03600001335144043
143 0.0690000057220459
144 0.03699994087219238
145 0.07000017166137695
146 0.04399991035461426
147 0.05500006675720215
148 0.03500008583068848
149 0.06399989128112793
150 0.042999982833862305
151 0.04399991035461426
152 0.056999921798706055
153 0.06700015068054199
154 0.03099989891052246
155 0.0690000057220459
156 0.026999950408935547
157 0.04999995231628418
158 0.06400012969970703
159 0.07699990272521973
160 0.037999868392944336
161 0.04900002479553223
162 0.03900003433227539
163 0.059999942779541016
164 0.05800008773803711
165 0.06599998474121094
166 0.05099987983703613
167 0.04399991035461426
168 0.05099987983703613
169 0.04900002479553223
170 0.05200004577636719
171 0.08999991416931152
172 0.0709998607635498
173 0.06100010871887207
174 0.0409998893737793
175 0.042999982833862305
176 0.04399991035461426
177 0.028999805450439453
178 0.04999995231628418
179 0.06500005722045898
180 0.03099989891052246
181 0.06400012969970703
182 0.059999942779541016
183 0.03399991989135742

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.80 4.12 7.38
4.13 4.71 7.53
5.58 5.00 7.60
5.98 5.10 7.60
6.31 5.20 7.61
6.56 5.29 7.61
6.48 5.32 7.59
6.98 5.45 7.61
7.79 5.67 7.66
7.89 5.77 7.67
8.49 5.97 7.72
8.65 6.09 7.74
9.42 6.33 7.80
9.86 6.54 7.85
9.35 6.53 7.83
9.76 6.71 7.88
9.18 6.69 7.86
10.1 6.97 7.94
9.93 7.03 7.95
10.2 7.18 7.99
10.7 7.37 8.04
10.2 7.39 8.04
9.28 7.28 8.00
10.2 7.54 8.07
9.61 7.50 8.05
10.4 7.74 8.12
10.3 7.81 8.14
11.4 8.13 8.24
11.7 8.30 8.30
11.2 8.31 8.30
10.3 8.22 8.27
10.3 8.28 8.29
11.1 8.53 8.37
11.2 8.64 8.41
11.0 8.69 8.43
10.8 8.71 8.44
10.3 8.67 8.43
10.4 8.75 8.46
10.6 8.86 8.50
10.2 8.81 8.49
10.3 8.90 8.52
11.1 9.12 8.59
12.1 9.41 8.70
11.6 9.40 8.70
11.3 9.40 8.71
11.1 9.42 8.72
10.7 9.37 8.71
10.2 9.31 8.70
11.0 9.52 8.77
11.7 9.71 8.85
11.8 9.79 8.88
12.7 10.1 8.98
11.5 9.89 8.94
12.5 10.2 9.03
11.7 10.1 9.01
11.2 10.0 9.01
10.2 9.82 8.96
10.3 9.86 8.98
11.1 10.1 9.05
10.6 9.96 9.03
10.9 10.1 9.08
10.6 10.0 9.07
10.7 10.1 9.10
10.2 9.98 9.08
11.0 10.1 9.14
11.7 10.3 9.22
11.4 10.3 9.22
10.9 10.2 9.21
10.7 10.2 9.21
10.2 10.1 9.20
11.4 10.4 9.29
10.9 10.3 9.28
10.7 10.3 9.28
11.8 10.5 9.37
10.8 10.4 9.33
10.3 10.3 9.31
10.5 10.3 9.33
10.4 10.3 9.34
9.73 10.2 9.30
9.84 10.2 9.31
9.85 10.2 9.32
9.26 10.0 9.28
9.35 10.0 9.29
9.44 10.0 9.30
8.75 9.85 9.25
9.78 10.0 9.32
9.76 10.0 9.32
10.2 10.1 9.36
9.83 10.0 9.34
10.4 10.1 9.38
10.5 10.2 9.40
11.1 10.3 9.45
12.3 10.6 9.55
12.8 10.7 9.61
12.5 10.8 9.63
11.8 10.7 9.61
11.1 10.5 9.58
10.7 10.5 9.58
10.6 10.4 9.58
10.5 10.4 9.58
10.1 10.3 9.56
9.68 10.2 9.54
9.56 10.2 9.53
9.94 10.3 9.56
10.3 10.3 9.59
10.2 10.3 9.59
10.1 10.3 9.59
10.1 10.3 9.60
10.1 10.3 9.60
9.96 10.2 9.59
9.86 10.2 9.59
9.42 10.1 9.57
9.06 10.0 9.54
8.88 9.94 9.52
9.02 9.93 9.52
9.48 10.0 9.55
9.23 9.93 9.53
9.03 9.86 9.52
8.50 9.72 9.47
8.60 9.70 9.47
8.87 9.72 9.48
9.21 9.77 9.49
8.79 9.66 9.46
8.92 9.65 9.46
9.44 9.75 9.49
9.33 9.72 9.49
10.0 9.86 9.54
10.5 9.98 9.58
10.7 10.0 9.60
10.3 9.96 9.58
9.99 9.91 9.57
9.60 9.83 9.55
9.45 9.79 9.54
8.75 9.63 9.49
9.09 9.68 9.50
9.64 9.77 9.54
9.98 9.84 9.56
10.3 9.91 9.59
11.6 10.2 9.68
11.1 10.1 9.67
10.6 10.1 9.65
9.68 9.89 9.60
10.2 9.99 9.64
10.2 10.0 9.64
10.4 10.1 9.67
10.4 10.1 9.67
9.58 9.90 9.62
10.1 10.0 9.66
11.0 10.2 9.73
10.8 10.2 9.72
11.2 10.3 9.77
11.1 10.3 9.77
10.9 10.3 9.78
10.8 10.3 9.78
13.3 10.8 9.96
13.3 10.9 10.0
12.9 10.9 10.0
12.7 10.9 10.0
12.8 11.0 10.1
12.1 10.9 10.0
11.0 10.7 9.99
11.0 10.8 10.0
10.9 10.7 10.0
11.8 10.9 10.1
11.1 10.8 10.1
12.5 11.1 10.2
12.6 11.2 10.2
12.1 11.1 10.2
11.8 11.1 10.2
11.0 10.9 10.2
11.7 11.1 10.2
11.5 11.1 10.2
11.4 11.1 10.2
11.5 11.1 10.2
10.6 10.9 10.2
9.99 10.8 10.1
10.1 10.8 10.1
10.5 10.8 10.2
10.1 10.7 10.2
10.2 10.7 10.2
10.6 10.8 10.2
11.2 10.9 10.2
12.7 11.3 10.4
13.2 11.4 10.4
12.9 11.4 10.4
13.8 11.7 10.5
14.2 11.8 10.6
13.7 11.8 10.6
14.5 12.1 10.7
13.5 11.9 10.7
13.5 12.0 10.7
13.3 12.0 10.7
12.7 11.9 10.7
12.2 11.8 10.7
11.4 11.7 10.6
11.0 11.6 10.6
10.9 11.6 10.6
10.5 11.4 10.6
11.6 11.6 10.7
13.5 12.0 10.8


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v2/spark_avg_processing_times.csv <==
100

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v3/batch_processing_times.csv <==
0 0.8630001544952393
1 0.21199989318847656
2 0.24499988555908203
3 0.18400001525878906
4 0.125
5 0.0819997787475586
6 0.13199996948242188
7 0.15599989891052246
8 0.10099983215332031
9 0.06100010871887207
10 0.11899995803833008
11 0.06200003623962402
12 0.04500007629394531
13 0.08299994468688965
14 0.06200003623962402
15 0.12999987602233887
16 0.05800008773803711
17 0.15199995040893555
18 0.09200000762939453
19 0.07399988174438477
20 0.09399986267089844
21 0.07599997520446777
22 0.18399977684020996
23 0.0820000171661377
24 0.09800004959106445
25 0.07699990272521973
26 0.06600022315979004
27 0.11600017547607422
28 0.0710000991821289
29 0.0820000171661377
30 0.054000139236450195
31 0.06799983978271484
32 0.08999991416931152
33 0.07800006866455078
34 0.09100008010864258
35 0.05299997329711914
36 0.0970001220703125
37 0.07299995422363281
38 0.0559999942779541
39 0.05099987983703613
40 0.05799984931945801
41 0.05200004577636719
42 0.0820000171661377
43 0.03299999237060547
44 0.04400014877319336
45 0.06299996376037598
46 0.06999993324279785
47 0.042999982833862305
48 0.06199979782104492
49 0.03900003433227539
50 0.054000139236450195
51 0.04499983787536621
52 0.06200003623962402
53 0.04900002479553223
54 0.09200000762939453
55 0.09300017356872559
56 0.0559999942779541
57 0.06999993324279785
58 0.03299999237060547
59 0.04699993133544922
60 0.08899998664855957
61 0.046000003814697266
62 0.06599998474121094
63 0.04499983787536621
64 0.0559999942779541
65 0.051999807357788086
66 0.03699994087219238
67 0.1230001449584961
68 0.05800008773803711
69 0.11500000953674316
70 0.04200005531311035
71 0.15899991989135742
72 0.04399991035461426
73 0.10699987411499023
74 0.032000064849853516
75 0.0989999771118164
76 0.06299996376037598
77 0.16200017929077148
78 0.03899979591369629
79 0.039999961853027344
80 0.051000118255615234
81 0.04499983787536621
82 0.12299990653991699
83 0.0559999942779541
84 0.03800010681152344
85 0.04999995231628418
86 0.037999868392944336
87 0.0690000057220459
88 0.03399991989135742
89 0.14999985694885254
90 0.0559999942779541
91 0.029999971389770508
92 0.06599998474121094
93 0.08599996566772461
94 0.03299999237060547
95 0.07399988174438477
96 0.0559999942779541
97 0.07400012016296387
98 0.039999961853027344
99 0.07200002670288086
100 0.04900002479553223
101 0.0709998607635498
102 0.04200005531311035
103 0.06599998474121094
104 0.03500008583068848
105 0.04799985885620117
106 0.057000160217285156
107 0.048999786376953125
108 0.04200005531311035
109 0.039999961853027344
110 0.04800009727478027
111 0.03099989891052246
112 0.0559999942779541
113 0.03400015830993652
114 0.032000064849853516
115 0.03900003433227539
116 0.03800010681152344
117 0.03600001335144043
118 0.04999995231628418
119 0.031000137329101562
120 0.029000043869018555
121 0.07800006866455078
122 0.0820000171661377
123 0.04399991035461426
124 0.0409998893737793
125 0.039999961853027344
126 0.06699991226196289
127 0.034999847412109375
128 0.04400014877319336
129 0.04900002479553223
130 0.03900003433227539
131 0.026000022888183594
132 0.053999900817871094
133 0.028999805450439453
134 0.03699994087219238
135 0.031999826431274414
136 0.03299999237060547
137 0.04200005531311035
138 0.03299999237060547
139 0.0839998722076416
140 0.029000043869018555
141 0.03099989891052246
142 0.04800009727478027
143 0.04199981689453125
144 0.04800009727478027
145 0.03099989891052246
146 0.06700015068054199
147 0.03500008583068848
148 0.026000022888183594
149 0.05099987983703613
150 0.04400014877319336
151 0.0410001277923584
152 0.04400014877319336
153 0.05499982833862305
154 0.17100000381469727
155 0.031999826431274414
156 0.09000015258789062
157 0.09800004959106445
158 0.039999961853027344
159 0.07299995422363281
160 0.059999942779541016
161 0.13100004196166992
162 0.04199981689453125
163 0.07599997520446777
164 0.04900002479553223
165 0.039999961853027344
166 0.05500006675720215
167 0.03900003433227539
168 0.04500007629394531
169 0.03900003433227539
170 0.04699993133544922
171 0.032000064849853516
172 0.08899998664855957
173 0.059999942779541016
174 0.04500007629394531
175 0.04700016975402832
176 0.09999990463256836
177 0.04200005531311035
178 0.07599997520446777
179 0.026999950408935547
180 0.08599996566772461
181 0.03099989891052246
182 0.040000200271606445
183 0.04199981689453125
184 0.04799985885620117

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.83 4.35 7.74
5.18 5.18 7.97
5.93 5.34 8.00
6.39 5.46 8.01
6.33 5.48 7.99
7.14 5.68 8.02
6.73 5.64 7.99
7.65 5.86 8.03
8.42 6.08 8.08
8.53 6.18 8.09
9.37 6.44 8.16
10.3 6.74 8.24
11.0 7.00 8.30
11.7 7.28 8.38
11.2 7.32 8.38
11.4 7.49 8.43
11.4 7.62 8.46
11.2 7.70 8.48
10.9 7.76 8.49
10.2 7.72 8.46
9.57 7.66 8.44
10.1 7.83 8.49
9.49 7.79 8.46
9.12 7.76 8.45
9.01 7.79 8.45
10.0 8.04 8.53
9.88 8.07 8.53
9.14 7.97 8.49
9.76 8.14 8.54
10.4 8.33 8.60
10.1 8.35 8.60
10.7 8.54 8.66
10.2 8.50 8.65
9.57 8.42 8.62
9.00 8.34 8.59
9.42 8.44 8.62
10.2 8.64 8.69
10.1 8.67 8.70
10.1 8.73 8.72
9.49 8.64 8.69
9.40 8.65 8.69
9.50 8.70 8.71
8.80 8.58 8.67
8.47 8.51 8.64
9.00 8.62 8.68
9.05 8.65 8.69
8.50 8.55 8.65
8.39 8.53 8.64
8.50 8.54 8.65
8.50 8.54 8.65
8.49 8.54 8.64
8.03 8.44 8.61
7.78 8.37 8.59
7.95 8.39 8.59
8.63 8.53 8.64
8.38 8.48 8.62
9.39 8.68 8.68
10.2 8.89 8.75
11.1 9.12 8.83
10.6 9.08 8.82
10.2 9.03 8.80
9.67 8.96 8.78
9.61 8.98 8.79
10.1 9.11 8.84
11.0 9.33 8.91
11.9 9.56 8.99
11.1 9.48 8.97
10.7 9.43 8.96
11.4 9.64 9.03
10.9 9.59 9.02
11.6 9.77 9.09
10.9 9.68 9.07
10.1 9.56 9.03
11.6 9.90 9.15
10.7 9.77 9.12
10.6 9.78 9.12
11.7 10.0 9.21
12.1 10.2 9.27
11.8 10.2 9.28
11.7 10.2 9.30
10.8 10.1 9.26
10.9 10.1 9.29
11.0 10.2 9.31
10.1 9.99 9.26
9.62 9.89 9.24
9.39 9.83 9.23
9.68 9.88 9.25
9.88 9.92 9.27
10.2 9.99 9.30
9.28 9.79 9.24
9.49 9.81 9.26
9.57 9.82 9.27
9.72 9.84 9.28
9.61 9.81 9.27
9.27 9.74 9.26
9.84 9.84 9.30
9.72 9.82 9.29
10.2 9.91 9.33
10.6 9.99 9.36
9.96 9.88 9.33
9.80 9.85 9.33
10.1 9.92 9.36
9.76 9.86 9.34
10.5 10.0 9.40
9.62 9.84 9.35
10.2 9.96 9.39
9.81 9.88 9.37
9.24 9.75 9.34
10.6 10.0 9.43
10.8 10.1 9.46
10.9 10.1 9.47
11.6 10.3 9.54
11.9 10.4 9.58
12.3 10.5 9.63
13.2 10.8 9.72
12.1 10.6 9.69
12.4 10.7 9.73
11.8 10.7 9.72
11.4 10.6 9.71
11.9 10.8 9.77
11.8 10.8 9.78
11.7 10.8 9.80
11.8 10.8 9.82
11.7 10.8 9.83
12.0 10.9 9.87
11.4 10.8 9.86
11.5 10.9 9.88
11.4 10.9 9.90
10.8 10.8 9.87
10.5 10.7 9.86
10.7 10.7 9.88
10.5 10.7 9.88
10.2 10.6 9.86
9.80 10.5 9.84
9.89 10.5 9.84
9.28 10.4 9.80
9.40 10.4 9.80
10.4 10.6 9.87
10.6 10.6 9.89
10.1 10.5 9.86
10.5 10.6 9.90
10.9 10.6 9.93
11.0 10.7 9.94
10.9 10.7 9.95
11.5 10.8 10.0
11.2 10.8 10.0
11.6 10.9 10.0
10.6 10.7 9.99
10.3 10.6 9.97
11.0 10.7 10.0
10.1 10.6 9.97
9.77 10.5 9.95
9.57 10.4 9.93
9.25 10.3 9.91
9.94 10.4 9.95
10.1 10.4 9.96
9.94 10.4 9.95
10.2 10.4 9.97
9.98 10.4 9.96
9.67 10.3 9.94
9.72 10.3 9.94
9.44 10.2 9.92
10.1 10.3 9.95
10.2 10.3 9.97
10.2 10.3 9.97
10.2 10.3 9.97
11.4 10.6 10.1
10.3 10.4 9.99
10.8 10.5 10.0
10.8 10.5 10.0
11.4 10.6 10.1
12.0 10.8 10.1
12.2 10.9 10.2
13.3 11.1 10.3
13.0 11.1 10.3
12.9 11.2 10.3
12.1 11.1 10.3
11.3 10.9 10.2
10.5 10.8 10.2
9.97 10.6 10.2
10.4 10.7 10.2
9.98 10.6 10.2
10.2 10.6 10.2
9.79 10.5 10.2
10.3 10.6 10.2
10.5 10.7 10.2
9.63 10.5 10.1
9.89 10.5 10.2
9.78 10.4 10.1
10.3 10.5 10.2
10.8 10.6 10.2
10.3 10.5 10.2
9.85 10.4 10.2
10.0 10.5 10.2
10.8 10.6 10.2
10.5 10.6 10.2
11.0 10.7 10.2
11.2 10.7 10.3
12.8 11.1 10.4
12.5 11.1 10.4


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v3/spark_avg_processing_times.csv <==
96

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v4/batch_processing_times.csv <==
0 1.1180000305175781
1 0.16199994087219238
2 0.16499996185302734
3 0.17200016975402832
4 0.16000008583068848
5 0.14100003242492676
6 0.0840001106262207
7 0.1640000343322754
8 0.057000160217285156
9 0.08899998664855957
10 0.09099984169006348
11 0.06600022315979004
12 0.05500006675720215
13 0.14300012588500977
14 0.09000015258789062
15 0.10199999809265137
16 0.11400008201599121
17 0.1100001335144043
18 0.05500006675720215
19 0.08500003814697266
20 0.05899977684020996
21 0.059999942779541016
22 0.08800005912780762
23 0.1119999885559082
24 0.0690000057220459
25 0.1399998664855957
26 0.054000139236450195
27 0.059999942779541016
28 0.07499980926513672
29 0.056999921798706055
30 0.04999995231628418
31 0.07500004768371582
32 0.04999995231628418
33 0.09100008010864258
34 0.0690000057220459
35 0.03900003433227539
36 0.14400005340576172
37 0.03899979591369629
38 0.04700016975402832
39 0.06099987030029297
40 0.07299995422363281
41 0.06799983978271484
42 0.051000118255615234
43 0.08599996566772461
44 0.11100006103515625
45 0.0410001277923584
46 0.10599994659423828
47 0.0409998893737793
48 0.053999900817871094
49 0.05800008773803711
50 0.048999786376953125
51 0.07699990272521973
52 0.059999942779541016
53 0.05200004577636719
54 0.10099983215332031
55 0.04700016975402832
56 0.07999992370605469
57 0.09200000762939453
58 0.05900001525878906
59 0.05900001525878906
60 0.032000064849853516
61 0.046000003814697266
62 0.04399991035461426
63 0.0840001106262207
64 0.07899999618530273
65 0.06500005722045898
66 0.053999900817871094
67 0.05900001525878906
68 0.11999988555908203
69 0.07200002670288086
70 0.08799982070922852
71 0.05800008773803711
72 0.04700016975402832
73 0.051999807357788086
74 0.04799985885620117
75 0.04699993133544922
76 0.03399991989135742
77 0.0559999942779541
78 0.037999868392944336
79 0.056999921798706055
80 0.03400015830993652
81 0.11999988555908203
82 0.0559999942779541
83 0.12800002098083496
84 0.03900003433227539
85 0.1399998664855957
86 0.042999982833862305
87 0.10499978065490723
88 0.08100008964538574
89 0.06699991226196289
90 0.06299996376037598
91 0.21399998664855957
92 0.07399988174438477
93 0.037000179290771484
94 0.07000017166137695
95 0.057000160217285156
96 0.04199981689453125
97 0.06999993324279785
98 0.06699991226196289
99 0.06099987030029297
100 0.09500002861022949
101 0.03299999237060547
102 0.039999961853027344
103 0.08800005912780762
104 0.042999982833862305
105 0.03299999237060547
106 0.06400012969970703
107 0.10699987411499023
108 0.07599997520446777
109 0.0409998893737793
110 0.03099989891052246
111 0.05299997329711914
112 0.054000139236450195
113 0.031000137329101562
114 0.03399991989135742
115 0.06100010871887207
116 0.0690000057220459
117 0.03699994087219238
118 0.039999961853027344
119 0.05299997329711914
120 0.037000179290771484
121 0.04400014877319336
122 0.04500007629394531
123 0.03699994087219238
124 0.04999995231628418
125 0.03600001335144043
126 0.0690000057220459
127 0.06999993324279785
128 0.04800009727478027
129 0.03600001335144043
130 0.03600001335144043
131 0.029000043869018555
132 0.03099989891052246
133 0.07699990272521973
134 0.0409998893737793
135 0.03299999237060547
136 0.029999971389770508
137 0.05500006675720215
138 0.04700016975402832
139 0.08799982070922852
140 0.026000022888183594
141 0.029000043869018555
142 0.06599998474121094
143 0.031999826431274414
144 0.03500008583068848
145 0.03099989891052246
146 0.06999993324279785
147 0.04799985885620117
148 0.0409998893737793
149 0.0279998779296875
150 0.10199999809265137
151 0.029000043869018555
152 0.03600001335144043
153 0.046000003814697266
154 0.03099989891052246
155 0.04699993133544922
156 0.06399989128112793
157 0.05200004577636719
158 0.029999971389770508
159 0.054000139236450195
160 0.029000043869018555
161 0.03299999237060547
162 0.05900001525878906
163 0.046000003814697266
164 0.03600001335144043
165 0.05500006675720215
166 0.029999971389770508
167 0.029999971389770508
168 0.042999982833862305
169 0.07999992370605469
170 0.029999971389770508
171 0.08300018310546875
172 0.07699990272521973
173 0.10800004005432129
174 0.037999868392944336
175 0.05500006675720215
176 0.03399991989135742
177 0.09800004959106445
178 0.03300023078918457
179 0.0989999771118164
180 0.029999971389770508
181 0.03900003433227539
182 0.04500007629394531
183 0.07299995422363281

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.59 4.04 7.41
4.65 4.63 7.57
5.73 4.86 7.61
7.26 5.21 7.70
8.36 5.52 7.77
8.84 5.72 7.81
8.73 5.79 7.82
9.30 6.01 7.87
9.32 6.13 7.88
10.4 6.47 7.98
10.6 6.64 8.01
10.7 6.78 8.05
11.2 7.02 8.11
11.0 7.13 8.14
10.9 7.24 8.16
10.7 7.30 8.17
10.3 7.34 8.18
10.2 7.41 8.19
10.2 7.51 8.21
9.87 7.53 8.21
9.88 7.61 8.23
9.81 7.67 8.24
9.63 7.70 8.25
11.0 8.04 8.35
11.1 8.17 8.39
11.4 8.33 8.44
11.7 8.49 8.49
12.1 8.70 8.56
12.2 8.84 8.61
11.9 8.88 8.62
12.2 9.03 8.68
12.0 9.10 8.70
11.6 9.11 8.71
11.4 9.16 8.73
11.6 9.27 8.77
11.6 9.36 8.81
10.9 9.28 8.79
10.7 9.29 8.79
10.5 9.28 8.80
11.2 9.47 8.86
11.9 9.67 8.94
11.6 9.68 8.95
11.4 9.69 8.96
12.0 9.87 9.02
11.5 9.84 9.02
11.6 9.91 9.06
12.5 10.2 9.15
11.6 10.0 9.12
12.2 10.2 9.19
12.5 10.3 9.24
11.8 10.3 9.22
11.0 10.1 9.19
11.2 10.2 9.23
10.8 10.2 9.22
10.2 10.0 9.19
9.73 9.96 9.17
10.3 10.1 9.23
9.91 10.0 9.21
10.6 10.1 9.26
9.92 10.0 9.23
9.70 9.97 9.22
9.90 10.0 9.24
9.51 9.92 9.22
10.2 10.1 9.27
9.98 10.0 9.27
10.3 10.1 9.30
11.0 10.2 9.36
10.7 10.2 9.36
10.2 10.1 9.34
10.2 10.1 9.35
10.5 10.2 9.38
10.2 10.1 9.37
11.0 10.3 9.43
11.0 10.3 9.45
10.6 10.2 9.44
10.4 10.2 9.44
10.1 10.2 9.43
10.3 10.2 9.45
9.81 10.1 9.42
9.22 9.97 9.39
8.95 9.89 9.37
8.87 9.84 9.36
9.87 10.0 9.42
9.28 9.88 9.38
9.24 9.85 9.37
9.35 9.86 9.38
9.08 9.78 9.36
9.24 9.79 9.37
8.82 9.68 9.34
8.83 9.66 9.33
8.25 9.50 9.29
11.1 10.1 9.48
11.0 10.1 9.49
10.9 10.1 9.49
11.4 10.2 9.55
11.5 10.3 9.57
11.1 10.2 9.57
11.1 10.3 9.58
11.1 10.3 9.60
10.3 10.2 9.56
11.3 10.4 9.63
12.2 10.6 9.72
10.9 10.4 9.66
11.0 10.4 9.68
10.3 10.3 9.64
10.4 10.3 9.66
10.9 10.4 9.69
10.2 10.3 9.66
10.2 10.3 9.67
10.7 10.4 9.71
10.6 10.4 9.72
11.4 10.6 9.78
11.5 10.6 9.80
10.7 10.5 9.77
11.2 10.6 9.81
10.9 10.5 9.80
10.6 10.5 9.80
10.9 10.6 9.83
10.9 10.6 9.83
11.6 10.7 9.89
11.4 10.7 9.90
11.2 10.7 9.90
11.1 10.7 9.90
12.0 10.9 9.98
12.6 11.0 10.0
11.7 10.9 10.0
12.5 11.1 10.1
11.6 11.0 10.1
11.4 10.9 10.1
11.6 11.0 10.1
11.9 11.1 10.1
12.2 11.2 10.2
12.2 11.2 10.2
11.7 11.1 10.2
11.6 11.1 10.2
12.3 11.3 10.2
12.3 11.3 10.3
11.8 11.3 10.2
12.3 11.4 10.3
11.3 11.2 10.3
10.9 11.1 10.2
11.2 11.2 10.3
11.1 11.1 10.3
11.0 11.1 10.3
10.7 11.0 10.2
10.3 10.9 10.2
10.7 11.0 10.3
10.9 11.1 10.3
10.4 10.9 10.2
9.62 10.8 10.2
9.38 10.7 10.2
10.3 10.8 10.2
9.71 10.7 10.2
9.46 10.6 10.2
10.9 10.8 10.3
11.0 10.9 10.3
10.8 10.8 10.3
11.1 10.9 10.3
10.6 10.8 10.3
11.6 11.0 10.3
11.0 10.9 10.3
10.3 10.8 10.3
10.5 10.8 10.3
9.87 10.6 10.2
10.6 10.8 10.3
11.1 10.9 10.3
12.6 11.2 10.4
12.5 11.2 10.4
13.0 11.4 10.5
13.1 11.4 10.6
12.8 11.4 10.6
12.5 11.4 10.6
11.7 11.3 10.5
12.6 11.5 10.6
12.0 11.4 10.6
11.6 11.3 10.6
12.0 11.4 10.6
11.7 11.4 10.6
11.4 11.3 10.6
11.7 11.4 10.6
11.8 11.4 10.6
11.2 11.3 10.6
10.9 11.2 10.6
10.4 11.1 10.6
10.3 11.1 10.6
11.7 11.3 10.6
11.1 11.2 10.6
11.1 11.2 10.6
10.6 11.1 10.6
9.90 10.9 10.5
10.5 11.0 10.6
9.98 10.9 10.5
10.2 10.9 10.6
10.6 11.0 10.6
11.8 11.2 10.7
11.7 11.2 10.7
11.5 11.2 10.7
11.5 11.2 10.7
11.6 11.2 10.7
12.1 11.4 10.7


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_44_v4/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v0/batch_processing_times.csv <==
0 1.0209999084472656
1 0.24000000953674316
2 0.15699982643127441
3 0.2329998016357422
4 0.0989999771118164
5 0.13300013542175293
6 0.10100007057189941
7 0.12099981307983398
8 0.08800005912780762
9 0.06100010871887207
10 0.07899999618530273
11 0.12600016593933105
12 0.056999921798706055
13 0.11999988555908203
14 0.07200002670288086
15 0.13899993896484375
16 0.14699983596801758
17 0.09000015258789062
18 0.11800003051757812
19 0.07699990272521973
20 0.13400006294250488
21 0.06299996376037598
22 0.06100010871887207
23 0.0559999942779541
24 0.06799983978271484
25 0.06800007820129395
26 0.053999900817871094
27 0.06200003623962402
28 0.09299993515014648
29 0.06700015068054199
30 0.12400007247924805
31 0.06100010871887207
32 0.05500006675720215
33 0.057000160217285156
34 0.12800002098083496
35 0.06400012969970703
36 0.042999982833862305
37 0.08899998664855957
38 0.059999942779541016
39 0.04199981689453125
40 0.1510000228881836
41 0.06500005722045898
42 0.09300017356872559
43 0.12599992752075195
44 0.04200005531311035
45 0.06300020217895508
46 0.07200002670288086
47 0.03699994087219238
48 0.04699993133544922
49 0.10099983215332031
50 0.04699993133544922
51 0.11299991607666016
52 0.06999993324279785
53 0.08799982070922852
54 0.1099998950958252
55 0.10099983215332031
56 0.0559999942779541
57 0.07899999618530273
58 0.06399989128112793
59 0.042999982833862305
60 0.0410001277923584
61 0.03900003433227539
62 0.06200003623962402
63 0.03600001335144043
64 0.04500007629394531
65 0.11299991607666016
66 0.05799984931945801
67 0.10599994659423828
68 0.06999993324279785
69 0.10800004005432129
70 0.03600001335144043
71 0.125
72 0.04799985885620117
73 0.056999921798706055
74 0.03600001335144043
75 0.04200005531311035
76 0.04699993133544922
77 0.06200003623962402
78 0.046000003814697266
79 0.05099987983703613
80 0.06199979782104492
81 0.051000118255615234
82 0.0410001277923584
83 0.057000160217285156
84 0.04799985885620117
85 0.0709998607635498
86 0.042999982833862305
87 0.07299995422363281
88 0.04999995231628418
89 0.08599996566772461
90 0.032000064849853516
91 0.05299997329711914
92 0.08700013160705566
93 0.0559999942779541
94 0.032000064849853516
95 0.0690000057220459
96 0.08299994468688965
97 0.08599996566772461
98 0.0559999942779541
99 0.04200005531311035
100 0.0690000057220459
101 0.04400014877319336
102 0.07700014114379883
103 0.05499982833862305
104 0.05499982833862305
105 0.03900003433227539
106 0.06999993324279785
107 0.06399989128112793
108 0.05099987983703613
109 0.031999826431274414
110 0.04200005531311035
111 0.12899994850158691
112 0.059999942779541016
113 0.23000001907348633
114 0.028999805450439453
115 0.10500001907348633
116 0.08499979972839355
117 0.08700013160705566
118 0.03299999237060547
119 0.08999991416931152
120 0.03800010681152344
121 0.0559999942779541
122 0.05299997329711914
123 0.040000200271606445
124 0.04199981689453125
125 0.029999971389770508
126 0.11599993705749512
127 0.029999971389770508
128 0.032000064849853516
129 0.08499979972839355
130 0.039999961853027344
131 0.03500008583068848
132 0.042999982833862305
133 0.042999982833862305
134 0.037000179290771484
135 0.12399983406066895
136 0.04799985885620117
137 0.03500008583068848
138 0.09999990463256836
139 0.03699994087219238
140 0.032000064849853516
141 0.04499983787536621
142 0.046000003814697266
143 0.04499983787536621
144 0.03399991989135742
145 0.07599997520446777
146 0.03600001335144043
147 0.04200005531311035
148 0.034999847412109375
149 0.06199979782104492
150 0.028999805450439453
151 0.03699994087219238
152 0.029999971389770508
153 0.06299996376037598
154 0.037000179290771484
155 0.0409998893737793
156 0.03299999237060547
157 0.05299997329711914
158 0.026999950408935547
159 0.026000022888183594
160 0.09400010108947754
161 0.0690000057220459
162 0.06599998474121094
163 0.08100008964538574
164 0.05500006675720215
165 0.039999961853027344
166 0.031999826431274414
167 0.06299996376037598
168 0.04199981689453125
169 0.0409998893737793
170 0.03299999237060547
171 0.05800008773803711
172 0.04800009727478027
173 0.04199981689453125
174 0.042999982833862305
175 0.06099987030029297
176 0.03299999237060547
177 0.048999786376953125
178 0.06099987030029297
179 0.034999847412109375
180 0.06100010871887207

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.64 3.76 7.13
2.98 3.98 7.17
4.22 4.21 7.21
5.43 4.47 7.26
6.97 4.83 7.35
8.48 5.23 7.46
8.47 5.34 7.47
8.63 5.48 7.49
8.54 5.56 7.49
9.21 5.81 7.55
9.47 5.98 7.59
9.30 6.06 7.60
9.03 6.11 7.60
9.03 6.20 7.62
8.73 6.23 7.61
9.18 6.40 7.65
9.92 6.66 7.72
10.1 6.80 7.76
10.7 7.04 7.82
11.2 7.26 7.89
10.5 7.26 7.88
10.1 7.28 7.88
10.2 7.39 7.91
10.9 7.62 7.98
10.9 7.73 8.01
12.2 8.14 8.14
11.6 8.13 8.14
11.3 8.18 8.15
12.7 8.57 8.28
15.9 9.41 8.56
15.1 9.44 8.58
14.1 9.41 8.58
13.7 9.48 8.61
12.7 9.40 8.59
12.2 9.39 8.60
11.6 9.36 8.60
11.6 9.41 8.62
11.6 9.50 8.66
11.9 9.63 8.71
12.1 9.74 8.76
11.3 9.65 8.74
11.1 9.68 8.75
12.0 9.90 8.84
12.4 10.1 8.90
11.9 10.0 8.90
10.8 9.86 8.86
9.93 9.70 8.82
10.5 9.82 8.87
9.94 9.73 8.85
9.87 9.72 8.85
9.65 9.68 8.85
9.17 9.57 8.82
9.52 9.64 8.85
9.84 9.70 8.88
10.1 9.76 8.91
10.4 9.85 8.95
10.0 9.77 8.93
10.4 9.86 8.97
10.6 9.92 9.00
10.3 9.87 8.99
10.7 9.96 9.03
10.3 9.91 9.03
10.0 9.86 9.02
10.7 10.0 9.08
9.90 9.87 9.04
9.38 9.76 9.01
8.71 9.60 8.97
9.49 9.74 9.02
9.21 9.67 9.01
8.87 9.58 8.98
9.35 9.66 9.02
9.72 9.72 9.04
9.97 9.78 9.07
9.57 9.71 9.05
8.71 9.52 9.00
9.67 9.70 9.06
10.1 9.81 9.11
9.64 9.71 9.08
9.85 9.75 9.10
10.7 9.93 9.17
10.4 9.88 9.16
10.4 9.92 9.18
9.73 9.79 9.15
9.23 9.68 9.12
10.0 9.84 9.17
11.1 10.1 9.26
10.3 9.94 9.22
10.6 10.0 9.25
10.1 9.91 9.23
9.90 9.88 9.23
9.78 9.85 9.23
9.81 9.86 9.23
10.4 9.99 9.28
10.5 10.0 9.30
10.7 10.1 9.33
11.8 10.3 9.42
11.4 10.3 9.42
11.1 10.3 9.42
10.5 10.2 9.40
10.3 10.2 9.40
11.2 10.4 9.47
11.8 10.5 9.53
11.2 10.4 9.52
11.0 10.4 9.52
10.7 10.4 9.52
10.6 10.4 9.53
11.7 10.6 9.61
10.6 10.4 9.56
10.3 10.3 9.55
9.90 10.3 9.53
10.5 10.4 9.57
10.8 10.4 9.60
10.7 10.4 9.60
10.9 10.5 9.63
11.1 10.5 9.66
11.1 10.6 9.68
10.7 10.5 9.66
11.4 10.6 9.72
11.2 10.6 9.73
11.6 10.7 9.77
10.8 10.6 9.73
10.6 10.5 9.72
10.4 10.5 9.73
9.51 10.3 9.67
10.3 10.4 9.72
11.2 10.7 9.80
11.1 10.6 9.80
10.3 10.5 9.76
10.6 10.5 9.79
10.6 10.5 9.79
10.2 10.5 9.78
9.49 10.3 9.73
9.65 10.3 9.74
9.57 10.3 9.74
9.08 10.1 9.70
9.17 10.1 9.70
9.38 10.1 9.71
9.23 10.1 9.69
8.94 10.0 9.67
8.64 9.90 9.64
8.09 9.74 9.59
9.54 9.99 9.68
10.2 10.1 9.72
10.7 10.2 9.76
11.0 10.3 9.79
10.5 10.2 9.77
9.84 10.1 9.73
10.2 10.2 9.75
10.1 10.1 9.76
9.42 9.99 9.71
9.61 10.0 9.72
10.2 10.1 9.76
9.43 9.96 9.71
9.31 9.92 9.70
11.4 10.4 9.85
11.9 10.5 9.90
11.2 10.4 9.87
11.3 10.4 9.89
11.8 10.6 9.94
12.4 10.8 10.0
11.9 10.7 9.99
11.8 10.7 10.0
11.4 10.7 10.0
11.0 10.6 9.99
10.7 10.6 9.98
10.7 10.6 9.98
10.6 10.5 9.98
9.97 10.4 9.95
10.3 10.5 9.97
11.2 10.7 10.0
10.8 10.6 10.0
10.6 10.6 10.0
9.73 10.4 9.97
9.39 10.3 9.94
9.21 10.2 9.92
9.68 10.3 9.95
9.89 10.3 9.96
9.61 10.2 9.94
9.33 10.2 9.92
8.96 10.1 9.89
9.28 10.1 9.90
9.08 10.0 9.88
8.97 9.98 9.87
10.2 10.2 9.94
10.2 10.2 9.94
10.5 10.3 9.97
10.0 10.2 9.94
10.9 10.4 10.0
10.2 10.2 9.97
9.97 10.2 9.95
9.97 10.2 9.95
9.51 10.1 9.92
9.66 10.1 9.93
10.4 10.2 9.97
10.6 10.3 10.0
10.8 10.3 10.0
9.90 10.2 9.96
9.46 10.1 9.93
8.94 9.92 9.89
9.29 9.97 9.91


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v0/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v1/batch_processing_times.csv <==
0 1.1419999599456787
1 0.26399993896484375
2 0.2589998245239258
3 0.2560000419616699
4 0.13899993896484375
5 0.16100001335144043
6 0.12899994850158691
7 0.08899998664855957
8 0.08299994468688965
9 0.07999992370605469
10 0.12999987602233887
11 0.12800002098083496
12 0.05099987983703613
13 0.07299995422363281
14 0.07500004768371582
15 0.12599992752075195
16 0.13700008392333984
17 0.07200002670288086
18 0.11100006103515625
19 0.046000003814697266
20 0.1269998550415039
21 0.07500004768371582
22 0.14599990844726562
23 0.06700015068054199
24 0.04800009727478027
25 0.09300017356872559
26 0.05300021171569824
27 0.0989999771118164
28 0.0820000171661377
29 0.06100010871887207
30 0.05900001525878906
31 0.12299990653991699
32 0.08700013160705566
33 0.05200004577636719
34 0.07800006866455078
35 0.0839998722076416
36 0.0409998893737793
37 0.08299994468688965
38 0.05499982833862305
39 0.042999982833862305
40 0.07899999618530273
41 0.10199999809265137
42 0.06599998474121094
43 0.14800000190734863
44 0.06799983978271484
45 0.042999982833862305
46 0.0970001220703125
47 0.05800008773803711
48 0.07699990272521973
49 0.09500002861022949
50 0.1119999885559082
51 0.04900002479553223
52 0.06800007820129395
53 0.06299996376037598
54 0.125
55 0.09300017356872559
56 0.08500003814697266
57 0.0690000057220459
58 0.06199979782104492
59 0.07800006866455078
60 0.053999900817871094
61 0.06099987030029297
62 0.08299994468688965
63 0.05799984931945801
64 0.04799985885620117
65 0.10500001907348633
66 0.03900003433227539
67 0.07700014114379883
68 0.1700000762939453
69 0.031000137329101562
70 0.06199979782104492
71 0.07499980926513672
72 0.06299996376037598
73 0.03900003433227539
74 0.07200002670288086
75 0.03299999237060547
76 0.0840001106262207
77 0.0839998722076416
78 0.04900002479553223
79 0.05800008773803711
80 0.05099987983703613
81 0.0279998779296875
82 0.06500005722045898
83 0.06800007820129395
84 0.08299994468688965
85 0.08800005912780762
86 0.04499983787536621
87 0.04999995231628418
88 0.07899999618530273
89 0.10899996757507324
90 0.06800007820129395
91 0.07599997520446777
92 0.029999971389770508
93 0.06200003623962402
94 0.04399991035461426
95 0.04800009727478027
96 0.0820000171661377
97 0.04200005531311035
98 0.06299996376037598
99 0.0409998893737793
100 0.06499981880187988
101 0.06399989128112793
102 0.053999900817871094
103 0.059999942779541016
104 0.03800010681152344
105 0.05200004577636719
106 0.056999921798706055
107 0.031999826431274414
108 0.04799985885620117
109 0.04800009727478027
110 0.046000003814697266
111 0.07599997520446777
112 0.0409998893737793
113 0.05200004577636719
114 0.06399989128112793
115 0.11399984359741211
116 0.04900002479553223
117 0.11400008201599121
118 0.06699991226196289
119 0.07200002670288086
120 0.08299994468688965
121 0.11300015449523926
122 0.046000003814697266
123 0.039999961853027344
124 0.05299997329711914
125 0.029999971389770508
126 0.0559999942779541
127 0.03600001335144043
128 0.06299996376037598
129 0.05200004577636719
130 0.0409998893737793
131 0.06800007820129395
132 0.0410001277923584
133 0.06200003623962402
134 0.05900001525878906
135 0.04999995231628418
136 0.03900003433227539
137 0.04200005531311035
138 0.05800008773803711
139 0.03800010681152344
140 0.042999982833862305
141 0.037999868392944336
142 0.0410001277923584
143 0.03299999237060547
144 0.05799984931945801
145 0.03399991989135742
146 0.046000003814697266
147 0.039999961853027344
148 0.05200004577636719
149 0.04699993133544922
150 0.04699993133544922
151 0.0410001277923584
152 0.0409998893737793
153 0.03399991989135742
154 0.07899999618530273
155 0.0409998893737793
156 0.028999805450439453
157 0.04900002479553223
158 0.08899998664855957
159 0.053999900817871094
160 0.06099987030029297
161 0.10000014305114746
162 0.08100008964538574
163 0.07500004768371582
164 0.06299996376037598
165 0.0840001106262207
166 0.10399985313415527
167 0.14599990844726562
168 0.04199981689453125
169 0.08299994468688965
170 0.05900001525878906
171 0.039999961853027344
172 0.04999995231628418
173 0.029999971389770508
174 0.03900003433227539
175 0.06099987030029297
176 0.05500006675720215
177 0.04200005531311035
178 0.07899999618530273
179 0.042999982833862305
180 0.03800010681152344

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.92 3.64 7.09
3.39 4.08 7.20
4.74 4.34 7.25
6.47 4.72 7.35
7.39 4.98 7.40
7.54 5.09 7.41
8.78 5.44 7.50
8.41 5.47 7.49
9.57 5.82 7.58
9.99 6.03 7.63
10.3 6.22 7.68
9.88 6.27 7.67
9.98 6.41 7.70
9.97 6.52 7.73
10.7 6.79 7.80
9.77 6.73 7.77
10.1 6.89 7.81
10.4 7.05 7.86
11.1 7.32 7.93
9.97 7.21 7.89
10.1 7.32 7.92
9.53 7.29 7.90
9.46 7.35 7.92
9.71 7.47 7.95
9.94 7.58 7.98
9.71 7.62 7.99
9.70 7.68 8.01
9.06 7.61 7.98
10.3 7.90 8.07
10.7 8.07 8.12
10.6 8.15 8.15
10.6 8.23 8.17
10.8 8.33 8.21
10.2 8.31 8.20
9.90 8.30 8.20
9.93 8.35 8.22
9.64 8.34 8.21
9.85 8.43 8.25
9.98 8.50 8.27
9.52 8.45 8.26
10.0 8.59 8.30
10.7 8.77 8.36
10.9 8.87 8.40
10.2 8.79 8.38
11.2 9.05 8.47
10.5 8.96 8.45
10.4 9.00 8.46
10.0 8.97 8.46
13.8 9.81 8.74
13.6 9.90 8.78
12.6 9.80 8.76
11.5 9.66 8.72
11.2 9.65 8.73
12.2 9.93 8.83
11.3 9.81 8.81
11.6 9.92 8.85
11.9 10.1 8.91
12.6 10.2 8.98
11.5 10.1 8.95
10.5 9.93 8.90
10.5 9.94 8.92
10.2 9.90 8.92
10.5 9.98 8.95
10.4 9.97 8.96
10.3 9.95 8.97
10.2 9.95 8.98
10.7 10.1 9.02
9.79 9.89 8.98
9.66 9.86 8.98
9.39 9.80 8.97
9.10 9.72 8.95
10.3 9.94 9.03
10.3 9.96 9.05
10.2 9.95 9.05
9.88 9.90 9.05
9.28 9.77 9.02
9.68 9.84 9.05
9.65 9.83 9.05
10.1 9.92 9.09
10.2 9.94 9.11
10.0 9.91 9.10
9.74 9.85 9.09
10.3 9.95 9.13
10.9 10.1 9.19
11.5 10.3 9.26
11.4 10.3 9.27
12.2 10.5 9.35
12.3 10.6 9.39
12.3 10.6 9.41
11.5 10.5 9.39
10.7 10.3 9.35
9.83 10.2 9.31
9.77 10.2 9.31
9.97 10.2 9.33
9.50 10.1 9.31
9.70 10.1 9.32
10.5 10.3 9.38
10.5 10.3 9.40
10.9 10.4 9.44
10.5 10.3 9.43
9.97 10.2 9.40
10.3 10.3 9.43
10.3 10.3 9.44
10.2 10.2 9.44
9.65 10.1 9.41
9.31 10.0 9.39
10.5 10.3 9.48
10.4 10.3 9.48
10.5 10.3 9.50
10.6 10.3 9.51
10.4 10.3 9.52
10.1 10.2 9.50
10.3 10.3 9.52
11.2 10.4 9.59
11.1 10.4 9.60
10.3 10.3 9.56
11.9 10.6 9.68
11.4 10.6 9.67
11.1 10.5 9.66
10.9 10.5 9.66
11.6 10.7 9.73
11.2 10.6 9.72
11.0 10.6 9.72
10.3 10.5 9.69
11.2 10.6 9.76
10.3 10.5 9.71
10.8 10.6 9.75
9.87 10.4 9.69
9.88 10.4 9.70
10.2 10.4 9.72
9.42 10.2 9.67
9.36 10.2 9.67
9.77 10.3 9.69
10.3 10.4 9.73
9.72 10.2 9.70
9.13 10.1 9.66
9.18 10.1 9.65
8.52 9.91 9.60
9.03 9.97 9.63
9.15 9.97 9.63
8.21 9.74 9.56
8.00 9.65 9.53
8.09 9.61 9.52
9.22 9.81 9.59
9.04 9.75 9.57
9.01 9.72 9.56
9.34 9.77 9.58
9.61 9.81 9.59
9.55 9.78 9.59
10.2 9.92 9.64
9.97 9.87 9.62
9.44 9.76 9.59
9.83 9.84 9.62
9.86 9.84 9.62
8.90 9.63 9.55
8.74 9.58 9.54
9.00 9.61 9.55
9.16 9.62 9.55
9.80 9.74 9.59
9.85 9.75 9.59
10.1 9.80 9.62
10.7 9.94 9.66
10.9 10.0 9.69
10.8 10.0 9.69
10.7 10.0 9.69
9.95 9.88 9.65
10.3 9.96 9.68
10.7 10.1 9.72
10.2 9.98 9.70
10.3 9.99 9.71
10.5 10.1 9.74
10.9 10.2 9.78
12.1 10.4 9.86
15.0 11.1 10.1
15.6 11.4 10.2
15.3 11.5 10.2
14.6 11.4 10.2
14.1 11.4 10.2
14.3 11.6 10.3
15.6 11.9 10.4
14.3 11.8 10.4
13.6 11.7 10.4
13.3 11.7 10.4
12.9 11.7 10.4
12.9 11.7 10.4
14.3 12.1 10.6
13.8 12.1 10.6
12.7 11.9 10.5
13.0 12.0 10.6
12.3 11.8 10.6
12.4 11.9 10.6
12.1 11.8 10.6
11.2 11.7 10.5
10.6 11.5 10.5
9.92 11.3 10.4
9.96 11.3 10.4
10.1 11.3 10.4
10.4 11.3 10.5
10.8 11.4 10.5
10.4 11.2 10.5


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v1/spark_avg_processing_times.csv <==
101

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v2/batch_processing_times.csv <==
0 1.2170000076293945
1 0.1959998607635498
2 0.22699999809265137
3 0.13499999046325684
4 0.18500018119812012
5 0.18400001525878906
6 0.1119999885559082
7 0.19699978828430176
8 0.07199978828430176
9 0.08299994468688965
10 0.0989999771118164
11 0.06100010871887207
12 0.08599996566772461
13 0.07699990272521973
14 0.053999900817871094
15 0.13900017738342285
16 0.0559999942779541
17 0.08700013160705566
18 0.1099998950958252
19 0.07599997520446777
20 0.09200000762939453
21 0.05000019073486328
22 0.11899995803833008
23 0.10400009155273438
24 0.20599985122680664
25 0.11100006103515625
26 0.04499983787536621
27 0.07299995422363281
28 0.06499981880187988
29 0.059999942779541016
30 0.17399978637695312
31 0.03800010681152344
32 0.06400012969970703
33 0.0820000171661377
34 0.06400012969970703
35 0.06200003623962402
36 0.12299990653991699
37 0.13199996948242188
38 0.21199989318847656
39 0.06400012969970703
40 0.12800002098083496
41 0.05500006675720215
42 0.10100007057189941
43 0.07800006866455078
44 0.1679999828338623
45 0.06599998474121094
46 0.042999982833862305
47 0.05900001525878906
48 0.09400010108947754
49 0.11999988555908203
50 0.07000017166137695
51 0.0970001220703125
52 0.04399991035461426
53 0.12199997901916504
54 0.13400006294250488
55 0.06999993324279785
56 0.06599998474121094
57 0.05200004577636719
58 0.06699991226196289
59 0.054000139236450195
60 0.10400009155273438
61 0.059999942779541016
62 0.04900002479553223
63 0.10300016403198242
64 0.07299995422363281
65 0.04199981689453125
66 0.13399982452392578
67 0.04400014877319336
68 0.06699991226196289
69 0.07399988174438477
70 0.03500008583068848
71 0.08800005912780762
72 0.06099987030029297
73 0.05099987983703613
74 0.04699993133544922
75 0.0690000057220459
76 0.037999868392944336
77 0.048999786376953125
78 0.0559999942779541
79 0.06199979782104492
80 0.053999900817871094
81 0.04399991035461426
82 0.04499983787536621
83 0.09999990463256836
84 0.13199996948242188
85 0.12899994850158691
86 0.046000003814697266
87 0.13700008392333984
88 0.03600001335144043
89 0.10199999809265137
90 0.034999847412109375
91 0.051000118255615234
92 0.046000003814697266
93 0.08699989318847656
94 0.07899999618530273
95 0.056999921798706055
96 0.07200002670288086
97 0.03500008583068848
98 0.09400010108947754
99 0.053999900817871094
100 0.05299997329711914
101 0.10899996757507324
102 0.09299993515014648
103 0.03500008583068848
104 0.11400008201599121
105 0.042999982833862305
106 0.125
107 0.03800010681152344
108 0.05499982833862305
109 0.031999826431274414
110 0.03500008583068848
111 0.05299997329711914
112 0.06699991226196289
113 0.04200005531311035
114 0.039999961853027344
115 0.06699991226196289
116 0.03600001335144043
117 0.04399991035461426
118 0.032000064849853516
119 0.056999921798706055
120 0.039999961853027344
121 0.054000139236450195
122 0.04700016975402832
123 0.04500007629394531
124 0.03399991989135742
125 0.042999982833862305
126 0.04499983787536621
127 0.07200002670288086
128 0.046000003814697266
129 0.039999961853027344
130 0.03099989891052246
131 0.042999982833862305
132 0.03500008583068848
133 0.029999971389770508
134 0.03800010681152344
135 0.059999942779541016
136 0.03000020980834961
137 0.06099987030029297
138 0.09200000762939453
139 0.05800008773803711
140 0.029999971389770508
141 0.0409998893737793
142 0.051999807357788086
143 0.03600001335144043
144 0.04799985885620117
145 0.03500008583068848
146 0.039999961853027344
147 0.03600001335144043
148 0.042999982833862305
149 0.029000043869018555
150 0.046000003814697266
151 0.0409998893737793
152 0.03800010681152344
153 0.04200005531311035
154 0.03800010681152344
155 0.04499983787536621
156 0.0409998893737793
157 0.07899999618530273
158 0.03500008583068848
159 0.08099985122680664
160 0.05099987983703613
161 0.057000160217285156
162 0.046000003814697266
163 0.039999961853027344
164 0.03600001335144043
165 0.06500005722045898
166 0.03099989891052246
167 0.04500007629394531
168 0.06200003623962402
169 0.029999971389770508
170 0.03600001335144043
171 0.037999868392944336
172 0.04400014877319336
173 0.028999805450439453
174 0.031999826431274414
175 0.07299995422363281
176 0.04200005531311035
177 0.039999961853027344
178 0.057000160217285156
179 0.04799985885620117
180 0.031999826431274414
181 0.04900002479553223
182 0.12599992752075195
183 0.05200004577636719
184 0.08500003814697266

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.48 4.64 7.68
5.53 5.03 7.78
6.64 5.29 7.83
7.06 5.43 7.85
7.21 5.51 7.85
7.95 5.73 7.90
9.10 6.05 7.98
8.81 6.08 7.97
9.02 6.21 7.99
9.02 6.31 8.00
10.1 6.63 8.09
9.59 6.64 8.08
10.4 6.91 8.15
10.2 6.98 8.16
11.8 7.43 8.29
11.9 7.59 8.34
12.7 7.91 8.43
12.3 7.96 8.45
11.4 7.91 8.42
11.8 8.13 8.49
11.1 8.09 8.47
11.7 8.32 8.54
11.3 8.35 8.55
10.9 8.36 8.55
11.3 8.54 8.61
11.3 8.64 8.64
11.3 8.72 8.67
11.2 8.80 8.69
10.8 8.79 8.69
10.1 8.69 8.66
10.8 8.89 8.72
11.4 9.08 8.79
10.7 9.02 8.77
10.9 9.12 8.81
10.9 9.16 8.83
10.7 9.17 8.83
12.1 9.52 8.95
12.4 9.68 9.01
12.8 9.86 9.07
12.1 9.79 9.06
12.0 9.85 9.09
11.1 9.72 9.06
10.6 9.67 9.04
10.3 9.63 9.04
9.55 9.49 9.00
9.55 9.49 9.01
9.31 9.44 8.99
8.81 9.33 8.96
9.08 9.37 8.98
10.7 9.70 9.09
10.6 9.73 9.11
11.2 9.89 9.16
11.4 9.96 9.20
11.1 9.96 9.20
10.7 9.91 9.20
10.7 9.93 9.21
11.4 10.1 9.28
11.3 10.1 9.30
10.8 10.1 9.28
10.6 10.1 9.28
10.4 10.0 9.28
9.62 9.87 9.24
9.87 9.92 9.26
9.57 9.85 9.25
9.93 9.93 9.28
10.3 10.0 9.31
10.6 10.1 9.35
10.2 10.0 9.33
11.2 10.2 9.41
10.6 10.1 9.39
9.84 9.99 9.35
10.0 10.0 9.37
10.5 10.1 9.41
9.65 9.97 9.36
10.1 10.1 9.40
9.72 9.98 9.38
9.61 9.95 9.38
9.13 9.83 9.35
9.83 9.96 9.39
10.1 10.0 9.42
9.03 9.79 9.35
9.22 9.81 9.36
9.80 9.92 9.40
10.2 10.0 9.43
9.85 9.94 9.42
9.70 9.90 9.41
10.7 10.1 9.49
10.9 10.2 9.51
10.3 10.1 9.48
9.32 9.86 9.43
9.82 9.95 9.46
9.15 9.80 9.42
8.94 9.74 9.40
9.17 9.77 9.41
10.1 9.96 9.48
9.42 9.81 9.44
9.43 9.80 9.44
9.42 9.79 9.44
9.47 9.79 9.44
9.15 9.72 9.42
8.89 9.64 9.40
8.90 9.62 9.40
8.77 9.57 9.38
8.71 9.53 9.37
8.78 9.51 9.37
8.20 9.37 9.32
8.21 9.34 9.31
8.21 9.29 9.30
7.95 9.20 9.27
8.30 9.24 9.28
9.08 9.38 9.32
9.31 9.42 9.34
8.91 9.32 9.31
8.31 9.18 9.26
7.96 9.08 9.22
9.25 9.32 9.30
9.79 9.43 9.34
9.69 9.41 9.33
8.90 9.25 9.28
8.68 9.19 9.26
9.56 9.37 9.32
10.0 9.47 9.35
10.7 9.62 9.40
10.8 9.68 9.43
10.6 9.68 9.43
11.1 9.82 9.48
10.9 9.83 9.48
10.7 9.82 9.48
11.4 10.0 9.55
10.9 9.94 9.53
11.3 10.1 9.57
11.2 10.1 9.58
10.6 9.98 9.56
11.4 10.2 9.63
11.8 10.3 9.68
11.5 10.3 9.68
10.3 10.1 9.61
10.7 10.2 9.65
11.1 10.3 9.69
11.4 10.4 9.73
11.6 10.4 9.75
11.1 10.4 9.74
11.7 10.5 9.80
11.8 10.6 9.83
11.8 10.6 9.85
12.3 10.8 9.91
11.7 10.7 9.89
10.9 10.6 9.86
11.1 10.6 9.88
11.4 10.7 9.92
11.3 10.7 9.92
11.1 10.7 9.93
11.1 10.7 9.94
9.91 10.4 9.87
10.2 10.5 9.89
9.84 10.4 9.87
10.2 10.5 9.89
10.0 10.4 9.88
9.55 10.3 9.85
9.43 10.2 9.84
8.84 10.1 9.79
9.66 10.2 9.84
8.95 10.1 9.79
9.36 10.1 9.80
8.62 9.92 9.75
9.11 9.98 9.77
8.71 9.87 9.74
9.24 9.94 9.76
8.97 9.86 9.73
9.05 9.85 9.73
9.64 9.95 9.77
9.60 9.93 9.76
8.83 9.76 9.71
8.39 9.63 9.67
9.07 9.73 9.70
9.76 9.85 9.74
10.8 10.1 9.81
11.0 10.1 9.84
10.5 10.1 9.81
11.6 10.3 9.90
11.7 10.4 9.93
11.2 10.3 9.91
11.2 10.3 9.93
10.8 10.3 9.91
10.2 10.2 9.87
10.3 10.2 9.89
9.75 10.1 9.86
9.97 10.1 9.87
10.2 10.2 9.89
9.52 10.0 9.84
9.12 9.93 9.81
9.23 9.93 9.81
9.12 9.88 9.80
10.4 10.1 9.88
10.2 10.1 9.87
10.6 10.2 9.90
9.83 10.0 9.86
9.74 9.99 9.85
9.09 9.84 9.80
10.4 10.1 9.89


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v2/spark_avg_processing_times.csv <==
100

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v3/batch_processing_times.csv <==
0 1.0179998874664307
1 0.2539999485015869
2 0.24000000953674316
3 0.11299991607666016
4 0.18999981880187988
5 0.11600017547607422
6 0.09500002861022949
7 0.13699984550476074
8 0.06999993324279785
9 0.05800008773803711
10 0.08699989318847656
11 0.0559999942779541
12 0.09600019454956055
13 0.14299988746643066
14 0.14800000190734863
15 0.10300016403198242
16 0.09400010108947754
17 0.053999900817871094
18 0.0839998722076416
19 0.07800006866455078
20 0.11999988555908203
21 0.12600016593933105
22 0.0969998836517334
23 0.043000221252441406
24 0.09200000762939453
25 0.07699990272521973
26 0.07400012016296387
27 0.08599996566772461
28 0.05900001525878906
29 0.07800006866455078
30 0.07899999618530273
31 0.04799985885620117
32 0.05500006675720215
33 0.14599990844726562
34 0.08100008964538574
35 0.07399988174438477
36 0.06599998474121094
37 0.07799983024597168
38 0.04999995231628418
39 0.07299995422363281
40 0.11800003051757812
41 0.05500006675720215
42 0.04900002479553223
43 0.08299994468688965
44 0.10100007057189941
45 0.04400014877319336
46 0.10500001907348633
47 0.04999995231628418
48 0.04500007629394531
49 0.0559999942779541
50 0.08099985122680664
51 0.04500007629394531
52 0.10699987411499023
53 0.12000012397766113
54 0.05900001525878906
55 0.05099987983703613
56 0.04999995231628418
57 0.05800008773803711
58 0.054000139236450195
59 0.08899998664855957
60 0.042999982833862305
61 0.054000139236450195
62 0.1119999885559082
63 0.05800008773803711
64 0.0969998836517334
65 0.04399991035461426
66 0.2049999237060547
67 0.06100010871887207
68 0.0710000991821289
69 0.07200002670288086
70 0.04399991035461426
71 0.05900001525878906
72 0.11700010299682617
73 0.046000003814697266
74 0.04799985885620117
75 0.04200005531311035
76 0.03299999237060547
77 0.04199981689453125
78 0.03299999237060547
79 0.032000064849853516
80 0.05099987983703613
81 0.04800009727478027
82 0.037999868392944336
83 0.14499998092651367
84 0.06099987030029297
85 0.0690000057220459
86 0.05299997329711914
87 0.05299997329711914
88 0.06099987030029297
89 0.07899999618530273
90 0.07299995422363281
91 0.03399991989135742
92 0.04999995231628418
93 0.04999995231628418
94 0.04699993133544922
95 0.04699993133544922
96 0.06699991226196289
97 0.05500006675720215
98 0.06299996376037598
99 0.046000003814697266
100 0.0820000171661377
101 0.037999868392944336
102 0.06599998474121094
103 0.03299999237060547
104 0.051000118255615234
105 0.051000118255615234
106 0.0690000057220459
107 0.05900001525878906
108 0.04200005531311035
109 0.13100004196166992
110 0.07599997520446777
111 0.07200002670288086
112 0.059999942779541016
113 0.10100007057189941
114 0.059999942779541016
115 0.04399991035461426
116 0.03900003433227539
117 0.0559999942779541
118 0.051999807357788086
119 0.04999995231628418
120 0.04900002479553223
121 0.04699993133544922
122 0.04400014877319336
123 0.05200004577636719
124 0.04200005531311035
125 0.04499983787536621
126 0.05200004577636719
127 0.04800009727478027
128 0.029999971389770508
129 0.04900002479553223
130 0.0409998893737793
131 0.03099989891052246
132 0.042999982833862305
133 0.029999971389770508
134 0.03699994087219238
135 0.04900002479553223
136 0.034999847412109375
137 0.06200003623962402
138 0.03099989891052246
139 0.04400014877319336
140 0.05299997329711914
141 0.04999995231628418
142 0.03699994087219238
143 0.04999995231628418
144 0.04399991035461426
145 0.04500007629394531
146 0.042999982833862305
147 0.031999826431274414
148 0.03900003433227539
149 0.029999971389770508
150 0.046000003814697266
151 0.03699994087219238
152 0.046000003814697266
153 0.0279998779296875
154 0.05499982833862305
155 0.0409998893737793
156 0.0970001220703125
157 0.04399991035461426
158 0.06399989128112793
159 0.14800000190734863
160 0.04900002479553223
161 0.06100010871887207
162 0.039999961853027344
163 0.04700016975402832
164 0.04399991035461426
165 0.08299994468688965
166 0.0279998779296875
167 0.06099987030029297
168 0.029000043869018555
169 0.0559999942779541
170 0.07300019264221191
171 0.04500007629394531
172 0.06700015068054199
173 0.0409998893737793
174 0.04500007629394531
175 0.028999805450439453
176 0.056999921798706055
177 0.043000221252441406
178 0.04200005531311035
179 0.05500006675720215
180 0.04200005531311035
181 0.056999921798706055
182 0.042999982833862305
183 0.03600001335144043
184 0.05499982833862305

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.22 4.10 7.26
4.68 4.56 7.37
5.04 4.64 7.37
5.33 4.72 7.36
6.35 4.95 7.41
6.43 5.02 7.41
7.30 5.25 7.46
7.66 5.39 7.48
7.78 5.50 7.49
7.18 5.45 7.45
7.13 5.50 7.45
7.75 5.69 7.49
7.57 5.72 7.48
8.16 5.91 7.53
9.13 6.19 7.60
10.2 6.51 7.69
10.6 6.71 7.74
9.84 6.69 7.72
9.57 6.73 7.73
10.2 6.96 7.79
10.7 7.16 7.85
10.8 7.29 7.88
10.8 7.41 7.91
11.0 7.56 7.96
12.1 7.89 8.06
12.9 8.21 8.16
13.8 8.55 8.27
13.8 8.73 8.33
12.9 8.70 8.33
11.8 8.61 8.31
12.1 8.78 8.36
11.5 8.75 8.36
11.4 8.83 8.39
11.4 8.90 8.42
11.6 9.02 8.46
12.3 9.24 8.54
12.1 9.29 8.56
11.3 9.23 8.55
11.1 9.24 8.56
11.4 9.38 8.61
11.8 9.52 8.67
11.6 9.55 8.68
11.3 9.57 8.70
11.9 9.75 8.77
12.1 9.84 8.81
11.4 9.78 8.80
11.1 9.77 8.81
11.0 9.78 8.82
10.5 9.72 8.81
11.3 9.92 8.89
11.1 9.93 8.90
11.4 10.0 8.95
11.5 10.1 8.98
10.8 9.99 8.96
11.0 10.1 8.99
10.5 9.97 8.97
10.3 9.96 8.98
11.2 10.2 9.06
10.7 10.1 9.04
10.9 10.2 9.08
10.3 10.1 9.06
10.1 10.0 9.06
10.9 10.2 9.13
11.0 10.3 9.16
10.4 10.2 9.14
10.6 10.2 9.17
11.4 10.4 9.24
11.4 10.4 9.27
10.8 10.3 9.25
10.5 10.3 9.24
9.70 10.1 9.20
9.60 10.1 9.20
9.13 9.97 9.17
8.95 9.90 9.15
10.1 10.1 9.23
10.1 10.1 9.24
9.79 10.1 9.23
9.66 10.0 9.23
10.0 10.1 9.26
10.7 10.2 9.31
11.5 10.4 9.38
11.5 10.4 9.40
11.5 10.5 9.43
11.1 10.4 9.43
11.2 10.5 9.45
10.5 10.4 9.42
9.37 10.1 9.35
9.62 10.1 9.37
10.7 10.3 9.45
10.3 10.3 9.44
11.6 10.6 9.54
10.8 10.4 9.50
10.3 10.3 9.48
9.69 10.2 9.45
9.19 10.1 9.42
9.46 10.1 9.44
9.67 10.1 9.45
10.1 10.2 9.48
9.88 10.2 9.47
10.2 10.2 9.50
10.1 10.2 9.50
9.37 10.0 9.46
9.76 10.1 9.49
9.58 10.1 9.47
9.52 10.0 9.47
9.68 10.0 9.48
10.2 10.1 9.52
9.64 10.0 9.49
9.24 9.91 9.46
9.72 10.0 9.49
10.5 10.2 9.55
10.7 10.2 9.58
10.9 10.3 9.60
10.7 10.2 9.60
10.7 10.3 9.61
11.5 10.4 9.68
10.9 10.3 9.65
10.9 10.4 9.67
10.9 10.4 9.68
11.5 10.5 9.73
11.0 10.4 9.71
10.6 10.4 9.70
10.1 10.3 9.67
11.6 10.6 9.78
11.9 10.7 9.82
11.8 10.7 9.84
11.2 10.6 9.82
10.6 10.5 9.79
10.5 10.5 9.79
10.6 10.5 9.81
11.0 10.6 9.84
10.2 10.4 9.80
10.3 10.5 9.81
10.5 10.5 9.83
10.4 10.5 9.83
10.2 10.4 9.82
9.35 10.2 9.77
8.77 10.1 9.72
9.80 10.2 9.78
9.82 10.2 9.79
10.0 10.3 9.80
10.4 10.3 9.82
10.3 10.3 9.82
10.8 10.4 9.86
10.3 10.3 9.83
10.6 10.4 9.86
11.3 10.5 9.92
10.8 10.4 9.90
11.8 10.7 9.98
13.2 11.0 10.1
13.1 11.1 10.1
12.1 10.9 10.1
11.3 10.8 10.0
10.8 10.7 10.0
10.9 10.7 10.0
10.8 10.7 10.0
10.4 10.6 10.0
10.5 10.6 10.0
10.7 10.7 10.1
10.1 10.6 10.0
11.5 10.8 10.1
10.9 10.7 10.1
10.8 10.7 10.1
10.2 10.6 10.1
9.88 10.5 10.0
9.75 10.5 10.0
9.19 10.3 9.98
9.92 10.4 10.0
9.32 10.3 9.98
9.10 10.2 9.96
9.19 10.2 9.96
9.31 10.2 9.96
8.86 10.1 9.92
8.96 10.1 9.92
8.92 10.0 9.90
9.50 10.1 9.93
8.96 9.95 9.89
9.10 9.95 9.89
8.87 9.87 9.86
9.34 9.94 9.89
9.38 9.93 9.88
9.26 9.88 9.87
8.99 9.80 9.84
9.06 9.79 9.84
9.45 9.85 9.86
8.93 9.72 9.82
9.65 9.85 9.86
10.3 9.99 9.90
10.1 9.95 9.89
10.0 9.94 9.89
10.0 9.94 9.89
11.1 10.2 9.96
10.7 10.1 9.95
9.86 9.96 9.90
9.19 9.82 9.85
9.24 9.81 9.85
10.0 9.96 9.90
10.3 10.0 9.92
11.1 10.2 9.98
10.5 10.1 9.95


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v3/spark_avg_processing_times.csv <==
97

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v4/batch_processing_times.csv <==
0 0.9930000305175781
1 0.2330000400543213
2 0.20399999618530273
3 0.25500011444091797
4 0.1510000228881836
5 0.0989999771118164
6 0.0690000057220459
7 0.11599993705749512
8 0.06500005722045898
9 0.12899994850158691
10 0.056999921798706055
11 0.15999984741210938
12 0.07399988174438477
13 0.08299994468688965
14 0.08800005912780762
15 0.07399988174438477
16 0.08899998664855957
17 0.12299990653991699
18 0.057000160217285156
19 0.08499979972839355
20 0.051000118255615234
21 0.16499996185302734
22 0.13199996948242188
23 0.10199999809265137
24 0.09400010108947754
25 0.05900001525878906
26 0.06599998474121094
27 0.07200002670288086
28 0.15199995040893555
29 0.13299989700317383
30 0.07300019264221191
31 0.07500004768371582
32 0.05800008773803711
33 0.10300016403198242
34 0.05799984931945801
35 0.07399988174438477
36 0.07999992370605469
37 0.05900001525878906
38 0.04799985885620117
39 0.09100008010864258
40 0.09800004959106445
41 0.08800005912780762
42 0.0559999942779541
43 0.053999900817871094
44 0.06500005722045898
45 0.10299992561340332
46 0.051999807357788086
47 0.07400012016296387
48 0.05799984931945801
49 0.06399989128112793
50 0.13700008392333984
51 0.06100010871887207
52 0.07999992370605469
53 0.0820000171661377
54 0.0820000171661377
55 0.12399983406066895
56 0.06800007820129395
57 0.07300019264221191
58 0.05800008773803711
59 0.05500006675720215
60 0.04800009727478027
61 0.04500007629394531
62 0.07999992370605469
63 0.05500006675720215
64 0.05000019073486328
65 0.0559999942779541
66 0.0559999942779541
67 0.04500007629394531
68 0.07299995422363281
69 0.059999942779541016
70 0.05200004577636719
71 0.13499999046325684
72 0.06099987030029297
73 0.1100001335144043
74 0.06800007820129395
75 0.0989999771118164
76 0.07699990272521973
77 0.11800003051757812
78 0.042999982833862305
79 0.0559999942779541
80 0.08999991416931152
81 0.059999942779541016
82 0.06099987030029297
83 0.07599997520446777
84 0.07599997520446777
85 0.06299996376037598
86 0.04999995231628418
87 0.06699991226196289
88 0.029999971389770508
89 0.05500006675720215
90 0.17200016975402832
91 0.09200000762939453
92 0.040000200271606445
93 0.06099987030029297
94 0.04400014877319336
95 0.04399991035461426
96 0.08800005912780762
97 0.04699993133544922
98 0.10100007057189941
99 0.03400015830993652
100 0.10199999809265137
101 0.03600001335144043
102 0.08099985122680664
103 0.03099989891052246
104 0.09599995613098145
105 0.03399991989135742
106 0.05900001525878906
107 0.03699994087219238
108 0.06299996376037598
109 0.03099989891052246
110 0.06399989128112793
111 0.029999971389770508
112 0.046000003814697266
113 0.0409998893737793
114 0.0559999942779541
115 0.03699994087219238
116 0.04999995231628418
117 0.03600001335144043
118 0.06999993324279785
119 0.10400009155273438
120 0.06099987030029297
121 0.05200004577636719
122 0.04500007629394531
123 0.10700011253356934
124 0.06299996376037598
125 0.0410001277923584
126 0.08099985122680664
127 0.06500005722045898
128 0.06400012969970703
129 0.0409998893737793
130 0.05499982833862305
131 0.028999805450439453
132 0.09400010108947754
133 0.06099987030029297
134 0.03699994087219238
135 0.07300019264221191
136 0.046000003814697266
137 0.08099985122680664
138 0.08599996566772461
139 0.03299999237060547
140 0.04799985885620117
141 0.053999900817871094
142 0.03900003433227539
143 0.04500007629394531
144 0.059999942779541016
145 0.051999807357788086
146 0.04799985885620117
147 0.056999921798706055
148 0.0559999942779541
149 0.05099987983703613
150 0.0559999942779541
151 0.051000118255615234
152 0.05500006675720215
153 0.039999961853027344
154 0.03699994087219238
155 0.08299994468688965
156 0.042999982833862305
157 0.04999995231628418
158 0.03900003433227539
159 0.05299997329711914
160 0.07899999618530273
161 0.04800009727478027
162 0.04200005531311035
163 0.056999921798706055
164 0.06099987030029297
165 0.053999900817871094
166 0.07399988174438477
167 0.07899999618530273
168 0.05800008773803711
169 0.07200002670288086
170 0.042999982833862305
171 0.054000139236450195
172 0.11800003051757812
173 0.06399989128112793
174 0.26399993896484375
175 0.04800009727478027
176 0.07700014114379883
177 0.05800008773803711
178 0.042999982833862305
179 0.0409998893737793
180 0.08299994468688965
181 0.05800008773803711
182 0.04399991035461426
183 0.046000003814697266

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.40 4.21 7.30
4.53 4.43 7.34
4.54 4.43 7.31
5.10 4.55 7.31
6.69 4.91 7.40
7.26 5.10 7.44
7.56 5.23 7.45
8.10 5.42 7.49
9.67 5.85 7.61
9.78 6.00 7.64
9.20 6.00 7.62
8.64 5.98 7.60
9.43 6.25 7.67
9.19 6.30 7.67
8.79 6.31 7.66
9.39 6.52 7.71
9.17 6.57 7.72
10.3 6.89 7.81
10.7 7.08 7.86
10.0 7.06 7.85
9.30 7.01 7.82
9.71 7.17 7.87
9.65 7.25 7.88
9.58 7.31 7.90
9.27 7.31 7.89
8.83 7.29 7.88
9.11 7.39 7.91
9.02 7.43 7.91
9.39 7.56 7.95
8.97 7.53 7.93
9.23 7.63 7.96
9.13 7.66 7.97
8.73 7.62 7.95
8.33 7.57 7.93
9.29 7.80 8.00
10.4 8.10 8.10
10.2 8.11 8.10
10.2 8.19 8.13
10.3 8.28 8.16
10.2 8.32 8.17
10.3 8.40 8.20
10.9 8.60 8.27
10.9 8.66 8.29
11.4 8.85 8.36
10.9 8.83 8.35
10.6 8.83 8.36
10.0 8.76 8.34
10.4 8.88 8.39
10.3 8.90 8.40
10.4 8.97 8.43
10.6 9.06 8.46
10.9 9.16 8.50
10.8 9.18 8.51
11.7 9.44 8.61
11.3 9.43 8.61
11.9 9.61 8.68
11.2 9.54 8.67
11.0 9.56 8.68
10.6 9.51 8.67
10.1 9.44 8.66
11.0 9.66 8.74
11.5 9.81 8.80
10.8 9.72 8.78
10.7 9.72 8.79
10.6 9.74 8.81
10.9 9.83 8.85
10.2 9.72 8.82
12.0 10.1 8.97
11.1 10.0 8.94
10.4 9.87 8.91
11.0 10.0 8.97
11.1 10.1 9.00
10.5 9.99 8.98
9.75 9.84 8.94
9.64 9.81 8.94
10.1 9.90 8.98
10.0 9.89 8.99
10.5 9.99 9.03
9.69 9.84 8.99
10.2 9.95 9.03
9.30 9.77 8.98
9.26 9.74 8.99
8.59 9.58 8.94
8.35 9.50 8.92
7.90 9.37 8.88
8.50 9.45 8.92
8.51 9.42 8.91
8.72 9.44 8.92
8.93 9.46 8.93
9.68 9.59 8.98
9.68 9.59 8.99
9.62 9.59 9.00
10.1 9.70 9.04
9.94 9.68 9.04
10.7 9.84 9.10
11.2 9.96 9.14
10.7 9.91 9.14
10.5 9.90 9.14
11.1 10.0 9.19
10.6 9.97 9.18
10.1 9.88 9.16
9.72 9.81 9.14
9.96 9.86 9.17
9.94 9.86 9.18
9.48 9.77 9.16
10.7 10.0 9.25
10.9 10.1 9.27
11.9 10.3 9.36
12.4 10.5 9.42
12.8 10.6 9.48
12.5 10.6 9.50
13.8 11.0 9.62
14.0 11.1 9.68
13.8 11.2 9.72
13.7 11.3 9.76
13.5 11.3 9.79
13.2 11.3 9.81
11.9 11.1 9.76
10.8 10.9 9.70
10.9 10.9 9.73
11.3 11.0 9.77
11.7 11.1 9.81
11.1 11.0 9.79
11.4 11.1 9.83
10.5 10.9 9.79
10.7 10.9 9.80
10.7 10.9 9.82
9.91 10.7 9.77
10.1 10.8 9.78
9.35 10.6 9.74
9.45 10.6 9.74
9.70 10.6 9.75
10.1 10.6 9.78
10.1 10.6 9.79
10.4 10.7 9.81
10.4 10.7 9.82
10.1 10.6 9.81
9.75 10.5 9.78
9.07 10.3 9.74
8.99 10.3 9.72
8.68 10.2 9.69
9.43 10.3 9.74
10.8 10.5 9.83
10.6 10.5 9.82
10.3 10.4 9.81
9.65 10.3 9.77
9.02 10.1 9.73
8.73 10.0 9.70
9.41 10.1 9.73
9.75 10.2 9.75
10.6 10.3 9.81
10.8 10.4 9.84
10.7 10.4 9.83
9.94 10.2 9.79
10.2 10.3 9.82
10.3 10.3 9.83
10.1 10.3 9.81
9.64 10.2 9.79
9.44 10.1 9.77
8.83 9.96 9.73
8.83 9.92 9.72
8.39 9.79 9.68
8.33 9.73 9.66
7.97 9.61 9.62
8.42 9.66 9.64
8.27 9.58 9.61
9.14 9.73 9.66
10.1 9.90 9.72
10.1 9.91 9.72
10.1 9.91 9.72
9.92 9.88 9.72
10.5 10.0 9.76
9.87 9.90 9.73
9.64 9.85 9.71
10.8 10.1 9.79
11.2 10.2 9.83
10.8 10.2 9.82
10.8 10.2 9.83
10.8 10.2 9.84
11.9 10.4 9.92
11.6 10.4 9.92
11.4 10.4 9.92
11.3 10.4 9.93
11.3 10.4 9.94
11.3 10.5 9.96
10.4 10.3 9.91
10.0 10.2 9.89
10.2 10.3 9.90
9.62 10.1 9.87
9.28 10.1 9.84
9.62 10.1 9.86
10.2 10.2 9.90
9.92 10.1 9.88
10.3 10.2 9.91
11.0 10.4 9.96
11.2 10.4 9.99
10.8 10.4 9.97
10.7 10.4 9.98
11.2 10.5 10.0
11.0 10.5 10.0


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_712_v4/spark_avg_processing_times.csv <==
102

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v0/batch_processing_times.csv <==
0 1.311999797821045
1 0.2330000400543213
2 0.2609999179840088
3 0.10500001907348633
4 0.17499995231628418
5 0.2200000286102295
6 0.09800004959106445
7 0.17799997329711914
8 0.06800007820129395
9 0.06200003623962402
10 0.12400007247924805
11 0.059999942779541016
12 0.05099987983703613
13 0.05799984931945801
14 0.07500004768371582
15 0.11599993705749512
16 0.0969998836517334
17 0.14400005340576172
18 0.0840001106262207
19 0.13699984550476074
20 0.08499979972839355
21 0.1510000228881836
22 0.10199999809265137
23 0.0559999942779541
24 0.13100004196166992
25 0.10100007057189941
26 0.09499979019165039
27 0.06599998474121094
28 0.0559999942779541
29 0.0709998607635498
30 0.09999990463256836
31 0.06099987030029297
32 0.04999995231628418
33 0.06299996376037598
34 0.07999992370605469
35 0.0690000057220459
36 0.042999982833862305
37 0.0839998722076416
38 0.0819997787475586
39 0.06099987030029297
40 0.056999921798706055
41 0.11799979209899902
42 0.0820000171661377
43 0.04900002479553223
44 0.0840001106262207
45 0.042999982833862305
46 0.05800008773803711
47 0.1360001564025879
48 0.06299996376037598
49 0.07299995422363281
50 0.08700013160705566
51 0.08000016212463379
52 0.056999921798706055
53 0.03800010681152344
54 0.05800008773803711
55 0.039999961853027344
56 0.06599998474121094
57 0.03699994087219238
58 0.054000139236450195
59 0.04199981689453125
60 0.04900002479553223
61 0.03699994087219238
62 0.07899999618530273
63 0.08899998664855957
64 0.034999847412109375
65 0.09100008010864258
66 0.046000003814697266
67 0.051999807357788086
68 0.04800009727478027
69 0.056999921798706055
70 0.05800008773803711
71 0.06699991226196289
72 0.05499982833862305
73 0.051999807357788086
74 0.029999971389770508
75 0.05500006675720215
76 0.03500008583068848
77 0.04200005531311035
78 0.03399991989135742
79 0.07000017166137695
80 0.04199981689453125
81 0.0559999942779541
82 0.04800009727478027
83 0.08299994468688965
84 0.08899998664855957
85 0.03299999237060547
86 0.04999995231628418
87 0.06200003623962402
88 0.06099987030029297
89 0.04500007629394531
90 0.09500002861022949
91 0.07599997520446777
92 0.05500006675720215
93 0.08599996566772461
94 0.032000064849853516
95 0.25
96 0.032000064849853516
97 0.11400008201599121
98 0.0969998836517334
99 0.08299994468688965
100 0.07899999618530273
101 0.10300016403198242
102 0.0279998779296875
103 0.06299996376037598
104 0.053999900817871094
105 0.125
106 0.053999900817871094
107 0.07700014114379883
108 0.029999971389770508
109 0.16700005531311035
110 0.039999961853027344
111 0.08800005912780762
112 0.05499982833862305
113 0.0559999942779541
114 0.05099987983703613
115 0.03400015830993652
116 0.051999807357788086
117 0.06500005722045898
118 0.037000179290771484
119 0.04399991035461426
120 0.07799983024597168
121 0.032000064849853516
122 0.04699993133544922
123 0.06500005722045898
124 0.06399989128112793
125 0.03399991989135742
126 0.032000064849853516
127 0.0409998893737793
128 0.03500008583068848
129 0.0280001163482666
130 0.03500008583068848
131 0.039999961853027344
132 0.0279998779296875
133 0.08299994468688965
134 0.05299997329711914
135 0.0409998893737793
136 0.03900003433227539
137 0.03099989891052246
138 0.05099987983703613
139 0.042999982833862305
140 0.04400014877319336
141 0.037000179290771484
142 0.04199981689453125
143 0.046000003814697266
144 0.05099987983703613
145 0.07500004768371582
146 0.029000043869018555
147 0.04199981689453125
148 0.05299997329711914
149 0.048999786376953125
150 0.042999982833862305
151 0.04400014877319336
152 0.05299997329711914
153 0.06200003623962402
154 0.0279998779296875
155 0.05299997329711914
156 0.0409998893737793
157 0.032000064849853516
158 0.026999950408935547
159 0.05900001525878906
160 0.034999847412109375
161 0.04400014877319336
162 0.03800010681152344
163 0.03600001335144043
164 0.04200005531311035
165 0.04699993133544922
166 0.06799983978271484
167 0.03399991989135742
168 0.04200005531311035
169 0.04699993133544922
170 0.05800008773803711
171 0.04800009727478027
172 0.03800010681152344
173 0.04399991035461426
174 0.046000003814697266
175 0.08099985122680664
176 0.05800008773803711
177 0.08299994468688965
178 0.032000064849853516

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.54 4.46 7.79
4.32 4.79 7.86
4.82 4.88 7.86
6.29 5.19 7.93
6.84 5.35 7.95
7.39 5.52 7.98
8.46 5.82 8.05
8.83 5.99 8.08
8.57 6.02 8.07
8.86 6.17 8.10
8.35 6.15 8.07
7.91 6.13 8.04
8.53 6.32 8.08
9.20 6.54 8.14
8.47 6.47 8.10
8.79 6.60 8.12
8.35 6.58 8.10
9.31 6.86 8.17
9.57 7.00 8.20
9.53 7.08 8.22
9.14 7.07 8.20
8.65 7.04 8.18
9.15 7.20 8.22
9.04 7.24 8.22
9.01 7.29 8.23
9.44 7.44 8.27
9.39 7.49 8.28
10.1 7.71 8.34
10.8 7.95 8.41
11.4 8.17 8.47
11.8 8.36 8.53
12.1 8.53 8.59
11.2 8.46 8.56
10.1 8.31 8.52
9.96 8.34 8.52
10.1 8.43 8.55
9.85 8.43 8.55
9.57 8.41 8.54
9.08 8.35 8.52
8.78 8.30 8.50
8.68 8.30 8.50
8.97 8.37 8.52
9.37 8.47 8.55
9.29 8.49 8.56
9.32 8.52 8.57
10.1 8.72 8.63
9.80 8.70 8.62
9.97 8.77 8.65
9.96 8.81 8.66
10.1 8.88 8.69
10.0 8.90 8.70
9.82 8.89 8.70
9.83 8.93 8.71
10.2 9.03 8.75
9.61 8.95 8.72
10.2 9.10 8.77
10.0 9.09 8.78
10.1 9.14 8.79
10.5 9.25 8.84
10.3 9.26 8.84
9.80 9.18 8.82
10.7 9.39 8.89
10.7 9.43 8.91
10.0 9.33 8.89
11.2 9.60 8.98
12.7 9.96 9.10
12.5 10.0 9.13
11.2 9.82 9.07
10.3 9.67 9.03
11.3 9.91 9.12
11.0 9.89 9.12
10.3 9.79 9.09
9.92 9.71 9.08
9.33 9.59 9.04
9.64 9.65 9.07
11.2 9.98 9.18
10.3 9.83 9.14
11.0 9.99 9.20
10.7 9.95 9.20
10.3 9.91 9.19
10.1 9.87 9.19
9.74 9.80 9.17
9.72 9.79 9.17
9.47 9.73 9.16
10.2 9.89 9.22
10.5 9.96 9.25
10.4 9.96 9.26
10.2 9.92 9.25
10.2 9.96 9.27
11.1 10.1 9.34
11.7 10.3 9.41
12.5 10.5 9.49
11.7 10.4 9.47
11.4 10.4 9.47
11.1 10.4 9.47
10.9 10.3 9.47
10.5 10.3 9.46
10.5 10.3 9.47
10.1 10.2 9.45
9.99 10.2 9.45
9.68 10.1 9.43
10.1 10.2 9.47
9.65 10.1 9.44
9.61 10.1 9.44
10.9 10.3 9.53
10.4 10.2 9.52
10.8 10.3 9.56
10.5 10.3 9.54
11.4 10.5 9.62
11.3 10.5 9.63
13.6 11.0 9.81
13.5 11.1 9.84
13.2 11.1 9.85
13.6 11.2 9.92
12.6 11.1 9.89
12.6 11.1 9.91
12.5 11.2 9.93
12.6 11.2 9.97
12.4 11.2 9.98
13.3 11.4 10.1
12.5 11.3 10.1
13.4 11.5 10.1
13.0 11.5 10.1
13.3 11.6 10.2
12.8 11.6 10.2
13.2 11.7 10.2
14.0 11.9 10.3
13.0 11.8 10.3
12.6 11.7 10.3
11.9 11.6 10.3
11.8 11.6 10.3
12.1 11.7 10.3
12.9 11.9 10.4
11.6 11.6 10.3
10.9 11.4 10.3
11.2 11.5 10.3
10.8 11.4 10.3
10.8 11.4 10.3
10.7 11.3 10.3
10.3 11.2 10.3
10.5 11.2 10.3
10.2 11.1 10.3
10.9 11.3 10.3
10.4 11.2 10.3
10.3 11.1 10.3
10.9 11.2 10.3
10.9 11.2 10.3
10.1 11.0 10.3
9.61 10.9 10.2
9.67 10.9 10.2
9.78 10.9 10.2
9.33 10.7 10.2
10.1 10.8 10.3
10.3 10.9 10.3
10.7 10.9 10.3
10.7 10.9 10.3
11.6 11.1 10.4
10.8 10.9 10.3
12.2 11.2 10.4
11.4 11.1 10.4
11.9 11.2 10.4
12.1 11.3 10.5
12.0 11.3 10.5
11.3 11.2 10.4
11.4 11.2 10.5
11.4 11.2 10.5
12.3 11.4 10.6
11.9 11.3 10.5
11.6 11.3 10.5
11.5 11.3 10.5
11.9 11.4 10.6
11.6 11.3 10.6
11.2 11.2 10.6
10.8 11.2 10.5
10.3 11.1 10.5
9.82 10.9 10.5
10.3 11.0 10.5
11.4 11.2 10.6
11.1 11.2 10.6
10.7 11.0 10.5
10.5 11.0 10.5
10.2 10.9 10.5
9.71 10.8 10.5
10.1 10.8 10.5
10.6 10.9 10.5
10.8 10.9 10.5
10.8 10.9 10.5
10.5 10.9 10.5
10.5 10.9 10.5
10.8 10.9 10.5
10.9 10.9 10.5
10.8 10.9 10.5
10.9 10.9 10.6
10.9 10.9 10.6
10.5 10.8 10.5
10.4 10.8 10.5
9.85 10.7 10.5
10.1 10.7 10.5
9.87 10.6 10.5
9.82 10.6 10.5


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v0/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v1/batch_processing_times.csv <==
0 1.3240001201629639
1 0.1659998893737793
2 0.24900007247924805
3 0.17100000381469727
4 0.1940000057220459
5 0.17099976539611816
6 0.15699982643127441
7 0.1659998893737793
8 0.07800006866455078
9 0.1419999599456787
10 0.06999993324279785
11 0.06599998474121094
12 0.1269998550415039
13 0.06100010871887207
14 0.06999993324279785
15 0.06099987030029297
16 0.054000139236450195
17 0.0840001106262207
18 0.0690000057220459
19 0.09500002861022949
20 0.05900001525878906
21 0.10500001907348633
22 0.10299992561340332
23 0.07699990272521973
24 0.15899991989135742
25 0.053999900817871094
26 0.17999982833862305
27 0.05099987983703613
28 0.13700008392333984
29 0.056999921798706055
30 0.10299992561340332
31 0.0709998607635498
32 0.10599994659423828
33 0.09800004959106445
34 0.11500000953674316
35 0.07000017166137695
36 0.12399983406066895
37 0.08500003814697266
38 0.0839998722076416
39 0.0409998893737793
40 0.06400012969970703
41 0.05299997329711914
42 0.08100008964538574
43 0.056999921798706055
44 0.08800005912780762
45 0.053999900817871094
46 0.10500001907348633
47 0.040000200271606445
48 0.14800000190734863
49 0.10000014305114746
50 0.1100001335144043
51 0.04200005531311035
52 0.07400012016296387
53 0.039999961853027344
54 0.04200005531311035
55 0.07200002670288086
56 0.039999961853027344
57 0.053999900817871094
58 0.04999995231628418
59 0.05899977684020996
60 0.07999992370605469
61 0.0409998893737793
62 0.05200004577636719
63 0.05299997329711914
64 0.07800006866455078
65 0.13499999046325684
66 0.037999868392944336
67 0.07399988174438477
68 0.04200005531311035
69 0.0839998722076416
70 0.06399989128112793
71 0.07200002670288086
72 0.03800010681152344
73 0.04699993133544922
74 0.03600001335144043
75 0.0410001277923584
76 0.046000003814697266
77 0.03699994087219238
78 0.06599998474121094
79 0.0690000057220459
80 0.09500002861022949
81 0.046000003814697266
82 0.056999921798706055
83 0.06399989128112793
84 0.0559999942779541
85 0.06999993324279785
86 0.06299996376037598
87 0.056999921798706055
88 0.07800006866455078
89 0.0409998893737793
90 0.04199981689453125
91 0.07899999618530273
92 0.06999993324279785
93 0.05900001525878906
94 0.03600001335144043
95 0.05500006675720215
96 0.07899999618530273
97 0.07299995422363281
98 0.04399991035461426
99 0.05299997329711914
100 0.053999900817871094
101 0.08799982070922852
102 0.04499983787536621
103 0.07800006866455078
104 0.04999995231628418
105 0.1790001392364502
106 0.06799983978271484
107 0.20199990272521973
108 0.12899994850158691
109 0.0820000171661377
110 0.06299996376037598
111 0.09100008010864258
112 0.11399984359741211
113 0.0839998722076416
114 0.046000003814697266
115 0.1510000228881836
116 0.07899999618530273
117 0.20300006866455078
118 0.03400015830993652
119 0.09800004959106445
120 0.06000018119812012
121 0.08299994468688965
122 0.05899977684020996
123 0.037999868392944336
124 0.07899999618530273
125 0.039999961853027344
126 0.03400015830993652
127 0.031000137329101562
128 0.059999942779541016
129 0.032000064849853516
130 0.07599997520446777
131 0.029999971389770508
132 0.07200002670288086
133 0.06699991226196289
134 0.026000022888183594
135 0.03699994087219238
136 0.04699993133544922
137 0.0410001277923584
138 0.039999961853027344
139 0.05299997329711914
140 0.03400015830993652
141 0.04399991035461426
142 0.06299996376037598
143 0.04799985885620117
144 0.05799984931945801
145 0.06200003623962402
146 0.042999982833862305
147 0.04500007629394531
148 0.05299997329711914
149 0.03299999237060547
150 0.04200005531311035
151 0.07399988174438477
152 0.06399989128112793
153 0.032000064849853516
154 0.0410001277923584
155 0.0559999942779541
156 0.03600001335144043
157 0.04399991035461426
158 0.05500006675720215
159 0.03400015830993652
160 0.026999950408935547
161 0.03900003433227539
162 0.04900002479553223
163 0.028999805450439453
164 0.04799985885620117
165 0.0410001277923584
166 0.04999995231628418
167 0.029000043869018555
168 0.08499979972839355
169 0.03900003433227539
170 0.0279998779296875
171 0.03699994087219238
172 0.04399991035461426
173 0.056999921798706055
174 0.08100008964538574
175 0.059999942779541016
176 0.042999982833862305
177 0.029999971389770508
178 0.06200003623962402
179 0.04399991035461426

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.69 4.07 7.64
4.25 4.71 7.81
5.37 4.93 7.85
5.92 5.07 7.86
7.13 5.36 7.93
7.17 5.43 7.93
9.25 5.91 8.06
12.1 6.66 8.27
12.2 6.85 8.32
12.0 6.99 8.35
11.8 7.12 8.38
12.1 7.33 8.43
11.3 7.32 8.42
11.2 7.44 8.45
11.1 7.52 8.46
10.7 7.55 8.46
10.1 7.54 8.45
9.84 7.57 8.45
9.71 7.62 8.45
9.22 7.58 8.43
9.55 7.71 8.47
9.32 7.72 8.46
10.5 8.02 8.55
10.6 8.12 8.58
10.6 8.22 8.60
10.2 8.21 8.60
10.1 8.25 8.61
9.81 8.26 8.61
9.29 8.20 8.58
9.34 8.24 8.59
10.3 8.48 8.67
10.6 8.60 8.70
10.2 8.59 8.70
10.1 8.62 8.71
11.4 8.96 8.82
11.2 9.00 8.83
10.8 8.98 8.83
10.9 9.06 8.86
10.0 8.95 8.82
10.2 9.01 8.85
9.93 9.00 8.84
10.8 9.21 8.91
10.9 9.29 8.94
10.8 9.31 8.95
10.5 9.30 8.95
10.9 9.42 9.00
10.0 9.29 8.96
9.65 9.23 8.94
10.3 9.37 8.99
9.82 9.31 8.98
9.31 9.22 8.95
9.60 9.28 8.97
9.43 9.25 8.97
9.38 9.25 8.97
9.59 9.30 8.99
9.59 9.31 9.00
10.1 9.43 9.04
11.1 9.66 9.12
11.3 9.76 9.16
11.5 9.85 9.19
10.8 9.75 9.17
10.8 9.79 9.19
10.4 9.74 9.17
11.1 9.92 9.24
11.2 9.98 9.27
11.2 10.0 9.29
11.1 10.0 9.30
10.8 10.0 9.30
10.6 9.99 9.30
11.4 10.2 9.38
10.9 10.1 9.36
10.8 10.1 9.37
10.8 10.2 9.39
10.8 10.2 9.40
10.9 10.2 9.42
10.7 10.2 9.42
10.7 10.2 9.44
10.3 10.1 9.42
10.9 10.3 9.48
10.2 10.1 9.44
10.2 10.1 9.44
9.85 10.1 9.43
9.42 9.96 9.40
8.89 9.83 9.37
10.4 10.1 9.46
11.0 10.2 9.51
12.3 10.5 9.61
11.6 10.4 9.60
11.2 10.4 9.59
11.0 10.4 9.59
11.5 10.5 9.64
11.5 10.5 9.66
11.5 10.6 9.68
10.8 10.5 9.65
10.6 10.4 9.65
10.3 10.4 9.64
10.2 10.3 9.64
9.96 10.3 9.63
10.3 10.4 9.66
10.1 10.3 9.65
10.8 10.4 9.70
10.6 10.4 9.70
10.5 10.4 9.71
11.0 10.5 9.75
11.0 10.5 9.77
11.2 10.6 9.79
10.9 10.6 9.79
10.6 10.5 9.78
10.8 10.5 9.80
9.93 10.4 9.75
10.3 10.4 9.78
10.3 10.4 9.78
10.8 10.5 9.82
10.7 10.5 9.83
11.1 10.6 9.86
11.1 10.6 9.88
11.6 10.8 9.93
11.4 10.8 9.94
11.2 10.7 9.94
10.7 10.6 9.92
10.6 10.6 9.92
10.4 10.6 9.91
10.2 10.5 9.90
9.61 10.4 9.86
9.90 10.4 9.88
9.48 10.3 9.85
9.56 10.3 9.85
8.94 10.1 9.80
9.19 10.2 9.81
9.61 10.2 9.84
9.91 10.2 9.85
10.9 10.4 9.92
10.6 10.4 9.91
10.7 10.4 9.93
10.5 10.4 9.92
9.87 10.3 9.88
9.87 10.2 9.88
10.5 10.4 9.92
10.7 10.4 9.95
10.5 10.4 9.94
10.9 10.5 9.97
10.3 10.4 9.95
11.1 10.5 10.0
11.7 10.7 10.1
10.9 10.6 10.0
10.6 10.5 10.0
10.4 10.4 10.0
9.78 10.3 9.96
10.3 10.4 10.0
10.2 10.4 10.0
9.73 10.3 9.96
9.72 10.3 9.96
9.75 10.2 9.96
9.66 10.2 9.95
9.98 10.3 9.97
10.1 10.3 9.98
9.66 10.2 9.95
9.04 10.0 9.90
8.64 9.91 9.87
9.47 10.1 9.91
10.5 10.3 9.98
10.5 10.2 9.98
11.0 10.4 10.0
10.7 10.3 10.0
10.5 10.3 10.0
9.76 10.2 9.96
9.87 10.2 9.97
10.7 10.3 10.0
11.2 10.4 10.1
11.0 10.4 10.1
11.0 10.4 10.1
10.9 10.4 10.1
10.8 10.4 10.1
10.6 10.4 10.1
11.2 10.5 10.1
11.4 10.6 10.1
11.3 10.6 10.2
11.4 10.7 10.2
10.8 10.5 10.1
11.0 10.6 10.2
11.0 10.6 10.2
10.5 10.5 10.1
10.6 10.5 10.2
9.85 10.4 10.1
9.94 10.4 10.1
10.3 10.4 10.1
10.1 10.4 10.1
11.2 10.6 10.2
11.3 10.7 10.2
10.6 10.5 10.2
10.6 10.5 10.2
12.0 10.8 10.3
12.0 10.9 10.3
12.3 11.0 10.3
12.1 11.0 10.4
12.1 11.0 10.4
12.3 11.1 10.4
12.8 11.2 10.5
11.8 11.1 10.4
12.3 11.2 10.5


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v1/spark_avg_processing_times.csv <==
101

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v2/batch_processing_times.csv <==
0 1.1690001487731934
1 0.22799992561340332
2 0.21600008010864258
3 0.20600008964538574
4 0.1359999179840088
5 0.24600005149841309
6 0.18199992179870605
7 0.06699991226196289
8 0.08500003814697266
9 0.06500005722045898
10 0.10300016403198242
11 0.05200004577636719
12 0.053999900817871094
13 0.05900001525878906
14 0.06500005722045898
15 0.06700015068054199
16 0.05900001525878906
17 0.042999982833862305
18 0.10699987411499023
19 0.059999942779541016
20 0.07400012016296387
21 0.0969998836517334
22 0.10000014305114746
23 0.12599992752075195
24 0.06200003623962402
25 0.0989999771118164
26 0.14100003242492676
27 0.09299993515014648
28 0.05299997329711914
29 0.06599998474121094
30 0.06599998474121094
31 0.04399991035461426
32 0.06099987030029297
33 0.06399989128112793
34 0.04500007629394531
35 0.046000003814697266
36 0.10599994659423828
37 0.0559999942779541
38 0.20000004768371582
39 0.04200005531311035
40 0.12900018692016602
41 0.0989999771118164
42 0.14300012588500977
43 0.037000179290771484
44 0.17300009727478027
45 0.04900002479553223
46 0.16000008583068848
47 0.03900003433227539
48 0.12800002098083496
49 0.07999992370605469
50 0.10000014305114746
51 0.1380000114440918
52 0.03800010681152344
53 0.05899977684020996
54 0.03600001335144043
55 0.10199999809265137
56 0.03900003433227539
57 0.07699990272521973
58 0.046000003814697266
59 0.05200004577636719
60 0.07400012016296387
61 0.05900001525878906
62 0.0690000057220459
63 0.039999961853027344
64 0.10599994659423828
65 0.04799985885620117
66 0.04799985885620117
67 0.054000139236450195
68 0.0559999942779541
69 0.042999982833862305
70 0.06299996376037598
71 0.04900002479553223
72 0.06800007820129395
73 0.03900003433227539
74 0.05200004577636719
75 0.029999971389770508
76 0.05500006675720215
77 0.031000137329101562
78 0.06100010871887207
79 0.056999921798706055
80 0.04900002479553223
81 0.07599997520446777
82 0.034999847412109375
83 0.04500007629394531
84 0.04699993133544922
85 0.05900001525878906
86 0.08899998664855957
87 0.0709998607635498
88 0.053999900817871094
89 0.07999992370605469
90 0.0279998779296875
91 0.04699993133544922
92 0.04500007629394531
93 0.059999942779541016
94 0.0710000991821289
95 0.053999900817871094
96 0.08299994468688965
97 0.0410001277923584
98 0.03699994087219238
99 0.05099987983703613
100 0.08299994468688965
101 0.04900002479553223
102 0.0409998893737793
103 0.06499981880187988
104 0.051999807357788086
105 0.03800010681152344
106 0.03800010681152344
107 0.05099987983703613
108 0.05299997329711914
109 0.04999995231628418
110 0.059999942779541016
111 0.04900002479553223
112 0.04999995231628418
113 0.05099987983703613
114 0.04399991035461426
115 0.03900003433227539
116 0.09099984169006348
117 0.03800010681152344
118 0.04799985885620117
119 0.04700016975402832
120 0.18799996376037598
121 0.053999900817871094
122 0.1789999008178711
123 0.07299995422363281
124 0.14400005340576172
125 0.06500005722045898
126 0.08599996566772461
127 0.03800010681152344
128 0.06099987030029297
129 0.03600001335144043
130 0.05299997329711914
131 0.032000064849853516
132 0.04200005531311035
133 0.0409998893737793
134 0.07399988174438477
135 0.032000064849853516
136 0.10399985313415527
137 0.03699994087219238
138 0.0690000057220459
139 0.0409998893737793
140 0.06800007820129395
141 0.0410001277923584
142 0.07999992370605469
143 0.03900003433227539
144 0.042999982833862305
145 0.053999900817871094
146 0.03800010681152344
147 0.05799984931945801
148 0.029999971389770508
149 0.05300021171569824
150 0.07799983024597168
151 0.05299997329711914
152 0.042999982833862305
153 0.04500007629394531
154 0.039999961853027344
155 0.0279998779296875
156 0.06100010871887207
157 0.039999961853027344
158 0.026999950408935547
159 0.04900002479553223
160 0.03099989891052246
161 0.06699991226196289
162 0.028999805450439453
163 0.04999995231628418
164 0.029999971389770508
165 0.03900003433227539
166 0.04800009727478027
167 0.037000179290771484
168 0.037000179290771484
169 0.04999995231628418
170 0.06200003623962402
171 0.05299997329711914
172 0.03900003433227539
173 0.06999993324279785
174 0.028999805450439453
175 0.0690000057220459
176 0.056999921798706055
177 0.03900003433227539
178 0.03400015830993652
179 0.04900002479553223
180 0.05500006675720215
181 0.10299992561340332
182 0.0559999942779541
183 0.029000043869018555
184 0.05099987983703613

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v2/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v2/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.41 4.36 7.58
3.57 4.55 7.61
4.78 4.78 7.65
5.03 4.83 7.64
6.58 5.17 7.72
7.01 5.31 7.74
7.48 5.47 7.76
7.10 5.45 7.73
7.89 5.67 7.78
9.14 6.02 7.87
9.54 6.21 7.91
9.38 6.28 7.92
10.6 6.65 8.02
10.2 6.71 8.02
10.1 6.79 8.04
10.8 7.07 8.11
11.8 7.40 8.21
11.9 7.57 8.26
11.9 7.71 8.30
11.0 7.67 8.28
10.6 7.68 8.27
11.7 8.02 8.38
11.5 8.09 8.39
11.0 8.10 8.40
10.1 8.00 8.36
10.4 8.13 8.40
12.2 8.62 8.55
12.5 8.81 8.62
12.6 8.93 8.66
11.7 8.87 8.64
12.4 9.12 8.73
11.7 9.06 8.71
11.2 9.04 8.71
11.1 9.11 8.74
11.1 9.19 8.77
10.7 9.16 8.76
10.2 9.11 8.75
10.2 9.14 8.76
10.3 9.18 8.78
10.6 9.29 8.82
10.2 9.25 8.81
10.0 9.24 8.81
9.92 9.25 8.82
9.77 9.24 8.82
10.3 9.38 8.87
10.9 9.53 8.93
10.2 9.43 8.90
10.7 9.57 8.95
11.0 9.66 8.99
11.2 9.74 9.02
10.3 9.62 8.99
12.0 9.99 9.12
12.2 10.1 9.16
12.4 10.2 9.21
11.8 10.2 9.20
11.2 10.1 9.19
11.1 10.1 9.20
11.3 10.2 9.24
10.8 10.1 9.22
9.98 9.95 9.18
10.2 9.98 9.20
9.74 9.90 9.18
9.22 9.79 9.15
9.44 9.82 9.17
9.27 9.78 9.16
8.77 9.65 9.13
9.18 9.71 9.15
8.70 9.59 9.12
8.92 9.61 9.13
9.53 9.72 9.17
9.67 9.74 9.18
9.87 9.79 9.20
10.7 9.97 9.27
11.4 10.2 9.34
12.1 10.3 9.41
11.8 10.3 9.42
11.0 10.2 9.39
10.2 10.1 9.35
9.65 9.95 9.32
9.70 9.95 9.33
8.88 9.77 9.27
9.69 9.91 9.32
9.33 9.83 9.31
9.84 9.92 9.34
9.25 9.79 9.30
9.98 9.93 9.35
10.2 9.98 9.38
9.91 9.92 9.36
10.7 10.1 9.42
11.8 10.3 9.52
11.5 10.3 9.52
11.1 10.3 9.52
11.5 10.4 9.56
11.5 10.4 9.58
10.9 10.3 9.56
11.0 10.4 9.58
10.8 10.4 9.58
10.2 10.2 9.55
9.94 10.2 9.54
10.7 10.3 9.60
12.1 10.7 9.71
12.3 10.7 9.75
11.8 10.7 9.74
11.4 10.6 9.73
10.9 10.6 9.72
11.1 10.6 9.75
10.8 10.6 9.74
10.5 10.5 9.73
11.0 10.6 9.77
11.7 10.8 9.83
11.6 10.8 9.84
10.9 10.7 9.82
10.5 10.6 9.80
10.6 10.6 9.81
10.4 10.6 9.81
10.5 10.6 9.82
10.7 10.6 9.85
11.3 10.8 9.90
12.2 10.9 9.97
11.7 10.9 9.96
12.4 11.1 10.0
11.8 11.0 10.0
12.5 11.1 10.1
13.1 11.3 10.1
12.2 11.2 10.1
12.1 11.2 10.1
11.8 11.2 10.1
11.4 11.1 10.1
12.1 11.2 10.2
11.0 11.0 10.1
11.3 11.1 10.2
12.0 11.3 10.2
10.9 11.0 10.2
10.5 11.0 10.1
10.7 11.0 10.2
10.3 10.9 10.1
9.78 10.8 10.1
10.8 10.9 10.2
10.2 10.8 10.1
9.74 10.7 10.1
9.70 10.6 10.1
10.0 10.7 10.1
10.5 10.8 10.1
11.5 11.0 10.2
11.3 10.9 10.2
11.6 11.0 10.2
11.5 11.0 10.2
11.3 11.0 10.2
10.8 10.9 10.2
11.7 11.1 10.3
11.4 11.1 10.3
15.2 11.9 10.6
15.1 11.9 10.6
14.0 11.8 10.6
13.4 11.8 10.6
12.6 11.7 10.6
12.6 11.7 10.6
12.7 11.7 10.6
12.4 11.7 10.6
11.7 11.6 10.6
11.6 11.6 10.6
11.0 11.4 10.5
10.5 11.3 10.5
10.2 11.2 10.5
9.67 11.1 10.4
9.64 11.0 10.4
10.3 11.1 10.5
10.7 11.2 10.5
12.2 11.4 10.6
11.3 11.3 10.6
10.8 11.2 10.5
11.0 11.2 10.5
11.2 11.2 10.6
11.0 11.2 10.6
11.0 11.2 10.6
10.8 11.1 10.6
10.6 11.1 10.5
10.4 11.0 10.5
10.1 10.9 10.5
9.78 10.8 10.5
10.8 11.0 10.5
10.8 11.0 10.5
10.8 11.0 10.6
11.2 11.1 10.6
10.8 11.0 10.6
10.4 10.9 10.5
10.3 10.9 10.5
9.73 10.7 10.5
10.7 10.9 10.5
10.2 10.8 10.5
10.9 10.9 10.6
10.4 10.8 10.5
10.1 10.7 10.5
9.96 10.7 10.5
10.9 10.9 10.6
10.6 10.8 10.5
11.5 11.0 10.6
11.1 10.9 10.6
11.0 10.9 10.6
10.7 10.8 10.6


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v2/spark_avg_processing_times.csv <==
98

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v3/batch_processing_times.csv <==
0 1.4850001335144043
1 0.23600006103515625
2 0.18400001525878906
3 0.14899992942810059
4 0.1400001049041748
5 0.16899991035461426
6 0.08599996566772461
7 0.13400006294250488
8 0.08500003814697266
9 0.06399989128112793
10 0.12999987602233887
11 0.04900002479553223
12 0.07299995422363281
13 0.10399985313415527
14 0.04699993133544922
15 0.09800004959106445
16 0.07400012016296387
17 0.09000015258789062
18 0.08699989318847656
19 0.0690000057220459
20 0.07700014114379883
21 0.04700016975402832
22 0.08999991416931152
23 0.0840001106262207
24 0.05799984931945801
25 0.0710000991821289
26 0.04399991035461426
27 0.08800005912780762
28 0.0559999942779541
29 0.08500003814697266
30 0.0559999942779541
31 0.05200004577636719
32 0.07599997520446777
33 0.06700015068054199
34 0.06200003623962402
35 0.053999900817871094
36 0.11599993705749512
37 0.03500008583068848
38 0.06100010871887207
39 0.10000014305114746
40 0.10100007057189941
41 0.08500003814697266
42 0.05099987983703613
43 0.051999807357788086
44 0.04900002479553223
45 0.06299996376037598
46 0.07699990272521973
47 0.07500004768371582
48 0.05500006675720215
49 0.05800008773803711
50 0.08700013160705566
51 0.05299997329711914
52 0.08999991416931152
53 0.039999961853027344
54 0.15599989891052246
55 0.09100008010864258
56 0.0409998893737793
57 0.09000015258789062
58 0.04400014877319336
59 0.07599997520446777
60 0.05299997329711914
61 0.06399989128112793
62 0.09200000762939453
63 0.0690000057220459
64 0.12800002098083496
65 0.05499982833862305
66 0.04900002479553223
67 0.031999826431274414
68 0.09500002861022949
69 0.07200002670288086
70 0.05500006675720215
71 0.0709998607635498
72 0.22499990463256836
73 0.07000017166137695
74 0.14800000190734863
75 0.14100003242492676
76 0.14499998092651367
77 0.06299996376037598
78 0.10199999809265137
79 0.06999993324279785
80 0.10700011253356934
81 0.06300020217895508
82 0.08100008964538574
83 0.09099984169006348
84 0.09100008010864258
85 0.08100008964538574
86 0.03900003433227539
87 0.13099980354309082
88 0.06100010871887207
89 0.04399991035461426
90 0.10700011253356934
91 0.06599998474121094
92 0.03900003433227539
93 0.04400014877319336
94 0.034999847412109375
95 0.0410001277923584
96 0.07299995422363281
97 0.03299999237060547
98 0.0970001220703125
99 0.04400014877319336
100 0.06100010871887207
101 0.04900002479553223
102 0.046000003814697266
103 0.08000016212463379
104 0.05299997329711914
105 0.05900001525878906
106 0.039999961853027344
107 0.05900001525878906
108 0.06200003623962402
109 0.029999971389770508
110 0.04200005531311035
111 0.056999921798706055
112 0.029999971389770508
113 0.042999982833862305
114 0.0280001163482666
115 0.029999971389770508
116 0.07299995422363281
117 0.046000003814697266
118 0.042999982833862305
119 0.05299997329711914
120 0.03500008583068848
121 0.04200005531311035
122 0.05500006675720215
123 0.04399991035461426
124 0.03399991989135742
125 0.07499980926513672
126 0.053999900817871094
127 0.0279998779296875
128 0.07200002670288086
129 0.05299997329711914
130 0.037000179290771484
131 0.06399989128112793
132 0.03500008583068848
133 0.046000003814697266
134 0.056999921798706055
135 0.034999847412109375
136 0.032000064849853516
137 0.03500008583068848
138 0.04699993133544922
139 0.05200004577636719
140 0.03900003433227539
141 0.051999807357788086
142 0.029999971389770508
143 0.026999950408935547
144 0.09200000762939453
145 0.03099989891052246
146 0.029999971389770508
147 0.026999950408935547
148 0.053999900817871094
149 0.0279998779296875
150 0.0279998779296875
151 0.07200002670288086
152 0.040000200271606445
153 0.03299999237060547
154 0.05200004577636719
155 0.0279998779296875
156 0.0690000057220459
157 0.07699990272521973
158 0.06200003623962402
159 0.05900001525878906
160 0.06000018119812012
161 0.06500005722045898
162 0.0559999942779541
163 0.026000022888183594
164 0.07699990272521973
165 0.05099987983703613
166 0.06200003623962402
167 0.0279998779296875
168 0.029000043869018555
169 0.056999921798706055
170 0.04399991035461426
171 0.03299999237060547
172 0.031000137329101562
173 0.06799983978271484
174 0.04400014877319336
175 0.053999900817871094
176 0.05500006675720215
177 0.026999950408935547
178 0.039999961853027344
179 0.04900002479553223
180 0.04400014877319336
181 0.04200005531311035
182 0.037999868392944336
183 0.046000003814697266
184 0.04200005531311035
185 0.032000064849853516

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v3/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v3/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.35 4.50 7.82
3.36 4.65 7.83
3.77 4.69 7.81
4.80 4.88 7.84
6.29 5.20 7.91
7.37 5.47 7.97
7.41 5.54 7.97
7.59 5.64 7.97
7.58 5.70 7.97
8.38 5.93 8.02
9.35 6.22 8.09
9.37 6.33 8.11
9.53 6.47 8.13
9.79 6.62 8.16
10.2 6.83 8.22
11.0 7.10 8.29
10.9 7.21 8.31
10.5 7.25 8.31
11.1 7.47 8.38
10.5 7.47 8.37
11.2 7.74 8.44
10.4 7.66 8.41
10.2 7.72 8.42
10.4 7.85 8.46
10.6 7.98 8.49
11.1 8.18 8.55
10.5 8.14 8.54
10.1 8.14 8.53
10.4 8.26 8.57
10.5 8.37 8.60
10.1 8.36 8.59
9.71 8.33 8.58
9.81 8.40 8.60
9.60 8.40 8.60
9.62 8.44 8.61
10.5 8.67 8.68
10.8 8.80 8.73
11.2 8.97 8.78
11.8 9.16 8.85
11.7 9.24 8.88
11.0 9.17 8.86
11.0 9.23 8.88
11.1 9.32 8.92
10.6 9.26 8.90
10.1 9.20 8.89
10.4 9.29 8.92
10.2 9.28 8.92
13.4 10.0 9.16
13.7 10.2 9.23
13.1 10.2 9.23
14.2 10.5 9.36
13.3 10.5 9.35
14.0 10.7 9.44
13.3 10.7 9.44
12.9 10.7 9.46
14.7 11.2 9.63
15.4 11.4 9.73
15.1 11.4 9.75
14.3 11.4 9.75
14.5 11.5 9.81
14.2 11.6 9.84
14.8 11.8 9.93
13.8 11.6 9.91
14.2 11.8 9.97
15.2 12.1 10.1
14.5 12.0 10.1
15.4 12.3 10.2
14.3 12.2 10.2
14.6 12.3 10.2
14.3 12.3 10.3
13.6 12.2 10.2
12.9 12.1 10.2
13.0 12.2 10.3
12.2 12.0 10.2
12.2 12.0 10.3
12.5 12.1 10.3
12.1 12.0 10.3
12.7 12.1 10.4
12.4 12.1 10.4
12.5 12.1 10.4
12.1 12.0 10.4
12.9 12.2 10.5
12.0 12.1 10.4
11.3 11.9 10.4
10.3 11.7 10.3
11.0 11.8 10.4
10.8 11.7 10.4
10.8 11.7 10.4
10.7 11.6 10.4
10.7 11.6 10.4
10.0 11.4 10.3
10.2 11.4 10.3
10.8 11.5 10.4
11.4 11.6 10.4
11.1 11.5 10.4
11.5 11.6 10.5
11.7 11.6 10.5
11.3 11.6 10.5
11.0 11.5 10.5
10.2 11.3 10.4
9.89 11.2 10.4
9.84 11.1 10.4
10.3 11.2 10.4
10.4 11.2 10.4
10.6 11.2 10.4
10.3 11.1 10.4
10.6 11.2 10.4
10.3 11.1 10.4
9.90 11.0 10.4
10.2 11.0 10.4
9.74 10.9 10.4
9.60 10.8 10.3
9.04 10.7 10.3
8.86 10.6 10.3
8.72 10.5 10.2
8.38 10.3 10.2
8.61 10.3 10.2
10.3 10.7 10.3
10.2 10.6 10.3
10.2 10.6 10.3
9.79 10.5 10.3
9.52 10.4 10.2
9.72 10.4 10.2
9.51 10.3 10.2
9.96 10.4 10.2
10.2 10.5 10.3
10.2 10.5 10.3
10.5 10.5 10.3
11.5 10.7 10.3
11.3 10.7 10.3
10.5 10.6 10.3
10.3 10.5 10.3
10.6 10.6 10.3
10.1 10.4 10.3
9.15 10.2 10.2
9.44 10.3 10.2
9.93 10.3 10.2
10.1 10.4 10.2
9.87 10.3 10.2
9.41 10.2 10.2
9.50 10.2 10.2
9.67 10.2 10.2
9.66 10.2 10.2
9.31 10.1 10.2
9.22 10.0 10.2
9.18 9.99 10.1
9.87 10.1 10.2
9.34 9.99 10.1
8.67 9.83 10.1
8.87 9.83 10.1
9.05 9.84 10.1
9.99 10.0 10.1
10.2 10.0 10.1
10.7 10.2 10.2
10.1 10.1 10.1
9.85 10.0 10.1
9.82 10.0 10.1
10.6 10.1 10.2
10.8 10.2 10.2
12.1 10.5 10.3
12.7 10.7 10.3
12.5 10.7 10.3
12.6 10.8 10.4
11.6 10.6 10.3
11.0 10.5 10.3
11.2 10.6 10.3
12.8 10.9 10.4
12.9 11.1 10.5
12.6 11.0 10.5
11.3 10.8 10.4
11.3 10.8 10.4
10.7 10.7 10.4
10.3 10.6 10.4
11.9 11.0 10.5
11.1 10.8 10.4
10.9 10.8 10.4
12.5 11.2 10.6
12.6 11.2 10.6
12.2 11.2 10.6
11.8 11.1 10.6
11.4 11.1 10.6
11.1 11.0 10.5
11.0 11.0 10.5
10.5 10.9 10.5
9.90 10.7 10.5
8.99 10.5 10.4
8.30 10.3 10.3
8.12 10.2 10.3
9.71 10.5 10.4
9.30 10.4 10.3
9.24 10.3 10.3
9.36 10.3 10.3
9.08 10.2 10.3
8.61 10.1 10.3
8.46 9.99 10.2
9.68 10.2 10.3
9.69 10.2 10.3
9.51 10.1 10.3
10.1 10.2 10.3
9.47 10.1 10.2


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v3/spark_avg_processing_times.csv <==
99

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v4/batch_processing_times.csv <==
0 1.2130000591278076
1 0.17100000381469727
2 0.3489999771118164
3 0.09000015258789062
4 0.15699982643127441
5 0.1380000114440918
6 0.1419999599456787
7 0.08599996566772461
8 0.0559999942779541
9 0.11500000953674316
10 0.06100010871887207
11 0.05800008773803711
12 0.07899999618530273
13 0.059999942779541016
14 0.05500006675720215
15 0.08699989318847656
16 0.051000118255615234
17 0.09999990463256836
18 0.06699991226196289
19 0.056999921798706055
20 0.09000015258789062
21 0.07599997520446777
22 0.09599995613098145
23 0.14100003242492676
24 0.06800007820129395
25 0.07899999618530273
26 0.04999995231628418
27 0.04800009727478027
28 0.07799983024597168
29 0.08999991416931152
30 0.07199978828430176
31 0.04799985885620117
32 0.09599995613098145
33 0.04900002479553223
34 0.04499983787536621
35 0.13299989700317383
36 0.05899977684020996
37 0.06999993324279785
38 0.09500002861022949
39 0.08499979972839355
40 0.04900002479553223
41 0.051999807357788086
42 0.09500002861022949
43 0.09300017356872559
44 0.042999982833862305
45 0.05200004577636719
46 0.09599995613098145
47 0.06200003623962402
48 0.08899998664855957
49 0.03500008583068848
50 0.056999921798706055
51 0.05299997329711914
52 0.10800004005432129
53 0.059999942779541016
54 0.09599995613098145
55 0.0710000991821289
56 0.06599998474121094
57 0.03299999237060547
58 0.05200004577636719
59 0.03500008583068848
60 0.04900002479553223
61 0.053999900817871094
62 0.06800007820129395
63 0.05899977684020996
64 0.0709998607635498
65 0.04900002479553223
66 0.07499980926513672
67 0.05499982833862305
68 0.04399991035461426
69 0.054000139236450195
70 0.05200004577636719
71 0.06299996376037598
72 0.06500005722045898
73 0.05900001525878906
74 0.039999961853027344
75 0.042999982833862305
76 0.09300017356872559
77 0.07599997520446777
78 0.03299999237060547
79 0.06199979782104492
80 0.03900003433227539
81 0.05299997329711914
82 0.06999993324279785
83 0.03600001335144043
84 0.0710000991821289
85 0.08299994468688965
86 0.04399991035461426
87 0.18600010871887207
88 0.09299993515014648
89 0.1360001564025879
90 0.056999921798706055
91 0.07200002670288086
92 0.039999961853027344
93 0.09999990463256836
94 0.04699993133544922
95 0.08999991416931152
96 0.0559999942779541
97 0.0690000057220459
98 0.03600001335144043
99 0.046000003814697266
100 0.08899998664855957
101 0.029999971389770508
102 0.06599998474121094
103 0.04800009727478027
104 0.06999993324279785
105 0.06800007820129395
106 0.03500008583068848
107 0.04699993133544922
108 0.05799984931945801
109 0.053999900817871094
110 0.0409998893737793
111 0.06599998474121094
112 0.034999847412109375
113 0.029999971389770508
114 0.04799985885620117
115 0.03600001335144043
116 0.06099987030029297
117 0.03500008583068848
118 0.04200005531311035
119 0.04799985885620117
120 0.06999993324279785
121 0.04499983787536621
122 0.037000179290771484
123 0.04999995231628418
124 0.06299996376037598
125 0.051000118255615234
126 0.039999961853027344
127 0.04200005531311035
128 0.04799985885620117
129 0.04900002479553223
130 0.03299999237060547
131 0.05099987983703613
132 0.03099989891052246
133 0.03299999237060547
134 0.04800009727478027
135 0.031000137329101562
136 0.051000118255615234
137 0.03299999237060547
138 0.07499980926513672
139 0.07599997520446777
140 0.08299994468688965
141 0.06400012969970703
142 0.03299999237060547
143 0.059999942779541016
144 0.0279998779296875
145 0.046000003814697266
146 0.0279998779296875
147 0.04800009727478027
148 0.03500008583068848
149 0.05200004577636719
150 0.039999961853027344
151 0.05500006675720215
152 0.031000137329101562
153 0.0410001277923584
154 0.026999950408935547
155 0.042999982833862305
156 0.03699994087219238
157 0.04799985885620117
158 0.040000200271606445
159 0.0409998893737793
160 0.03399991989135742
161 0.046000003814697266
162 0.04399991035461426
163 0.08799982070922852
164 0.031000137329101562
165 0.042999982833862305
166 0.08599996566772461
167 0.05099987983703613
168 0.059999942779541016
169 0.03900003433227539
170 0.0559999942779541
171 0.127000093460083
172 0.056999921798706055
173 0.09300017356872559
174 0.06099987030029297
175 0.13100004196166992
176 0.03400015830993652
177 0.21799993515014648
178 0.03399991989135742
179 0.1119999885559082
180 0.0820000171661377
181 0.09100008010864258
182 0.053999900817871094
183 0.05099987983703613

==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v4/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v4/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.60 3.97 7.49
3.52 4.30 7.56
4.68 4.52 7.59
5.19 4.64 7.60
5.30 4.68 7.58
6.26 4.91 7.62
6.22 4.94 7.61
6.20 4.98 7.59
6.92 5.18 7.63
6.79 5.20 7.61
7.14 5.33 7.62
8.33 5.64 7.70
8.73 5.81 7.73
8.62 5.88 7.74
8.06 5.85 7.71
8.77 6.08 7.76
9.36 6.29 7.81
9.19 6.35 7.81
9.10 6.42 7.82
8.69 6.42 7.81
9.74 6.72 7.89
9.40 6.75 7.89
9.66 6.89 7.92
9.12 6.86 7.90
9.66 7.05 7.95
9.46 7.09 7.96
9.31 7.14 7.96
9.34 7.22 7.98
9.42 7.31 8.00
9.60 7.41 8.03
9.67 7.50 8.05
9.86 7.62 8.08
9.59 7.63 8.08
9.26 7.62 8.07
9.73 7.78 8.12
9.23 7.74 8.10
9.56 7.86 8.14
9.25 7.85 8.13
9.66 7.99 8.18
9.41 7.99 8.17
9.40 8.04 8.19
10.5 8.32 8.28
10.8 8.45 8.32
10.7 8.51 8.34
10.5 8.54 8.35
10.3 8.58 8.37
10.5 8.68 8.40
10.8 8.82 8.45
10.0 8.71 8.42
10.1 8.75 8.44
10.6 8.91 8.49
10.1 8.86 8.48
10.1 8.90 8.50
10.6 9.04 8.55
10.2 9.02 8.55
10.3 9.07 8.57
10.1 9.07 8.57
9.91 9.06 8.58
9.93 9.10 8.59
9.96 9.13 8.61
9.98 9.15 8.62
9.90 9.17 8.63
9.94 9.19 8.65
9.77 9.19 8.65
8.98 9.03 8.61
9.04 9.05 8.62
10.1 9.28 8.70
11.6 9.63 8.82
11.3 9.62 8.83
11.0 9.63 8.84
10.9 9.65 8.85
11.0 9.72 8.88
10.8 9.72 8.89
9.74 9.53 8.84
10.3 9.66 8.89
9.41 9.49 8.84
9.64 9.54 8.87
10.3 9.68 8.92
9.77 9.59 8.90
10.4 9.74 8.95
10.6 9.80 8.98
10.1 9.71 8.96
10.1 9.72 8.97
9.88 9.69 8.97
10.6 9.85 9.03
9.85 9.72 9.00
10.3 9.81 9.04
10.3 9.84 9.05
10.1 9.81 9.05
9.84 9.77 9.05
9.71 9.74 9.05
9.29 9.65 9.02
10.7 9.94 9.13
11.1 10.0 9.17
11.4 10.1 9.21
11.9 10.3 9.27
12.4 10.5 9.33
12.2 10.5 9.35
11.8 10.4 9.35
11.7 10.5 9.37
10.8 10.3 9.33
10.8 10.3 9.35
10.1 10.2 9.32
9.68 10.1 9.30
9.74 10.1 9.30
9.08 9.95 9.26
8.90 9.88 9.25
8.45 9.76 9.21
8.43 9.71 9.21
8.05 9.59 9.17
8.41 9.62 9.18
9.06 9.71 9.22
9.43 9.77 9.25
9.71 9.83 9.27
10.0 9.88 9.29
11.2 10.1 9.38
11.0 10.2 9.39
10.3 10.0 9.36
10.3 10.0 9.37
10.1 9.99 9.36
9.93 9.96 9.36
9.70 9.91 9.35
9.79 9.93 9.36
9.50 9.87 9.35
9.18 9.79 9.33
9.34 9.79 9.34
8.81 9.67 9.30
9.76 9.85 9.36
9.66 9.82 9.36
8.55 9.58 9.28
8.38 9.51 9.26
9.50 9.72 9.34
9.43 9.70 9.33
9.24 9.64 9.32
8.73 9.52 9.28
9.78 9.72 9.35
10.3 9.83 9.39
9.81 9.73 9.36
9.81 9.74 9.37
10.1 9.80 9.39
9.84 9.76 9.38
10.2 9.85 9.42
10.7 9.97 9.46
10.1 9.87 9.43
9.64 9.77 9.41
9.77 9.80 9.42
9.72 9.79 9.42
9.74 9.79 9.43
9.40 9.72 9.41
8.71 9.56 9.36
8.14 9.41 9.31
9.10 9.56 9.36
8.85 9.50 9.34
9.02 9.51 9.35
9.18 9.54 9.36
8.87 9.45 9.33
9.40 9.54 9.36
8.87 9.42 9.33
9.56 9.56 9.37
10.2 9.70 9.42
9.67 9.60 9.39
10.8 9.86 9.48
10.0 9.71 9.43
9.92 9.71 9.43
9.74 9.68 9.43
9.73 9.68 9.43
9.54 9.64 9.42
10.8 9.90 9.51
10.3 9.82 9.49
10.6 9.91 9.52
10.1 9.81 9.49
10.1 9.82 9.50
10.9 10.0 9.56
11.1 10.1 9.59
10.9 10.1 9.59
11.1 10.1 9.61
11.0 10.1 9.62
10.1 9.98 9.58
10.7 10.1 9.62
10.1 9.98 9.59
10.4 10.1 9.61
11.7 10.3 9.71
11.9 10.4 9.74
11.9 10.5 9.77
11.4 10.4 9.76
10.9 10.3 9.74
10.8 10.3 9.74
10.6 10.3 9.74
10.2 10.2 9.72
9.86 10.2 9.71
9.71 10.1 9.70
9.67 10.1 9.70
11.6 10.5 9.82
12.7 10.8 9.92
12.6 10.8 9.95
12.2 10.8 9.94
11.5 10.7 9.92
11.4 10.7 9.93
10.9 10.6 9.91
11.2 10.7 9.94


==> resources/plots/streaming/throughput/data/identity_ncli_1_sgx_1_sr_89_v4/spark_avg_processing_times.csv <==
95

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_1424_v0/batch_processing_times.csv <==
0 0.41900014877319336
1 0.2569999694824219
2 0.16499996185302734
3 0.09500002861022949
4 0.1119999885559082
5 0.09200000762939453
6 0.09199976921081543
7 0.09200000762939453
8 0.07700014114379883
9 0.16700005531311035

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_1424_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_1424_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.04 0.09
0.06 0.04 0.08
0.05 0.04 0.08
0.04 0.04 0.08
0.04 0.03 0.08
0.03 0.03 0.08
0.02 0.03 0.08
0.02 0.03 0.08
0.02 0.03 0.08
0.01 0.03 0.08


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_1424_v0/spark_avg_processing_times.csv <==
181

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_1424_v1/batch_processing_times.csv <==
0 0.5520000457763672
1 0.12400007247924805
2 0.1660001277923584
3 0.15700006484985352
4 0.07700014114379883
5 0.10399985313415527
6 0.09800004959106445
7 0.051000118255615234
8 0.10399985313415527

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_1424_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_1424_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.04 0.06
0.13 0.04 0.06
0.11 0.03 0.06
0.09 0.03 0.06
0.08 0.03 0.06
0.06 0.03 0.06
0.05 0.03 0.06
0.05 0.03 0.06
0.04 0.03 0.05
0.03 0.02 0.05


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_1424_v1/spark_avg_processing_times.csv <==
180

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_178_v0/batch_processing_times.csv <==
0 0.4070000648498535
1 0.07799983024597168
2 0.04999995231628418
3 0.03900003433227539
4 0.05300021171569824
5 0.03699994087219238
6 0.04399991035461426
7 0.03500008583068848
8 0.034999847412109375
9 0.07500004768371582

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_178_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_178_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.06 0.43
0.13 0.06 0.42
0.11 0.05 0.42
0.10 0.05 0.41
0.08 0.05 0.41
0.07 0.05 0.40
0.06 0.05 0.40
0.05 0.04 0.39
0.04 0.04 0.39
0.03 0.04 0.38


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_178_v0/spark_avg_processing_times.csv <==
111

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_178_v1/batch_processing_times.csv <==
0 0.4230000972747803
1 0.06699991226196289
2 0.04499983787536621
3 0.04900002479553223
4 0.05299997329711914
5 0.037999868392944336
6 0.03899979591369629
7 0.03600001335144043
8 0.0409998893737793
9 0.05799984931945801

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_178_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_178_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.03 0.27
0.06 0.03 0.27
0.05 0.03 0.26
0.04 0.03 0.26
0.04 0.03 0.26
0.03 0.02 0.26
0.02 0.02 0.25
0.02 0.02 0.25
0.02 0.02 0.25
0.01 0.02 0.24


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_178_v1/spark_avg_processing_times.csv <==
111

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_356_v0/batch_processing_times.csv <==
0 0.4290001392364502
1 0.0709998607635498
2 0.05200004577636719
3 0.0410001277923584
4 0.05500006675720215
5 0.037999868392944336
6 0.039999961853027344
7 0.034999847412109375
8 0.03899979591369629
9 0.05799984931945801

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_356_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_356_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.29 0.06 0.18
0.47 0.11 0.19
0.40 0.11 0.19
0.34 0.10 0.19
0.28 0.10 0.19
0.24 0.10 0.18
0.20 0.09 0.18
0.17 0.09 0.18
0.14 0.08 0.18
0.12 0.08 0.17


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_356_v0/spark_avg_processing_times.csv <==
112

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_356_v1/batch_processing_times.csv <==
0 0.4090001583099365
1 0.10299992561340332
2 0.04499983787536621
3 0.05000019073486328
4 0.0989999771118164
5 0.037000179290771484
6 0.03699994087219238
7 0.04200005531311035
8 0.037999868392944336
9 0.06299996376037598

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_356_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_356_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.31 0.09 0.14
0.26 0.09 0.13
0.22 0.08 0.13
0.18 0.08 0.13
0.16 0.08 0.13
0.13 0.08 0.13
0.11 0.07 0.12
0.09 0.07 0.12
0.08 0.07 0.12
0.07 0.06 0.12


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_356_v1/spark_avg_processing_times.csv <==
117

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_44_v0/batch_processing_times.csv <==
0 0.5360000133514404
1 0.12900018692016602
2 0.13300013542175293
3 0.10700011253356934
4 0.125
5 0.09600019454956055
6 0.0710000991821289
7 0.06000018119812012
8 0.08899998664855957

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_44_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_44_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.23 1.13 2.54
0.19 1.09 2.51
0.16 1.06 2.48
0.14 1.02 2.46
0.12 0.99 2.43
0.10 0.95 2.40
0.08 0.92 2.38
0.07 0.89 2.35
0.06 0.86 2.32
0.05 0.83 2.30


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_44_v0/spark_avg_processing_times.csv <==
167

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_44_v1/batch_processing_times.csv <==
0 0.5299999713897705
1 0.13100004196166992
2 0.14499998092651367
3 0.09599995613098145
4 0.125
5 0.06999993324279785
6 0.09000015258789062
7 0.0690000057220459
8 0.09299993515014648
9 0.08999991416931152

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_44_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_44_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.29 1.59
0.13 0.28 1.57
0.11 0.27 1.56
0.10 0.26 1.54
0.08 0.25 1.52
0.07 0.24 1.51
0.06 0.23 1.49
0.05 0.23 1.47
0.04 0.22 1.46
0.03 0.21 1.44


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_44_v1/spark_avg_processing_times.csv <==
174

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_712_v0/batch_processing_times.csv <==
0 0.41900014877319336
1 0.2569999694824219
2 0.16499996185302734
3 0.09500002861022949
4 0.1119999885559082
5 0.09200000762939453
6 0.09199976921081543
7 0.09200000762939453
8 0.07700014114379883
9 0.16700005531311035

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_712_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_712_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.04 0.09
0.06 0.04 0.08
0.05 0.04 0.08
0.04 0.04 0.08
0.04 0.03 0.08
0.03 0.03 0.08
0.02 0.03 0.08
0.02 0.03 0.08
0.02 0.03 0.08
0.01 0.03 0.08


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_712_v0/spark_avg_processing_times.csv <==
181

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_712_v1/batch_processing_times.csv <==
0 0.5520000457763672
1 0.12400007247924805
2 0.1660001277923584
3 0.15700006484985352
4 0.07700014114379883
5 0.10399985313415527
6 0.09800004959106445
7 0.051000118255615234
8 0.10399985313415527

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_712_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_712_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.04 0.06
0.13 0.04 0.06
0.11 0.03 0.06
0.09 0.03 0.06
0.08 0.03 0.06
0.06 0.03 0.06
0.05 0.03 0.06
0.05 0.03 0.06
0.04 0.03 0.05
0.03 0.02 0.05


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_712_v1/spark_avg_processing_times.csv <==
180

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_89_v0/batch_processing_times.csv <==
0 0.5379998683929443
1 0.1380000114440918
2 0.12599992752075195
3 0.08100008964538574
4 0.14999985694885254
5 0.07899999618530273
6 0.05800008773803711
7 0.10199999809265137
8 0.07699990272521973
9 0.07699990272521973

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_89_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_89_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.40 0.14 1.01
0.34 0.14 1.00
0.29 0.13 0.99
0.24 0.13 0.98
0.20 0.12 0.97
0.17 0.12 0.96
0.14 0.11 0.95
0.12 0.11 0.94
0.10 0.10 0.92
0.09 0.10 0.91


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_89_v0/spark_avg_processing_times.csv <==
163

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_89_v1/batch_processing_times.csv <==
0 0.562999963760376
1 0.13400006294250488
2 0.18000006675720215
3 0.07200002670288086
4 0.12000012397766113
5 0.06799983978271484
6 0.07999992370605469
7 0.06100010871887207
8 0.08300018310546875

==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_89_v1/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_89_v1/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.07 0.06 0.65
0.06 0.06 0.64
0.05 0.06 0.64
0.04 0.06 0.63
0.04 0.05 0.62
0.03 0.05 0.62
0.02 0.05 0.61
0.02 0.05 0.60
0.02 0.05 0.59
0.01 0.04 0.59


==> resources/plots/streaming/throughput/data/sdnnnojoin_ncli_1_sgx_0_sr_89_v1/spark_avg_processing_times.csv <==
173

==> resources/plots/streaming/throughput/identity_0_throughput_reshuffled.dat <==
0.2 0.046 0.0
1.7 0.047 0.0
3.2 0.045 0.0
4.7 0.047 0.0
6.2 0.046 0.0
7.7 0.049 0.0


==> resources/plots/streaming/throughput/identity_1_throughput_reshuffled.dat <==
0.6 0.098 0.0
2.1 0.098 0.0
3.6 0.101 0.0
5.1 0.102 0.0
6.6 0.098 0.0
8.1 0.099 0.0


==> resources/plots/streaming/throughput/identity_enclave_throughput.dat <==
6.2 0.098 0.0
6.6 0.098 0.0
7.0 0.101 0.0
7.4 0.102 0.0
7.8 0.098 0.0
8.2 0.099 0.0


==> resources/plots/streaming/throughput/identity_enclave_throughput_reshuffled.dat <==
1.0 0.18 0.0
2.5 0.2 0.0
4.0 0.211 0.0
5.5 0.212 0.0
7.0 0.228 0.0
8.5 0.2299 0.0


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1000_v0/batch_processing_times.csv <==
0 7.406999826431274
1 0.10899996757507324
2 13.653000116348267
3 6.605999946594238
4 0.10099983215332031
5 13.647000074386597
6 8.508000135421753
7 0.07400012016296387
8 8.537999868392944
9 8.47000002861023
10 10.726999998092651
11 10.843999862670898
12 10.687000036239624
13 10.73200011253357
14 13.223000049591064
15 13.138000011444092
16 13.068000078201294
17 13.066999912261963
18 10.661999940872192
19 10.575999975204468
20 10.707000017166138
21 10.546000003814697
22 10.549000024795532
23 8.341000080108643
24 8.361000061035156
25 8.332000017166138
26 8.343000173568726
27 6.39900016784668
28 6.388000011444092
29 6.398000001907349
30 7.6519999504089355
31 6.371999979019165
32 4.740000009536743
33 4.724999904632568
34 4.730000019073486
35 4.843999862670898
36 4.708999872207642
37 3.430999994277954
38 3.436000108718872
39 3.444000005722046
40 6.5350000858306885
41 4.82699990272522
42 4.828999996185303
43 4.83899998664856
44 4.860999822616577
45 4.854000091552734
46 0.03500008583068848
47 13.374000072479248
48 6.523000001907349
49 0.039999961853027344
50 19.14800000190735
51 8.534000158309937
52 0.03800010681152344
53 13.425999879837036
54 0.03400015830993652
55 8.493000030517578
56 13.616999864578247
57 0.03500008583068848
58 10.77999997138977
59 10.799000024795532
60 10.65499997138977
61 12.991000175476074
62 12.916000127792358
63 12.934999942779541
64 10.444000005722046
65 10.440000057220459
66 10.556999921798706
67 10.442999839782715
68 10.43399977684021
69 8.25600004196167
70 8.769000053405762
71 8.269000053405762
72 8.234999895095825
73 6.318000078201294
74 6.323999881744385
75 6.325000047683716
76 6.33899998664856
77 6.365000009536743
78 4.651000022888184
79 4.63100004196167
80 6.746999979019165
81 4.7209999561309814
82 4.644000053405762
83 3.455000162124634
84 3.4670000076293945
85 3.4679999351501465
86 3.4830000400543213
87 3.4629998207092285
88 4.8999998569488525
89 4.891999959945679
90 6.804999828338623
91 4.906000137329102
92 4.88700008392334
93 6.5959999561309814
94 0.03299999237060547
95 13.349999904632568
96 6.61299991607666
97 0.0279998779296875
98 13.39299988746643
99 0.03399991989135742
100 8.591000080108643
101 11.65499997138977
102 0.026000022888183594
103 10.859000205993652
104 10.825000047683716
105 10.83400011062622
106 10.572999954223633
107 12.815999984741211
108 12.799999952316284
109 12.803999900817871
110 10.490000009536743
111 10.414000034332275
112 10.395999908447266
113 10.321000099182129
114 8.681999921798706
115 8.138000011444092
116 8.134000062942505
117 8.233999967575073
118 8.121999979019165
119 6.2209999561309814
120 7.450000047683716
121 6.202000141143799
122 6.208000183105469
123 4.58899998664856
124 4.573999881744385
125 4.572000026702881
126 4.578999996185303
127 4.563999891281128
128 3.5360000133514404
129 3.5290000438690186
130 6.503000020980835
131 3.552999973297119
132 4.950999975204468
133 4.953999996185303
134 4.9679999351501465
135 5.014999866485596
136 4.96399998664856
137 6.666999816894531
138 6.670000076293945
139 0.04399991035461426
140 19.75
141 0.02500009536743164
142 8.668999910354614
143 13.430000066757202
144 0.026999950408935547
145 8.677000045776367
146 11.78499984741211
147 0.0280001163482666
148 10.930000066757202
149 10.956000089645386
150 10.621000051498413
151 12.703999996185303
152 12.714999914169312
153 12.707000017166138
154 11.05299997329712
155 10.241000175476074
156 10.223999977111816
157 10.271000146865845
158 10.233000040054321
159 8.05299997329712
160 8.651000022888184
161 8.041999816894531
162 8.085999965667725
163 6.145999908447266
164 6.134000062942505
165 6.129000186920166
166 6.142999887466431
167 4.501000165939331
168 4.498999834060669
169 4.509000062942505
170 6.688999891281128
171 3.5950000286102295
172 3.5940001010894775
173 3.572999954223633
174 3.5769999027252197
175 4.8459999561309814
176 5.023000001907349
177 5.01200008392334
178 5.021999835968018
179 5.101999998092651
180 7.770999908447266
181 6.740999937057495
182 6.784999847412109
183 0.03400015830993652
184 10.91700005531311
185 9.006999969482422
186 0.03099989891052246
187 8.76200008392334
188 8.746999979019165
189 11.035000085830688
190 11.046000003814697
191 11.155999898910522
192 10.588000059127808
193 12.595999956130981
194 12.608999967575073
195 12.605999946594238
196 12.610999822616577

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1000_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1000_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.53 0.98
0.61 0.61 1.00
0.67 0.62 1.00
0.88 0.67 1.01
1.20 0.75 1.03
1.17 0.76 1.03
1.31 0.80 1.04
1.56 0.87 1.06
1.63 0.91 1.08
1.54 0.91 1.07
1.61 0.95 1.09
1.75 1.00 1.10
1.79 1.03 1.11
1.98 1.10 1.13
1.98 1.13 1.14
1.99 1.16 1.15
1.99 1.19 1.16
1.99 1.21 1.17
1.99 1.24 1.18
2.00 1.27 1.19
2.00 1.29 1.20
2.00 1.31 1.21
2.00 1.34 1.22
2.00 1.36 1.22
2.00 1.38 1.23
2.00 1.40 1.24
2.00 1.42 1.25
2.00 1.44 1.26
2.00 1.46 1.27
2.00 1.48 1.28
2.00 1.50 1.29
2.00 1.51 1.29
2.00 1.53 1.30
2.01 1.55 1.31
2.02 1.56 1.32
2.03 1.58 1.32
2.04 1.59 1.33
2.05 1.60 1.34
2.05 1.62 1.34
2.06 1.63 1.35
2.06 1.64 1.36
1.91 1.62 1.36
1.93 1.64 1.36
1.96 1.65 1.37
1.98 1.66 1.38
1.99 1.67 1.38
2.01 1.68 1.39
1.70 1.63 1.37
1.76 1.64 1.38
1.94 1.68 1.40
1.79 1.66 1.39
1.67 1.64 1.39
1.73 1.65 1.40
1.77 1.66 1.40
1.96 1.71 1.42
2.12 1.75 1.44
1.95 1.73 1.43
2.12 1.77 1.45
2.25 1.81 1.47
2.06 1.78 1.46
2.05 1.79 1.47
2.04 1.80 1.47
2.04 1.81 1.48
2.03 1.81 1.49
2.03 1.82 1.49
2.02 1.83 1.50
2.02 1.83 1.50
2.01 1.84 1.51
2.33 1.91 1.54
2.28 1.91 1.54
2.24 1.92 1.55
2.20 1.92 1.55
2.17 1.92 1.56
2.14 1.93 1.56
2.12 1.93 1.57
2.25 1.96 1.58
2.21 1.97 1.59
2.03 1.93 1.58
1.88 1.90 1.58
1.75 1.88 1.57
1.64 1.85 1.56
1.55 1.82 1.56
1.63 1.83 1.56
1.54 1.80 1.56
1.62 1.81 1.56
1.69 1.81 1.56
1.75 1.82 1.57
1.81 1.83 1.57
1.85 1.83 1.58
1.72 1.81 1.57
1.62 1.78 1.56
1.53 1.75 1.56
1.45 1.73 1.55
1.39 1.71 1.55
1.34 1.68 1.54
1.13 1.63 1.52
1.28 1.64 1.53
1.54 1.68 1.55
1.45 1.66 1.54
1.55 1.67 1.54
1.76 1.72 1.56
1.65 1.69 1.55
1.87 1.74 1.57
1.87 1.75 1.57
1.75 1.72 1.57
1.79 1.73 1.57
1.82 1.74 1.58
1.85 1.75 1.58
1.87 1.76 1.59
1.89 1.77 1.59
1.91 1.77 1.60
1.92 1.78 1.60
1.93 1.79 1.61
1.95 1.80 1.61
2.19 1.85 1.63
2.24 1.88 1.64
2.20 1.88 1.65
2.17 1.88 1.65
2.14 1.89 1.65
2.12 1.89 1.66
2.10 1.90 1.66
2.09 1.90 1.67
2.07 1.90 1.67
1.91 1.87 1.66
1.78 1.85 1.66
1.67 1.82 1.65
1.57 1.79 1.64
1.49 1.77 1.63
1.42 1.74 1.63
1.52 1.75 1.63
1.61 1.76 1.64
1.52 1.74 1.63
1.61 1.74 1.63
1.52 1.72 1.63
1.45 1.70 1.62
1.55 1.71 1.63
1.47 1.68 1.62
1.40 1.66 1.61
1.35 1.64 1.61
1.30 1.62 1.60
1.10 1.56 1.58
1.09 1.55 1.58
1.23 1.56 1.58
1.35 1.58 1.59
1.61 1.62 1.60
1.82 1.67 1.62
1.70 1.65 1.61
1.91 1.69 1.63
1.91 1.70 1.63
1.77 1.68 1.62
1.81 1.69 1.63
1.84 1.70 1.63
1.86 1.71 1.64
1.89 1.72 1.64
1.90 1.73 1.65
1.92 1.74 1.65
1.93 1.75 1.65
1.94 1.76 1.66
1.95 1.77 1.66
1.96 1.78 1.67
1.97 1.78 1.67
2.13 1.82 1.68
2.11 1.83 1.69
2.09 1.84 1.69
2.23 1.87 1.71
2.35 1.91 1.72
2.15 1.88 1.71
1.98 1.85 1.71
1.84 1.83 1.70
1.71 1.80 1.69
1.53 1.76 1.68
1.45 1.73 1.67
1.55 1.74 1.68
1.63 1.75 1.68
1.70 1.76 1.68
1.76 1.77 1.69
1.65 1.74 1.68
1.56 1.72 1.67
1.48 1.69 1.66
1.41 1.67 1.66
1.35 1.65 1.65
1.31 1.63 1.64
1.27 1.61 1.63
1.23 1.59 1.63
1.04 1.54 1.61
1.20 1.55 1.62
1.55 1.62 1.64
1.46 1.59 1.63
1.40 1.58 1.62
1.49 1.59 1.63
1.73 1.64 1.64
1.77 1.65 1.65
1.81 1.66 1.65
1.76 1.66 1.65
1.79 1.67 1.65
1.83 1.68 1.66
1.85 1.69 1.66
1.88 1.70 1.66
1.90 1.71 1.67
1.91 1.72 1.67


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_100_v0/batch_processing_times.csv <==
0 0.5509998798370361
1 0.40799999237060547
2 0.40000009536743164
3 0.2669999599456787
4 0.27699995040893555
5 0.2369999885559082
6 0.27500009536743164
7 0.27499985694885254
8 0.2330000400543213
9 0.23000001907348633
10 0.23199987411499023
11 0.1940000057220459
12 0.17199993133544922
13 0.19300007820129395
14 0.18999981880187988
15 0.17199993133544922
16 0.21799993515014648
17 0.17600011825561523
18 0.17200016975402832
19 0.1679999828338623
20 0.17299985885620117
21 0.14599990844726562
22 0.14100003242492676
23 0.1549999713897705
24 0.14700007438659668
25 0.15000009536743164
26 0.15000009536743164
27 0.14499998092651367
28 0.1530001163482666
29 0.13199996948242188
30 0.12899994850158691
31 0.13199996948242188
32 0.13699984550476074
33 0.12599992752075195
34 0.12299990653991699
35 0.1419999599456787
36 0.125
37 0.11400008201599121
38 0.12099981307983398
39 0.14999985694885254
40 0.13199996948242188
41 0.08799982070922852
42 0.10899996757507324
43 0.12099981307983398
44 0.10299992561340332
45 0.09799981117248535
46 0.11999988555908203
47 0.09100008010864258
48 0.09500002861022949
49 0.12600016593933105
50 0.12899994850158691
51 0.11999988555908203
52 0.10099983215332031
53 0.0989999771118164
54 0.09500002861022949
55 0.14399981498718262
56 0.11299991607666016
57 0.09599995613098145
58 0.09500002861022949
59 0.10599994659423828
60 0.11999988555908203
61 0.12000012397766113
62 0.11999988555908203
63 0.11500000953674316
64 0.125
65 0.11500000953674316
66 0.12299990653991699
67 0.12800002098083496
68 0.13199996948242188
69 0.10399985313415527
70 0.13700008392333984
71 0.12000012397766113
72 0.13400006294250488
73 0.127000093460083
74 0.14399981498718262
75 0.13200020790100098
76 0.0280001163482666
77 0.19899988174438477
78 0.1400001049041748
79 0.031000137329101562
80 0.27699995040893555
81 0.1399998664855957
82 0.03400015830993652
83 0.18400001525878906
84 0.039999961853027344
85 0.14599990844726562
86 0.1979999542236328
87 0.03400015830993652
88 0.17799997329711914
89 0.18900012969970703
90 0.029000043869018555
91 0.1510000228881836
92 0.21700000762939453
93 0.03399991989135742
94 0.18000006675720215
95 0.19000005722045898
96 0.026999950408935547
97 0.17100000381469727
98 0.17199993133544922
99 0.17100000381469727
100 0.15200018882751465
101 0.14499998092651367
102 0.15799999237060547
103 0.1679999828338623
104 0.17100000381469727
105 0.15200018882751465
106 0.14700007438659668
107 0.15200018882751465
108 0.17200016975402832
109 0.16200017929077148
110 0.1490001678466797
111 0.13499999046325684
112 0.12199997901916504
113 0.19099998474121094
114 0.12900018692016602
115 0.13900017738342285
116 0.12600016593933105
117 0.15600013732910156
118 0.12100005149841309
119 0.12100005149841309
120 0.0989999771118164
121 0.11599993705749512
122 0.11500000953674316
123 0.10399985313415527
124 0.1099998950958252
125 0.11099982261657715
126 0.10599994659423828
127 0.10899996757507324
128 0.11099982261657715
129 0.10500001907348633
130 0.12099981307983398
131 0.08299994468688965
132 0.08299994468688965
133 0.0839998722076416
134 0.09500002861022949
135 0.10299992561340332
136 0.08999991416931152
137 0.09500002861022949
138 0.08599996566772461
139 0.08299994468688965
140 0.10800004005432129
141 0.10399985313415527
142 0.08899998664855957
143 0.08999991416931152
144 0.10699987411499023
145 0.09799981117248535
146 0.09099984169006348
147 0.09799981117248535
148 0.10199999809265137
149 0.10500001907348633
150 0.1359999179840088
151 0.10599994659423828
152 0.11299991607666016
153 0.1119999885559082
154 0.09599995613098145
155 0.1119999885559082
156 0.1119999885559082
157 0.11400008201599121
158 0.13199996948242188
159 0.11899995803833008
160 0.026999950408935547
161 0.20300006866455078
162 0.15200018882751465
163 0.03900003433227539
164 0.19899988174438477
165 0.12100005149841309
166 0.023000001907348633
167 0.19499993324279785
168 0.14800000190734863
169 0.03600001335144043
170 0.2869999408721924
171 0.14999985694885254
172 0.026999950408935547
173 0.20099997520446777
174 0.026000022888183594
175 0.1549999713897705
176 0.1830000877380371
177 0.023000001907348633
178 0.16000008583068848
179 0.2049999237060547
180 0.024000167846679688
181 0.17199993133544922
182 0.21799993515014648
183 0.02500009536743164
184 0.15999984741210938
185 0.1660001277923584
186 0.17699980735778809
187 0.17199993133544922
188 0.1550002098083496
189 0.1510000228881836
190 0.1679999828338623
191 0.14599990844726562
192 0.1549999713897705
193 0.14299988746643066
194 0.1529998779296875
195 0.14800000190734863
196 0.1679999828338623
197 0.1510000228881836
198 0.13100004196166992
199 0.12399983406066895

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_100_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_100_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.03 0.58
0.12 0.03 0.57
0.10 0.03 0.56
0.09 0.03 0.56
0.07 0.03 0.55
0.06 0.03 0.54
0.05 0.02 0.54
0.04 0.02 0.53
0.04 0.02 0.52
0.03 0.02 0.52
0.02 0.02 0.51
0.02 0.02 0.51
0.02 0.02 0.50
0.01 0.02 0.50
0.01 0.02 0.49
0.01 0.02 0.48
0.01 0.02 0.48
0.01 0.01 0.47
0.08 0.03 0.47
0.07 0.03 0.47
0.06 0.03 0.46
0.05 0.03 0.45
0.04 0.03 0.45
0.03 0.02 0.44
0.03 0.02 0.44
0.02 0.02 0.43
0.02 0.02 0.43
0.02 0.02 0.42
0.01 0.02 0.42
0.01 0.02 0.41
0.01 0.02 0.41
0.01 0.02 0.41
   0 0.02 0.40
   0 0.01 0.40
   0 0.01 0.39
   0 0.01 0.39
   0 0.01 0.38
   0 0.01 0.38
   0 0.01 0.37
   0 0.01 0.37
   0 0.01 0.36
   0 0.01 0.36
   0 0.01 0.35
   0    0 0.35
   0    0 0.35
   0    0 0.34
   0    0 0.34
   0    0 0.33
   0    0 0.33
   0    0 0.33
   0    0 0.32
   0    0 0.32
   0    0 0.31
   0    0 0.31
   0    0 0.31
   0    0 0.30
   0    0 0.30
   0    0 0.29
   0    0 0.29
   0    0 0.29
   0    0 0.28
   0    0 0.28
   0    0 0.28
   0    0 0.27
   0    0 0.27
   0    0 0.27
   0    0 0.26
   0    0 0.26
   0    0 0.26
   0    0 0.25
   0    0 0.25
   0    0 0.25
   0    0 0.25
   0    0 0.24
   0    0 0.24
   0    0 0.24
   0    0 0.23
   0    0 0.23
   0    0 0.23
   0    0 0.22
   0    0 0.22
   0    0 0.22
   0    0 0.22
0.07 0.02 0.22
0.06 0.02 0.22
0.64 0.14 0.26
0.62 0.16 0.26
0.74 0.20 0.27
0.85 0.24 0.29
1.31 0.37 0.33
1.47 0.43 0.35
1.25 0.42 0.34
1.20 0.44 0.35
1.39 0.51 0.37
1.32 0.52 0.38
1.27 0.54 0.39
1.37 0.58 0.40
1.16 0.57 0.40
1.12 0.58 0.41
1.10 0.59 0.41
1.15 0.62 0.42
1.12 0.63 0.43
1.10 0.65 0.44
1.15 0.67 0.45
1.71 0.81 0.50
1.59 0.82 0.50
1.35 0.79 0.50
1.21 0.78 0.50
1.03 0.76 0.49
0.87 0.73 0.49
0.73 0.71 0.48
0.62 0.68 0.47
0.53 0.66 0.47
0.44 0.64 0.46
0.38 0.62 0.46
0.32 0.60 0.45
0.27 0.58 0.45
0.23 0.56 0.44
0.19 0.54 0.44
0.16 0.52 0.43
0.14 0.50 0.43
0.11 0.49 0.42
0.10 0.47 0.42
0.08 0.45 0.41
0.07 0.44 0.41
0.06 0.42 0.40
0.05 0.41 0.40
0.04 0.39 0.39
0.03 0.38 0.39
0.03 0.37 0.38
0.02 0.36 0.38
0.02 0.34 0.37
0.02 0.33 0.37
0.01 0.32 0.36
0.01 0.31 0.36
0.01 0.30 0.35
0.01 0.29 0.35
   0 0.28 0.35
   0 0.27 0.34
   0 0.26 0.34
   0 0.25 0.34
   0 0.24 0.33
   0 0.23 0.33
   0 0.22 0.32
   0 0.22 0.32
   0 0.21 0.32
   0 0.20 0.31
   0 0.20 0.31
   0 0.19 0.30
   0 0.18 0.30
   0 0.17 0.30
   0 0.17 0.29
   0 0.16 0.29
   0 0.16 0.28
   0 0.15 0.28
   0 0.15 0.28
   0 0.14 0.27
   0 0.14 0.27
   0 0.13 0.27
   0 0.13 0.26
   0 0.12 0.26
   0 0.12 0.26
0.07 0.13 0.26
0.06 0.12 0.26
0.05 0.12 0.25
0.04 0.11 0.25
0.04 0.11 0.25
0.03 0.11 0.25
0.02 0.10 0.24
0.02 0.10 0.24
0.02 0.10 0.24
0.01 0.09 0.23
0.01 0.09 0.23
0.01 0.08 0.23
0.01 0.08 0.23
0.01 0.08 0.22
   0 0.08 0.22
   0 0.07 0.22
   0 0.07 0.21
   0 0.07 0.21
   0 0.06 0.21
   0 0.06 0.20
   0 0.06 0.20
   0 0.06 0.20
   0 0.05 0.20
   0 0.05 0.19
   0 0.05 0.19
   0 0.05 0.19
   0 0.05 0.18
   0 0.04 0.18
   0 0.04 0.18
   0 0.04 0.18
   0 0.04 0.18
   0 0.04 0.17
   0 0.03 0.17
   0 0.03 0.17
   0 0.03 0.17
   0 0.03 0.17
   0 0.03 0.16
   0 0.03 0.16


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1500_v0/batch_processing_times.csv <==
0 0.559999942779541
1 52.992000102996826
2 0.13299989700317383
3 24.652999877929688
4 24.825999975204468
5 24.883999824523926
6 24.90499997138977
7 30.37000012397766
8 30.43499994277954
9 24.561000108718872
10 24.61400008201599
11 24.893999814987183
12 24.545000076293945
13 19.375999927520752
14 19.403000116348267
15 19.395999908447266
16 19.405999898910522
17 14.869999885559082
18 14.884000062942505
19 14.789999961853027
20 14.842000007629395
21 15.669000148773193
22 10.964999914169312
23 10.969000101089478
24 10.946000099182129
25 7.812000036239624
26 7.892000198364258
27 7.852999925613403
28 10.75600004196167
29 11.088000059127808
30 11.109000205993652
31 15.562999963760376
32 15.00600004196167
33 14.943000078201294
34 14.990000009536743
35 0.0559999942779541
36 25.515000104904175
37 19.491999864578247
38 0.053999900817871094
39 19.54099988937378
40 24.73099994659424
41 24.796000003814697
42 25.068000078201294
43 24.60800004005432
44 30.267000198364258
45 30.289999961853027
46 30.29199981689453
47 24.499000072479248
48 24.450999975204468
49 24.266000032424927
50 24.27500009536743
51 20.30400013923645
52 19.11899995803833
53 19.066999912261963
54 14.751999855041504
55 14.623999834060669
56 14.658999919891357
57 16.838000059127808
58 10.769999980926514
59 12.341000080108643
60 12.352999925613403
61 15.38700008392334
62 8.686000108718872
63 8.955000162124634
64 8.976999998092651
65 8.961999893188477
66 12.733000040054321
67 12.70799994468689
68 12.7260000705719
69 14.944000005722046
70 14.937999963760376
71 0.03500008583068848
72 35.30900001525879
73 22.36300015449524
74 0.03800010681152344
75 35.35099983215332
76 0.03699994087219238
77 22.353000164031982
78 35.51100015640259
79 0.046000003814697266
80 28.408000230789185
81 32.020999908447266
82 34.246999979019165
83 29.79699993133545
84 27.685999870300293
85 27.649999856948853
86 24.07200002670288
87 27.688999891281128
88 21.782000064849854
89 18.967000007629395
90 18.941999912261963
91 23.168999910354614
92 14.526000022888184
93 14.492000102996826
94 16.68400001525879
95 14.495000123977661
96 12.296000003814697
97 12.270999908447266
98 12.274999856948853
99 9.036999940872192
100 8.608000040054321
101 17.11299991607666
102 9.035999774932861
103 11.2260000705719
104 12.815999984741211
105 11.134999990463257
106 12.83899998664856
107 0.026000022888183594
108 30.825000047683716
109 15.045999765396118
110 0.03600001335144043

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.09 0.66 1.22
0.07 0.64 1.20
0.22 0.65 1.20
0.50 0.69 1.21
0.73 0.74 1.22
0.92 0.78 1.23
1.09 0.82 1.24
1.39 0.89 1.25
1.56 0.94 1.27
1.63 0.98 1.28
1.68 1.01 1.29
1.73 1.05 1.29
1.77 1.08 1.30
1.81 1.11 1.31
1.84 1.14 1.32
1.86 1.17 1.32
1.89 1.20 1.33
1.90 1.22 1.34
1.92 1.25 1.35
1.93 1.27 1.36
1.94 1.30 1.36
1.95 1.32 1.37
1.96 1.34 1.38
2.13 1.40 1.39
2.11 1.42 1.40
2.09 1.44 1.41
2.08 1.46 1.42
2.06 1.48 1.42
2.05 1.50 1.43
2.04 1.51 1.44
2.04 1.53 1.44
2.03 1.54 1.45
2.03 1.56 1.46
2.02 1.58 1.46
2.02 1.59 1.47
2.01 1.60 1.47
2.01 1.62 1.48
2.01 1.63 1.49
2.01 1.64 1.49
2.01 1.66 1.50
2.00 1.67 1.50
2.00 1.68 1.51
2.00 1.69 1.52
2.00 1.70 1.52
2.00 1.71 1.53
2.00 1.72 1.53
2.00 1.73 1.54
2.00 1.74 1.54
2.00 1.75 1.55
2.15 1.79 1.57
2.27 1.83 1.58
2.38 1.87 1.60
2.63 1.94 1.62
2.84 2.01 1.65
3.02 2.07 1.67
3.02 2.10 1.69
3.02 2.13 1.70
2.87 2.13 1.71
2.73 2.12 1.71
2.62 2.12 1.72
2.52 2.12 1.72
2.44 2.11 1.72
2.37 2.11 1.73
2.32 2.10 1.73
2.58 2.17 1.75
2.79 2.23 1.78
2.67 2.22 1.78
2.57 2.21 1.79
2.48 2.20 1.79
2.41 2.20 1.79
2.34 2.19 1.79
2.29 2.18 1.80
2.25 2.18 1.80
2.21 2.17 1.80
2.17 2.16 1.81
2.15 2.16 1.81
2.12 2.15 1.81
2.10 2.15 1.81
2.09 2.14 1.82
2.07 2.14 1.82
2.06 2.13 1.82
2.05 2.13 1.82
2.04 2.12 1.83
2.04 2.12 1.83
2.03 2.11 1.83
2.02 2.11 1.83
2.02 2.11 1.83
2.02 2.10 1.84
2.01 2.10 1.84
2.01 2.09 1.84
2.01 2.09 1.84
2.01 2.09 1.84
2.01 2.08 1.85
2.00 2.08 1.85
2.15 2.11 1.86
2.13 2.11 1.86
2.11 2.10 1.86
2.09 2.10 1.87
2.08 2.10 1.87
2.06 2.09 1.87
2.05 2.09 1.87
2.05 2.08 1.87
2.04 2.08 1.88
2.03 2.08 1.88
2.03 2.08 1.88
2.02 2.07 1.88
2.02 2.07 1.88
2.02 2.07 1.89
2.01 2.06 1.89
2.01 2.06 1.89
2.01 2.06 1.89
2.15 2.09 1.90
2.28 2.12 1.92
2.32 2.13 1.92
2.27 2.13 1.92
2.23 2.12 1.92
2.50 2.18 1.95
2.49 2.19 1.95
2.48 2.20 1.96
2.72 2.26 1.98
2.61 2.25 1.98
2.66 2.28 1.99
2.71 2.30 2.00
2.68 2.31 2.01
2.57 2.30 2.01
2.56 2.30 2.01
2.63 2.33 2.02
2.84 2.38 2.04
2.86 2.40 2.05
2.65 2.37 2.05
2.55 2.36 2.05
2.46 2.35 2.05
2.70 2.40 2.07
2.90 2.45 2.09
2.91 2.47 2.10
2.69 2.44 2.09
2.66 2.44 2.10
2.47 2.41 2.09
2.71 2.46 2.11
2.91 2.51 2.13
3.00 2.55 2.14
2.77 2.51 2.14
2.65 2.50 2.14
2.55 2.48 2.13
2.39 2.45 2.13
2.33 2.43 2.12
2.28 2.42 2.12
2.16 2.39 2.12
2.14 2.37 2.11
2.12 2.36 2.11
2.02 2.33 2.10
2.01 2.32 2.10
2.01 2.31 2.10
2.01 2.30 2.10
2.01 2.29 2.10
2.01 2.28 2.09
1.92 2.25 2.09
1.94 2.24 2.09
1.95 2.23 2.08
2.03 2.24 2.09
2.02 2.23 2.09
2.02 2.22 2.09
2.02 2.22 2.09
2.01 2.21 2.09
2.17 2.24 2.10
2.14 2.23 2.09
2.04 2.20 2.09
2.04 2.20 2.09
2.03 2.19 2.08
2.02 2.18 2.08
2.02 2.18 2.08
2.02 2.17 2.08
1.93 2.15 2.08
2.09 2.17 2.09
2.00 2.15 2.08
2.00 2.15 2.08
2.00 2.14 2.08
2.16 2.17 2.09
2.13 2.16 2.09
2.26 2.19 2.10
2.60 2.27 2.12
2.67 2.29 2.13
2.73 2.32 2.14
2.92 2.37 2.16
2.93 2.39 2.17
2.93 2.41 2.18
3.17 2.48 2.21
3.29 2.53 2.22
3.23 2.55 2.23
3.20 2.56 2.24
3.18 2.58 2.25
2.92 2.54 2.24
3.16 2.60 2.27
3.21 2.63 2.28
3.02 2.61 2.28
2.94 2.61 2.28
2.79 2.59 2.27
2.67 2.57 2.27
2.57 2.55 2.27
2.48 2.53 2.26


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.6029999256134033
1 0.23200011253356934
2 0.2349998950958252
3 0.12899994850158691
4 0.14499998092651367
5 0.16299986839294434
6 0.10500001907348633
7 0.10299992561340332
8 0.11799979209899902
9 0.06599998474121094
10 0.11700010299682617
11 0.06299996376037598
12 0.08500003814697266
13 0.08899998664855957
14 0.07899999618530273
15 0.0709998607635498
16 0.07199978828430176
17 0.0559999942779541
18 0.07199978828430176
19 0.06500005722045898
20 0.06400012969970703
21 0.04799985885620117
22 0.06499981880187988
23 0.059999942779541016
24 0.06100010871887207
25 0.059999942779541016
26 0.06100010871887207
27 0.06700015068054199
28 0.07400012016296387
29 0.06100010871887207
30 0.05200004577636719
31 0.05800008773803711
32 0.0820000171661377
33 0.05200004577636719
34 0.04999995231628418
35 0.06599998474121094
36 0.06399989128112793
37 0.07599997520446777
38 0.05299997329711914
39 0.06699991226196289
40 0.03300023078918457
41 0.06400012969970703
42 0.03300023078918457
43 0.05099987983703613
44 0.05299997329711914
45 0.04699993133544922
46 0.06399989128112793
47 0.05000019073486328
48 0.05000019073486328
49 0.0839998722076416
50 0.056999921798706055
51 0.04799985885620117
52 0.03699994087219238
53 0.06800007820129395
54 0.051999807357788086
55 0.07500004768371582
56 0.06399989128112793
57 0.0690000057220459
58 0.05200004577636719
59 0.04400014877319336
60 0.05799984931945801
61 0.06599998474121094
62 0.053999900817871094
63 0.03299999237060547
64 0.053999900817871094
65 0.04799985885620117
66 0.051999807357788086
67 0.05799984931945801
68 0.06100010871887207
69 0.04200005531311035
70 0.051999807357788086
71 0.03900003433227539
72 0.07700014114379883
73 0.026999950408935547
74 0.0559999942779541
75 0.04800009727478027
76 0.06400012969970703
77 0.04400014877319336
78 0.046000003814697266
79 0.06100010871887207
80 0.051000118255615234
81 0.046000003814697266
82 0.03600001335144043
83 0.06299996376037598
84 0.0280001163482666
85 0.0409998893737793
86 0.04800009727478027
87 0.042999982833862305
88 0.05500006675720215
89 0.046000003814697266
90 0.03900003433227539
91 0.042999982833862305
92 0.023999929428100586
93 0.06199979782104492
94 0.026999950408935547
95 0.05200004577636719
96 0.05200004577636719
97 0.0410001277923584
98 0.04500007629394531
99 0.07300019264221191
100 0.03800010681152344
101 0.03800010681152344
102 0.06300020217895508
103 0.04800009727478027
104 0.026000022888183594
105 0.03900003433227539
106 0.05800008773803711
107 0.07800006866455078
108 0.037000179290771484
109 0.05200004577636719
110 0.039999961853027344
111 0.04200005531311035
112 0.05900001525878906
113 0.023999929428100586
114 0.053999900817871094
115 0.03400015830993652
116 0.04500007629394531
117 0.04900002479553223
118 0.042999982833862305
119 0.06100010871887207
120 0.04199981689453125
121 0.04199981689453125
122 0.03600001335144043
123 0.05299997329711914
124 0.03699994087219238
125 0.02500009536743164
126 0.056999921798706055
127 0.04500007629394531
128 0.042999982833862305
129 0.0409998893737793
130 0.04799985885620117
131 0.03699994087219238
132 0.04799985885620117
133 0.034999847412109375
134 0.03900003433227539
135 0.03299999237060547
136 0.056999921798706055
137 0.04900002479553223
138 0.042999982833862305
139 0.04699993133544922
140 0.034999847412109375
141 0.04200005531311035
142 0.037000179290771484
143 0.04500007629394531
144 0.037999868392944336
145 0.0559999942779541
146 0.026000022888183594
147 0.0559999942779541
148 0.04200005531311035
149 0.05299997329711914
150 0.0559999942779541
151 0.03299999237060547
152 0.037000179290771484
153 0.03900003433227539
154 0.046000003814697266
155 0.040000200271606445
156 0.03099989891052246
157 0.04900002479553223
158 0.034999847412109375
159 0.03900003433227539
160 0.040000200271606445
161 0.05299997329711914
162 0.042999982833862305
163 0.06700015068054199
164 0.04800009727478027
165 0.05200004577636719
166 0.0409998893737793
167 0.03600001335144043
168 0.046000003814697266
169 0.03600001335144043
170 0.04200005531311035
171 0.04699993133544922
172 0.040000200271606445
173 0.03600001335144043
174 0.03800010681152344
175 0.0409998893737793
176 0.037000179290771484
177 0.023999929428100586
178 0.03699994087219238
179 0.034999847412109375
180 0.04999995231628418
181 0.03500008583068848
182 0.04199981689453125
183 0.03900003433227539
184 0.04199981689453125
185 0.03600001335144043
186 0.046000003814697266
187 0.0280001163482666
188 0.04699993133544922
189 0.040000200271606445
190 0.0410001277923584
191 0.04199981689453125
192 0.03900003433227539
193 0.04200005531311035
194 0.05099987983703613
195 0.04400014877319336
196 0.03600001335144043
197 0.04399991035461426
198 0.029000043869018555
199 0.037999868392944336

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.35 3.59 7.19
0.29 3.48 7.12
0.25 3.36 7.04
0.21 3.25 6.96
0.18 3.14 6.89
0.15 3.04 6.81
0.12 2.94 6.74
0.10 2.84 6.67
0.09 2.75 6.60
0.07 2.66 6.52
0.06 2.57 6.45
0.05 2.48 6.38
0.04 2.40 6.32
0.04 2.32 6.25
0.03 2.24 6.18
0.03 2.17 6.11
0.02 2.10 6.05
0.02 2.03 5.98
0.09 1.98 5.92
0.08 1.91 5.86
0.07 1.85 5.80
0.06 1.79 5.73
0.05 1.73 5.67
0.04 1.67 5.61
0.03 1.62 5.55
0.03 1.56 5.49
0.02 1.51 5.43
0.02 1.46 5.37
0.02 1.41 5.31
0.01 1.36 5.26
0.01 1.32 5.20
0.01 1.28 5.14
0.01 1.23 5.09
   0 1.19 5.03
   0 1.15 4.98
   0 1.13 4.95
   0 1.10 4.90
   0 1.06 4.84
   0 1.02 4.79
   0 0.99 4.74
   0 0.96 4.69
   0 0.92 4.64
   0 0.89 4.59
   0 0.86 4.54
   0 0.83 4.49
   0 0.81 4.44
   0 0.78 4.39
   0 0.75 4.34
   0 0.73 4.30
   0 0.70 4.25
   0 0.68 4.20
   0 0.66 4.16
   0 0.64 4.11
   0 0.61 4.07
   0 0.59 4.03
   0 0.57 3.98
   0 0.55 3.94
   0 0.54 3.90
   0 0.52 3.85
   0 0.50 3.81
   0 0.48 3.77
   0 0.47 3.73
   0 0.45 3.69
   0 0.44 3.65
   0 0.42 3.61
   0 0.41 3.57
   0 0.39 3.53
   0 0.38 3.49
   0 0.37 3.45
   0 0.35 3.42
   0 0.34 3.38
   0 0.33 3.34
   0 0.32 3.31
   0 0.31 3.27
   0 0.30 3.24
   0 0.29 3.20
   0 0.28 3.17
   0 0.27 3.13
   0 0.26 3.10
   0 0.25 3.06
   0 0.24 3.03
   0 0.23 3.00
   0 0.22 2.97
   0 0.22 2.93
   0 0.21 2.90
   0 0.20 2.87
   0 0.19 2.84
   0 0.19 2.81
   0 0.18 2.78
   0 0.17 2.75
   0 0.17 2.72
   0 0.16 2.69
   0 0.16 2.66
   0 0.15 2.63
   0 0.14 2.60
   0 0.14 2.57
   0 0.13 2.54
   0 0.13 2.52
   0 0.12 2.49
   0 0.12 2.46
   0 0.12 2.43
   0 0.11 2.41
   0 0.11 2.38
   0 0.10 2.36
   0 0.10 2.33
   0 0.10 2.30
   0 0.09 2.28
   0 0.09 2.25
   0 0.08 2.23
   0 0.08 2.21
   0 0.08 2.18
   0 0.08 2.16
   0 0.07 2.13
   0 0.07 2.11
   0 0.07 2.09
   0 0.06 2.06
   0 0.06 2.04
   0 0.06 2.02
   0 0.06 2.00
   0 0.05 1.98
   0 0.05 1.95
   0 0.05 1.93
   0 0.05 1.91
   0 0.05 1.89
   0 0.04 1.87
   0 0.04 1.85
   0 0.04 1.83
   0 0.04 1.81
   0 0.04 1.79
   0 0.04 1.77
   0 0.03 1.75
   0 0.03 1.73
   0 0.03 1.71
   0 0.03 1.69
   0 0.03 1.67
   0 0.03 1.66
   0 0.03 1.64
   0 0.02 1.62
   0 0.02 1.60
   0 0.02 1.58
   0 0.02 1.57
   0 0.02 1.55
   0 0.02 1.53
   0 0.02 1.52
   0 0.02 1.50
   0 0.02 1.48
   0 0.02 1.47
   0 0.01 1.45
   0 0.01 1.43
   0 0.01 1.42
   0 0.01 1.40
   0 0.01 1.39
   0 0.01 1.37
   0 0.01 1.36
   0 0.01 1.34
   0 0.01 1.33
   0 0.01 1.31
   0    0 1.30
   0    0 1.28
   0    0 1.27
   0    0 1.25
   0    0 1.24
   0    0 1.23
   0    0 1.21
   0    0 1.20
   0    0 1.19
   0    0 1.17
   0    0 1.16
   0    0 1.15
   0    0 1.13
   0    0 1.12
   0    0 1.11
   0    0 1.10
   0    0 1.08
   0    0 1.07
   0    0 1.06
   0    0 1.05
   0    0 1.04
   0    0 1.03
   0    0 1.01
   0    0 1.00
   0    0 0.99
   0    0 0.98
   0    0 0.97
   0    0 0.96
   0    0 0.95
   0    0 0.94
   0    0 0.93
   0    0 0.92
   0    0 0.90
   0    0 0.89
   0    0 0.89
   0    0 0.88
   0    0 0.87
   0    0 0.86
   0    0 0.85
   0    0 0.84
   0    0 0.83
   0    0 0.82
0.08 0.02 0.81


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_2500_v0/batch_processing_times.csv <==
0 0.5529999732971191
1 68.43300008773804
2 69.06700015068054
3 68.5460000038147
4 84.8420000076294
5 84.56199979782104
6 68.17199993133545
7 68.19400000572205
8 68.36899995803833
9 62.22100019454956
10 53.47699999809265
11 56.37999987602234
12 53.35199999809265
13 40.884000062942505
14 40.80999994277954
15 40.960999965667725
16 30.152999877929688
17 30.120999813079834
18 30.147000074386597
19 30.12999987602234
20 21.40000009536743
21 41.104000091552734
22 21.47000002861023
23 30.32800006866455
24 30.32099986076355
25 30.35699987411499
26 41.11800003051758
27 0.04699993133544922
28 86.15100002288818
29 41.09599995613098
30 0.05900001525878906
31 137.68299984931946
32 0.09500002861022949
33 53.705000162124634
34 87.49000000953674
35 0.05099987983703613
36 68.3439998626709
37 84.42400002479553
38 84.25099992752075

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_2500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_2500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.17 0.93 1.63
0.22 0.92 1.62
0.79 1.02 1.64
1.06 1.07 1.65
1.20 1.10 1.66
1.32 1.13 1.66
1.43 1.16 1.66
1.52 1.19 1.67
1.59 1.21 1.67
1.65 1.24 1.67
1.71 1.27 1.68
1.75 1.29 1.68
1.79 1.31 1.69
1.82 1.34 1.69
1.85 1.36 1.69
1.88 1.38 1.70
1.89 1.40 1.70
1.91 1.42 1.71
1.93 1.44 1.71
1.94 1.46 1.71
1.95 1.48 1.72
1.96 1.50 1.72
1.96 1.51 1.73
1.97 1.53 1.73
1.97 1.55 1.73
1.98 1.56 1.73
1.98 1.58 1.74
1.99 1.59 1.74
1.99 1.60 1.74
1.99 1.62 1.75
1.99 1.63 1.75
1.99 1.64 1.75
1.91 1.64 1.75
1.93 1.65 1.75
1.94 1.66 1.76
1.95 1.67 1.76
1.96 1.69 1.76
1.96 1.70 1.76
1.97 1.71 1.77
2.06 1.73 1.78
2.05 1.74 1.78
2.04 1.75 1.78
2.03 1.76 1.78
2.03 1.77 1.79
2.02 1.78 1.79
2.02 1.78 1.79
2.10 1.81 1.80
2.08 1.82 1.80
2.07 1.82 1.81
2.06 1.83 1.81
2.05 1.83 1.81
2.04 1.84 1.82
2.11 1.86 1.82
2.10 1.87 1.83
2.08 1.87 1.83
2.07 1.88 1.83
1.98 1.87 1.83
1.98 1.87 1.83
1.98 1.88 1.83
1.99 1.88 1.83
2.14 1.92 1.84
2.11 1.92 1.85
2.10 1.92 1.85
2.08 1.93 1.85
2.07 1.93 1.85
2.06 1.93 1.85
2.21 1.97 1.87
2.18 1.97 1.87
2.15 1.97 1.87
2.12 1.97 1.87
2.10 1.97 1.87
2.09 1.97 1.88
2.07 1.98 1.88
2.06 1.98 1.88
2.05 1.98 1.88
2.04 1.98 1.88
2.04 1.98 1.89
2.19 2.01 1.90
2.16 2.01 1.90
2.14 2.01 1.90
2.11 2.01 1.91
2.10 2.01 1.91
2.24 2.04 1.92
2.35 2.07 1.93
2.30 2.07 1.93
2.25 2.07 1.93
2.21 2.06 1.93
2.33 2.10 1.95
2.28 2.09 1.95
2.23 2.09 1.95
2.20 2.08 1.95
2.31 2.11 1.96
2.27 2.11 1.96
2.22 2.11 1.96
2.19 2.10 1.96
2.47 2.17 1.99
2.54 2.19 2.00
2.53 2.20 2.00
2.76 2.26 2.02
2.79 2.29 2.04
2.67 2.28 2.03
2.87 2.33 2.06
2.89 2.36 2.07
2.75 2.34 2.06
2.94 2.40 2.09
2.94 2.42 2.10
2.80 2.40 2.09
2.98 2.46 2.11
3.14 2.51 2.14
2.96 2.49 2.13
2.82 2.47 2.13
2.69 2.46 2.13
2.58 2.44 2.13
2.65 2.46 2.14
2.86 2.51 2.16
3.04 2.56 2.18
3.18 2.61 2.20
3.00 2.59 2.19
3.01 2.60 2.20
3.16 2.65 2.22
2.98 2.63 2.22
2.99 2.64 2.23
3.15 2.69 2.25
2.97 2.66 2.24
2.98 2.67 2.25
2.98 2.68 2.26
2.83 2.66 2.26
2.70 2.64 2.26
2.75 2.65 2.26
2.94 2.70 2.28
3.11 2.74 2.30
3.24 2.78 2.32
3.36 2.82 2.34
3.30 2.83 2.35
3.10 2.80 2.34
2.93 2.77 2.34
2.79 2.75 2.33
2.75 2.74 2.34
2.64 2.72 2.33
2.54 2.69 2.33
2.45 2.67 2.32
2.42 2.66 2.32
2.35 2.63 2.32
2.30 2.61 2.31
2.25 2.59 2.31
2.21 2.57 2.31
2.18 2.55 2.30
2.15 2.53 2.30
2.13 2.52 2.29
2.11 2.50 2.29
2.09 2.48 2.29
2.00 2.45 2.28
2.00 2.43 2.27
2.00 2.42 2.27
2.00 2.40 2.27
2.16 2.42 2.28
2.13 2.41 2.27
2.11 2.40 2.27
2.10 2.38 2.27
2.08 2.37 2.26
2.07 2.36 2.26
2.36 2.41 2.28
2.62 2.46 2.30
2.83 2.52 2.32
3.01 2.56 2.34
3.16 2.61 2.35
3.29 2.66 2.37
3.40 2.70 2.39
3.19 2.68 2.39
2.92 2.64 2.37
2.78 2.62 2.37
2.66 2.60 2.37
2.56 2.58 2.36
2.47 2.56 2.36
2.40 2.54 2.35
2.34 2.52 2.35
2.28 2.50 2.35
2.24 2.49 2.34
2.20 2.47 2.34
2.17 2.45 2.33
2.14 2.44 2.33
2.12 2.42 2.33
2.10 2.41 2.32
2.09 2.40 2.32
2.07 2.38 2.31
2.06 2.37 2.31
2.05 2.36 2.31
2.04 2.34 2.30
2.04 2.33 2.30
2.03 2.32 2.29
2.02 2.31 2.29
2.02 2.30 2.29
2.09 2.31 2.29
2.08 2.29 2.28
2.06 2.28 2.28
2.05 2.27 2.28
2.05 2.27 2.27
2.11 2.27 2.27
2.09 2.26 2.27
2.08 2.25 2.27


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_250_v0/batch_processing_times.csv <==
0 0.5350000858306885
1 1.1610000133514404
2 1.0759999752044678
3 0.934999942779541
4 0.9389998912811279
5 0.937000036239624
6 0.9010000228881836
7 0.9149999618530273
8 0.7579998970031738
9 0.752000093460083
10 0.7680001258850098
11 0.7319998741149902
12 0.751000165939331
13 0.7560000419616699
14 0.7229998111724854
15 0.5920000076293945
16 0.6119999885559082
17 0.6070001125335693
18 0.6360001564025879
19 0.6140000820159912
20 0.625999927520752
21 0.6330001354217529
22 0.5720000267028809
23 0.49900007247924805
24 0.4479999542236328
25 0.45800018310546875
26 0.47699999809265137
27 0.45600008964538574
28 0.49200010299682617
29 0.4590001106262207
30 0.5309998989105225
31 0.35500001907348633
32 0.35199999809265137
33 0.34800004959106445
34 0.3599998950958252
35 0.3969998359680176
36 0.34200000762939453
37 0.34200000762939453
38 0.34400010108947754
39 0.30900001525878906
40 0.46000003814697266
41 0.27900004386901855
42 0.2839999198913574
43 0.31599998474121094
44 0.27900004386901855
45 0.30699992179870605
46 0.27499985694885254
47 0.38299989700317383
48 0.3919999599456787
49 0.4159998893737793
50 0.5069999694824219
51 0.372999906539917
52 0.3639998435974121
53 0.3680000305175781
54 0.3919999599456787
55 0.5139999389648438
56 0.04800009727478027
57 0.9110000133514404
58 0.49199986457824707
59 0.039999961853027344
60 1.3029999732971191
61 0.6310000419616699
62 0.042999982833862305
63 0.93399977684021
64 0.032000064849853516
65 0.6150000095367432
66 0.8819999694824219
67 0.04500007629394531
68 0.6200001239776611
69 0.8899998664855957
70 0.03699994087219238
71 0.7560000419616699
72 0.9049999713897705
73 0.03400015830993652
74 0.744999885559082
75 0.6970000267028809
76 0.807999849319458
77 0.8139998912811279
78 0.812999963760376
79 0.8059999942779541
80 0.806999921798706
81 0.806999921798706
82 0.6669998168945312
83 0.6679999828338623
84 0.6559998989105225
85 0.6589999198913574
86 0.6619999408721924
87 0.6700000762939453
88 0.6599998474121094
89 0.6550002098083496
90 0.5210001468658447
91 0.5460000038146973
92 0.5239999294281006
93 0.5249998569488525
94 0.5690000057220459
95 0.5230000019073486
96 0.5269999504089355
97 0.559999942779541
98 0.3970000743865967
99 0.4119999408721924
100 0.5199999809265137
101 0.4010000228881836
102 0.4249999523162842
103 0.3969998359680176
104 0.4789998531341553
105 0.29600000381469727
106 0.30299997329711914
107 0.3020000457763672
108 0.2950000762939453
109 0.2980000972747803
110 0.5
111 0.29600000381469727
112 0.3100001811981201
113 0.33300018310546875
114 0.28800010681152344
115 0.2929999828338623
116 0.3339998722076416
117 0.29600000381469727
118 0.2910001277923584
119 0.29200005531311035
120 0.4700000286102295
121 0.37999987602233887
122 0.3939998149871826
123 0.3940000534057617
124 0.3990001678466797
125 0.38899993896484375
126 0.4140000343322754
127 0.3919999599456787
128 0.38900017738342285
129 0.5269999504089355
130 0.5749998092651367
131 0.502000093460083
132 0.507000207901001
133 0.026999950408935547
134 0.9049999713897705
135 0.5099999904632568
136 0.023999929428100586
137 0.8880000114440918
138 0.6329998970031738
139 0.07700014114379883
140 1.4519999027252197
141 0.023000001907348633
142 0.6269998550415039
143 0.8240001201629639
144 0.02500009536743164
145 0.7779998779296875
146 0.8940000534057617
147 0.02500009536743164
148 0.7769999504089355
149 0.6949999332427979
150 0.7829999923706055
151 0.752000093460083
152 0.7539999485015869
153 0.753000020980835
154 0.751000165939331
155 0.7829999923706055
156 0.625
157 0.6139998435974121
158 0.6189999580383301
159 0.6159999370574951
160 0.6390001773834229
161 0.6210000514984131
162 0.6099998950958252
163 0.48000001907348633
164 0.49499988555908203
165 0.5
166 0.48799991607666016
167 0.49199986457824707
168 0.4889998435974121
169 0.4760000705718994
170 0.48000001907348633
171 0.3659999370574951
172 0.3680000305175781
173 0.36500000953674316
174 0.3680000305175781
175 0.36299991607666016
176 0.39299988746643066
177 0.28299999237060547
178 0.28999996185302734
179 0.2689998149871826
180 0.46399998664855957
181 0.27300000190734863
182 0.29399991035461426
183 0.27499985694885254
184 0.2799999713897705
185 0.307999849319458
186 0.31399989128112793
187 0.3259999752044678
188 0.31800007820129395
189 0.3209998607635498
190 0.32399988174438477
191 0.3379998207092285
192 0.4240000247955322
193 0.43000006675720215
194 0.47099995613098145
195 0.4309999942779541
196 0.41699981689453125
197 0.4589998722076416
198 0.41899991035461426
199 0.029000043869018555

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_250_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_250_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.03 0.11
0.13 0.03 0.11
0.56 0.13 0.14
0.47 0.12 0.14
0.40 0.12 0.14
0.34 0.11 0.14
0.28 0.11 0.13
0.24 0.11 0.13
0.20 0.10 0.13
0.17 0.10 0.13
0.14 0.09 0.13
0.12 0.09 0.12
0.10 0.09 0.12
0.09 0.08 0.12
0.07 0.08 0.12
0.06 0.08 0.12
0.05 0.07 0.11
0.04 0.07 0.11
0.04 0.07 0.11
0.03 0.07 0.11
0.02 0.06 0.11
0.02 0.06 0.10
0.02 0.06 0.10
0.01 0.06 0.10
0.01 0.05 0.10
0.01 0.05 0.10
0.01 0.05 0.09
0.01 0.05 0.09
   0 0.05 0.09
   0 0.04 0.09
   0 0.04 0.09
   0 0.04 0.09
   0 0.04 0.09
   0 0.04 0.09
   0 0.03 0.08
   0 0.03 0.08
   0 0.03 0.08
   0 0.03 0.08
   0 0.03 0.08
   0 0.03 0.08
   0 0.03 0.08
   0 0.02 0.08
   0 0.02 0.08
   0 0.02 0.08
   0 0.02 0.08
   0 0.02 0.07
   0 0.02 0.07
   0 0.02 0.07
   0 0.02 0.07
   0 0.02 0.07
   0 0.02 0.07
   0 0.02 0.07
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.07
   0 0.01 0.06
   0 0.01 0.06
   0 0.01 0.06
   0 0.01 0.06
   0 0.01 0.06
   0 0.01 0.06
   0 0.01 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.06
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.05
   0    0 0.04
   0    0 0.04
0.07 0.02 0.05
0.06 0.02 0.05
0.05 0.01 0.05
0.04 0.01 0.05
0.04 0.01 0.04
0.03 0.01 0.04
0.02 0.01 0.04
0.02 0.01 0.04
0.02 0.01 0.04
0.01 0.01 0.04
0.01 0.01 0.04
0.01 0.01 0.04
0.01    0 0.04
0.01    0 0.04
   0    0 0.04
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_500_v0/batch_processing_times.csv <==
0 0.5840001106262207
1 3.8259999752044678
2 0.16199994087219238
3 2.8380000591278076
4 2.763000011444092
5 2.7719998359680176
6 3.315999984741211
7 3.3370001316070557
8 3.3419997692108154
9 3.2960000038146973
10 3.3429999351501465
11 2.7059998512268066
12 2.7249999046325684
13 2.76200008392334
14 2.681999921798706
15 2.683000087738037
16 2.1589999198913574
17 2.2039999961853027
18 2.13100004196167
19 2.187999963760376
20 2.24399995803833
21 2.0970001220703125
22 1.6369998455047607
23 1.621000051498413
24 1.6080000400543213
25 1.6429998874664307
26 1.624000072479248
27 1.6340000629425049
28 1.2139999866485596
29 1.2009999752044678
30 1.754000186920166
31 1.193000078201294
32 1.2309999465942383
33 1.2019999027252197
34 0.9100000858306885
35 1.001999855041504
36 0.9219999313354492
37 0.9189999103546143
38 0.9110000133514404
39 0.9440000057220459
40 1.750999927520752
41 1.2709999084472656
42 1.2990000247955322
43 1.2760000228881836
44 1.2719998359680176
45 1.6669998168945312
46 1.680999994277954
47 1.682999849319458
48 0.05200004577636719
49 3.377000093460083
50 1.930999994277954
51 0.054000139236450195
52 3.384000062942505
53 2.189000129699707
54 0.03600001335144043
55 3.375999927520752
56 0.039999961853027344
57 2.1599998474121094
58 3.370000123977661
59 0.0410001277923584
60 2.7259998321533203
61 2.7200000286102295
62 2.7229998111724854
63 2.6519999504089355
64 3.185999870300293
65 3.178999900817871
66 3.197999954223633
67 3.2009999752044678
68 3.1710000038146973
69 2.5939998626708984
70 2.611999988555908
71 2.56000018119812
72 2.572000026702881
73 2.5880000591278076
74 2.5809998512268066
75 2.052000045776367
76 2.0500001907348633
77 2.0270001888275146
78 2.054999828338623
79 2.0399999618530273
80 1.934999942779541
81 1.5520000457763672
82 1.5490000247955322
83 1.5749998092651367
84 1.568000078201294
85 1.563000202178955
86 1.1589999198913574
87 1.1480000019073486
88 1.182999849319458
89 1.1540000438690186
90 1.7890000343322754
91 1.1490001678466797
92 0.9199998378753662
93 0.9419999122619629
94 0.997999906539917
95 0.9570000171661377
96 0.9289999008178711
97 0.9270000457763672
98 1.2960000038146973
99 1.2849998474121094
100 1.7390000820159912
101 1.2860000133514404
102 1.309000015258789
103 1.2920000553131104
104 1.7320001125335693
105 1.7300000190734863
106 1.7160000801086426
107 1.7280001640319824
108 1.7300000190734863
109 0.032000064849853516
110 5.460000038146973
111 0.03399991989135742
112 2.2189998626708984
113 3.3339998722076416
114 0.03600001335144043
115 2.240999937057495
116 3.3940000534057617
117 0.023999929428100586
118 2.7750000953674316
119 2.7909998893737793
120 2.7929999828338623
121 2.7230000495910645
122 3.0959999561309814
123 3.1100001335144043
124 3.1019999980926514
125 3.1010000705718994
126 3.0989999771118164
127 2.5249998569488525
128 2.569000005722046
129 2.499000072479248
130 2.562000036239624
131 2.499000072479248
132 1.9620001316070557
133 1.9600000381469727
134 1.9609999656677246
135 1.9609999656677246
136 1.9709999561309814
137 1.9800000190734863
138 1.5079998970031738
139 1.5099999904632568
140 1.9079999923706055
141 1.4930000305175781
142 1.503000020980835
143 1.2220001220703125
144 1.119999885559082
145 1.1090002059936523
146 1.1069998741149902
147 1.116999864578247
148 1.0979998111724854
149 0.9609999656677246
150 1.6710000038146973
151 0.9639999866485596
152 0.9859998226165771
153 0.9619998931884766
154 0.9620001316070557
155 1.3310000896453857
156 1.3420000076293945
157 1.3270001411437988
158 1.3640000820159912
159 1.3589999675750732
160 1.3379998207092285
161 1.7599999904632568
162 1.8409998416900635
163 0.0280001163482666
164 3.3310000896453857
165 1.7829999923706055
166 0.023000001907348633
167 2.7260000705718994
168 2.2649998664855957
169 0.023999929428100586
170 5.489000082015991
171 0.04400014877319336
172 2.2760000228881836
173 2.8430001735687256
174 2.8560001850128174
175 2.8600001335144043
176 2.8499999046325684
177 2.8569998741149902
178 2.6529998779296875
179 3.0409998893737793
180 3.0369999408721924
181 3.0269999504089355
182 3.0319998264312744
183 3.0349998474121094
184 2.430999994277954
185 2.4629998207092285
186 2.434999942779541
187 2.435999870300293
188 2.444000005722046
189 2.428999900817871
190 2.121999979019165
191 1.9259998798370361
192 1.9099998474121094
193 1.9019999504089355
194 1.9659998416900635
195 1.9259998798370361
196 1.4689998626708984
197 1.6359999179840088
198 1.4459998607635498
199 1.4769999980926514

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
0.32 0.07 0.02
0.27 0.06 0.02
0.23 0.06 0.02
0.19 0.06 0.02
0.16 0.06 0.02
0.30 0.09 0.03
0.49 0.13 0.04
0.57 0.16 0.05
0.64 0.19 0.06
0.70 0.22 0.07
0.60 0.21 0.07
0.50 0.20 0.07
0.43 0.20 0.07
0.36 0.19 0.07
0.30 0.18 0.07
0.26 0.18 0.07
0.22 0.17 0.07
0.18 0.16 0.07
0.15 0.16 0.07
0.13 0.15 0.06
0.11 0.15 0.06
0.09 0.14 0.06
0.08 0.14 0.06
0.07 0.13 0.06
0.06 0.13 0.06
0.05 0.12 0.06
0.04 0.12 0.06
0.03 0.11 0.06
0.03 0.11 0.06
0.02 0.10 0.06
0.02 0.10 0.05
0.02 0.10 0.05
0.09 0.11 0.06
0.08 0.11 0.06
0.07 0.10 0.06
0.06 0.10 0.06
0.05 0.09 0.05
0.04 0.09 0.05
0.03 0.09 0.05
0.03 0.08 0.05
0.02 0.08 0.05
0.02 0.08 0.05
0.02 0.08 0.05
0.01 0.07 0.05
0.01 0.07 0.05
0.01 0.07 0.05
0.01 0.06 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.05 0.04
   0 0.04 0.04
   0 0.04 0.03
0.16 0.07 0.04
0.13 0.07 0.04
0.11 0.07 0.04
0.10 0.06 0.04
0.08 0.06 0.04
0.07 0.06 0.04
0.06 0.06 0.04
0.05 0.05 0.04
0.04 0.05 0.04
0.03 0.05 0.04
0.03 0.05 0.04
0.02 0.05 0.03
0.02 0.04 0.03
0.02 0.04 0.03
0.01 0.04 0.03
0.01 0.04 0.03
0.01 0.04 0.03
0.01 0.04 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.03
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.02
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01 0.01
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.16 0.03 0.01
0.13 0.03 0.01
0.11 0.03 0.01
0.10 0.03 0.01
0.08 0.03 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.16 0.03 0.01
0.13 0.03 0.01
0.11 0.03 0.01
0.10 0.03 0.01
0.08 0.03 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_750_v0/batch_processing_times.csv <==
0 0.5839998722076416
1 6.433000087738037
2 6.286999940872192
3 6.062999963760376
4 6.072999954223633
5 7.444000005722046
6 7.460000038146973
7 7.437999963760376
8 7.411999940872192
9 6.043999910354614
10 6.025000095367432
11 6.078000068664551
12 6.003000020980835
13 6.019999980926514
14 6.003000020980835
15 4.730000019073486
16 4.739000082015991
17 4.777000188827515
18 4.705000162124634
19 4.700000047683716
20 3.6470000743865967
21 4.273000001907349
22 3.615000009536743
23 3.6019999980926514
24 3.5900001525878906
25 2.674999952316284
26 2.6730000972747803
27 2.675999879837036
28 2.680999994277954
29 2.674999952316284
30 1.9620001316070557
31 1.9750001430511475
32 2.0220000743865967
33 1.9719998836517334
34 1.9489998817443848
35 2.743000030517578
36 2.7289998531341553
37 2.753000020980835
38 2.7749998569488525
39 2.7719998359680176
40 3.679999828338623
41 4.283999919891357
42 0.029999971389770508
43 7.50600004196167
44 3.7009999752044678
45 0.032000064849853516
46 7.578999996185303
47 0.046000003814697266
48 4.821000099182129
49 7.559000015258789
50 0.04800009727478027
51 6.057999849319458
52 7.66100001335144
53 0.031000137329101562
54 6.04800009727478
55 5.968999862670898
56 7.23799991607666
57 7.251000165939331
58 7.254999876022339
59 7.240000009536743
60 7.241999864578247
61 6.047000169754028
62 5.8500001430511475
63 5.849999904632568
64 5.868000030517578
65 5.825999975204468
66 4.5970001220703125
67 4.689000129699707
68 4.558000087738037
69 4.577000141143799
70 4.5950000286102295
71 4.238000154495239
72 3.5
73 3.513000011444092
74 3.501000165939331
75 3.502000093460083
76 2.6019999980926514
77 2.6640000343322754
78 2.5920000076293945
79 2.5959999561309814
80 2.616000175476074
81 3.6710000038146973
82 1.9880001544952393
83 1.9750001430511475
84 1.9810001850128174
85 1.9850001335144043
86 2.7890000343322754
87 2.7879998683929443
88 2.7829999923706055
89 2.8389999866485596
90 2.7750000953674316
91 3.9730000495910645
92 3.739000082015991
93 0.026999950408935547
94 7.506999969482422
95 3.75600004196167
96 0.026999950408935547
97 6.197000026702881
98 4.868000030517578
99 0.026999950408935547
100 7.518999814987183
101 0.026999950408935547
102 5.124000072479248
103 6.128000020980835
104 6.20799994468689
105 6.128000020980835
106 6.125
107 5.9670000076293945
108 7.131999969482422
109 7.144000053405762
110 7.134999990463257
111 7.134000062942505
112 5.78600001335144
113 5.754000186920166
114 5.759000062942505
115 5.756999969482422
116 5.739000082015991
117 4.526000022888184
118 4.5340001583099365
119 4.5400002002716064
120 4.544000148773193
121 4.855000019073486
122 3.4749999046325684
123 3.4570000171661377
124 3.4660000801086426
125 3.4570000171661377
126 3.447000026702881
127 2.559999942779541
128 2.5500001907348633
129 2.554999828338623
130 2.5490000247955322
131 2.5350000858306885
132 2.0350000858306885
133 2.0250000953674316
134 2.0280001163482666
135 2.057000160217285
136 2.0310001373291016
137 2.0340001583099365
138 2.8450000286102295
139 2.8400001525878906
140 2.8380000591278076
141 3.9600000381469727
142 2.8489999771118164
143 3.817000150680542
144 3.802999973297119
145 3.807000160217285
146 3.813999891281128
147 0.023000001907348633
148 6.138999938964844
149 4.93999981880188
150 0.02500009536743164
151 4.930999994277954
152 7.792999982833862
153 0.023000001907348633
154 6.2210001945495605
155 6.234999895095825
156 6.234000205993652
157 6.235999822616577
158 5.986999988555908
159 7.08299994468689
160 7.049000024795532
161 7.06499981880188
162 7.045000076293945
163 5.669999837875366
164 5.674000024795532
165 5.713000059127808
166 5.667999982833862
167 5.670000076293945
168 4.8420000076293945
169 4.5
170 4.447000026702881
171 4.792999982833862
172 4.446000099182129
173 4.457000017166138
174 3.4000000953674316
175 3.390000104904175
176 3.4050002098083496
177 3.429999828338623
178 3.384999990463257
179 2.505000114440918
180 2.495999813079834
181 3.7990000247955322
182 2.490000009536743
183 2.4800000190734863
184 2.073000192642212
185 2.0809998512268066
186 2.0840001106262207
187 2.0739998817443848
188 2.075000047683716
189 2.8949999809265137
190 2.9549999237060547
191 3.88700008392334
192 2.9070000648498535
193 2.932999849319458
194 3.869999885559082
195 3.882999897003174
196 0.026000022888183594
197 7.716000080108643
198 3.88100004196167
199 0.023999929428100586

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_750_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_0_sr_750_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.02 0.01
0.07 0.02    0
0.22 0.05 0.01
0.34 0.08 0.02
0.45 0.11 0.04
0.54 0.14 0.05
0.62 0.17 0.06
0.68 0.20 0.07
0.74 0.22 0.08
0.79 0.25 0.09
0.82 0.27 0.10
0.86 0.30 0.11
0.89 0.32 0.12
0.91 0.35 0.12
0.93 0.37 0.13
0.95 0.39 0.14
0.80 0.37 0.14
0.68 0.36 0.14
0.57 0.35 0.14
0.63 0.37 0.15
0.76 0.41 0.16
0.79 0.43 0.17
1.33 0.56 0.22
1.20 0.56 0.22
1.09 0.56 0.22
1.51 0.67 0.26
1.72 0.74 0.29
1.90 0.82 0.32
1.90 0.86 0.34
1.90 0.89 0.36
1.90 0.93 0.37
1.91 0.96 0.39
1.91 1.00 0.41
2.06 1.06 0.44
2.04 1.09 0.45
2.02 1.12 0.47
2.00 1.15 0.49
1.99 1.18 0.50
1.98 1.20 0.52
2.04 1.25 0.54
2.02 1.27 0.56
2.01 1.29 0.57
1.85 1.28 0.58
1.56 1.24 0.57
1.78 1.30 0.59
1.80 1.32 0.61
1.52 1.28 0.60
1.90 1.37 0.64
1.61 1.32 0.63
1.66 1.34 0.65
2.02 1.43 0.68
1.71 1.39 0.68
1.75 1.41 0.69
2.10 1.49 0.73
1.78 1.44 0.72
1.81 1.46 0.73
1.84 1.48 0.75
1.87 1.50 0.76
1.89 1.51 0.77
1.90 1.53 0.79
1.92 1.55 0.80
2.01 1.58 0.82
2.01 1.59 0.83
2.01 1.61 0.85
2.01 1.62 0.86
2.01 1.63 0.87
2.00 1.65 0.88
1.92 1.64 0.89
1.92 1.65 0.90
1.77 1.63 0.90
1.72 1.63 0.91
1.60 1.60 0.91
1.50 1.58 0.91
1.57 1.60 0.92
1.62 1.61 0.93
1.67 1.62 0.95
1.70 1.63 0.96
1.74 1.65 0.97
1.77 1.66 0.98
1.79 1.67 0.99
1.81 1.68 1.00
1.82 1.69 1.01
1.69 1.66 1.01
1.73 1.68 1.02
1.76 1.69 1.03
1.78 1.70 1.04
1.80 1.71 1.05
1.82 1.71 1.06
1.83 1.72 1.07
1.85 1.73 1.08
1.86 1.74 1.09
1.87 1.75 1.10
1.73 1.72 1.10
1.76 1.73 1.11
1.49 1.68 1.10
1.71 1.72 1.12
1.74 1.73 1.13
1.47 1.67 1.11
1.86 1.75 1.14
1.72 1.72 1.14
1.46 1.67 1.13
1.69 1.71 1.15
1.43 1.65 1.14
1.36 1.63 1.14
1.46 1.64 1.15
1.54 1.66 1.16
1.61 1.67 1.17
1.67 1.68 1.18
1.72 1.69 1.19
1.77 1.70 1.19
1.80 1.71 1.20
1.83 1.72 1.21
1.86 1.73 1.22
1.88 1.74 1.23
1.98 1.77 1.24
1.90 1.76 1.25
2.40 1.86 1.29
2.42 1.89 1.30
2.19 1.86 1.30
2.00 1.83 1.29
1.92 1.82 1.30
1.77 1.79 1.29
1.64 1.76 1.29
1.54 1.74 1.29
1.45 1.71 1.28
1.37 1.69 1.28
1.31 1.67 1.28
1.26 1.64 1.27
1.36 1.66 1.28
1.44 1.67 1.29
1.52 1.68 1.29
1.58 1.69 1.30
1.63 1.70 1.31
1.67 1.71 1.32
1.71 1.71 1.32
1.74 1.72 1.33
1.77 1.73 1.34
1.79 1.74 1.35
1.81 1.75 1.35
1.83 1.76 1.36
1.84 1.76 1.37
1.85 1.77 1.37
1.72 1.75 1.37
1.82 1.77 1.38
1.69 1.74 1.38
1.58 1.72 1.37
1.48 1.69 1.37
1.40 1.67 1.36
1.18 1.62 1.35
1.46 1.66 1.37
1.38 1.64 1.36
1.17 1.59 1.35
1.14 1.57 1.34
1.42 1.61 1.36
1.20 1.56 1.35
1.32 1.58 1.36
1.43 1.59 1.36
1.52 1.60 1.37
1.59 1.62 1.38
1.49 1.60 1.37
1.57 1.61 1.38
1.64 1.62 1.39
1.69 1.64 1.39
1.74 1.65 1.40
1.62 1.63 1.40
1.52 1.61 1.39
1.43 1.59 1.39
1.36 1.57 1.38
1.30 1.55 1.38
1.25 1.53 1.37
1.20 1.51 1.37
1.16 1.49 1.37
1.13 1.48 1.36
1.11 1.46 1.36
1.08 1.45 1.35
1.06 1.43 1.35
1.05 1.42 1.35
1.03 1.40 1.34
1.02 1.39 1.34
1.09 1.39 1.34
1.22 1.41 1.35
1.33 1.43 1.36
1.27 1.42 1.35
1.37 1.43 1.36
1.45 1.45 1.37
1.52 1.47 1.37
1.58 1.49 1.38
1.64 1.50 1.39
1.68 1.52 1.39
1.72 1.53 1.40
1.60 1.52 1.39
1.58 1.52 1.39
1.48 1.50 1.39
1.40 1.48 1.39
1.33 1.47 1.38
1.28 1.45 1.38
1.23 1.44 1.37
1.04 1.39 1.36
1.33 1.44 1.38
1.28 1.43 1.37


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1000_v0/batch_processing_times.csv <==
0 19.212000131607056
1 0.30299997329711914
2 39.46000003814697
3 0.30299997329711914
4 19.246000051498413
5 37.48699998855591
6 0.20099997520446777
7 30.212000131607056
8 27.147000074386597
9 25.424999952316284
10 30.134999990463257
11 23.77300000190735
12 31.363999843597412
13 31.796000003814697
14 27.65399980545044
15 25.199000120162964
16 27.97699999809265
17 22.82800006866455
18 25.813999891281128
19 16.90400004386902
20 17.521000146865845
21 22.14800000190735
22 19.60599994659424
23 17.592000007629395
24 14.269000053405762
25 24.92300009727478
26 14.35200023651123
27 15.299999952316284
28 12.78600001335144
29 12.29200005531311
30 13.628999948501587
31 12.722999811172485
32 12.009000062942505
33 15.957000017166138
34 13.835000038146973
35 12.684000015258789
36 13.838000059127808
37 16.13100004196167
38 13.44700002670288
39 12.83299994468689
40 17.085999965667725
41 12.641000032424927
42 0.10699987411499023
43 41.48899984359741
44 14.108000040054321
45 0.09099984169006348
46 41.47699999809265
47 16.07200002670288
48 0.09599995613098145
49 46.24799990653992
50 0.15899991989135742
51 28.430999994277954
52 47.878000020980835
53 0.06299996376037598
54 22.47699999809265
55 27.26199984550476
56 25.332000017166138
57 34.61299991607666
58 31.822999954223633
59 22.727999925613403
60 26.85099983215332
61 20.441999912261963
62 23.944999933242798
63 28.240000009536743
64 18.1010000705719
65 19.937000036239624
66 22.681999921798706
67 19.424999952316284
68 19.349000215530396
69 15.11299991607666
70 14.364000082015991
71 16.11300015449524
72 14.259000062942505
73 16.223000049591064
74 11.953999996185303
75 14.914999961853027
76 18.210999965667725
77 14.116999864578247
78 13.24399995803833
79 14.54800009727478
80 14.342999935150146
81 12.180999994277954
82 14.559999942779541
83 21.97000002861023
84 13.832000017166138
85 17.608999967575073
86 20.816999912261963
87 0.04800009727478027
88 41.66799998283386
89 19.269999980926514
90 0.14700007438659668
91 41.38800001144409
92 0.0560002326965332
93 27.177000045776367
94 39.019999980926514
95 0.12999987602233887
96 38.31699991226196
97 19.97499990463257
98 32.187000036239624
99 34.75

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1000_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1000_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.47 6.22 11.3
3.88 6.39 11.3
4.58 6.46 11.3
7.25 6.96 11.4
7.98 7.13 11.4
10.4 7.65 11.5
12.7 8.26 11.7
13.6 8.59 11.7
12.9 8.62 11.7
12.8 8.73 11.7
14.9 9.31 11.9
16.2 9.77 12.0
15.7 9.86 12.0
15.9 10.1 12.1
17.2 10.6 12.2
15.7 10.5 12.1
15.9 10.7 12.2
15.9 10.8 12.2
14.7 10.8 12.2
15.1 11.0 12.2
16.6 11.4 12.4
17.5 11.8 12.5
16.3 11.7 12.4
17.0 12.0 12.5
16.5 12.1 12.6
15.6 12.0 12.5
15.9 12.2 12.6
15.6 12.3 12.6
15.1 12.3 12.6
16.5 12.7 12.7
15.6 12.6 12.7
15.8 12.7 12.7
15.6 12.8 12.8
14.4 12.6 12.7
14.8 12.8 12.7
14.7 12.8 12.8
14.8 12.9 12.8
14.3 12.8 12.8
15.2 13.1 12.8
15.3 13.2 12.9
14.6 13.1 12.9
15.3 13.3 12.9
14.9 13.3 12.9
14.5 13.2 12.9
13.8 13.1 12.9
13.0 13.0 12.8
13.0 13.0 12.8
13.0 13.0 12.8
13.0 13.0 12.8
13.7 13.1 12.9
14.1 13.2 12.9
14.0 13.3 12.9
13.6 13.2 12.9
12.8 13.0 12.9
13.3 13.1 12.9
13.7 13.2 12.9
14.0 13.3 13.0
18.5 14.3 13.3
17.7 14.2 13.3
17.2 14.2 13.3
16.5 14.2 13.3
15.7 14.1 13.3
15.0 14.0 13.2
15.1 14.1 13.3
15.2 14.1 13.3
16.1 14.3 13.4
15.3 14.2 13.3
15.4 14.3 13.4
17.5 14.8 13.6
16.8 14.7 13.5
17.5 14.9 13.6
17.4 15.0 13.7
17.6 15.1 13.7
19.2 15.6 13.9
20.9 16.0 14.1
19.3 15.8 14.0
19.3 16.0 14.1
18.8 16.0 14.1
17.7 15.8 14.1
17.7 15.9 14.1
18.5 16.1 14.2
18.3 16.2 14.2
17.0 15.9 14.2
17.0 16.0 14.2
17.3 16.1 14.3
18.6 16.4 14.4
17.3 16.2 14.3
17.0 16.1 14.3
17.1 16.2 14.4
18.4 16.6 14.5
19.5 16.8 14.6
18.6 16.7 14.6
18.0 16.7 14.6
17.4 16.6 14.6
16.6 16.4 14.6
15.9 16.3 14.6
17.4 16.6 14.7
16.1 16.4 14.6
15.1 16.1 14.6
15.3 16.1 14.6
14.2 15.9 14.5
15.9 16.2 14.6
16.4 16.3 14.7
15.1 16.0 14.6
16.0 16.2 14.7
15.8 16.1 14.7
16.9 16.4 14.8
16.9 16.4 14.8
17.0 16.5 14.8
16.8 16.4 14.9
16.8 16.4 14.9
15.9 16.3 14.8
15.4 16.2 14.8
14.3 15.9 14.7
14.8 15.9 14.8
14.9 15.9 14.8
15.6 16.0 14.8
15.3 16.0 14.8
14.5 15.8 14.8
16.1 16.1 14.9
16.1 16.1 14.9
18.5 16.6 15.1
17.8 16.5 15.1
16.9 16.3 15.0
19.6 16.9 15.2
18.7 16.8 15.2
17.6 16.6 15.2
17.5 16.7 15.2
16.8 16.5 15.2
17.0 16.6 15.2
16.7 16.5 15.2
15.6 16.3 15.1
14.7 16.1 15.1
13.7 15.8 15.0
15.8 16.2 15.1
15.5 16.1 15.1
16.9 16.4 15.2
16.0 16.2 15.2
18.2 16.7 15.3
17.1 16.5 15.3
16.3 16.3 15.2
17.3 16.6 15.3
16.9 16.5 15.3
15.8 16.3 15.3
15.6 16.2 15.2
15.6 16.2 15.3
14.9 16.0 15.2
15.3 16.1 15.2
15.0 16.0 15.2
14.8 15.9 15.2
14.4 15.8 15.2
14.5 15.8 15.2
13.6 15.5 15.1
14.4 15.7 15.1
15.7 15.9 15.2
16.0 15.9 15.2
16.1 16.0 15.3
16.8 16.1 15.3
17.4 16.3 15.4
18.6 16.6 15.5
17.9 16.5 15.5
17.2 16.4 15.4
17.6 16.5 15.5
17.2 16.4 15.5
16.9 16.4 15.5
16.1 16.3 15.4
17.7 16.6 15.6
17.2 16.5 15.6
18.2 16.7 15.6
19.5 17.1 15.8
18.2 16.9 15.7
17.7 16.8 15.7
18.4 17.0 15.8
17.8 16.9 15.8
17.7 16.9 15.8
17.5 16.9 15.8
18.4 17.1 15.8
19.0 17.3 15.9
20.7 17.7 16.1
20.6 17.8 16.1
19.7 17.7 16.1
18.5 17.5 16.1
21.4 18.1 16.3
21.4 18.3 16.4
20.3 18.1 16.3
19.2 18.0 16.3
18.9 18.0 16.3
17.6 17.7 16.2
17.3 17.6 16.2
17.6 17.7 16.3
17.5 17.7 16.3
16.4 17.4 16.2
16.4 17.4 16.2
15.2 17.1 16.1
15.7 17.2 16.2
14.6 16.9 16.1
15.1 16.9 16.1
14.5 16.7 16.0
14.5 16.6 16.0
13.3 16.3 15.9


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_100_v0/batch_processing_times.csv <==
0 1.5969998836517334
1 1.4040000438690186
2 0.7100000381469727
3 0.559999942779541
4 0.7929999828338623
5 0.5789999961853027
6 0.6699998378753662
7 0.684999942779541
8 0.5140001773834229
9 0.46900010108947754
10 0.5769999027252197
11 0.36299991607666016
12 0.5879998207092285
13 0.567000150680542
14 0.312000036239624
15 0.5039999485015869
16 0.4779999256134033
17 0.49699997901916504
18 0.312000036239624
19 0.5270001888275146
20 0.42100000381469727
21 0.34600019454956055
22 0.30900001525878906
23 0.5210001468658447
24 0.31399989128112793
25 0.31099987030029297
26 0.29799985885620117
27 0.31400012969970703
28 0.4479999542236328
29 0.3539998531341553
30 0.367999792098999
31 0.27300000190734863
32 0.5270001888275146
33 0.40000009536743164
34 0.2649998664855957
35 0.4459998607635498
36 0.27699995040893555
37 0.22900009155273438
38 0.30299997329711914
39 0.26399993896484375
40 0.27500009536743164
41 0.23399996757507324
42 0.24400019645690918
43 0.2239999771118164
44 0.2990000247955322
45 0.37199997901916504
46 0.27700018882751465
47 0.2780001163482666
48 0.30500006675720215
49 0.25999999046325684
50 0.2890000343322754
51 0.31800007820129395
52 0.2369999885559082
53 0.29200005531311035
54 0.3659999370574951
55 0.4289999008178711
56 0.2609999179840088
57 0.24399995803833008
58 0.24000000953674316
59 0.31399989128112793
60 0.3299999237060547
61 0.41700005531311035
62 0.38300013542175293
63 0.23399996757507324
64 0.24300003051757812
65 0.30099987983703613
66 0.4069998264312744
67 0.34200000762939453
68 0.39800000190734863
69 0.434999942779541
70 0.34599995613098145
71 0.3399999141693115
72 0.30500006675720215
73 0.3379998207092285
74 0.2929999828338623
75 0.07299995422363281
76 0.5269999504089355
77 0.6220002174377441
78 0.10199999809265137
79 0.4789998531341553
80 0.7769999504089355
81 0.05299997329711914
82 0.5310001373291016
83 0.7839999198913574
84 0.056999921798706055
85 0.36100006103515625
86 0.6689999103546143
87 0.05200004577636719
88 0.370999813079834
89 0.7949998378753662
90 0.04900002479553223
91 0.7740001678466797
92 0.39999985694885254
93 0.41100001335144043
94 0.6289999485015869
95 0.3640000820159912
96 0.37799978256225586
97 0.3259999752044678
98 0.4939999580383301
99 0.47300004959106445
100 0.3430001735687256
101 0.35199999809265137
102 0.5170001983642578
103 0.5520000457763672
104 0.49000000953674316
105 0.3410000801086426
106 0.2869999408721924
107 0.2760000228881836
108 0.309999942779541
109 0.5120000839233398
110 0.42799997329711914
111 0.41899991035461426
112 0.3209998607635498
113 0.503000020980835
114 0.2839999198913574
115 0.4779999256134033
116 0.49699997901916504
117 0.24899983406066895
118 0.23600006103515625
119 0.20300006866455078
120 0.35899996757507324
121 0.34999990463256836
122 0.27699995040893555
123 0.29799985885620117
124 0.3319997787475586
125 0.32000017166137695
126 0.2110002040863037
127 0.2349998950958252
128 0.25800013542175293
129 0.23100018501281738
130 0.20399999618530273
131 0.21499991416931152
132 0.20099997520446777
133 0.29600000381469727
134 0.2560000419616699
135 0.2569999694824219
136 0.1939997673034668
137 0.2049999237060547
138 0.21900010108947754
139 0.22799992561340332
140 0.23000001907348633
141 0.25300002098083496
142 0.24000000953674316
143 0.21199989318847656
144 0.2840001583099365
145 0.4480001926422119
146 0.1919999122619629
147 0.20000004768371582
148 0.3250000476837158
149 0.2219998836517334
150 0.22600007057189941
151 0.18900012969970703
152 0.2799999713897705
153 0.3710000514984131
154 0.31999993324279785
155 0.23099994659423828
156 0.2610001564025879
157 0.31400012969970703
158 0.23399996757507324
159 0.28999996185302734
160 0.40799999237060547
161 0.28299999237060547
162 0.42100000381469727
163 0.2630000114440918
164 0.2850000858306885
165 0.2869999408721924
166 0.04800009727478027
167 0.5239999294281006
168 0.5630002021789551
169 0.07500004768371582
170 0.6119999885559082
171 0.07600021362304688
172 0.31599998474121094
173 0.5880000591278076
174 0.048999786376953125
175 0.4629998207092285
176 0.5870001316070557
177 0.07700014114379883
178 0.28100013732910156
179 0.875999927520752
180 0.03600001335144043
181 0.4090001583099365
182 0.689000129699707
183 0.03699994087219238
184 0.6080000400543213
185 0.5959999561309814
186 0.06200003623962402
187 0.42999982833862305
188 0.2999999523162842
189 0.47500014305114746
190 0.5309998989105225
191 0.3600001335144043
192 0.5499999523162842
193 0.29199981689453125
194 0.3450000286102295
195 0.6459999084472656
196 0.5080001354217529
197 0.5219998359680176
198 0.5959999561309814

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_100_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_100_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.15 2.96 5.98
4.61 3.28 6.06
5.39 3.48 6.09
6.58 3.80 6.17
6.78 3.93 6.19
6.95 4.07 6.20
7.09 4.20 6.22
8.03 4.50 6.30
7.71 4.55 6.30
8.46 4.81 6.37
9.02 5.05 6.43
8.55 5.08 6.42
8.56 5.20 6.44
8.49 5.29 6.46
9.35 5.58 6.54
8.76 5.58 6.53
8.49 5.62 6.54
8.50 5.72 6.56
9.08 5.93 6.62
9.24 6.01 6.64
9.77 6.23 6.70
9.12 6.20 6.69
9.66 6.41 6.75
9.18 6.42 6.75
9.07 6.48 6.77
9.88 6.73 6.85
10.3 6.92 6.91
11.2 7.23 7.01
10.5 7.20 7.00
10.0 7.20 7.00
10.1 7.32 7.04
9.93 7.38 7.06
9.86 7.45 7.09
11.2 7.81 7.21
10.1 7.69 7.18
10.8 7.91 7.26
10.4 7.91 7.27
10.5 8.02 7.31
10.7 8.15 7.36
11.4 8.38 7.44
10.4 8.27 7.41
10.7 8.39 7.46
11.2 8.56 7.53
10.8 8.56 7.54
10.7 8.61 7.57
10.8 8.72 7.61
11.2 8.86 7.67
10.8 8.85 7.68
10.2 8.78 7.67
10.2 8.84 7.70
10.5 8.94 7.75
10.0 8.90 7.75
9.70 8.87 7.75
9.19 8.79 7.74
9.11 8.78 7.74
9.26 8.82 7.77
10.8 9.16 7.89
10.3 9.10 7.89
9.98 9.08 7.89
10.1 9.14 7.93
9.66 9.07 7.92
10.2 9.20 7.97
9.76 9.15 7.97
9.85 9.19 7.99
9.54 9.15 7.99
9.61 9.18 8.02
10.6 9.40 8.10
9.64 9.24 8.06
9.54 9.23 8.07
9.25 9.18 8.07
9.39 9.20 8.09
9.54 9.25 8.11
9.14 9.17 8.10
8.80 9.10 8.09
8.67 9.06 8.09
8.63 9.04 8.09
8.97 9.11 8.12
8.99 9.10 8.13
8.97 9.10 8.14
9.68 9.25 8.20
8.81 9.07 8.16
8.32 8.95 8.13
8.69 9.01 8.15
9.03 9.07 8.18
10.0 9.28 8.26
9.23 9.14 8.23
9.12 9.12 8.23
9.91 9.29 8.30
10.4 9.43 8.35
10.7 9.53 8.40
10.9 9.60 8.43
11.2 9.71 8.48
11.4 9.80 8.52
11.3 9.84 8.55
10.6 9.73 8.53
10.4 9.71 8.53
10.7 9.80 8.58
10.7 9.82 8.60
10.9 9.91 8.64
10.4 9.83 8.63
12.2 10.2 8.77
12.2 10.3 8.81
11.7 10.2 8.81
14.1 10.8 9.00
14.4 11.0 9.08
13.8 11.0 9.10
13.2 10.9 9.10
14.5 11.2 9.23
15.0 11.5 9.32
15.4 11.6 9.40
16.6 12.0 9.54
15.5 11.9 9.54
15.1 11.9 9.57
15.9 12.2 9.68
14.6 12.1 9.66
14.3 12.1 9.70
14.3 12.2 9.74
13.8 12.1 9.76
14.0 12.2 9.81
13.7 12.2 9.83
13.4 12.2 9.86
13.0 12.1 9.86
13.7 12.3 9.95
13.4 12.3 9.97
13.3 12.3 10.0
13.5 12.4 10.1
12.7 12.2 10.0
13.2 12.3 10.1
13.9 12.5 10.2
12.8 12.3 10.1
13.1 12.4 10.2
13.3 12.5 10.2
12.4 12.3 10.2
12.9 12.4 10.2
12.1 12.2 10.2
11.1 12.0 10.2
11.4 12.1 10.2
11.8 12.1 10.2
11.7 12.1 10.2
10.9 11.9 10.2
11.1 11.9 10.2
11.4 12.0 10.3
11.7 12.0 10.3
11.8 12.0 10.3
11.7 12.0 10.3
11.4 11.9 10.3
12.4 12.1 10.4
11.7 12.0 10.4
11.1 11.8 10.3
11.5 11.9 10.4
11.0 11.8 10.4
10.4 11.6 10.3
10.3 11.5 10.3
10.3 11.5 10.3
11.8 11.8 10.4
11.1 11.6 10.4
10.3 11.4 10.3
11.3 11.6 10.4
11.1 11.6 10.4
11.4 11.6 10.4
11.7 11.7 10.5
11.0 11.5 10.4
10.6 11.4 10.4
11.3 11.5 10.4
11.0 11.5 10.4
11.7 11.6 10.5
11.5 11.6 10.5
10.6 11.4 10.4
10.9 11.4 10.5
10.8 11.3 10.5
11.6 11.5 10.5
11.0 11.4 10.5
11.3 11.4 10.5
11.4 11.4 10.5
12.1 11.6 10.6
11.9 11.6 10.6
11.2 11.4 10.6
11.9 11.6 10.6
12.4 11.7 10.7
12.1 11.6 10.7
12.6 11.8 10.7
12.3 11.7 10.7
11.3 11.5 10.7
13.3 12.0 10.8
12.7 11.9 10.8
12.8 11.9 10.8
13.2 12.0 10.9
13.0 12.0 10.9
12.4 11.9 10.9
12.6 12.0 10.9
12.2 11.9 10.9
12.6 12.0 10.9
12.0 11.9 10.9
11.4 11.8 10.9
11.2 11.7 10.8
11.2 11.7 10.8
10.9 11.6 10.8
9.85 11.4 10.8
10.4 11.4 10.8
10.8 11.5 10.8


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1500_v0/batch_processing_times.csv <==
0 1.9549999237060547
1 51.742999792099
2 47.94099998474121
3 41.98800015449524
4 35.97499990463257
5 33.97000002861023
6 31.01900005340576
7 33.621999979019165
8 33.81700015068054
9 34.15599989891052
10 30.89199995994568
11 29.03000020980835
12 26.65499997138977
13 30.539999961853027
14 29.634999990463257
15 33.75
16 30.74899983406067
17 34.2810001373291
18 42.12599992752075
19 0.12400007247924805
20 89.07500004768372
21 0.09599995613098145
22 49.78400015830994
23 91.27500009536743
24 0.11100006103515625
25 59.24499988555908
26 59.33899998664856
27 61.355000019073486
28 64.50999999046326
29 73.80199980735779
30 91.86800003051758
31 70.13299989700317
32 60.473000049591064
33 51.21600008010864
34 66.1579999923706
35 43.19700002670288
36 39.25
37 57.23199987411499
38 49.04900002479553
39 44.604000091552734
40 42.222999811172485
41 37.10899996757507
42 40.913999795913696
43 31.7739999294281
44 28.592000007629395
45 26.835000038146973

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.69 6.10 11.4
3.90 6.25 11.4
5.90 6.59 11.5
8.45 7.12 11.6
9.14 7.32 11.6
11.2 7.82 11.7
12.6 8.22 11.8
14.4 8.76 12.0
14.6 8.98 12.0
14.0 9.03 12.0
14.7 9.36 12.1
13.6 9.31 12.0
14.0 9.53 12.1
14.1 9.70 12.1
14.5 9.92 12.1
14.3 10.0 12.1
13.8 10.1 12.1
13.7 10.2 12.1
15.0 10.6 12.2
14.5 10.6 12.2
15.1 10.8 12.3
14.7 10.9 12.3
14.6 11.0 12.3
14.7 11.1 12.4
13.7 11.1 12.3
13.9 11.2 12.3
14.2 11.3 12.4
14.6 11.5 12.4
14.8 11.7 12.5
14.8 11.8 12.5
14.6 11.8 12.5
15.8 12.2 12.6
15.9 12.3 12.6
16.1 12.4 12.7
18.2 13.0 12.9
19.7 13.5 13.0
17.8 13.3 13.0
18.9 13.7 13.1
19.2 13.9 13.2
18.7 14.0 13.2
17.6 13.9 13.2
16.6 13.8 13.2
16.4 13.9 13.2
16.9 14.1 13.3
17.5 14.3 13.3
16.7 14.2 13.3
15.9 14.1 13.3
14.8 14.0 13.3
15.5 14.1 13.3
16.5 14.4 13.4
16.4 14.4 13.4
16.3 14.5 13.5
15.1 14.3 13.4
14.9 14.3 13.4
14.7 14.2 13.4
14.3 14.2 13.4
14.7 14.2 13.4
13.8 14.1 13.4
14.7 14.2 13.5
14.9 14.3 13.5
14.7 14.3 13.5
16.4 14.7 13.6
16.1 14.6 13.6
15.8 14.6 13.6
16.7 14.9 13.7
16.1 14.8 13.7
15.8 14.8 13.7
15.9 14.8 13.8
17.1 15.1 13.9
18.8 15.6 14.0
18.6 15.6 14.1
17.5 15.5 14.0
16.0 15.2 13.9
15.2 15.1 13.9
15.7 15.2 14.0
17.4 15.6 14.1
19.5 16.1 14.3
19.1 16.1 14.3
18.7 16.1 14.3
19.1 16.3 14.4
19.3 16.4 14.5
18.7 16.4 14.5
17.9 16.3 14.5
18.7 16.5 14.6
18.1 16.5 14.6
18.5 16.6 14.6
19.0 16.8 14.7
18.5 16.7 14.7
18.5 16.8 14.8
18.8 16.9 14.8
19.1 17.0 14.9
19.0 17.1 14.9
19.2 17.2 15.0
19.1 17.3 15.0
18.5 17.2 15.0
18.6 17.2 15.1
18.0 17.2 15.1
17.4 17.1 15.1
16.2 16.8 15.0
16.6 16.9 15.0
17.4 17.0 15.1
16.8 16.9 15.1
18.0 17.2 15.2
17.4 17.1 15.2
16.4 16.9 15.1
14.8 16.5 15.0
14.7 16.4 15.0
13.7 16.2 15.0
15.8 16.5 15.1
15.4 16.4 15.1
14.6 16.2 15.0
14.5 16.1 15.0
14.4 16.1 15.0
14.2 16.0 15.0
14.7 16.0 15.0
15.8 16.2 15.1
14.5 15.9 15.0
13.9 15.8 14.9
14.8 15.9 15.0
14.0 15.7 14.9
13.9 15.6 14.9
13.0 15.3 14.8
14.4 15.6 14.9
14.3 15.5 14.9
13.8 15.3 14.9
15.2 15.6 14.9
16.1 15.8 15.0
15.5 15.7 15.0
15.8 15.7 15.0
15.4 15.6 15.0
15.7 15.7 15.0
16.7 15.9 15.1
16.5 15.9 15.1
17.6 16.1 15.2
18.3 16.4 15.3
17.4 16.2 15.2
17.2 16.2 15.2
17.2 16.2 15.3
16.9 16.2 15.3
17.2 16.3 15.3
16.4 16.1 15.3
16.6 16.2 15.3
15.6 16.0 15.2
16.6 16.2 15.3
15.7 16.0 15.3
15.3 15.9 15.2
14.8 15.8 15.2
13.9 15.6 15.1
14.9 15.7 15.2
15.1 15.8 15.2
15.6 15.8 15.2
16.8 16.1 15.3
16.1 16.0 15.3
15.1 15.8 15.2
16.6 16.0 15.3
17.1 16.2 15.4
18.4 16.5 15.5
19.1 16.7 15.6
19.6 16.9 15.6
18.4 16.7 15.6
18.4 16.8 15.6
18.2 16.8 15.6
18.4 16.9 15.7
17.9 16.8 15.7
17.7 16.8 15.7
17.2 16.7 15.7
16.2 16.5 15.6
15.5 16.3 15.6
15.4 16.3 15.6
15.6 16.3 15.6
16.1 16.4 15.6
16.0 16.4 15.6
15.6 16.2 15.6
15.1 16.1 15.5
14.9 16.0 15.5
14.1 15.8 15.5
13.2 15.6 15.4
13.6 15.6 15.4
13.6 15.5 15.4
14.5 15.6 15.4
13.7 15.4 15.3
14.1 15.5 15.3
14.6 15.5 15.4
13.5 15.3 15.3
13.3 15.2 15.3
13.0 15.0 15.2
13.7 15.1 15.2
14.8 15.3 15.3
14.5 15.2 15.3
14.2 15.1 15.2
13.9 15.0 15.2
13.6 14.9 15.2
14.1 15.0 15.2
15.5 15.3 15.3
17.2 15.6 15.4
16.7 15.6 15.4
18.2 15.9 15.5
18.3 16.0 15.5
17.5 15.9 15.5
19.6 16.4 15.7


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 1.501999855041504
1 0.5310001373291016
2 0.29200005531311035
3 0.37599992752075195
4 0.3840000629425049
5 0.2869999408721924
6 0.26600003242492676
7 0.31399989128112793
8 0.2709999084472656
9 0.1940000057220459
10 0.22799992561340332
11 0.2070000171661377
12 0.25100016593933105
13 0.18799996376037598
14 0.16100001335144043
15 0.127000093460083
16 0.15400004386901855
17 0.16299986839294434
18 0.16700005531311035
19 0.08299994468688965
20 0.1230001449584961
21 0.14499998092651367
22 0.1659998893737793
23 0.125
24 0.12899994850158691
25 0.23399996757507324
26 0.1530001163482666
27 0.12199997901916504
28 0.13899993896484375
29 0.08800005912780762
30 0.12199997901916504
31 0.13199996948242188
32 0.15400004386901855
33 0.11699986457824707
34 0.08700013160705566
35 0.08599996566772461
36 0.25799989700317383
37 0.07999992370605469
38 0.1119999885559082
39 0.08599996566772461
40 0.06999993324279785
41 0.11300015449523926
42 0.10800004005432129
43 0.09299993515014648
44 0.18200016021728516
45 0.12800002098083496
46 0.09499979019165039
47 0.10000014305114746
48 0.15600013732910156
49 0.125
50 0.09299993515014648
51 0.09299993515014648
52 0.10100007057189941
53 0.09299993515014648
54 0.12599992752075195
55 0.17699980735778809
56 0.10299992561340332
57 0.15399980545043945
58 0.08599996566772461
59 0.18499994277954102
60 0.0710000991821289
61 0.1359999179840088
62 0.07800006866455078
63 0.11100006103515625
64 0.08700013160705566
65 0.06700015068054199
66 0.12999987602233887
67 0.08999991416931152
68 0.10699987411499023
69 0.17600011825561523
70 0.07500004768371582
71 0.06699991226196289
72 0.07800006866455078
73 0.07699990272521973
74 0.16699981689453125
75 0.14400005340576172
76 0.14800000190734863
77 0.14100003242492676
78 0.08600020408630371
79 0.11999988555908203
80 0.11299991607666016
81 0.05200004577636719
82 0.11100006103515625
83 0.1700000762939453
84 0.11599993705749512
85 0.09399986267089844
86 0.12200021743774414
87 0.09200000762939453
88 0.08700013160705566
89 0.07999992370605469
90 0.08500003814697266
91 0.07200002670288086
92 0.053999900817871094
93 0.1269998550415039
94 0.07400012016296387
95 0.13699984550476074
96 0.06699991226196289
97 0.06800007820129395
98 0.13700008392333984
99 0.09099984169006348
100 0.08999991416931152
101 0.08699989318847656
102 0.04900002479553223
103 0.08599996566772461
104 0.0820000171661377
105 0.13000011444091797
106 0.09199976921081543
107 0.08799982070922852
108 0.1269998550415039
109 0.0840001106262207
110 0.1530001163482666
111 0.07699990272521973
112 0.0989999771118164
113 0.13299989700317383
114 0.10599994659423828
115 0.15199995040893555
116 0.15899991989135742
117 0.0710000991821289
118 0.2109999656677246
119 0.09599995613098145
120 0.10199999809265137
121 0.09400010108947754
122 0.06799983978271484
123 0.09500002861022949
124 0.06500005722045898
125 0.10599994659423828
126 0.07399988174438477
127 0.10199999809265137
128 0.06200003623962402
129 0.07299995422363281
130 0.07800006866455078
131 0.07400012016296387
132 0.09800004959106445
133 0.04900002479553223
134 0.10199999809265137
135 0.03400015830993652
136 0.17499995231628418
137 0.10300016403198242
138 0.0970001220703125
139 0.11100006103515625
140 0.0559999942779541
141 0.08700013160705566
142 0.13000011444091797
143 0.09400010108947754
144 0.04699993133544922
145 0.0710000991821289
146 0.06200003623962402
147 0.06200003623962402
148 0.09599995613098145
149 0.10100007057189941
150 0.059999942779541016
151 0.07699990272521973
152 0.08899998664855957
153 0.08699989318847656
154 0.05499982833862305
155 0.08299994468688965
156 0.08299994468688965
157 0.11800003051757812
158 0.10199999809265137
159 0.07599997520446777
160 0.06800007820129395
161 0.11599993705749512
162 0.07899999618530273
163 0.08099985122680664
164 0.042999982833862305
165 0.12800002098083496
166 0.06699991226196289
167 0.0840001106262207
168 0.09800004959106445
169 0.08300018310546875
170 0.06800007820129395
171 0.06399989128112793
172 0.07800006866455078
173 0.06599998474121094
174 0.06699991226196289
175 0.06399989128112793
176 0.07299995422363281
177 0.0989999771118164
178 0.06300020217895508
179 0.0989999771118164
180 0.059999942779541016
181 0.09299993515014648
182 0.07499980926513672
183 0.05900001525878906
184 0.0840001106262207
185 0.06399989128112793
186 0.11100006103515625
187 0.07999992370605469
188 0.07200002670288086
189 0.06500005722045898
190 0.11299991607666016
191 0.11100006103515625
192 0.08299994468688965
193 0.08299994468688965
194 0.07999992370605469
195 0.08999991416931152
196 0.09800004959106445
197 0.04500007629394531
198 0.0690000057220459

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.83 1.35 1.79
4.87 1.85 1.94
6.38 2.27 2.08
6.79 2.49 2.15
7.49 2.77 2.25
8.16 3.08 2.35
10.3 3.70 2.57
9.70 3.79 2.61
9.66 3.98 2.68
9.93 4.23 2.78
10.2 4.47 2.87
10.5 4.73 2.97
10.9 5.02 3.09
11.9 5.45 3.25
11.6 5.58 3.32
11.5 5.77 3.40
12.5 6.18 3.56
12.2 6.33 3.64
11.9 6.46 3.71
12.6 6.79 3.85
12.0 6.86 3.90
10.8 6.76 3.90
11.4 7.04 4.02
11.1 7.10 4.08
10.2 7.05 4.09
9.90 7.08 4.13
10.2 7.24 4.22
10.4 7.37 4.29
9.67 7.32 4.31
9.29 7.31 4.34
9.44 7.42 4.41
10.2 7.65 4.51
9.92 7.68 4.56
10.1 7.80 4.63
10.3 7.91 4.70
10.0 7.93 4.74
9.63 7.91 4.77
9.10 7.85 4.79
8.69 7.79 4.78
8.53 7.78 4.81
8.53 7.80 4.85
8.65 7.86 4.90
9.27 8.01 4.98
9.51 8.11 5.05
9.68 8.19 5.11
9.28 8.15 5.13
9.63 8.26 5.20
9.47 8.27 5.23
9.69 8.36 5.29
9.62 8.38 5.33
9.86 8.47 5.39
9.29 8.39 5.40
9.24 8.41 5.44
9.07 8.40 5.47
8.80 8.37 5.49
9.59 8.54 5.57
9.58 8.57 5.62
8.89 8.45 5.61
9.46 8.59 5.68
9.53 8.63 5.73
8.99 8.55 5.73
9.58 8.69 5.81
9.43 8.69 5.84
9.20 8.66 5.87
9.59 8.76 5.93
9.60 8.78 5.97
9.60 8.81 6.00
10.1 8.93 6.07
9.20 8.78 6.06
9.34 8.83 6.10
9.53 8.88 6.15
9.29 8.85 6.17
9.79 8.97 6.24
9.75 8.99 6.27
9.89 9.04 6.32
9.31 8.94 6.31
10.3 9.16 6.41
10.8 9.30 6.49
10.6 9.31 6.52
10.1 9.23 6.53
9.52 9.14 6.53
9.20 9.09 6.54
9.11 9.07 6.56
9.91 9.25 6.65
10.5 9.40 6.72
10.8 9.50 6.79
11.5 9.70 6.88
10.9 9.63 6.89
10.2 9.53 6.88
10.2 9.54 6.92
10.9 9.72 7.00
10.4 9.65 7.01
10.2 9.64 7.04
9.83 9.57 7.04
10.2 9.65 7.09
10.1 9.65 7.12
11.0 9.86 7.22
11.3 9.95 7.27
11.4 10.0 7.33
11.3 10.1 7.36
11.4 10.1 7.41
11.1 10.1 7.43
11.4 10.2 7.50
11.2 10.2 7.52
10.6 10.1 7.52
10.8 10.2 7.57
10.6 10.1 7.59
10.3 10.1 7.60
10.2 10.1 7.63
10.9 10.2 7.70
11.6 10.4 7.78
11.3 10.4 7.80
10.7 10.3 7.80
10.4 10.2 7.81
11.7 10.5 7.92
11.4 10.5 7.94
10.8 10.4 7.94
10.4 10.3 7.94
9.84 10.2 7.93
9.24 10.0 7.90
10.2 10.2 7.99
9.89 10.1 7.99
10.1 10.2 8.03
11.4 10.5 8.14
11.5 10.5 8.18
12.0 10.6 8.25
12.3 10.8 8.31
12.4 10.8 8.37
11.8 10.8 8.36
11.7 10.8 8.40
11.8 10.8 8.44
11.6 10.8 8.46
10.7 10.7 8.43
10.7 10.6 8.45
10.9 10.7 8.49
10.2 10.5 8.46
10.6 10.6 8.51
10.7 10.6 8.54
12.1 10.9 8.66
12.0 10.9 8.69
11.2 10.8 8.67
11.3 10.8 8.71
10.5 10.7 8.68
10.4 10.7 8.69
9.62 10.5 8.66
9.07 10.3 8.63
8.83 10.2 8.61
8.96 10.2 8.62
8.97 10.2 8.63
8.91 10.1 8.63
9.06 10.1 8.64
8.36 9.94 8.60
9.11 10.1 8.65
8.78 9.96 8.63
8.10 9.77 8.59
8.55 9.82 8.61
9.57 9.99 8.68
9.74 10.0 8.70
9.74 10.0 8.72
9.54 9.95 8.71
10.6 10.2 8.80
11.3 10.3 8.87
11.4 10.4 8.90
11.7 10.5 8.95
11.7 10.5 8.98
11.6 10.6 9.00
11.1 10.5 9.00
11.5 10.6 9.05
10.9 10.5 9.03
11.0 10.5 9.06
10.4 10.4 9.04
10.3 10.4 9.04
9.70 10.2 9.02
9.45 10.2 9.00
10.6 10.4 9.09
10.9 10.5 9.13
11.2 10.5 9.16
10.7 10.5 9.15
9.91 10.3 9.11
9.39 10.2 9.08
9.36 10.1 9.08
9.31 10.1 9.08
9.57 10.1 9.10
9.37 10.1 9.10
9.88 10.2 9.13
10.1 10.2 9.15
10.4 10.2 9.18
10.2 10.2 9.19
10.3 10.2 9.20
10.5 10.3 9.23
10.9 10.4 9.27
11.3 10.5 9.32
10.9 10.4 9.31
10.3 10.3 9.28
9.63 10.2 9.25
10.6 10.3 9.32
10.8 10.4 9.35
11.6 10.6 9.42
11.1 10.5 9.41
10.7 10.4 9.40


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_2500_v0/batch_processing_times.csv <==
0 1.5720000267028809
1 155.19299983978271
2 127.9319999217987
3 128.86500000953674
4 118.68299984931946
5 102.8989999294281
6 106.57500004768372
7 106.28499984741211
8 85.62400007247925
9 84.08200001716614
10 81.0310001373291
11 95.54999995231628
12 77.4539999961853
13 71.60899996757507
14 80.62299990653992
15 84.64100003242493
16 75.88700008392334
17 104.0789999961853
18 0.1359999179840088
19 245.6470000743866

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_2500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_2500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.13 6.83 11.7
5.09 7.14 11.7
6.15 7.30 11.7
7.63 7.58 11.8
8.51 7.78 11.8
8.90 7.88 11.8
11.9 8.56 12.0
12.0 8.69 12.0
12.9 9.01 12.0
12.5 9.05 12.0
12.2 9.09 12.0
12.8 9.32 12.0
13.7 9.63 12.1
14.0 9.82 12.2
14.1 9.98 12.2
14.1 10.1 12.2
14.6 10.3 12.2
14.7 10.5 12.3
15.6 10.8 12.4
15.8 11.1 12.4
16.8 11.4 12.5
16.2 11.4 12.5
15.3 11.4 12.5
14.8 11.4 12.5
15.7 11.7 12.6
16.9 12.1 12.7
17.4 12.3 12.8
18.1 12.7 12.9
18.0 12.8 12.9
17.9 13.0 13.0
17.0 12.9 12.9
16.7 13.0 13.0
16.4 13.0 13.0
15.5 12.9 13.0
17.0 13.3 13.1
17.1 13.5 13.1
16.8 13.5 13.2
18.4 14.0 13.3
17.5 13.9 13.3
16.5 13.8 13.3
17.9 14.2 13.4
17.2 14.2 13.4
17.3 14.3 13.4
17.1 14.4 13.5
17.5 14.6 13.6
18.7 14.9 13.7
17.3 14.8 13.6
15.8 14.5 13.6
15.7 14.5 13.6
15.7 14.6 13.6
14.9 14.5 13.6
14.0 14.3 13.5
13.2 14.1 13.5
12.9 14.0 13.5
14.1 14.2 13.5
13.4 14.1 13.5
13.7 14.1 13.5
16.5 14.7 13.7
16.1 14.7 13.7
16.6 14.8 13.8
15.6 14.7 13.7
16.4 14.9 13.8
16.2 14.9 13.8
16.2 14.9 13.8
15.4 14.8 13.8
14.7 14.7 13.8
14.8 14.7 13.8
16.0 14.9 13.9
15.3 14.8 13.9
13.9 14.6 13.8
14.1 14.6 13.8
13.8 14.5 13.8
13.6 14.4 13.8
13.8 14.4 13.8
15.2 14.7 13.9
15.6 14.8 13.9
16.0 14.9 14.0
15.9 15.0 14.0
16.9 15.2 14.1
17.0 15.3 14.1
17.0 15.3 14.2
16.4 15.3 14.1
16.9 15.4 14.2
16.9 15.5 14.2
16.6 15.4 14.2
15.8 15.3 14.2
15.7 15.3 14.2
16.8 15.6 14.3
16.9 15.6 14.3
15.7 15.4 14.3
16.0 15.5 14.3
15.6 15.4 14.3
14.7 15.2 14.3
15.0 15.3 14.3
15.8 15.4 14.4
17.3 15.8 14.5
17.2 15.8 14.5
18.2 16.1 14.6
17.6 16.0 14.6
19.4 16.4 14.8
17.7 16.2 14.7
17.9 16.3 14.7
18.1 16.4 14.8
18.5 16.5 14.8
17.4 16.4 14.8
18.2 16.5 14.9
17.5 16.4 14.9
17.7 16.5 14.9
16.6 16.3 14.9
15.4 16.1 14.8
15.5 16.1 14.8
14.3 15.8 14.8
14.9 15.9 14.8
15.4 16.0 14.8
14.1 15.7 14.7
14.7 15.8 14.8
15.1 15.8 14.8
15.8 15.9 14.8
15.4 15.8 14.8
14.5 15.6 14.8
14.6 15.6 14.8
14.9 15.7 14.8
15.8 15.8 14.9
15.7 15.8 14.9
19.0 16.5 15.1
17.6 16.3 15.1
17.1 16.2 15.1
17.5 16.3 15.1
18.6 16.6 15.2
18.1 16.6 15.2
17.6 16.5 15.2
18.6 16.7 15.3
18.0 16.7 15.3
19.0 16.9 15.4
19.4 17.1 15.4
18.0 16.9 15.4
17.1 16.7 15.4
16.2 16.5 15.3
15.6 16.4 15.3
15.1 16.3 15.2
16.2 16.5 15.3
15.7 16.3 15.3
14.7 16.1 15.2
14.5 16.0 15.2
13.7 15.8 15.1
13.8 15.7 15.1
14.1 15.7 15.1
16.2 16.1 15.3
15.9 16.1 15.3
15.4 16.0 15.2
15.2 15.9 15.2
14.4 15.7 15.2
14.5 15.7 15.2
13.8 15.5 15.1
13.5 15.4 15.1
13.7 15.4 15.1
16.1 15.8 15.2
16.0 15.8 15.2
15.5 15.7 15.2
14.7 15.5 15.2
14.6 15.5 15.1
14.0 15.3 15.1
14.2 15.3 15.1
15.4 15.6 15.2
15.2 15.5 15.2
14.9 15.4 15.1
15.2 15.5 15.2
16.2 15.7 15.2
16.2 15.7 15.2
19.1 16.3 15.4
17.1 16.0 15.3
18.2 16.3 15.4
18.2 16.3 15.5
17.7 16.3 15.5
16.9 16.2 15.4
16.5 16.1 15.4
15.6 15.9 15.4
17.4 16.3 15.5
16.7 16.2 15.5
16.2 16.1 15.5
16.7 16.2 15.5
16.4 16.1 15.5
16.9 16.3 15.5
17.3 16.4 15.6
18.9 16.8 15.7
19.1 16.9 15.8
19.4 17.0 15.8
18.5 16.9 15.8
19.0 17.1 15.8
18.5 17.0 15.8
17.4 16.8 15.8
16.4 16.6 15.8
15.1 16.3 15.7
13.7 16.0 15.6
14.2 16.0 15.6
14.3 16.0 15.6
14.1 15.9 15.5
13.5 15.7 15.5
14.1 15.8 15.5
13.1 15.5 15.4


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_250_v0/batch_processing_times.csv <==
0 1.6970000267028809
1 3.061000108718872
2 3.6010000705718994
3 1.6099998950958252
4 2.3010001182556152
5 2.381999969482422
6 1.8389999866485596
7 1.931999921798706
8 1.569000005722046
9 1.5369999408721924
10 1.4259998798370361
11 1.316999912261963
12 1.373999834060669
13 1.3489999771118164
14 1.2200000286102295
15 1.2029998302459717
16 1.2130000591278076
17 1.000999927520752
18 1.0099999904632568
19 1.4270000457763672
20 1.5160000324249268
21 1.6140000820159912
22 0.871999979019165
23 1.117999792098999
24 1.065000057220459
25 1.2109999656677246
26 2.4079999923706055
27 1.0490000247955322
28 1.0
29 0.878000020980835
30 1.4050002098083496
31 1.2290000915527344
32 1.2769999504089355
33 0.9930000305175781
34 1.122999906539917
35 1.0949997901916504
36 1.4869999885559082
37 1.7739999294281006
38 1.1619999408721924
39 1.5140001773834229
40 1.127000093460083
41 1.1519999504089355
42 1.7939999103546143
43 1.562000036239624
44 1.3020000457763672
45 0.13700008392333984
46 2.882999897003174
47 1.0290000438690186
48 0.06699991226196289
49 3.444999933242798
50 3.121000051498413
51 0.07399988174438477
52 3.4600000381469727
53 0.05299997329711914
54 1.5380001068115234
55 3.366999864578247
56 0.10699987411499023
57 3.739000082015991
58 3.9539999961853027
59 0.10100007057189941
60 1.8619999885559082
61 1.8849999904632568
62 2.629999876022339
63 3.5420000553131104
64 2.815999984741211
65 3.3370001316070557
66 2.057000160217285
67 2.301999807357788
68 2.3339998722076416
69 3.1030001640319824
70 1.2799999713897705
71 2.065999984741211
72 1.383000135421753
73 1.8539998531341553
74 1.6610000133514404
75 2.7250001430511475
76 2.060999870300293
77 2.260999917984009
78 2.132999897003174
79 1.373999834060669
80 1.184000015258789
81 1.8570001125335693
82 1.2200000286102295
83 1.314000129699707
84 1.63100004196167
85 1.8799998760223389
86 1.6619999408721924
87 1.2200000286102295
88 1.1899998188018799
89 1.8359999656677246
90 1.687000036239624
91 1.2409999370574951
92 1.0160000324249268
93 1.3280000686645508
94 0.9880001544952393
95 0.7869999408721924
96 0.8659999370574951
97 1.4089999198913574
98 1.312999963760376
99 0.7909998893737793
100 0.9149999618530273
101 1.2620000839233398
102 1.0899999141693115
103 1.1529998779296875
104 1.0970001220703125
105 1.440999984741211
106 1.8359999656677246
107 0.8440001010894775
108 0.9059998989105225
109 1.1579999923706055
110 0.9630000591278076
111 1.0320000648498535
112 0.8689999580383301
113 1.9829998016357422
114 0.042999982833862305
115 2.6659998893737793
116 1.4579999446868896
117 0.04499983787536621
118 2.8350000381469727
119 2.4580001831054688
120 0.03600001335144043
121 4.4720001220703125
122 1.6730000972747803
123 0.06200003623962402
124 3.139000177383423
125 0.05800008773803711
126 2.003999948501587
127 3.0950000286102295
128 0.06399989128112793
129 1.3440001010894775
130 2.92900013923645
131 0.059999942779541016
132 1.9890000820159912
133 3.689000129699707
134 0.04799985885620117
135 3.257000207901001
136 1.9509999752044678
137 1.7420001029968262
138 1.9479999542236328
139 1.9010000228881836
140 1.9140000343322754
141 1.687000036239624
142 3.1519999504089355
143 1.4720001220703125
144 3.1519999504089355
145 2.563000202178955
146 1.315000057220459
147 1.5390000343322754
148 1.7840001583099365
149 1.817000150680542
150 1.5779998302459717
151 1.3250000476837158
152 1.687999963760376
153 1.3580000400543213
154 1.2679998874664307
155 1.2699999809265137
156 1.3559999465942383
157 1.0699999332427979
158 1.9769999980926514
159 1.125999927520752
160 1.434999942779541
161 1.2599999904632568
162 1.6560001373291016
163 0.8919999599456787
164 1.122999906539917
165 0.8989999294281006
166 1.194000005722046
167 1.0759999752044678
168 1.871999979019165
169 0.9800000190734863
170 0.9070000648498535
171 0.9409999847412109
172 0.8359999656677246
173 0.8380000591278076
174 0.7539999485015869
175 1.0679998397827148
176 1.882000207901001
177 0.7440001964569092
178 1.3339998722076416
179 1.125
180 1.059000015258789
181 0.755000114440918
182 0.8499999046325684
183 0.999000072479248
184 1.0840001106262207
185 0.8640000820159912
186 1.0230000019073486
187 2.1670000553131104
188 0.997999906539917
189 1.1759998798370361
190 0.9579999446868896
191 1.2909998893737793
192 2.130999803543091
193 1.9580001831054688
194 1.1059999465942383
195 0.06399989128112793
196 3.495000123977661
197 1.1449999809265137
198 0.03399991989135742

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_250_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_250_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.91 4.46 7.93
5.94 5.43 8.21
8.81 6.05 8.38
9.78 6.35 8.45
9.59 6.42 8.45
9.50 6.50 8.46
10.9 6.90 8.57
11.1 7.07 8.60
10.7 7.13 8.61
11.6 7.43 8.69
11.6 7.56 8.72
11.4 7.66 8.74
11.1 7.72 8.74
11.3 7.86 8.78
10.5 7.82 8.75
10.3 7.86 8.76
10.6 7.99 8.79
11.4 8.26 8.87
11.8 8.45 8.93
11.1 8.40 8.90
11.1 8.49 8.93
11.4 8.64 8.97
11.5 8.75 9.01
10.9 8.72 8.99
11.1 8.81 9.02
10.7 8.82 9.02
10.5 8.84 9.03
10.7 8.93 9.05
10.9 9.02 9.08
10.6 9.03 9.08
11.3 9.23 9.15
10.7 9.17 9.13
10.4 9.16 9.13
10.1 9.13 9.12
10.7 9.30 9.17
10.6 9.32 9.18
9.68 9.17 9.13
10.2 9.29 9.17
10.4 9.35 9.19
10.4 9.40 9.21
11.1 9.59 9.28
10.9 9.59 9.28
11.5 9.77 9.34
11.5 9.81 9.36
12.0 9.98 9.42
12.3 10.1 9.46
11.8 10.1 9.46
11.7 10.1 9.47
11.1 10.0 9.45
11.3 10.1 9.49
13.3 10.6 9.64
14.1 10.8 9.74
14.2 10.9 9.79
15.2 11.2 9.90
13.9 11.1 9.87
14.0 11.2 9.92
14.1 11.3 9.97
13.5 11.3 9.97
14.8 11.6 10.1
15.6 11.9 10.2
14.6 11.8 10.2
14.1 11.8 10.2
13.9 11.8 10.2
13.8 11.8 10.2
13.7 11.9 10.3
13.0 11.8 10.3
12.1 11.7 10.2
13.6 12.0 10.4
13.3 11.9 10.4
12.3 11.8 10.3
13.1 12.0 10.4
12.1 11.8 10.4
13.3 12.1 10.5
13.4 12.1 10.5
12.7 12.0 10.5
13.1 12.1 10.5
13.2 12.1 10.6
13.6 12.3 10.6
13.2 12.2 10.6
13.3 12.3 10.7
12.2 12.1 10.6
11.6 11.9 10.6
12.0 12.0 10.6
11.2 11.8 10.6
11.0 11.8 10.6
11.6 11.9 10.6
12.2 12.0 10.7
13.2 12.2 10.8
12.4 12.1 10.7
12.0 12.0 10.7
11.2 11.8 10.7
10.4 11.6 10.6
9.86 11.5 10.6
10.1 11.5 10.6
9.74 11.3 10.6
9.88 11.3 10.6
10.0 11.3 10.6
9.79 11.2 10.5
9.45 11.1 10.5
10.0 11.2 10.5
9.55 11.0 10.5
9.71 11.0 10.5
10.0 11.0 10.5
9.79 10.9 10.5
10.7 11.1 10.5
11.4 11.2 10.6
11.2 11.2 10.6
12.0 11.4 10.7
12.1 11.4 10.7
11.4 11.3 10.6
10.4 11.1 10.6
10.8 11.1 10.6
11.3 11.2 10.6
11.4 11.2 10.7
11.0 11.2 10.6
11.3 11.2 10.7
11.1 11.2 10.6
10.6 11.1 10.6
10.5 11.1 10.6
10.4 11.0 10.6
10.3 10.9 10.6
10.8 11.1 10.6
10.6 11.0 10.6
10.9 11.0 10.6
11.8 11.2 10.7
13.8 11.7 10.8
12.6 11.5 10.8
11.8 11.4 10.8
13.6 11.8 10.9
13.3 11.8 10.9
12.4 11.6 10.9
13.4 11.8 10.9
13.2 11.8 11.0
12.8 11.8 11.0
12.6 11.8 11.0
12.3 11.8 11.0
11.6 11.6 10.9
10.9 11.5 10.9
11.0 11.5 10.9
10.5 11.4 10.9
10.8 11.4 10.9
9.96 11.2 10.8
10.6 11.3 10.8
10.6 11.3 10.8
10.1 11.1 10.8
10.8 11.3 10.8
11.2 11.3 10.9
11.3 11.3 10.9
12.0 11.5 10.9
11.4 11.4 10.9
10.6 11.2 10.8
10.8 11.2 10.9
11.3 11.3 10.9
11.6 11.4 10.9
10.8 11.2 10.9
11.2 11.3 10.9
11.4 11.3 10.9
11.2 11.3 10.9
10.9 11.2 10.9
10.7 11.2 10.9
11.3 11.2 10.9
10.6 11.1 10.9
9.97 10.9 10.8
9.82 10.9 10.8
9.69 10.8 10.8
9.57 10.8 10.8
10.2 10.9 10.8
9.99 10.8 10.8
10.0 10.8 10.8
10.3 10.8 10.8
11.2 11.0 10.8
11.1 11.0 10.8
11.1 11.0 10.8
11.1 11.0 10.8
12.1 11.2 10.9
11.5 11.1 10.9
10.6 10.9 10.8
11.1 11.0 10.9
10.7 10.9 10.8
10.8 10.9 10.8
10.4 10.9 10.8
10.0 10.8 10.8
9.69 10.7 10.8
9.44 10.6 10.7
9.76 10.6 10.7
10.0 10.6 10.7
9.49 10.5 10.7
9.25 10.4 10.7
10.0 10.5 10.7
10.8 10.7 10.7
10.3 10.6 10.7
11.1 10.8 10.8
10.9 10.7 10.8
10.5 10.7 10.7
9.73 10.5 10.7
9.22 10.3 10.6
9.54 10.4 10.6
9.95 10.4 10.7
9.98 10.4 10.6
10.3 10.5 10.7


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_500_v0/batch_processing_times.csv <==
0 7.306999921798706
1 0.3539998531341553
2 11.229000091552734
3 5.555999994277954
4 0.23599982261657715
5 13.505000114440918
6 0.15200018882751465
7 5.665999889373779
8 7.101000070571899
9 10.660000085830688
10 7.444000005722046
11 6.009000062942505
12 5.046999931335449
13 10.613999843597412
14 10.651000022888184
15 9.210999965667725
16 10.395999908447266
17 10.277999877929688
18 5.211000204086304
19 7.513999938964844
20 6.591000080108643
21 7.394000053405762
22 6.705000162124634
23 5.793999910354614
24 5.6579999923706055
25 4.5269999504089355
26 7.186000108718872
27 5.259000062942505
28 4.341000080108643
29 5.148999929428101
30 3.9729998111724854
31 3.9860000610351562
32 4.609999895095825
33 5.415999889373779
34 5.789999961853027
35 5.492999792098999
36 4.174999952316284
37 4.023999929428101
38 3.815999984741211
39 3.6510000228881836
40 3.1519999504089355
41 3.822999954223633
42 3.6620001792907715
43 3.7070000171661377
44 3.5399999618530273
45 4.523999929428101
46 5.078000068664551
47 3.5919997692108154
48 3.3249998092651367
49 6.13700008392334
50 3.502000093460083
51 3.860999822616577
52 4.793999910354614
53 5.770999908447266
54 3.68500018119812
55 4.613000154495239
56 0.08599996566772461
57 11.841000080108643
58 0.07699990272521973
59 6.276000022888184
60 10.683000087738037
61 0.06599998474121094
62 4.7230000495910645
63 10.519999980926514
64 0.17100000381469727
65 5.561999797821045
66 12.375
67 0.07000017166137695
68 10.03600001335144
69 7.598999977111816
70 7.011000156402588
71 6.664000034332275
72 10.360999822616577
73 13.325000047683716
74 8.918999910354614
75 6.799999952316284
76 6.858000040054321
77 4.606000185012817
78 7.803999900817871
79 7.245000123977661
80 10.433000087738037
81 4.187000036239624
82 7.581000089645386
83 5.418999910354614
84 4.1579999923706055
85 4.378000020980835
86 3.6459999084472656
87 3.428999900817871
88 4.162999868392944
89 4.233999967575073
90 4.574000120162964
91 4.579999923706055
92 5.34499979019165
93 3.9850001335144043
94 7.175999879837036
95 3.7769999504089355
96 3.3910000324249268
97 2.989000082015991
98 5.321999788284302
99 4.312000036239624
100 3.925999879837036
101 3.5180001258850098
102 4.441999912261963
103 5.351999998092651
104 5.145999908447266
105 3.2260000705718994
106 4.289000034332275
107 3.5840001106262207
108 5.271999835968018
109 3.7660000324249268
110 0.07899999618530273
111 8.864000082015991
112 4.672999858856201
113 0.04400014877319336
114 10.718999862670898
115 6.0929999351501465
116 0.06800007820129395
117 10.33899998664856
118 0.12399983406066895
119 6.2749998569488525
120 11.872999906539917
121 0.04999995231628418
122 7.848999977111816
123 11.055000066757202
124 0.07399988174438477
125 11.175999879837036
126 5.494999885559082
127 6.460999965667725
128 7.057999849319458
129 7.046999931335449
130 6.341000080108643
131 6.4009997844696045
132 7.230000019073486
133 6.998000144958496
134 5.579999923706055
135 8.67799997329712
136 6.4730000495910645
137 4.1529998779296875
138 4.167999982833862
139 5.111999988555908
140 5.335000038146973
141 4.434999942779541
142 6.1499998569488525
143 5.269000053405762
144 7.170000076293945
145 3.755000114440918
146 3.7710001468658447
147 4.549999952316284
148 3.670999765396118
149 3.436000108718872
150 4.531000137329102
151 4.794999837875366
152 3.312000036239624
153 5.536999940872192
154 6.302000045776367
155 3.4169998168945312
156 3.7939999103546143
157 4.926999807357788
158 3.510999917984009
159 3.8590002059936523
160 3.4630000591278076
161 4.27400016784668
162 4.574000120162964
163 4.378000020980835
164 4.479000091552734
165 4.744999885559082
166 4.638000011444092
167 0.04799985885620117
168 12.057000160217285
169 5.739999771118164
170 0.042999982833862305
171 9.821000099182129
172 4.484999895095825
173 0.032000064849853516
174 14.782000064849854
175 0.04900002479553223
176 4.937999963760376
177 6.197999954223633
178 5.375
179 5.979000091552734
180 9.819999933242798
181 7.0950000286102295
182 9.110000133514404
183 5.92300009727478
184 7.059000015258789
185 5.914999961853027
186 8.599999904632568
187 5.315000057220459
188 8.269999980926514
189 6.415999889373779
190 5.480999946594238
191 5.105999946594238
192 5.139000177383423
193 4.684000015258789
194 5.536999940872192
195 5.483000040054321
196 5.190000057220459
197 8.190000057220459
198 3.549999952316284

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.34 3.92 7.67
5.17 4.66 7.87
6.09 4.87 7.90
6.44 4.99 7.91
9.17 5.63 8.09
9.62 5.84 8.13
9.30 5.89 8.12
11.0 6.38 8.26
11.0 6.53 8.29
10.7 6.61 8.29
10.4 6.69 8.30
11.4 7.01 8.39
11.4 7.17 8.43
10.8 7.18 8.42
10.2 7.18 8.40
10.5 7.34 8.44
11.3 7.61 8.52
15.3 8.59 8.83
15.5 8.85 8.91
17.0 9.40 9.09
16.5 9.54 9.14
17.5 9.99 9.29
17.6 10.3 9.39
16.3 10.2 9.39
15.7 10.3 9.41
14.5 10.2 9.40
13.5 10.2 9.39
13.2 10.2 9.41
13.8 10.4 9.50
14.3 10.7 9.58
14.1 10.7 9.62
14.7 11.0 9.71
14.3 11.0 9.74
14.0 11.1 9.77
13.6 11.1 9.78
13.5 11.1 9.82
14.4 11.4 9.92
15.6 11.8 10.1
14.4 11.7 10.0
14.8 11.8 10.1
14.8 11.9 10.2
14.2 11.9 10.2
14.2 12.0 10.2
14.4 12.1 10.3
13.3 11.9 10.2
14.1 12.2 10.3
14.2 12.3 10.4
16.2 12.8 10.6
15.2 12.7 10.6
14.3 12.5 10.5
13.8 12.5 10.6
13.7 12.5 10.6
13.5 12.5 10.6
14.0 12.7 10.7
13.5 12.6 10.7
13.2 12.6 10.7
11.9 12.3 10.6
12.4 12.4 10.7
11.5 12.2 10.6
14.0 12.7 10.8
13.1 12.6 10.8
12.6 12.5 10.8
14.5 12.9 10.9
13.5 12.7 10.9
13.1 12.6 10.9
15.5 13.2 11.1
14.6 13.1 11.1
14.8 13.2 11.1
14.6 13.2 11.1
13.8 13.1 11.1
14.1 13.1 11.2
13.6 13.1 11.2
12.9 12.9 11.1
12.2 12.8 11.1
12.2 12.8 11.1
12.0 12.7 11.1
12.0 12.7 11.1
12.2 12.7 11.2
12.4 12.7 11.2
12.5 12.7 11.2
12.1 12.7 11.2
12.6 12.7 11.2
13.6 12.9 11.3
14.0 13.1 11.4
14.7 13.2 11.4
13.9 13.1 11.4
13.3 13.0 11.4
12.2 12.8 11.3
12.2 12.8 11.4
12.6 12.8 11.4
12.1 12.7 11.4
12.4 12.8 11.4
12.1 12.7 11.4
12.4 12.8 11.4
12.3 12.7 11.4
12.1 12.7 11.4
12.4 12.7 11.5
12.2 12.7 11.4
12.5 12.7 11.5
11.4 12.5 11.4
11.5 12.4 11.4
12.5 12.6 11.5
12.5 12.6 11.5
11.9 12.5 11.5
13.3 12.8 11.6
12.7 12.7 11.6
12.2 12.6 11.5
12.2 12.6 11.5
13.5 12.8 11.7
12.6 12.7 11.6
12.9 12.7 11.6
12.0 12.6 11.6
11.8 12.5 11.6
12.4 12.6 11.6
11.4 12.4 11.6
11.1 12.3 11.5
12.6 12.6 11.6
12.3 12.5 11.6
11.5 12.3 11.6
14.6 13.0 11.8
13.3 12.7 11.7
12.6 12.6 11.7
13.5 12.8 11.8
13.0 12.7 11.8
12.7 12.6 11.7
13.2 12.8 11.8
12.5 12.6 11.8
14.8 13.1 11.9
14.4 13.1 11.9
14.1 13.1 11.9
13.0 12.9 11.9
12.4 12.7 11.8
12.7 12.8 11.9
12.7 12.8 11.9
12.4 12.7 11.9
12.6 12.7 11.9
13.0 12.8 11.9
14.1 13.1 12.0
13.0 12.9 12.0
12.1 12.7 11.9
11.6 12.6 11.9
11.0 12.4 11.8
14.2 13.0 12.1
15.8 13.4 12.2
15.5 13.4 12.2
15.5 13.5 12.2
16.7 13.8 12.4
15.4 13.7 12.3
14.8 13.6 12.3
13.6 13.4 12.2
13.0 13.2 12.2
12.9 13.2 12.2
12.5 13.1 12.2
12.9 13.2 12.2
11.7 12.9 12.2
11.8 12.9 12.2
11.0 12.7 12.1
11.1 12.7 12.1
10.8 12.5 12.1
10.1 12.3 12.0
10.2 12.3 12.0
10.0 12.2 12.0
10.6 12.2 12.0
10.5 12.1 11.9
10.7 12.1 11.9
11.8 12.3 12.0
11.7 12.3 12.0
11.3 12.2 12.0
12.1 12.3 12.0
11.3 12.2 12.0
11.8 12.2 12.0
12.2 12.3 12.0
11.7 12.2 12.0
13.4 12.6 12.1
12.5 12.4 12.1
12.9 12.5 12.1
15.4 13.0 12.3
13.9 12.8 12.2
13.3 12.7 12.2
13.7 12.8 12.2
14.0 12.9 12.2
14.6 13.1 12.3
15.8 13.4 12.4
15.7 13.4 12.5
14.7 13.3 12.4
14.3 13.3 12.4
15.4 13.6 12.5
15.2 13.6 12.6
13.8 13.3 12.5
13.4 13.3 12.5
13.8 13.4 12.5
13.5 13.3 12.5
13.8 13.4 12.5
13.4 13.3 12.5
13.0 13.2 12.5
13.3 13.3 12.5
13.7 13.4 12.6
14.3 13.5 12.6
13.2 13.3 12.6
13.2 13.3 12.6


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_750_v0/batch_processing_times.csv <==
0 1.7369999885559082
1 14.078999996185303
2 20.3219997882843
3 14.89900016784668
4 20.0719997882843
5 12.585999965667725
6 12.996000051498413
7 12.897000074386597
8 14.131999969482422
9 14.198000192642212
10 12.11900019645691
11 8.617999792098999
12 12.48800015449524
13 10.187999963760376
14 13.007999897003174
15 8.023000001907349
16 8.841000080108643
17 8.835999965667725
18 9.651000022888184
19 9.895999908447266
20 8.033999919891357
21 9.686000108718872
22 6.309999942779541
23 12.026000022888184
24 6.125
25 7.112000226974487
26 7.697999954223633
27 8.620999813079834
28 8.453999996185303
29 10.605999946594238
30 9.039999961853027
31 7.838000059127808
32 14.905999898910522
33 10.848999977111816
34 8.480000019073486
35 0.06299996376037598
36 24.369999885559082
37 15.878999948501587
38 0.1679999828338623
39 22.67899990081787
40 14.5
41 0.08899998664855957
42 11.76799988746643
43 17.95300006866455
44 12.713000059127808
45 15.253999948501587
46 15.5239999294281
47 16.88599991798401
48 18.22099995613098
49 18.99399995803833
50 20.41100001335144
51 21.905999898910522
52 19.7020001411438
53 19.54200005531311
54 14.02999997138977
55 16.91600012779236
56 14.826000213623047
57 10.758000135421753
58 10.889999866485596
59 12.289999961853027
60 11.77899980545044
61 11.353000164031982
62 10.333999872207642
63 10.526999950408936
64 10.144999980926514
65 8.446000099182129
66 10.945000171661377
67 8.29800009727478
68 11.371000051498413
69 6.815000057220459
70 9.592000007629395
71 7.687999963760376
72 7.634000062942505
73 7.397000074386597
74 7.4070000648498535
75 7.853999853134155
76 6.194000005722046
77 10.097999811172485
78 7.943000078201294
79 7.366999864578247
80 9.050999879837036
81 10.223999977111816
82 10.006999969482422
83 9.692999839782715
84 9.223999977111816
85 12.69599986076355
86 0.1380000114440918
87 15.45799994468689
88 12.910000085830688
89 0.05800008773803711
90 13.8989999294281
91 24.323000192642212
92 0.06200003623962402
93 14.711000204086304
94 13.277999877929688
95 18.740999937057495
96 14.884999990463257
97 14.53600001335144
98 14.450999975204468
99 13.55299997329712
100 23.71399998664856
101 13.88100004196167
102 15.04099988937378
103 18.649999856948853
104 22.82200002670288
105 18.591000080108643
106 15.549999952316284
107 11.784000158309937
108 9.376999855041504
109 14.610999822616577
110 8.837000131607056
111 9.991999864578247
112 17.075000047683716
113 13.603000164031982
114 9.410000085830688
115 9.782999992370605
116 8.307000160217285
117 9.6489999294281
118 9.344000101089478
119 6.118000030517578
120 8.671000003814697
121 9.240000009536743
122 9.486999988555908
123 8.347000122070312
124 8.23799991607666
125 7.3409998416900635
126 6.726999998092651
127 7.023999929428101
128 7.07699990272522
129 9.174000024795532
130 11.38700008392334
131 8.331000089645386
132 11.491999864578247
133 8.116999864578247
134 9.49399995803833
135 0.06599998474121094
136 24.867000102996826
137 12.223999977111816
138 0.07299995422363281
139 20.54800009727478
140 0.0559999942779541
141 10.48199987411499
142 23.978000164031982
143 0.09800004959106445
144 15.40999984741211
145 22.784000158309937
146 0.057000160217285156
147 20.42199993133545
148 15.069000005722046
149 10.95300006866455
150 24.136000156402588
151 16.894999980926514
152 24.59599995613098
153 13.319999933242798
154 11.190999984741211
155 20.653000116348267
156 11.759000062942505
157 13.72000002861023
158 17.098000049591064
159 9.883000135421753
160 11.575999975204468
161 9.105999946594238
162 19.033999919891357
163 10.904000043869019
164 11.009999990463257
165 11.15499997138977

==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_750_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/hrvbands_ncli_1_sgx_1_sr_750_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.09 5.02 9.05
3.54 5.24 9.09
4.44 5.38 9.09
5.73 5.63 9.13
6.63 5.83 9.16
7.80 6.10 9.21
9.42 6.49 9.31
11.4 7.01 9.44
12.4 7.38 9.54
13.5 7.78 9.65
13.7 8.02 9.70
13.5 8.16 9.73
14.2 8.50 9.83
15.9 9.05 9.99
17.4 9.58 10.2
17.5 9.86 10.2
16.6 9.93 10.3
15.7 9.94 10.3
16.3 10.3 10.4
16.0 10.4 10.4
17.4 10.9 10.6
17.7 11.2 10.7
18.4 11.5 10.8
17.5 11.5 10.8
17.6 11.8 10.9
17.8 12.0 11.0
16.6 11.9 10.9
16.3 12.0 11.0
15.7 12.0 11.0
14.5 11.9 11.0
15.2 12.1 11.1
16.7 12.6 11.2
16.1 12.6 11.2
18.1 13.1 11.4
20.3 13.8 11.6
20.2 13.9 11.7
21.9 14.5 11.9
22.9 15.0 12.1
21.8 15.0 12.2
20.4 14.9 12.2
20.5 15.2 12.3
19.9 15.2 12.3
19.8 15.3 12.4
18.3 15.2 12.4
19.4 15.5 12.5
19.8 15.7 12.6
19.0 15.7 12.6
18.0 15.6 12.6
17.7 15.6 12.7
17.4 15.6 12.7
17.7 15.7 12.8
16.2 15.5 12.7
15.6 15.3 12.7
15.3 15.3 12.7
15.3 15.3 12.8
16.4 15.5 12.8
16.3 15.5 12.9
15.8 15.4 12.9
14.8 15.2 12.8
14.1 15.1 12.8
14.2 15.1 12.8
13.9 15.0 12.8
15.0 15.2 12.9
16.9 15.6 13.1
17.0 15.7 13.1
16.9 15.7 13.1
15.7 15.5 13.1
16.2 15.6 13.2
15.8 15.5 13.2
16.5 15.7 13.2
15.9 15.6 13.2
16.6 15.7 13.3
15.4 15.5 13.3
14.6 15.3 13.2
14.5 15.3 13.2
13.7 15.1 13.2
15.6 15.4 13.3
16.5 15.6 13.4
16.0 15.6 13.4
16.5 15.7 13.5
15.9 15.6 13.5
16.5 15.7 13.5
16.5 15.7 13.6
15.7 15.6 13.5
17.2 15.9 13.7
17.1 15.9 13.7
16.7 15.9 13.7
16.2 15.8 13.7
15.3 15.6 13.7
14.6 15.4 13.6
14.1 15.3 13.6
13.7 15.2 13.6
14.3 15.3 13.6
15.6 15.5 13.7
16.4 15.7 13.8
15.3 15.5 13.8
16.0 15.7 13.8
16.3 15.7 13.9
16.7 15.8 13.9
15.4 15.6 13.9
15.4 15.6 13.9
16.4 15.8 14.0
16.4 15.8 14.0
16.8 15.9 14.1
15.8 15.7 14.0
14.9 15.5 14.0
15.0 15.5 14.0
16.9 15.9 14.1
17.4 16.1 14.2
17.5 16.1 14.2
16.1 15.9 14.2
16.3 15.9 14.2
17.2 16.1 14.3
18.2 16.4 14.4
19.7 16.7 14.5
17.5 16.4 14.4
16.7 16.2 14.4
16.6 16.2 14.4
16.8 16.3 14.5
16.2 16.2 14.4
16.0 16.1 14.4
16.0 16.1 14.5
14.8 15.9 14.4
14.5 15.8 14.4
15.9 16.0 14.5
14.7 15.7 14.4
14.0 15.6 14.4
14.9 15.7 14.4
16.1 15.9 14.5
16.0 15.9 14.5
14.9 15.7 14.5
15.3 15.8 14.5
15.7 15.8 14.5
15.9 15.9 14.6
16.3 15.9 14.6
15.9 15.9 14.6
15.4 15.8 14.6
15.3 15.8 14.6
16.1 15.9 14.6
18.3 16.4 14.8
20.4 16.9 15.0
18.6 16.6 14.9
17.9 16.6 14.9
18.4 16.7 15.0
16.9 16.4 14.9
17.1 16.5 14.9
17.5 16.6 15.0
17.4 16.6 15.0
17.9 16.7 15.1
17.0 16.5 15.0
16.6 16.5 15.0
16.8 16.5 15.1
17.1 16.6 15.1
17.7 16.7 15.2
18.1 16.9 15.2
17.0 16.7 15.2
15.6 16.4 15.1
16.3 16.5 15.2
17.3 16.7 15.2
20.0 17.3 15.4
18.1 17.0 15.4
19.5 17.3 15.5
18.7 17.2 15.5
19.1 17.3 15.5
17.7 17.1 15.5
17.9 17.1 15.5
18.4 17.3 15.6
18.9 17.4 15.6
17.4 17.1 15.6
17.4 17.1 15.6
17.9 17.2 15.6
18.4 17.4 15.7
19.7 17.7 15.8
18.4 17.5 15.8
18.3 17.5 15.8
16.9 17.2 15.7
16.5 17.1 15.7
16.9 17.2 15.7
16.2 17.1 15.7
14.5 16.7 15.6
14.6 16.6 15.6
14.9 16.6 15.6
14.9 16.6 15.6
14.5 16.4 15.6
14.0 16.2 15.5
15.2 16.4 15.6
14.8 16.3 15.5
14.6 16.2 15.5
13.8 16.0 15.4
13.2 15.8 15.4
13.7 15.8 15.4
13.6 15.7 15.4
14.9 15.9 15.4
14.4 15.8 15.4
14.9 15.8 15.4
14.2 15.7 15.4
15.1 15.8 15.4
14.8 15.7 15.4
16.6 16.1 15.5
16.2 16.0 15.5


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1000_v0/batch_processing_times.csv <==
0 0.4760000705718994
1 0.08299994468688965
2 0.06800007820129395
3 0.09500002861022949
4 0.08499979972839355
5 0.07200002670288086
6 0.09599995613098145
7 0.059999942779541016
8 0.04200005531311035
9 0.04200005531311035
10 0.056999921798706055
11 0.039999961853027344
12 0.03699994087219238
13 0.07400012016296387
14 0.039999961853027344
15 0.03800010681152344
16 0.03399991989135742
17 0.05500006675720215
18 0.039999961853027344
19 0.04399991035461426
20 0.07599997520446777
21 0.04499983787536621
22 0.08100008964538574
23 0.03299999237060547
24 0.04200005531311035
25 0.03399991989135742
26 0.04699993133544922
27 0.03099989891052246
28 0.03399991989135742
29 0.039999961853027344
30 0.029999971389770508
31 0.03099989891052246
32 0.04499983787536621
33 0.032000064849853516
34 0.04499983787536621
35 0.029999971389770508
36 0.0559999942779541
37 0.03900003433227539
38 0.029999971389770508
39 0.07899999618530273
40 0.03099989891052246
41 0.032000064849853516
42 0.03500008583068848
43 0.0280001163482666
44 0.03800010681152344
45 0.029000043869018555
46 0.04700016975402832
47 0.03099989891052246
48 0.037000179290771484
49 0.04400014877319336
50 0.03099989891052246
51 0.03399991989135742
52 0.031000137329101562
53 0.0410001277923584
54 0.032000064849853516
55 0.03800010681152344
56 0.0280001163482666
57 0.029000043869018555
58 0.03600001335144043
59 0.0280001163482666
60 0.029999971389770508
61 0.0280001163482666
62 0.039999961853027344
63 0.031000137329101562
64 0.037000179290771484
65 0.06500005722045898
66 0.026999950408935547
67 0.05200004577636719
68 0.026999950408935547
69 0.03800010681152344
70 0.026000022888183594
71 0.03400015830993652
72 0.029999971389770508
73 0.03500008583068848
74 0.03400015830993652
75 0.029000043869018555
76 0.032000064849853516
77 0.03500008583068848
78 0.029999971389770508
79 0.03399991989135742
80 0.026000022888183594
81 0.07699990272521973
82 0.031999826431274414
83 0.0280001163482666
84 0.04199981689453125
85 0.03899979591369629
86 0.03099989891052246
87 0.026999950408935547
88 0.031999826431274414
89 0.06599998474121094
90 0.025999784469604492
91 0.03299999237060547
92 0.032000064849853516
93 0.03400015830993652
94 0.026000022888183594
95 0.0280001163482666
96 0.032000064849853516
97 0.03400015830993652
98 0.03699994087219238
99 0.0279998779296875
100 0.031999826431274414
101 0.03400015830993652
102 0.025999784469604492
103 0.026999950408935547
104 0.029999971389770508
105 0.029999971389770508
106 0.029999971389770508
107 0.031999826431274414
108 0.029999971389770508
109 0.029999971389770508
110 0.029999971389770508
111 0.04400014877319336
112 0.03399991989135742
113 0.06699991226196289
114 0.042999982833862305
115 0.04200005531311035
116 0.031000137329101562
117 0.032000064849853516
118 0.0279998779296875
119 0.029000043869018555
120 0.03900003433227539
121 0.0280001163482666
122 0.04200005531311035
123 0.03299999237060547
124 0.03299999237060547
125 0.029000043869018555
126 0.03299999237060547
127 0.026999950408935547
128 0.03900003433227539
129 0.02500009536743164
130 0.029999971389770508
131 0.025999784469604492
132 0.03800010681152344
133 0.02500009536743164
134 0.03400015830993652
135 0.039999961853027344
136 0.031000137329101562
137 0.024000167846679688
138 0.032000064849853516
139 0.026000022888183594
140 0.031000137329101562
141 0.02500009536743164
142 0.029999971389770508
143 0.02500009536743164
144 0.029999971389770508
145 0.031000137329101562
146 0.024000167846679688
147 0.032000064849853516
148 0.026000022888183594
149 0.03299999237060547
150 0.02499985694885254
151 0.028999805450439453
152 0.03099989891052246
153 0.023999929428100586
154 0.03299999237060547
155 0.026000022888183594
156 0.031000137329101562
157 0.03500008583068848
158 0.09500002861022949
159 0.03600001335144043
160 0.05900001525878906
161 0.03099989891052246
162 0.03299999237060547
163 0.025999784469604492
164 0.0279998779296875
165 0.03099989891052246
166 0.031999826431274414
167 0.02499985694885254
168 0.03099989891052246
169 0.032000064849853516
170 0.03600001335144043
171 0.02499985694885254
172 0.029999971389770508
173 0.046000003814697266
174 0.0409998893737793
175 0.023999929428100586
176 0.03099989891052246
177 0.03099989891052246
178 0.03299999237060547
179 0.023999929428100586
180 0.042999982833862305
181 0.028999805450439453
182 0.031999826431274414
183 0.031999826431274414
184 0.03099989891052246
185 0.03099989891052246
186 0.04699993133544922

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1000_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1000_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_100_v0/batch_processing_times.csv <==
0 0.4479999542236328
1 0.10300016403198242
2 0.05900001525878906
3 0.08800005912780762
4 0.06800007820129395
5 0.07599997520446777
6 0.06200003623962402
7 0.08499979972839355
8 0.03500008583068848
9 0.03900003433227539
10 0.08299994468688965
11 0.03400015830993652
12 0.06800007820129395
13 0.03600001335144043
14 0.08699989318847656
15 0.03400015830993652
16 0.09500002861022949
17 0.0410001277923584
18 0.03400015830993652
19 0.04200005531311035
20 0.032000064849853516
21 0.03699994087219238
22 0.03500008583068848
23 0.03099989891052246
24 0.039999961853027344
25 0.03699994087219238
26 0.0279998779296875
27 0.05500006675720215
28 0.032000064849853516
29 0.03400015830993652
30 0.031999826431274414
31 0.0410001277923584
32 0.037000179290771484
33 0.0280001163482666
34 0.031000137329101562
35 0.037000179290771484
36 0.029000043869018555
37 0.07699990272521973
38 0.0279998779296875
39 0.0280001163482666
40 0.04900002479553223
41 0.026999950408935547
42 0.03600001335144043
43 0.03299999237060547
44 0.04399991035461426
45 0.0279998779296875
46 0.028999805450439453
47 0.03699994087219238
48 0.0280001163482666
49 0.04400014877319336
50 0.026999950408935547
51 0.03600001335144043
52 0.026999950408935547
53 0.032000064849853516
54 0.032000064849853516
55 0.029000043869018555
56 0.03299999237060547
57 0.025999784469604492
58 0.03699994087219238
59 0.02500009536743164
60 0.03299999237060547
61 0.026999950408935547
62 0.0280001163482666
63 0.023999929428100586
64 0.032000064849853516
65 0.026999950408935547
66 0.03099989891052246
67 0.02499985694885254
68 0.031999826431274414
69 0.0279998779296875
70 0.0279998779296875
71 0.031000137329101562
72 0.0280001163482666
73 0.02500009536743164
74 0.0280001163482666
75 0.032000064849853516
76 0.02500009536743164
77 0.028999805450439453
78 0.02499985694885254
79 0.03099989891052246
80 0.034999847412109375
81 0.023999929428100586
82 0.04900002479553223
83 0.03699994087219238
84 0.0279998779296875
85 0.03099989891052246
86 0.034999847412109375
87 0.025999784469604492
88 0.028999805450439453
89 0.029999971389770508
90 0.025999784469604492
91 0.0279998779296875
92 0.057000160217285156
93 0.0280001163482666
94 0.0410001277923584
95 0.03900003433227539
96 0.10800004005432129
97 0.023000001907348633
98 0.0280001163482666
99 0.024000167846679688
100 0.024000167846679688
101 0.024000167846679688
102 0.029000043869018555
103 0.031000137329101562
104 0.039999961853027344
105 0.024000167846679688
106 0.024000167846679688
107 0.032000064849853516
108 0.023000001907348633
109 0.03899979591369629
110 0.031000137329101562
111 0.023000001907348633
112 0.029999971389770508
113 0.024000167846679688
114 0.02500009536743164
115 0.031000137329101562
116 0.026000022888183594
117 0.025999784469604492
118 0.029999971389770508
119 0.039999961853027344
120 0.026000022888183594
121 0.03299999237060547
122 0.03500008583068848
123 0.03600001335144043
124 0.03299999237060547
125 0.02500009536743164
126 0.023000001907348633
127 0.034999847412109375
128 0.026999950408935547
129 0.0280001163482666
130 0.021999835968017578
131 0.0279998779296875
132 0.02500009536743164
133 0.02499985694885254
134 0.0279998779296875
135 0.025999784469604492
136 0.023000001907348633
137 0.031000137329101562
138 0.023000001907348633
139 0.024000167846679688
140 0.03099989891052246
141 0.023000001907348633
142 0.021999835968017578
143 0.029999971389770508
144 0.021999835968017578
145 0.023000001907348633
146 0.026999950408935547
147 0.025999784469604492
148 0.023000001907348633
149 0.026999950408935547
150 0.023999929428100586
151 0.03099989891052246
152 0.023000001907348633
153 0.026999950408935547
154 0.0279998779296875
155 0.03299999237060547
156 0.023000001907348633
157 0.0279998779296875
158 0.020999908447265625
159 0.03399991989135742
160 0.021999835968017578
161 0.023000001907348633
162 0.0279998779296875
163 0.021999835968017578
164 0.03099989891052246
165 0.02499985694885254
166 0.028999805450439453
167 0.021999835968017578
168 0.02200007438659668
169 0.03699994087219238
170 0.023999929428100586
171 0.029999971389770508
172 0.023000001907348633
173 0.029000043869018555
174 0.026999950408935547
175 0.04200005531311035
176 0.032000064849853516
177 0.09399986267089844
178 0.021999835968017578
179 0.04399991035461426
180 0.031999826431274414
181 0.03800010681152344
182 0.023000001907348633
183 0.04999995231628418

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_100_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_100_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.63 0.13 0.04
0.53 0.13 0.04
0.45 0.12 0.04
0.38 0.12 0.04
0.32 0.11 0.04
0.27 0.11 0.04
0.23 0.11 0.04
0.19 0.10 0.04
0.16 0.10 0.04
0.14 0.09 0.03
0.12 0.09 0.03
0.10 0.09 0.03
0.08 0.08 0.03
0.07 0.08 0.03
0.06 0.08 0.03
0.05 0.07 0.03
0.04 0.07 0.03
0.03 0.07 0.03
0.03 0.07 0.03
0.10 0.08 0.03
0.16 0.09 0.04
0.50 0.17 0.06
0.87 0.26 0.09
0.81 0.27 0.10
0.90 0.31 0.11
0.98 0.35 0.13
1.28 0.44 0.16
1.08 0.42 0.16
1.14 0.46 0.17
0.96 0.44 0.17
0.81 0.43 0.17
0.76 0.43 0.17
0.64 0.42 0.17
0.55 0.40 0.17
0.54 0.40 0.17
0.45 0.39 0.17
0.38 0.38 0.17
0.32 0.36 0.16
0.35 0.37 0.17
0.29 0.36 0.17
0.25 0.34 0.16
0.21 0.33 0.16
0.18 0.32 0.16
0.15 0.31 0.16
0.13 0.30 0.16
0.11 0.29 0.15
0.09 0.28 0.15
0.08 0.27 0.15
0.06 0.26 0.15
0.05 0.25 0.15
0.04 0.24 0.14
0.04 0.23 0.14
0.03 0.23 0.14
0.03 0.22 0.14
0.02 0.21 0.14
0.02 0.20 0.13
0.01 0.20 0.13
0.01 0.19 0.13
0.01 0.18 0.13
0.01 0.18 0.13
0.01 0.17 0.12
   0 0.16 0.12
   0 0.16 0.12
   0 0.15 0.12
   0 0.15 0.12
   0 0.14 0.12
   0 0.14 0.11
0.08 0.15 0.12
0.07 0.14 0.12
0.06 0.14 0.11
0.05 0.14 0.11
0.04 0.13 0.11
0.04 0.13 0.11
0.03 0.12 0.11
0.02 0.12 0.10
0.02 0.11 0.10
0.02 0.11 0.10
0.01 0.10 0.10
0.01 0.10 0.10
0.01 0.10 0.09
0.01 0.09 0.09
0.01 0.09 0.09
   0 0.09 0.09
   0 0.08 0.09
   0 0.08 0.09
   0 0.08 0.09
   0 0.07 0.09
   0 0.07 0.08
   0 0.07 0.08
   0 0.06 0.08
   0 0.06 0.08
   0 0.06 0.08
   0 0.06 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.04 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.06
   0 0.03 0.06
   0 0.03 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.05
   0 0.02 0.05
   0 0.02 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.04
   0 0.01 0.04
   0 0.01 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1500_v0/batch_processing_times.csv <==
0 0.4939999580383301
1 0.09100008010864258
2 0.07599997520446777
3 0.09999990463256836
4 0.06800007820129395
5 0.08099985122680664
6 0.05499982833862305
7 0.046000003814697266
8 0.06200003623962402
9 0.04500007629394531
10 0.03900003433227539
11 0.06299996376037598
12 0.04200005531311035
13 0.056999921798706055
14 0.040000200271606445
15 0.039999961853027344
16 0.05200004577636719
17 0.042999982833862305
18 0.03600001335144043
19 0.03900003433227539
20 0.07500004768371582
21 0.046000003814697266
22 0.07899999618530273
23 0.037999868392944336
24 0.05500006675720215
25 0.037999868392944336
26 0.03300023078918457
27 0.034999847412109375
28 0.034999847412109375
29 0.031999826431274414
30 0.03699994087219238
31 0.04199981689453125
32 0.042999982833862305
33 0.03099989891052246
34 0.0409998893737793
35 0.029999971389770508
36 0.04199981689453125
37 0.03299999237060547
38 0.037999868392944336
39 0.06399989128112793
40 0.03899979591369629
41 0.04399991035461426
42 0.03899979591369629
43 0.05899977684020996
44 0.037999868392944336
45 0.03099989891052246
46 0.03600001335144043
47 0.03099989891052246
48 0.037999868392944336
49 0.03399991989135742
50 0.034999847412109375
51 0.029999971389770508
52 0.039999961853027344
53 0.04399991035461426
54 0.031000137329101562
55 0.034999847412109375
56 0.0280001163482666
57 0.03299999237060547
58 0.07599997520446777
59 0.037000179290771484
60 0.03900003433227539
61 0.03299999237060547
62 0.03500008583068848
63 0.029000043869018555
64 0.031000137329101562
65 0.03600001335144043
66 0.029999971389770508
67 0.03099989891052246
68 0.03299999237060547
69 0.05099987983703613
70 0.0279998779296875
71 0.03299999237060547
72 0.03400015830993652
73 0.03500008583068848
74 0.026999950408935547
75 0.03600001335144043
76 0.03299999237060547
77 0.03399991989135742
78 0.0559999942779541
79 0.03299999237060547
80 0.034999847412109375
81 0.039999961853027344
82 0.031999826431274414
83 0.026999950408935547
84 0.05500006675720215
85 0.031000137329101562
86 0.03500008583068848
87 0.03600001335144043
88 0.026999950408935547
89 0.029999971389770508
90 0.06700015068054199
91 0.07200002670288086
92 0.039999961853027344
93 0.03399991989135742
94 0.031000137329101562
95 0.029999971389770508
96 0.03800010681152344
97 0.032000064849853516
98 0.031000137329101562
99 0.03500008583068848
100 0.026999950408935547
101 0.03299999237060547
102 0.037000179290771484
103 0.0280001163482666
104 0.037000179290771484
105 0.026000022888183594
106 0.029999971389770508
107 0.03299999237060547
108 0.026000022888183594
109 0.03299999237060547
110 0.029000043869018555
111 0.029999971389770508
112 0.03299999237060547
113 0.0280001163482666
114 0.029000043869018555
115 0.031999826431274414
116 0.026000022888183594
117 0.029000043869018555
118 0.034999847412109375
119 0.03500008583068848
120 0.032000064849853516
121 0.029000043869018555
122 0.06699991226196289
123 0.03900003433227539
124 0.059999942779541016
125 0.03400015830993652
126 0.042999982833862305
127 0.03399991989135742
128 0.03699994087219238
129 0.026000022888183594
130 0.031999826431274414
131 0.028999805450439453
132 0.03400015830993652
133 0.0280001163482666
134 0.03500008583068848
135 0.05500006675720215
136 0.029999971389770508
137 0.03299999237060547
138 0.031999826431274414
139 0.02499985694885254
140 0.028999805450439453
141 0.03299999237060547
142 0.032000064849853516
143 0.03399991989135742
144 0.025999784469604492
145 0.03099989891052246
146 0.026999950408935547
147 0.03399991989135742
148 0.031999826431274414
149 0.02499985694885254
150 0.037999868392944336
151 0.025999784469604492
152 0.031999826431274414
153 0.03299999237060547
154 0.028999805450439453
155 0.031999826431274414
156 0.034999847412109375
157 0.025999784469604492
158 0.028999805450439453
159 0.11100006103515625
160 0.02499985694885254
161 0.03299999237060547
162 0.025999784469604492
163 0.031999826431274414
164 0.0409998893737793
165 0.0279998779296875
166 0.03399991989135742
167 0.023999929428100586
168 0.0409998893737793
169 0.02499985694885254
170 0.023999929428100586
171 0.03600001335144043
172 0.025999784469604492
173 0.03400015830993652
174 0.024000167846679688
175 0.0280001163482666
176 0.03399991989135742
177 0.026000022888183594
178 0.04200005531311035
179 0.02500009536743164
180 0.023999929428100586
181 0.03400015830993652
182 0.026999950408935547
183 0.025999784469604492
184 0.039999961853027344

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.11 0.03 0.01
0.09 0.03 0.01
0.08 0.03    0
0.07 0.03    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.13 0.03 0.01
0.18 0.05 0.01
0.23 0.06 0.02
0.34 0.09 0.03
0.44 0.12 0.04
0.59 0.17 0.06
0.50 0.16 0.05
0.42 0.15 0.05
0.36 0.15 0.05
0.38 0.16 0.06
0.32 0.15 0.06
0.27 0.15 0.06
0.23 0.14 0.05
0.19 0.14 0.05
0.24 0.15 0.06
0.20 0.14 0.06
0.17 0.14 0.06
0.14 0.13 0.06
0.12 0.13 0.05
0.10 0.12 0.05
0.09 0.12 0.05
0.07 0.12 0.05
0.06 0.11 0.05
0.05 0.11 0.05
0.04 0.10 0.05
0.04 0.10 0.05
0.03 0.10 0.05
0.02 0.09 0.05
0.02 0.09 0.04
0.02 0.08 0.04
0.01 0.08 0.04
0.01 0.08 0.04
0.01 0.08 0.04
0.01 0.07 0.04
0.01 0.07 0.04
   0 0.07 0.04
   0 0.06 0.04
   0 0.06 0.04
   0 0.06 0.03
   0 0.06 0.03
   0 0.05 0.03
   0 0.05 0.03
   0 0.05 0.03
   0 0.05 0.03
   0 0.05 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.03
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.03 0.02
   0 0.02 0.02
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.01 0.01
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.4700000286102295
1 0.07699990272521973
2 0.09599995613098145
3 0.09399986267089844
4 0.0710000991821289
5 0.06800007820129395
6 0.06999993324279785
7 0.05500006675720215
8 0.04700016975402832
9 0.03900003433227539
10 0.05799984931945801
11 0.03400015830993652
12 0.03500008583068848
13 0.03699994087219238
14 0.054000139236450195
15 0.03600001335144043
16 0.03900003433227539
17 0.039999961853027344
18 0.04900002479553223
19 0.05799984931945801
20 0.037999868392944336
21 0.04500007629394531
22 0.039999961853027344
23 0.03099989891052246
24 0.05500006675720215
25 0.029000043869018555
26 0.029999971389770508
27 0.037999868392944336
28 0.0710000991821289
29 0.034999847412109375
30 0.03399991989135742
31 0.037999868392944336
32 0.03099989891052246
33 0.0280001163482666
34 0.042999982833862305
35 0.051000118255615234
36 0.07699990272521973
37 0.026999950408935547
38 0.0280001163482666
39 0.026999950408935547
40 0.03399991989135742
41 0.031000137329101562
42 0.026999950408935547
43 0.039999961853027344
44 0.03399991989135742
45 0.03699994087219238
46 0.03899979591369629
47 0.026999950408935547
48 0.03299999237060547
49 0.037000179290771484
50 0.026999950408935547
51 0.039999961853027344
52 0.03400015830993652
53 0.031000137329101562
54 0.04500007629394531
55 0.04499983787536621
56 0.03699994087219238
57 0.04400014877319336
58 0.02500009536743164
59 0.02499985694885254
60 0.029999971389770508
61 0.03099989891052246
62 0.039999961853027344
63 0.028999805450439453
64 0.026999950408935547
65 0.03099989891052246
66 0.0279998779296875
67 0.02500009536743164
68 0.031000137329101562
69 0.026000022888183594
70 0.037000179290771484
71 0.026000022888183594
72 0.03699994087219238
73 0.03600001335144043
74 0.02500009536743164
75 0.029000043869018555
76 0.024000167846679688
77 0.03500008583068848
78 0.02500009536743164
79 0.03500008583068848
80 0.024000167846679688
81 0.040000200271606445
82 0.031000137329101562
83 0.029000043869018555
84 0.03299999237060547
85 0.02500009536743164
86 0.031000137329101562
87 0.02500009536743164
88 0.032000064849853516
89 0.024000167846679688
90 0.032000064849853516
91 0.02500009536743164
92 0.03400015830993652
93 0.051000118255615234
94 0.03600001335144043
95 0.02500009536743164
96 0.032000064849853516
97 0.02500009536743164
98 0.031000137329101562
99 0.026000022888183594
100 0.029999971389770508
101 0.024000167846679688
102 0.026999950408935547
103 0.032000064849853516
104 0.026000022888183594
105 0.029999971389770508
106 0.02500009536743164
107 0.029000043869018555
108 0.051000118255615234
109 0.03099989891052246
110 0.02500009536743164
111 0.02500009536743164
112 0.03299999237060547
113 0.023000001907348633
114 0.029000043869018555
115 0.023000001907348633
116 0.02500009536743164
117 0.031000137329101562
118 0.028999805450439453
119 0.026999950408935547
120 0.029000043869018555
121 0.024000167846679688
122 0.026000022888183594
123 0.029999971389770508
124 0.031999826431274414
125 0.023999929428100586
126 0.0559999942779541
127 0.029999971389770508
128 0.02500009536743164
129 0.03099989891052246
130 0.031000137329101562
131 0.032000064849853516
132 0.021999835968017578
133 0.0280001163482666
134 0.023000001907348633
135 0.026000022888183594
136 0.021999835968017578
137 0.028999805450439453
138 0.021999835968017578
139 0.0279998779296875
140 0.0279998779296875
141 0.0279998779296875
142 0.023000001907348633
143 0.03299999237060547
144 0.02500009536743164
145 0.026000022888183594
146 0.023000001907348633
147 0.026999950408935547
148 0.02499985694885254
149 0.02499985694885254
150 0.021999835968017578
151 0.025999784469604492
152 0.023000001907348633
153 0.040000200271606445
154 0.029999971389770508
155 0.024000167846679688
156 0.03399991989135742
157 0.023999929428100586
158 0.0280001163482666
159 0.028999805450439453
160 0.02200007438659668
161 0.029999971389770508
162 0.024000167846679688
163 0.03600001335144043
164 0.029999971389770508
165 0.021999835968017578
166 0.026999950408935547
167 0.023000001907348633
168 0.02500009536743164
169 0.0280001163482666
170 0.031000137329101562
171 0.039999961853027344
172 0.021999835968017578
173 0.025999784469604492

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.40 0.08 0.03
0.34 0.08 0.03
0.29 0.08 0.02
0.24 0.07 0.02
0.20 0.07 0.02
0.17 0.07 0.02
0.14 0.07 0.02
0.12 0.06 0.02
0.10 0.06 0.02
0.09 0.06 0.02
0.07 0.06 0.02
0.06 0.05 0.02
0.05 0.05 0.02
0.04 0.05 0.01
0.04 0.05 0.01
0.03 0.05 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.01 0.04 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.05 0.01
0.05 0.05 0.01
0.04 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.02 0.04    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_2500_v0/batch_processing_times.csv <==
0 0.48800015449523926
1 0.08800005912780762
2 0.08000016212463379
3 0.09800004959106445
4 0.07500004768371582
5 0.06799983978271484
6 0.09500002861022949
7 0.05000019073486328
8 0.04800009727478027
9 0.08599996566772461
10 0.04699993133544922
11 0.09599995613098145
12 0.0410001277923584
13 0.04200005531311035
14 0.04900002479553223
15 0.03699994087219238
16 0.03800010681152344
17 0.046000003814697266
18 0.03699994087219238
19 0.039999961853027344
20 0.06800007820129395
21 0.037999868392944336
22 0.05200004577636719
23 0.06399989128112793
24 0.037999868392944336
25 0.03899979591369629
26 0.04399991035461426
27 0.03699994087219238
28 0.034999847412109375
29 0.04499983787536621
30 0.03399991989135742
31 0.05299997329711914
32 0.03399991989135742
33 0.03399991989135742
34 0.05900001525878906
35 0.03600001335144043
36 0.034999847412109375
37 0.04999995231628418
38 0.05099987983703613
39 0.04399991035461426
40 0.031999826431274414
41 0.04499983787536621
42 0.03399991989135742
43 0.03699994087219238
44 0.037999868392944336
45 0.031999826431274414
46 0.03899979591369629
47 0.031999826431274414
48 0.039999961853027344
49 0.04699993133544922
50 0.031999826431274414
51 0.03800010681152344
52 0.04499983787536621
53 0.054000139236450195
54 0.031000137329101562
55 0.0410001277923584
56 0.039999961853027344
57 0.039999961853027344
58 0.031999826431274414
59 0.031999826431274414
60 0.03399991989135742
61 0.031000137329101562
62 0.03299999237060547
63 0.029999971389770508
64 0.037000179290771484
65 0.028999805450439453
66 0.04500007629394531
67 0.037000179290771484
68 0.07500004768371582
69 0.03800010681152344
70 0.05200004577636719
71 0.03600001335144043
72 0.029999971389770508
73 0.03099989891052246
74 0.037999868392944336
75 0.031999826431274414
76 0.031999826431274414
77 0.03899979591369629
78 0.039999961853027344
79 0.029999971389770508
80 0.031999826431274414
81 0.03600001335144043
82 0.04399991035461426
83 0.029999971389770508
84 0.037999868392944336
85 0.034999847412109375
86 0.03600001335144043
87 0.037000179290771484
88 0.04800009727478027
89 0.03800010681152344
90 0.03699994087219238
91 0.039999961853027344
92 0.03600001335144043
93 0.03500008583068848
94 0.031000137329101562
95 0.03400015830993652
96 0.03299999237060547
97 0.10199999809265137
98 0.0410001277923584
99 0.03900003433227539
100 0.03299999237060547
101 0.03600001335144043
102 0.031000137329101562
103 0.03299999237060547
104 0.0559999942779541
105 0.03500008583068848
106 0.029999971389770508
107 0.03299999237060547
108 0.03900003433227539
109 0.029999971389770508
110 0.029999971389770508
111 0.03600001335144043
112 0.03600001335144043
113 0.03400015830993652
114 0.03400015830993652
115 0.029000043869018555
116 0.03399991989135742
117 0.04400014877319336
118 0.042999982833862305
119 0.029999971389770508
120 0.03099989891052246
121 0.037000179290771484
122 0.03500008583068848
123 0.0279998779296875
124 0.031999826431274414
125 0.03500008583068848
126 0.03500008583068848
127 0.028999805450439453
128 0.06099987030029297
129 0.03600001335144043
130 0.04699993133544922
131 0.03699994087219238
132 0.03400015830993652
133 0.03399991989135742
134 0.046000003814697266
135 0.0279998779296875
136 0.03600001335144043
137 0.0279998779296875
138 0.04199981689453125
139 0.034999847412109375
140 0.034999847412109375
141 0.0279998779296875
142 0.03899979591369629
143 0.03699994087219238
144 0.03600001335144043
145 0.03299999237060547
146 0.03399991989135742
147 0.03600001335144043
148 0.03500008583068848
149 0.034999847412109375
150 0.034999847412109375
151 0.028999805450439453
152 0.03600001335144043
153 0.029999971389770508
154 0.03399991989135742
155 0.03099989891052246
156 0.03600001335144043
157 0.0279998779296875
158 0.06100010871887207
159 0.0279998779296875
160 0.037999868392944336
161 0.0409998893737793
162 0.03399991989135742
163 0.028999805450439453
164 0.04399991035461426
165 0.029999971389770508
166 0.0280001163482666
167 0.03600001335144043
168 0.029999971389770508
169 0.034999847412109375
170 0.0279998779296875
171 0.028999805450439453
172 0.04399991035461426
173 0.029000043869018555
174 0.04499983787536621
175 0.0279998779296875
176 0.026999950408935547
177 0.03600001335144043
178 0.026999950408935547
179 0.026999950408935547
180 0.042999982833862305
181 0.028999805450439453
182 0.029999971389770508

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_2500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_2500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.32 0.07 0.02
0.27 0.06 0.02
0.23 0.06 0.02
0.19 0.06 0.02
0.16 0.06 0.02
0.14 0.05 0.02
0.12 0.05 0.02
0.10 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03 0.01
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_250_v0/batch_processing_times.csv <==
0 0.4509999752044678
1 0.09100008010864258
2 0.14100003242492676
3 0.05200004577636719
4 0.0989999771118164
5 0.08900022506713867
6 0.0709998607635498
7 0.05799984931945801
8 0.06299996376037598
9 0.03500008583068848
10 0.054000139236450195
11 0.039999961853027344
12 0.03699994087219238
13 0.039999961853027344
14 0.053999900817871094
15 0.03299999237060547
16 0.03299999237060547
17 0.05500006675720215
18 0.05900001525878906
19 0.03900003433227539
20 0.03299999237060547
21 0.04699993133544922
22 0.03099989891052246
23 0.029999971389770508
24 0.04200005531311035
25 0.03299999237060547
26 0.03099989891052246
27 0.06099987030029297
28 0.029000043869018555
29 0.03399991989135742
30 0.029999971389770508
31 0.03099989891052246
32 0.028999805450439453
33 0.03400015830993652
34 0.03500008583068848
35 0.0280001163482666
36 0.0280001163482666
37 0.03399991989135742
38 0.03099989891052246
39 0.026999950408935547
40 0.046000003814697266
41 0.028999805450439453
42 0.028999805450439453
43 0.03399991989135742
44 0.026000022888183594
45 0.025999784469604492
46 0.04199981689453125
47 0.028999805450439453
48 0.03600001335144043
49 0.0279998779296875
50 0.0280001163482666
51 0.04500007629394531
52 0.029000043869018555
53 0.039999961853027344
54 0.03299999237060547
55 0.026999950408935547
56 0.03400015830993652
57 0.02499985694885254
58 0.0280001163482666
59 0.0409998893737793
60 0.0279998779296875
61 0.031000137329101562
62 0.03299999237060547
63 0.029999971389770508
64 0.031999826431274414
65 0.02499985694885254
66 0.03299999237060547
67 0.04199981689453125
68 0.04399991035461426
69 0.02500009536743164
70 0.04999995231628418
71 0.032000064849853516
72 0.0409998893737793
73 0.03800010681152344
74 0.05900001525878906
75 0.023999929428100586
76 0.046000003814697266
77 0.02499985694885254
78 0.04900002479553223
79 0.023000001907348633
80 0.028999805450439453
81 0.023999929428100586
82 0.031000137329101562
83 0.026999950408935547
84 0.048999786376953125
85 0.03400015830993652
86 0.026000022888183594
87 0.024000167846679688
88 0.026000022888183594
89 0.02500009536743164
90 0.032000064849853516
91 0.031999826431274414
92 0.02499985694885254
93 0.029999971389770508
94 0.026999950408935547
95 0.03800010681152344
96 0.028999805450439453
97 0.0279998779296875
98 0.03099989891052246
99 0.026999950408935547
100 0.03299999237060547
101 0.03099989891052246
102 0.03400015830993652
103 0.026000022888183594
104 0.03800010681152344
105 0.023000001907348633
106 0.029999971389770508
107 0.03099989891052246
108 0.03800010681152344
109 0.023999929428100586
110 0.023999929428100586
111 0.029999971389770508
112 0.029999971389770508
113 0.023000001907348633
114 0.026999950408935547
115 0.028999805450439453
116 0.04700016975402832
117 0.02500009536743164
118 0.026999950408935547
119 0.029000043869018555
120 0.029999971389770508
121 0.031000137329101562
122 0.032000064849853516
123 0.032000064849853516
124 0.04199981689453125
125 0.03400015830993652
126 0.03400015830993652
127 0.031000137329101562
128 0.031000137329101562
129 0.029999971389770508
130 0.031000137329101562
131 0.029999971389770508
132 0.03099989891052246
133 0.042999982833862305
134 0.029999971389770508
135 0.06500005722045898
136 0.0280001163482666
137 0.0690000057220459
138 0.026999950408935547
139 0.04799985885620117
140 0.029999971389770508
141 0.04999995231628418
142 0.0279998779296875
143 0.06299996376037598
144 0.023999929428100586
145 0.023999929428100586
146 0.03899979591369629
147 0.023000001907348633
148 0.031999826431274414
149 0.02499985694885254
150 0.029999971389770508
151 0.0279998779296875
152 0.03399991989135742
153 0.02499985694885254
154 0.023999929428100586
155 0.03099989891052246
156 0.023999929428100586
157 0.028999805450439453
158 0.023000001907348633
159 0.023000001907348633
160 0.026999950408935547
161 0.03899979591369629
162 0.029000043869018555
163 0.023999929428100586
164 0.029999971389770508
165 0.023999929428100586
166 0.023000001907348633
167 0.026999950408935547
168 0.021999835968017578
169 0.026999950408935547
170 0.021999835968017578
171 0.034999847412109375
172 0.02499985694885254
173 0.023999929428100586
174 0.03699994087219238
175 0.023000001907348633
176 0.0279998779296875
177 0.023999929428100586
178 0.025999784469604492
179 0.023999929428100586
180 0.026999950408935547
181 0.029000043869018555

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_250_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_250_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.16 0.03 0.01
0.22 0.05 0.02
0.18 0.05 0.01
0.15 0.04 0.01
0.13 0.04 0.01
0.11 0.04 0.01
0.09 0.04 0.01
0.08 0.04 0.01
0.06 0.03 0.01
0.05 0.03 0.01
0.05 0.03 0.01
0.04 0.03 0.01
0.03 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_500_v0/batch_processing_times.csv <==
0 0.4629998207092285
1 0.08899998664855957
2 0.07299995422363281
3 0.09299993515014648
4 0.11999988555908203
5 0.07699990272521973
6 0.09099984169006348
7 0.046000003814697266
8 0.07599997520446777
9 0.07299995422363281
10 0.03400015830993652
11 0.06400012969970703
12 0.03500008583068848
13 0.03800010681152344
14 0.03400015830993652
15 0.051000118255615234
16 0.042999982833862305
17 0.03500008583068848
18 0.042999982833862305
19 0.04900002479553223
20 0.03699994087219238
21 0.07200002670288086
22 0.031999826431274414
23 0.03600001335144043
24 0.034999847412109375
25 0.037999868392944336
26 0.028999805450439453
27 0.032000064849853516
28 0.053999900817871094
29 0.04200005531311035
30 0.029999971389770508
31 0.03600001335144043
32 0.0279998779296875
33 0.03399991989135742
34 0.037999868392944336
35 0.03299999237060547
36 0.03099989891052246
37 0.037999868392944336
38 0.03699994087219238
39 0.03899979591369629
40 0.03800010681152344
41 0.03899979591369629
42 0.032000064849853516
43 0.03699994087219238
44 0.029000043869018555
45 0.03699994087219238
46 0.0279998779296875
47 0.031000137329101562
48 0.03299999237060547
49 0.029999971389770508
50 0.026999950408935547
51 0.03600001335144043
52 0.03299999237060547
53 0.0410001277923584
54 0.08299994468688965
55 0.026999950408935547
56 0.031999826431274414
57 0.026999950408935547
58 0.031000137329101562
59 0.029000043869018555
60 0.026999950408935547
61 0.04900002479553223
62 0.03299999237060547
63 0.03800010681152344
64 0.03600001335144043
65 0.029000043869018555
66 0.032000064849853516
67 0.024000167846679688
68 0.0710000991821289
69 0.02500009536743164
70 0.0280001163482666
71 0.037000179290771484
72 0.031000137329101562
73 0.032000064849853516
74 0.029999971389770508
75 0.03299999237060547
76 0.02500009536743164
77 0.0279998779296875
78 0.029999971389770508
79 0.025999784469604492
80 0.0280001163482666
81 0.034999847412109375
82 0.029000043869018555
83 0.0279998779296875
84 0.026999950408935547
85 0.031999826431274414
86 0.02499985694885254
87 0.03399991989135742
88 0.026000022888183594
89 0.026999950408935547
90 0.03400015830993652
91 0.029999971389770508
92 0.0280001163482666
93 0.03099989891052246
94 0.03299999237060547
95 0.026000022888183594
96 0.031000137329101562
97 0.034999847412109375
98 0.029999971389770508
99 0.03800010681152344
100 0.04500007629394531
101 0.028999805450439453
102 0.023999929428100586
103 0.0279998779296875
104 0.034999847412109375
105 0.023999929428100586
106 0.03399991989135742
107 0.029000043869018555
108 0.031000137329101562
109 0.024000167846679688
110 0.031000137329101562
111 0.029999971389770508
112 0.05000019073486328
113 0.032000064849853516
114 0.053999900817871094
115 0.026000022888183594
116 0.04900002479553223
117 0.026999950408935547
118 0.03400015830993652
119 0.032000064849853516
120 0.03500008583068848
121 0.03900003433227539
122 0.024000167846679688
123 0.029000043869018555
124 0.02500009536743164
125 0.037000179290771484
126 0.02500009536743164
127 0.03399991989135742
128 0.02500009536743164
129 0.023000001907348633
130 0.0279998779296875
131 0.02500009536743164
132 0.03299999237060547
133 0.023000001907348633
134 0.023000001907348633
135 0.03800010681152344
136 0.02499985694885254
137 0.02500009536743164
138 0.026000022888183594
139 0.023000001907348633
140 0.03299999237060547
141 0.023000001907348633
142 0.0280001163482666
143 0.029000043869018555
144 0.024000167846679688
145 0.02500009536743164
146 0.042999982833862305
147 0.024000167846679688
148 0.03099989891052246
149 0.023999929428100586
150 0.02499985694885254
151 0.029999971389770508
152 0.02499985694885254
153 0.03399991989135742
154 0.023000001907348633
155 0.028999805450439453
156 0.029999971389770508
157 0.023999929428100586
158 0.034999847412109375
159 0.023000001907348633
160 0.023999929428100586
161 0.02499985694885254
162 0.026999950408935547
163 0.0279998779296875
164 0.023000001907348633
165 0.029999971389770508
166 0.04799985885620117
167 0.03399991989135742
168 0.03900003433227539
169 0.026999950408935547
170 0.037999868392944336
171 0.02499985694885254
172 0.028999805450439453
173 0.025999784469604492
174 0.025999784469604492
175 0.025999784469604492
176 0.023000001907348633
177 0.025999784469604492
178 0.023999929428100586
179 0.028999805450439453
180 0.037999868392944336
181 0.02499985694885254
182 0.03099989891052246
183 0.02499985694885254
184 0.029000043869018555

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.15 0.03 0.01
0.13 0.03 0.01
0.11 0.03 0.01
0.09 0.03 0.01
0.08 0.03 0.01
0.06 0.03 0.01
0.05 0.03    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.08 0.03    0
0.07 0.03    0
0.06 0.03    0
0.05 0.03    0
0.04 0.03    0
0.03 0.03    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.09 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.02    0
0.04 0.02    0
0.04 0.02    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.15 0.03 0.01
0.20 0.05 0.02
0.25 0.06 0.02
0.53 0.13 0.04
0.45 0.12 0.04
0.38 0.12 0.04
0.32 0.11 0.04
0.27 0.11 0.04
0.39 0.14 0.05
0.33 0.13 0.05
0.28 0.13 0.05
0.24 0.12 0.04
0.20 0.12 0.04
0.24 0.13 0.05
0.20 0.13 0.05


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_750_v0/batch_processing_times.csv <==
0 0.4830000400543213
1 0.08800005912780762
2 0.08800005912780762
3 0.0989999771118164
4 0.06500005722045898
5 0.04400014877319336
6 0.06399989128112793
7 0.06800007820129395
8 0.04200005531311035
9 0.03699994087219238
10 0.056999921798706055
11 0.046000003814697266
12 0.042999982833862305
13 0.03500008583068848
14 0.039999961853027344
15 0.039999961853027344
16 0.03699994087219238
17 0.07999992370605469
18 0.03500008583068848
19 0.03500008583068848
20 0.03299999237060547
21 0.04900002479553223
22 0.09299993515014648
23 0.03900003433227539
24 0.04400014877319336
25 0.05299997329711914
26 0.0710000991821289
27 0.05099987983703613
28 0.04999995231628418
29 0.03099989891052246
30 0.03600001335144043
31 0.032000064849853516
32 0.03099989891052246
33 0.04199981689453125
34 0.028999805450439453
35 0.028999805450439453
36 0.0409998893737793
37 0.028999805450439453
38 0.031999826431274414
39 0.03699994087219238
40 0.03899979591369629
41 0.028999805450439453
42 0.037000179290771484
43 0.026999950408935547
44 0.048999786376953125
45 0.031999826431274414
46 0.032000064849853516
47 0.03299999237060547
48 0.037000179290771484
49 0.029999971389770508
50 0.03400015830993652
51 0.03299999237060547
52 0.03500008583068848
53 0.04400014877319336
54 0.0280001163482666
55 0.03600001335144043
56 0.0280001163482666
57 0.032000064849853516
58 0.026999950408935547
59 0.054000139236450195
60 0.0280001163482666
61 0.029999971389770508
62 0.04199981689453125
63 0.0280001163482666
64 0.0410001277923584
65 0.0280001163482666
66 0.031999826431274414
67 0.026999950408935547
68 0.05200004577636719
69 0.02500009536743164
70 0.040000200271606445
71 0.029999971389770508
72 0.0409998893737793
73 0.026999950408935547
74 0.03299999237060547
75 0.025999784469604492
76 0.032000064849853516
77 0.026999950408935547
78 0.03500008583068848
79 0.031000137329101562
80 0.032000064849853516
81 0.03500008583068848
82 0.031999826431274414
83 0.025999784469604492
84 0.03399991989135742
85 0.026999950408935547
86 0.029000043869018555
87 0.032000064849853516
88 0.031000137329101562
89 0.032000064849853516
90 0.026000022888183594
91 0.029000043869018555
92 0.026999950408935547
93 0.0280001163482666
94 0.032000064849853516
95 0.026999950408935547
96 0.029000043869018555
97 0.02500009536743164
98 0.031000137329101562
99 0.0690000057220459
100 0.0279998779296875
101 0.037000179290771484
102 0.02499985694885254
103 0.023999929428100586
104 0.03099989891052246
105 0.02499985694885254
106 0.026999950408935547
107 0.04900002479553223
108 0.032000064849853516
109 0.02500009536743164
110 0.031000137329101562
111 0.031000137329101562
112 0.03099989891052246
113 0.026000022888183594
114 0.03299999237060547
115 0.03699994087219238
116 0.029999971389770508
117 0.023999929428100586
118 0.026999950408935547
119 0.06599998474121094
120 0.051000118255615234
121 0.0559999942779541
122 0.026999950408935547
123 0.03099989891052246
124 0.023999929428100586
125 0.026999950408935547
126 0.039999961853027344
127 0.026999950408935547
128 0.031000137329101562
129 0.0280001163482666
130 0.0280001163482666
131 0.026999950408935547
132 0.026000022888183594
133 0.02499985694885254
134 0.0280001163482666
135 0.02500009536743164
136 0.028999805450439453
137 0.02500009536743164
138 0.025999784469604492
139 0.026999950408935547
140 0.026000022888183594
141 0.03299999237060547
142 0.026000022888183594
143 0.031000137329101562
144 0.023999929428100586
145 0.028999805450439453
146 0.029999971389770508
147 0.02499985694885254
148 0.031000137329101562
149 0.032000064849853516
150 0.029000043869018555
151 0.03299999237060547
152 0.03099989891052246
153 0.029999971389770508
154 0.042999982833862305
155 0.031999826431274414
156 0.029999971389770508
157 0.025999784469604492
158 0.0279998779296875
159 0.03099989891052246
160 0.023999929428100586
161 0.06299996376037598
162 0.0279998779296875
163 0.09299993515014648
164 0.04699993133544922
165 0.046000003814697266
166 0.024000167846679688
167 0.04799985885620117
168 0.029999971389770508
169 0.023999929428100586
170 0.0409998893737793
171 0.02499985694885254
172 0.03099989891052246
173 0.023999929428100586
174 0.023000001907348633
175 0.029999971389770508
176 0.023000001907348633
177 0.029999971389770508
178 0.029999971389770508
179 0.026999950408935547
180 0.03699994087219238
181 0.02499985694885254

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_750_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_0_sr_750_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.37 0.12 0.04
0.40 0.13 0.05
0.34 0.13 0.05
0.28 0.12 0.05
0.24 0.12 0.05
0.20 0.11 0.04
0.17 0.11 0.04
0.14 0.10 0.04
0.12 0.10 0.04
0.10 0.10 0.04
0.09 0.09 0.04
0.07 0.09 0.04
0.06 0.08 0.04
0.05 0.08 0.04
0.04 0.08 0.04
0.04 0.08 0.04
0.03 0.07 0.03
0.02 0.07 0.03
0.02 0.07 0.03
0.02 0.06 0.03
0.01 0.06 0.03
0.01 0.06 0.03
0.01 0.06 0.03
0.01 0.05 0.03
0.01 0.05 0.03
   0 0.05 0.03
   0 0.05 0.02
   0 0.05 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
   0 0.04 0.02
0.08 0.05 0.02
0.07 0.05 0.02
0.06 0.05 0.02
0.05 0.05 0.02
0.04 0.05 0.02
0.03 0.04 0.02
0.03 0.04 0.02
0.02 0.04 0.02
0.02 0.04 0.02
0.02 0.04 0.02
0.01 0.03 0.01
0.01 0.03 0.01
0.01 0.03 0.01
0.01 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.03 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02 0.01
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.15 0.03 0.01
0.13 0.03 0.01
0.11 0.03 0.01
0.10 0.03 0.01
0.08 0.03 0.01
0.07 0.03 0.01
0.06 0.03    0
0.05 0.02    0
0.04 0.02    0
0.03 0.02    0
0.03 0.02    0
0.02 0.02    0
0.02 0.02    0
0.02 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1000_v0/batch_processing_times.csv <==
0 1.2690000534057617
1 0.24099993705749512
2 0.17399978637695312
3 0.2850000858306885
4 0.23199987411499023
5 0.10899996757507324
6 0.192000150680542
7 0.08300018310546875
8 0.06599998474121094
9 0.06300020217895508
10 0.1809999942779541
11 0.07200002670288086
12 0.06500005722045898
13 0.10700011253356934
14 0.0559999942779541
15 0.0989999771118164
16 0.06500005722045898
17 0.07800006866455078
18 0.0710000991821289
19 0.08800005912780762
20 0.056999921798706055
21 0.19099998474121094
22 0.12199997901916504
23 0.0989999771118164
24 0.05200004577636719
25 0.053999900817871094
26 0.09100008010864258
27 0.04999995231628418
28 0.03900003433227539
29 0.05500006675720215
30 0.14499998092651367
31 0.04800009727478027
32 0.07199978828430176
33 0.07200002670288086
34 0.0820000171661377
35 0.07200002670288086
36 0.06400012969970703
37 0.07199978828430176
38 0.06800007820129395
39 0.04999995231628418
40 0.14999985694885254
41 0.06299996376037598
42 0.06699991226196289
43 0.1790001392364502
44 0.056999921798706055
45 0.10599994659423828
46 0.04999995231628418
47 0.125
48 0.051999807357788086
49 0.0710000991821289
50 0.11599993705749512
51 0.03600001335144043
52 0.051999807357788086
53 0.10800004005432129
54 0.06299996376037598
55 0.05899977684020996
56 0.0690000057220459
57 0.08100008964538574
58 0.09200000762939453
59 0.07200002670288086
60 0.05299997329711914
61 0.08800005912780762
62 0.09500002861022949
63 0.06499981880187988
64 0.04799985885620117
65 0.05500006675720215
66 0.0559999942779541
67 0.05099987983703613
68 0.051000118255615234
69 0.125
70 0.03600001335144043
71 0.0559999942779541
72 0.05099987983703613
73 0.05299997329711914
74 0.04200005531311035
75 0.04900002479553223
76 0.057000160217285156
77 0.05499982833862305
78 0.06700015068054199
79 0.04900002479553223
80 0.039999961853027344
81 0.07800006866455078
82 0.039999961853027344
83 0.10899996757507324
84 0.05800008773803711
85 0.07899999618530273
86 0.09599995613098145
87 0.08299994468688965
88 0.07599997520446777
89 0.03800010681152344
90 0.039999961853027344
91 0.04400014877319336
92 0.05200004577636719
93 0.032000064849853516
94 0.04900002479553223
95 0.03800010681152344
96 0.0559999942779541
97 0.06800007820129395
98 0.10000014305114746
99 0.03699994087219238
100 0.07299995422363281
101 0.03800010681152344
102 0.08299994468688965
103 0.05200004577636719
104 0.07599997520446777
105 0.06699991226196289
106 0.03399991989135742
107 0.05800008773803711
108 0.042999982833862305
109 0.04999995231628418
110 0.04199981689453125
111 0.06999993324279785
112 0.07399988174438477
113 0.029000043869018555
114 0.04900002479553223
115 0.034999847412109375
116 0.059999942779541016
117 0.07400012016296387
118 0.042999982833862305
119 0.06199979782104492
120 0.06599998474121094
121 0.05200004577636719
122 0.13199996948242188
123 0.05200004577636719
124 0.15999984741210938
125 0.09100008010864258
126 0.08999991416931152
127 0.05500006675720215
128 0.0559999942779541
129 0.0410001277923584
130 0.0710000991821289
131 0.042999982833862305
132 0.03099989891052246
133 0.037999868392944336
134 0.031000137329101562
135 0.0840001106262207
136 0.042999982833862305
137 0.0690000057220459
138 0.04500007629394531
139 0.037000179290771484
140 0.07599997520446777
141 0.054000139236450195
142 0.03299999237060547
143 0.051999807357788086
144 0.04399991035461426
145 0.026000022888183594
146 0.12199997901916504
147 0.04499983787536621
148 0.06599998474121094
149 0.03099989891052246
150 0.05799984931945801
151 0.039999961853027344
152 0.026999950408935547
153 0.08999991416931152
154 0.0409998893737793
155 0.04900002479553223
156 0.051999807357788086
157 0.029000043869018555
158 0.04800009727478027
159 0.046000003814697266
160 0.04900002479553223
161 0.07800006866455078
162 0.11599993705749512
163 0.06999993324279785
164 0.0559999942779541
165 0.056999921798706055
166 0.04999995231628418
167 0.031999826431274414
168 0.07400012016296387
169 0.046000003814697266
170 0.04200005531311035
171 0.03699994087219238
172 0.05200004577636719
173 0.03299999237060547
174 0.04900002479553223
175 0.0559999942779541
176 0.039999961853027344
177 0.053999900817871094
178 0.037000179290771484
179 0.03099989891052246
180 0.05800008773803711
181 0.042999982833862305
182 0.08599996566772461

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1000_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1000_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.82 3.91 7.29
3.43 4.37 7.41
4.41 4.56 7.44
5.81 4.85 7.50
6.77 5.09 7.55
9.56 5.76 7.74
9.71 5.91 7.77
9.45 5.98 7.78
9.29 6.06 7.78
9.65 6.25 7.82
9.32 6.29 7.82
10.1 6.54 7.89
10.1 6.67 7.91
9.88 6.73 7.92
9.75 6.81 7.93
9.79 6.91 7.96
9.66 6.98 7.97
9.24 6.98 7.96
8.74 6.95 7.94
8.72 7.00 7.94
9.89 7.30 8.03
9.93 7.39 8.05
9.65 7.41 8.05
9.95 7.55 8.09
9.27 7.48 8.06
9.07 7.50 8.06
9.62 7.68 8.11
9.76 7.77 8.14
9.40 7.76 8.13
8.80 7.69 8.10
9.27 7.83 8.14
9.55 7.93 8.17
9.91 8.07 8.21
9.62 8.06 8.21
10.4 8.28 8.28
11.1 8.51 8.36
11.7 8.72 8.43
11.6 8.80 8.46
11.3 8.84 8.47
10.9 8.84 8.48
11.7 9.08 8.56
11.1 9.03 8.55
11.7 9.22 8.62
11.2 9.21 8.62
11.3 9.31 8.66
10.8 9.25 8.65
10.5 9.25 8.65
10.7 9.33 8.68
10.4 9.33 8.69
10.5 9.39 8.72
10.7 9.46 8.75
10.8 9.51 8.77
10.6 9.51 8.78
10.3 9.49 8.78
10.1 9.47 8.79
9.56 9.38 8.76
9.99 9.48 8.80
9.75 9.45 8.80
9.81 9.46 8.81
9.31 9.37 8.79
9.11 9.32 8.78
9.90 9.48 8.83
9.60 9.43 8.83
9.83 9.48 8.85
9.33 9.38 8.82
9.65 9.45 8.85
9.41 9.40 8.84
9.66 9.46 8.87
9.61 9.46 8.87
8.87 9.31 8.83
9.43 9.41 8.87
10.1 9.57 8.93
10.4 9.65 8.96
10.4 9.68 8.98
10.6 9.74 9.00
10.6 9.78 9.03
10.3 9.73 9.02
9.79 9.64 9.00
9.82 9.66 9.01
10.0 9.70 9.03
9.92 9.69 9.03
9.75 9.67 9.03
10.1 9.75 9.07
9.75 9.69 9.05
9.86 9.71 9.07
9.35 9.61 9.04
9.63 9.67 9.07
10.1 9.78 9.11
11.2 10.0 9.19
10.1 9.80 9.13
10.4 9.89 9.17
9.53 9.72 9.12
9.67 9.74 9.14
9.62 9.73 9.14
9.07 9.61 9.10
8.82 9.54 9.09
10.3 9.83 9.19
9.83 9.74 9.16
10.6 9.91 9.23
11.0 10.0 9.27
11.1 10.1 9.29
11.0 10.1 9.31
10.6 10.0 9.29
10.2 9.95 9.28
10.6 10.1 9.32
10.7 10.1 9.34
11.5 10.3 9.41
11.0 10.2 9.40
11.3 10.3 9.44
11.7 10.4 9.48
11.2 10.3 9.47
11.5 10.4 9.51
11.4 10.5 9.52
10.7 10.3 9.50
10.2 10.2 9.47
9.66 10.1 9.44
10.4 10.3 9.50
10.3 10.3 9.50
10.1 10.2 9.49
9.52 10.1 9.46
9.86 10.1 9.48
9.39 10.0 9.45
9.24 9.97 9.44
9.48 10.0 9.46
8.87 9.86 9.42
9.43 9.95 9.45
9.45 9.93 9.45
10.9 10.2 9.55
10.9 10.3 9.57
11.0 10.3 9.59
10.5 10.2 9.57
11.0 10.3 9.61
10.6 10.3 9.60
10.4 10.2 9.59
10.5 10.3 9.61
10.6 10.3 9.63
12.4 10.7 9.76
12.5 10.8 9.80
12.8 10.9 9.85
12.2 10.8 9.84
12.2 10.8 9.86
11.4 10.7 9.83
11.3 10.7 9.84
11.1 10.7 9.84
10.7 10.6 9.83
9.70 10.4 9.77
9.84 10.4 9.77
9.26 10.3 9.73
9.67 10.3 9.76
9.33 10.2 9.73
9.63 10.3 9.75
9.53 10.2 9.74
9.15 10.1 9.71
9.32 10.1 9.72
10.3 10.3 9.78
10.4 10.3 9.79
10.7 10.4 9.83
11.2 10.5 9.87
11.7 10.7 9.92
11.5 10.7 9.93
11.4 10.7 9.94
10.8 10.6 9.91
11.0 10.6 9.93
11.2 10.7 9.96
11.8 10.8 10.0
11.5 10.8 10.0
11.0 10.7 9.99
10.8 10.7 9.99
10.8 10.7 10.0
11.3 10.8 10.0
11.9 10.9 10.1
11.2 10.8 10.1
11.4 10.8 10.1
11.4 10.9 10.1
11.2 10.8 10.1
10.7 10.8 10.1
10.9 10.8 10.1
10.8 10.8 10.1
10.5 10.7 10.1
10.7 10.8 10.1
10.0 10.6 10.1
9.45 10.5 10.0
8.76 10.3 9.97
9.47 10.4 10.0
9.09 10.3 9.98
8.68 10.2 9.94
9.50 10.3 9.99
9.11 10.2 9.95
8.93 10.1 9.93
8.40 9.95 9.88
7.87 9.78 9.83
7.99 9.74 9.82
8.61 9.82 9.84
8.74 9.81 9.84
9.20 9.86 9.85
9.62 9.93 9.88
8.83 9.75 9.82
8.40 9.63 9.78
7.95 9.50 9.73
8.32 9.53 9.74


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_100_v0/batch_processing_times.csv <==
0 0.9289999008178711
1 0.2369999885559082
2 0.2690000534057617
3 0.19800019264221191
4 0.20399999618530273
5 0.12800002098083496
6 0.06500005722045898
7 0.13900017738342285
8 0.0820000171661377
9 0.07500004768371582
10 0.17400002479553223
11 0.06299996376037598
12 0.06500005722045898
13 0.10000014305114746
14 0.06799983978271484
15 0.11300015449523926
16 0.0690000057220459
17 0.10800004005432129
18 0.06299996376037598
19 0.053999900817871094
20 0.04799985885620117
21 0.0690000057220459
22 0.0969998836517334
23 0.10199999809265137
24 0.08100008964538574
25 0.06699991226196289
26 0.10400009155273438
27 0.07899999618530273
28 0.0690000057220459
29 0.07599997520446777
30 0.06999993324279785
31 0.05300021171569824
32 0.059999942779541016
33 0.0710000991821289
34 0.04400014877319336
35 0.05299997329711914
36 0.0839998722076416
37 0.06800007820129395
38 0.06700015068054199
39 0.05500006675720215
40 0.13499999046325684
41 0.06500005722045898
42 0.10800004005432129
43 0.08599996566772461
44 0.06800007820129395
45 0.13400006294250488
46 0.05499982833862305
47 0.10000014305114746
48 0.06999993324279785
49 0.10400009155273438
50 0.04999995231628418
51 0.056999921798706055
52 0.07400012016296387
53 0.06699991226196289
54 0.07800006866455078
55 0.04900002479553223
56 0.05500006675720215
57 0.057000160217285156
58 0.07899999618530273
59 0.039999961853027344
60 0.0559999942779541
61 0.07299995422363281
62 0.03900003433227539
63 0.0710000991821289
64 0.046000003814697266
65 0.06099987030029297
66 0.06200003623962402
67 0.07499980926513672
68 0.08500003814697266
69 0.039999961853027344
70 0.0409998893737793
71 0.0559999942779541
72 0.06999993324279785
73 0.05899977684020996
74 0.06599998474121094
75 0.053999900817871094
76 0.028999805450439453
77 0.05900001525878906
78 0.056999921798706055
79 0.08599996566772461
80 0.04900002479553223
81 0.03900003433227539
82 0.07599997520446777
83 0.07299995422363281
84 0.07500004768371582
85 0.09999990463256836
86 0.056999921798706055
87 0.05799984931945801
88 0.06500005722045898
89 0.125
90 0.08699989318847656
91 0.05200004577636719
92 0.11399984359741211
93 0.057000160217285156
94 0.05499982833862305
95 0.039999961853027344
96 0.06499981880187988
97 0.10899996757507324
98 0.07599997520446777
99 0.06499981880187988
100 0.06099987030029297
101 0.06499981880187988
102 0.053999900817871094
103 0.056999921798706055
104 0.04200005531311035
105 0.04999995231628418
106 0.06500005722045898
107 0.0690000057220459
108 0.059999942779541016
109 0.06400012969970703
110 0.0710000991821289
111 0.06700015068054199
112 0.04800009727478027
113 0.05099987983703613
114 0.07999992370605469
115 0.05200004577636719
116 0.04499983787536621
117 0.039999961853027344
118 0.054000139236450195
119 0.05900001525878906
120 0.07299995422363281
121 0.04799985885620117
122 0.05200004577636719
123 0.2259998321533203
124 0.04500007629394531
125 0.08799982070922852
126 0.05299997329711914
127 0.07200002670288086
128 0.06099987030029297
129 0.07700014114379883
130 0.039999961853027344
131 0.06699991226196289
132 0.039999961853027344
133 0.13200020790100098
134 0.03399991989135742
135 0.09299993515014648
136 0.037999868392944336
137 0.10699987411499023
138 0.042999982833862305
139 0.05099987983703613
140 0.04399991035461426
141 0.042999982833862305
142 0.06800007820129395
143 0.03800010681152344
144 0.04199981689453125
145 0.037000179290771484
146 0.0409998893737793
147 0.04400014877319336
148 0.034999847412109375
149 0.04500007629394531
150 0.0409998893737793
151 0.042999982833862305
152 0.04800009727478027
153 0.03800010681152344
154 0.04499983787536621
155 0.06500005722045898
156 0.09599995613098145
157 0.06500005722045898
158 0.03600001335144043
159 0.06400012969970703
160 0.07999992370605469
161 0.07699990272521973
162 0.029999971389770508
163 0.05500006675720215
164 0.07899999618530273
165 0.042999982833862305
166 0.05099987983703613
167 0.04500007629394531
168 0.03600001335144043
169 0.04999995231628418
170 0.046000003814697266
171 0.05200004577636719
172 0.031000137329101562
173 0.09099984169006348
174 0.04900002479553223
175 0.06200003623962402
176 0.06699991226196289
177 0.03299999237060547
178 0.04699993133544922
179 0.10500001907348633
180 0.042999982833862305
181 0.06500005722045898
182 0.042999982833862305
183 0.07200002670288086
184 0.05800008773803711
185 0.03400015830993652

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_100_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_100_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.25 4.06 6.78
2.74 4.28 6.82
3.92 4.49 6.86
4.70 4.64 6.89
5.30 4.77 6.90
6.61 5.07 6.98
6.56 5.12 6.98
7.09 5.28 7.01
7.07 5.33 7.01
7.76 5.54 7.06
7.09 5.47 7.02
7.72 5.65 7.06
7.45 5.66 7.05
7.69 5.78 7.07
7.70 5.85 7.08
7.92 5.95 7.10
8.46 6.14 7.15
8.77 6.28 7.18
8.35 6.27 7.17
8.19 6.31 7.17
9.23 6.60 7.26
9.05 6.64 7.27
9.01 6.72 7.29
8.78 6.74 7.29
8.57 6.77 7.29
8.62 6.84 7.31
8.07 6.78 7.28
8.20 6.85 7.30
8.25 6.91 7.31
9.22 7.16 7.39
9.34 7.25 7.42
9.14 7.28 7.43
9.92 7.52 7.50
11.2 7.86 7.62
10.7 7.88 7.63
11.0 8.03 7.68
10.4 8.02 7.68
10.1 8.02 7.68
10.4 8.15 7.73
10.3 8.21 7.75
10.7 8.37 7.81
10.2 8.34 7.81
10.2 8.39 7.83
9.97 8.41 7.84
10.8 8.64 7.92
11.5 8.85 8.00
13.0 9.27 8.14
13.3 9.47 8.22
13.1 9.56 8.26
12.6 9.56 8.28
12.2 9.59 8.30
12.2 9.67 8.34
15.3 10.4 8.60
14.8 10.5 8.64
14.4 10.5 8.68
16.0 11.0 8.86
15.0 11.0 8.87
14.3 11.0 8.88
15.1 11.2 9.00
13.8 11.1 8.98
13.9 11.2 9.04
12.8 11.1 9.02
13.1 11.2 9.08
14.0 11.5 9.19
13.4 11.4 9.20
13.6 11.5 9.26
13.2 11.5 9.28
12.7 11.5 9.29
12.4 11.4 9.30
11.6 11.3 9.28
10.8 11.1 9.25
10.2 11.0 9.22
9.93 10.9 9.22
10.5 11.0 9.27
10.7 11.0 9.29
9.83 10.8 9.25
10.1 10.9 9.27
10.5 10.9 9.31
10.1 10.8 9.29
10.2 10.8 9.31
11.0 11.0 9.38
10.6 10.9 9.36
10.4 10.8 9.36
11.0 10.9 9.41
10.9 10.9 9.43
10.8 10.9 9.44
10.5 10.8 9.43
11.7 11.1 9.53
11.6 11.1 9.55
11.3 11.0 9.55
11.7 11.1 9.59
11.6 11.1 9.60
11.4 11.1 9.61
11.3 11.1 9.63
10.7 11.0 9.61
11.1 11.0 9.64
11.5 11.1 9.69
11.3 11.1 9.69
10.7 11.0 9.67
11.2 11.1 9.71
11.2 11.1 9.72
11.3 11.1 9.75
12.1 11.3 9.82
11.7 11.2 9.82
11.7 11.2 9.84
12.2 11.4 9.90
11.3 11.2 9.86
10.9 11.1 9.85
10.6 11.0 9.83
9.86 10.9 9.79
9.50 10.8 9.76
9.93 10.8 9.79
9.56 10.7 9.76
9.39 10.6 9.75
9.50 10.6 9.75
9.59 10.6 9.75
10.4 10.7 9.82
10.0 10.6 9.79
9.63 10.5 9.77
9.16 10.4 9.73
9.12 10.3 9.72
9.20 10.3 9.72
9.60 10.4 9.74
9.56 10.3 9.74
9.47 10.3 9.73
9.99 10.4 9.76
10.5 10.5 9.80
10.6 10.5 9.82
10.7 10.5 9.83
10.6 10.5 9.83
10.9 10.6 9.87
11.2 10.7 9.90
10.4 10.5 9.85
9.93 10.4 9.83
10.0 10.4 9.83
10.7 10.5 9.88
11.2 10.6 9.93
10.7 10.6 9.91
10.7 10.6 9.91
10.8 10.6 9.93
10.8 10.6 9.94
10.1 10.4 9.90
10.2 10.5 9.91
9.96 10.4 9.89
9.46 10.3 9.86
9.25 10.2 9.84
10.6 10.5 9.93
10.1 10.3 9.89
9.66 10.2 9.87
9.33 10.2 9.84
9.73 10.2 9.87
10.2 10.3 9.90
10.5 10.3 9.92
10.1 10.3 9.90
9.90 10.2 9.89
10.2 10.3 9.91
9.81 10.2 9.88
10.1 10.2 9.90
10.0 10.2 9.90
10.4 10.3 9.93
10.0 10.2 9.91
9.46 10.1 9.87
9.41 10.1 9.86
10.5 10.3 9.93
11.0 10.4 9.96
11.4 10.5 10.0
11.2 10.4 10.0
11.0 10.4 10.0
10.8 10.4 10.0
10.8 10.4 10.0
10.7 10.4 10.0
10.7 10.4 10.0
11.2 10.6 10.1
10.7 10.5 10.0
10.5 10.4 10.0
10.6 10.5 10.1
11.5 10.7 10.1
13.2 11.0 10.2
12.6 11.0 10.2
12.3 11.0 10.2
12.4 11.0 10.3
12.2 11.0 10.3
12.7 11.2 10.3
12.6 11.2 10.3
12.6 11.2 10.4
12.3 11.2 10.4
12.0 11.2 10.4
11.4 11.1 10.4
10.8 11.0 10.3
9.93 10.8 10.3
9.17 10.6 10.2
9.70 10.7 10.2
9.51 10.6 10.2
9.51 10.6 10.2
9.21 10.5 10.2
8.88 10.3 10.1
9.14 10.3 10.2
9.82 10.4 10.2
10.1 10.5 10.2
10.3 10.5 10.2


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1500_v0/batch_processing_times.csv <==
0 1.2979998588562012
1 0.27699995040893555
2 0.17199993133544922
3 0.17599987983703613
4 0.19099998474121094
5 0.07200002670288086
6 0.1510000228881836
7 0.11400008201599121
8 0.06999993324279785
9 0.12800002098083496
10 0.07599997520446777
11 0.05500006675720215
12 0.10399985313415527
13 0.0819997787475586
14 0.08100008964538574
15 0.07200002670288086
16 0.07299995422363281
17 0.05900001525878906
18 0.0969998836517334
19 0.0820000171661377
20 0.0989999771118164
21 0.0710000991821289
22 0.10599994659423828
23 0.18700003623962402
24 0.07500004768371582
25 0.09300017356872559
26 0.06400012969970703
27 0.11400008201599121
28 0.0690000057220459
29 0.04800009727478027
30 0.05099987983703613
31 0.12799978256225586
32 0.051000118255615234
33 0.07899999618530273
34 0.05299997329711914
35 0.13499999046325684
36 0.06299996376037598
37 0.12399983406066895
38 0.08100008964538574
39 0.10500001907348633
40 0.06200003623962402
41 0.0970001220703125
42 0.08999991416931152
43 0.14899992942810059
44 0.0710000991821289
45 0.042999982833862305
46 0.06399989128112793
47 0.0839998722076416
48 0.04999995231628418
49 0.08499979972839355
50 0.06299996376037598
51 0.07500004768371582
52 0.0839998722076416
53 0.05299997329711914
54 0.07599997520446777
55 0.06599998474121094
56 0.06400012969970703
57 0.07599997520446777
58 0.10899996757507324
59 0.04900002479553223
60 0.08500003814697266
61 0.05500006675720215
62 0.1119999885559082
63 0.07400012016296387
64 0.07200002670288086
65 0.04999995231628418
66 0.12199997901916504
67 0.06999993324279785
68 0.046000003814697266
69 0.06699991226196289
70 0.07399988174438477
71 0.06400012969970703
72 0.15599989891052246
73 0.0559999942779541
74 0.05800008773803711
75 0.048999786376953125
76 0.06099987030029297
77 0.051000118255615234
78 0.07599997520446777
79 0.03900003433227539
80 0.053999900817871094
81 0.05800008773803711
82 0.06599998474121094
83 0.06100010871887207
84 0.0969998836517334
85 0.0690000057220459
86 0.06500005722045898
87 0.04200005531311035
88 0.0409998893737793
89 0.07399988174438477
90 0.05800008773803711
91 0.03699994087219238
92 0.05800008773803711
93 0.15900015830993652
94 0.12199997901916504
95 0.0840001106262207
96 0.1380000114440918
97 0.1230001449584961
98 0.03699994087219238
99 0.04999995231628418
100 0.06800007820129395
101 0.046000003814697266
102 0.10899996757507324
103 0.03900003433227539
104 0.034999847412109375
105 0.04499983787536621
106 0.03900003433227539
107 0.04800009727478027
108 0.04799985885620117
109 0.05500006675720215
110 0.04699993133544922
111 0.07500004768371582
112 0.039999961853027344
113 0.06099987030029297
114 0.0559999942779541
115 0.04200005531311035
116 0.051000118255615234
117 0.042999982833862305
118 0.09999990463256836
119 0.05800008773803711
120 0.06299996376037598
121 0.03900003433227539
122 0.06599998474121094
123 0.04700016975402832
124 0.06399989128112793
125 0.03600001335144043
126 0.06599998474121094
127 0.034999847412109375
128 0.05800008773803711
129 0.039999961853027344
130 0.056999921798706055
131 0.1790001392364502
132 0.053999900817871094
133 0.08099985122680664
134 0.05499982833862305
135 0.2349998950958252
136 0.0280001163482666
137 0.04799985885620117
138 0.03900003433227539
139 0.04200005531311035
140 0.034999847412109375
141 0.037000179290771484
142 0.053999900817871094
143 0.05299997329711914
144 0.046000003814697266
145 0.03299999237060547
146 0.059999942779541016
147 0.05900001525878906
148 0.03299999237060547
149 0.046000003814697266
150 0.04800009727478027
151 0.0690000057220459
152 0.056999921798706055
153 0.0559999942779541
154 0.08599996566772461
155 0.04900002479553223
156 0.06000018119812012
157 0.042999982833862305
158 0.04399991035461426
159 0.0690000057220459
160 0.03600001335144043
161 0.05299997329711914
162 0.04399991035461426
163 0.05299997329711914
164 0.04900002479553223
165 0.03699994087219238
166 0.042999982833862305
167 0.029999971389770508
168 0.07499980926513672
169 0.05899977684020996
170 0.10300016403198242
171 0.07499980926513672
172 0.04200005531311035
173 0.04499983787536621
174 0.06100010871887207
175 0.03600001335144043
176 0.06299996376037598
177 0.05900001525878906
178 0.06399989128112793
179 0.08099985122680664
180 0.042999982833862305

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.72 3.70 7.06
3.96 4.12 7.16
5.13 4.36 7.21
6.21 4.61 7.26
7.79 5.01 7.36
8.56 5.27 7.42
10.1 5.70 7.54
9.70 5.76 7.54
10.6 6.08 7.62
10.6 6.23 7.66
10.9 6.45 7.71
11.4 6.72 7.79
12.4 7.07 7.89
11.5 7.05 7.88
11.5 7.20 7.91
12.3 7.52 8.01
12.4 7.70 8.07
11.2 7.61 8.03
10.7 7.61 8.03
9.86 7.54 8.00
10.3 7.70 8.05
10.7 7.86 8.10
10.2 7.85 8.09
10.4 7.97 8.12
12.3 8.45 8.28
12.5 8.62 8.34
11.9 8.62 8.34
11.5 8.64 8.35
11.2 8.67 8.36
10.9 8.68 8.37
10.5 8.68 8.37
10.9 8.84 8.43
11.1 8.94 8.46
10.3 8.84 8.44
9.51 8.72 8.40
10.0 8.86 8.45
9.49 8.78 8.43
9.37 8.77 8.43
9.37 8.80 8.44
9.25 8.79 8.44
9.98 8.96 8.50
9.51 8.89 8.49
8.95 8.80 8.46
9.32 8.88 8.49
9.41 8.92 8.51
9.45 8.94 8.52
9.31 8.93 8.52
8.66 8.80 8.48
9.73 9.02 8.56
9.38 8.97 8.54
9.47 9.00 8.56
10.4 9.22 8.63
10.8 9.34 8.68
10.9 9.40 8.71
11.2 9.52 8.75
11.2 9.57 8.78
10.8 9.55 8.78
10.3 9.48 8.77
11.4 9.73 8.85
11.6 9.82 8.89
11.5 9.88 8.92
11.9 10.0 8.98
10.9 9.85 8.93
10.6 9.82 8.93
10.7 9.88 8.96
11.2 10.0 9.01
11.9 10.2 9.09
12.2 10.3 9.13
12.5 10.4 9.19
12.2 10.4 9.20
11.9 10.4 9.21
11.7 10.4 9.22
11.5 10.4 9.24
11.3 10.4 9.25
10.7 10.3 9.23
10.4 10.3 9.22
10.1 10.2 9.22
11.1 10.4 9.30
10.3 10.3 9.26
11.1 10.4 9.32
10.9 10.4 9.33
10.9 10.4 9.34
10.7 10.4 9.35
11.0 10.5 9.39
11.3 10.6 9.43
11.8 10.7 9.48
11.2 10.6 9.46
11.7 10.8 9.52
11.1 10.6 9.50
11.3 10.7 9.53
12.0 10.9 9.60
12.0 10.9 9.63
11.7 10.9 9.63
11.6 10.9 9.65
12.2 11.0 9.71
11.4 10.9 9.68
11.4 10.9 9.70
10.6 10.8 9.66
10.1 10.6 9.63
9.89 10.6 9.62
10.3 10.6 9.65
9.48 10.4 9.60
8.71 10.3 9.55
8.68 10.2 9.54
9.49 10.3 9.59
9.49 10.3 9.58
9.34 10.2 9.57
8.74 10.1 9.53
8.23 9.93 9.48
9.70 10.2 9.57
10.5 10.3 9.63
10.8 10.4 9.66
10.6 10.4 9.66
9.90 10.2 9.62
10.3 10.3 9.65
9.56 10.2 9.61
10.7 10.4 9.69
11.0 10.4 9.72
11.8 10.7 9.79
11.2 10.5 9.77
10.5 10.4 9.73
10.4 10.4 9.74
10.7 10.5 9.76
10.7 10.5 9.77
10.5 10.4 9.76
10.8 10.5 9.79
10.4 10.4 9.77
10.9 10.5 9.82
10.6 10.5 9.80
10.3 10.4 9.79
11.2 10.6 9.86
11.4 10.7 9.89
11.2 10.6 9.89
11.5 10.7 9.93
11.6 10.8 9.95
10.7 10.6 9.91
10.6 10.6 9.91
10.1 10.5 9.88
9.46 10.3 9.84
10.4 10.5 9.91
11.1 10.7 9.96
11.0 10.6 9.96
12.0 10.9 10.0
12.6 11.0 10.1
12.1 11.0 10.1
11.5 10.9 10.1
11.3 10.9 10.1
10.8 10.8 10.1
10.6 10.7 10.1
12.6 11.2 10.2
12.3 11.1 10.2
12.9 11.3 10.3
12.5 11.3 10.3
12.9 11.4 10.3
12.5 11.4 10.3
12.2 11.4 10.3
12.3 11.4 10.4
12.0 11.4 10.4
12.1 11.4 10.4
11.0 11.2 10.3
10.6 11.1 10.3
11.3 11.2 10.3
11.2 11.2 10.3
10.7 11.1 10.3
11.9 11.4 10.4
11.7 11.3 10.4
12.2 11.5 10.5
12.1 11.5 10.5
12.6 11.6 10.5
11.7 11.4 10.5
11.2 11.3 10.5
10.7 11.2 10.4
10.1 11.1 10.4
9.38 10.9 10.3
8.55 10.7 10.3
8.94 10.7 10.3
8.73 10.6 10.3
9.01 10.6 10.3
8.10 10.3 10.2
8.94 10.4 10.2
9.82 10.6 10.3
9.98 10.6 10.3
10.7 10.7 10.3
10.8 10.7 10.3
11.4 10.9 10.4
10.8 10.8 10.3
11.7 11.0 10.4
12.7 11.2 10.5
13.1 11.3 10.6
13.5 11.5 10.6
12.9 11.4 10.6
12.1 11.3 10.6
12.5 11.4 10.6
12.3 11.4 10.6
12.0 11.4 10.6
11.3 11.2 10.6
12.6 11.5 10.7
12.9 11.6 10.7
13.7 11.8 10.8
12.9 11.7 10.8


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 1.4579999446868896
1 0.20199990272521973
2 0.22300004959106445
3 0.13400006294250488
4 0.3229999542236328
5 0.0969998836517334
6 0.13899993896484375
7 0.09599995613098145
8 0.059999942779541016
9 0.10099983215332031
10 0.07399988174438477
11 0.09499979019165039
12 0.06800007820129395
13 0.0989999771118164
14 0.10300016403198242
15 0.1679999828338623
16 0.0559999942779541
17 0.05800008773803711
18 0.04499983787536621
19 0.0559999942779541
20 0.21900010108947754
21 0.09200000762939453
22 0.08999991416931152
23 0.04999995231628418
24 0.08899998664855957
25 0.07899999618530273
26 0.07999992370605469
27 0.06800007820129395
28 0.09900021553039551
29 0.06399989128112793
30 0.03900003433227539
31 0.18199992179870605
32 0.04900002479553223
33 0.11500000953674316
34 0.04999995231628418
35 0.059999942779541016
36 0.05200004577636719
37 0.04500007629394531
38 0.06399989128112793
39 0.07500004768371582
40 0.05299997329711914
41 0.037000179290771484
42 0.10399985313415527
43 0.07599997520446777
44 0.04400014877319336
45 0.06799983978271484
46 0.039999961853027344
47 0.06200003623962402
48 0.06299996376037598
49 0.17199993133544922
50 0.04699993133544922
51 0.06200003623962402
52 0.0559999942779541
53 0.11800003051757812
54 0.06800007820129395
55 0.0710000991821289
56 0.04999995231628418
57 0.06299996376037598
58 0.06299996376037598
59 0.04400014877319336
60 0.08000016212463379
61 0.05299997329711914
62 0.05200004577636719
63 0.06799983978271484
64 0.042999982833862305
65 0.0839998722076416
66 0.04999995231628418
67 0.04500007629394531
68 0.051000118255615234
69 0.04500007629394531
70 0.034999847412109375
71 0.031999826431274414
72 0.06600022315979004
73 0.0840001106262207
74 0.04200005531311035
75 0.054000139236450195
76 0.08900022506713867
77 0.053999900817871094
78 0.11800003051757812
79 0.056999921798706055
80 0.04399991035461426
81 0.05299997329711914
82 0.057000160217285156
83 0.06999993324279785
84 0.07499980926513672
85 0.07500004768371582
86 0.04999995231628418
87 0.04999995231628418
88 0.03299999237060547
89 0.057000160217285156
90 0.07299995422363281
91 0.04999995231628418
92 0.03900003433227539
93 0.11099982261657715
94 0.10699987411499023
95 0.046000003814697266
96 0.07800006866455078
97 0.09300017356872559
98 0.03900003433227539
99 0.06500005722045898
100 0.029000043869018555
101 0.04399991035461426
102 0.0410001277923584
103 0.053999900817871094
104 0.059999942779541016
105 0.07299995422363281
106 0.05500006675720215
107 0.05900001525878906
108 0.03500008583068848
109 0.0559999942779541
110 0.04199981689453125
111 0.053999900817871094
112 0.037000179290771484
113 0.04799985885620117
114 0.039999961853027344
115 0.06299996376037598
116 0.04999995231628418
117 0.0559999942779541
118 0.04500007629394531
119 0.04199981689453125
120 0.032000064849853516
121 0.10199999809265137
122 0.037999868392944336
123 0.05299997329711914
124 0.04200005531311035
125 0.05900001525878906
126 0.05499982833862305
127 0.03500008583068848
128 0.06799983978271484
129 0.04900002479553223
130 0.06500005722045898
131 0.04999995231628418
132 0.03400015830993652
133 0.04999995231628418
134 0.04399991035461426
135 0.039999961853027344
136 0.05500006675720215
137 0.046000003814697266
138 0.03900003433227539
139 0.03600001335144043
140 0.03900003433227539
141 0.04900002479553223
142 0.04800009727478027
143 0.03699994087219238
144 0.04200005531311035
145 0.07399988174438477
146 0.06399989128112793
147 0.057000160217285156
148 0.05799984931945801
149 0.04399991035461426
150 0.04399991035461426
151 0.028999805450439453
152 0.04199981689453125
153 0.04999995231628418
154 0.057000160217285156
155 0.03299999237060547
156 0.04500007629394531
157 0.03900003433227539
158 0.0690000057220459
159 0.06999993324279785
160 0.04699993133544922
161 0.042999982833862305
162 0.053999900817871094
163 0.0820000171661377
164 0.04399991035461426
165 0.03299999237060547
166 0.056999921798706055
167 0.21700000762939453
168 0.06799983978271484
169 0.05299997329711914
170 0.04699993133544922
171 0.07200002670288086

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.78 0.16 0.05
4.22 0.92 0.30
5.27 1.25 0.41
6.15 1.57 0.53
7.70 2.06 0.70
8.32 2.37 0.82
8.58 2.63 0.92
8.58 2.82 1.00
8.42 2.98 1.07
8.67 3.21 1.16
9.41 3.55 1.30
9.41 3.74 1.39
9.44 3.93 1.47
8.76 3.97 1.51
8.47 4.07 1.57
8.70 4.26 1.66
8.82 4.44 1.75
9.79 4.79 1.89
10.4 5.09 2.02
10.2 5.22 2.09
10.7 5.49 2.22
10.1 5.52 2.26
10.3 5.72 2.36
10.2 5.85 2.44
10.0 5.95 2.51
9.87 6.05 2.58
10.0 6.22 2.67
9.88 6.31 2.74
9.13 6.27 2.76
9.59 6.45 2.86
9.77 6.60 2.95
12.0 7.16 3.17
14.0 7.74 3.40
13.8 7.91 3.50
13.0 7.93 3.56
13.2 8.13 3.67
12.7 8.19 3.74
11.7 8.12 3.76
10.8 8.05 3.79
10.1 7.98 3.81
10.0 8.03 3.87
10.3 8.17 3.96
9.64 8.09 3.98
10.1 8.24 4.08
10.0 8.28 4.13
10.9 8.54 4.26
10.7 8.57 4.32
10.3 8.55 4.36
10.4 8.64 4.44
10.9 8.81 4.53
10.4 8.76 4.57
10.1 8.74 4.60
9.83 8.73 4.64
9.63 8.72 4.69
9.78 8.78 4.75
9.56 8.77 4.79
9.75 8.84 4.86
10.1 8.95 4.93
9.59 8.88 4.96
9.20 8.82 4.98
9.51 8.91 5.05
9.89 9.01 5.12
9.62 8.98 5.15
9.53 8.98 5.20
9.90 9.08 5.27
9.94 9.11 5.32
10.2 9.19 5.39
9.78 9.13 5.41
9.45 9.08 5.43
9.72 9.14 5.49
10.2 9.27 5.57
10.6 9.38 5.65
10.1 9.32 5.67
9.94 9.31 5.70
9.97 9.33 5.75
9.36 9.22 5.75
9.82 9.33 5.83
9.56 9.28 5.85
9.63 9.31 5.90
10.3 9.46 5.98
10.6 9.56 6.05
10.4 9.56 6.09
10.5 9.60 6.14
9.89 9.50 6.15
9.37 9.40 6.15
9.67 9.47 6.21
10.9 9.75 6.33
10.9 9.79 6.39
9.98 9.63 6.37
9.82 9.61 6.40
9.16 9.47 6.39
9.59 9.56 6.45
8.74 9.37 6.42
9.51 9.51 6.50
10.5 9.73 6.60
10.1 9.67 6.62
10.6 9.79 6.69
9.93 9.67 6.68
10.3 9.76 6.75
9.97 9.71 6.76
10.2 9.77 6.81
10.0 9.74 6.83
9.64 9.67 6.84
9.85 9.71 6.89
10.1 9.77 6.94
10.2 9.81 6.98
9.92 9.76 7.00
9.84 9.75 7.02
9.62 9.71 7.04
9.23 9.62 7.04
9.11 9.59 7.05
9.61 9.68 7.11
9.66 9.69 7.14
9.87 9.74 7.19
9.18 9.59 7.17
9.00 9.54 7.18
8.92 9.51 7.19
9.05 9.51 7.22
10.1 9.72 7.31
10.1 9.72 7.33
9.72 9.66 7.34
9.52 9.62 7.35
9.70 9.66 7.39
10.2 9.77 7.45
11.2 9.99 7.55
11.2 10.0 7.59
10.4 9.91 7.58
10.7 9.98 7.62
11.5 10.2 7.72
11.4 10.2 7.75
10.5 10.1 7.72
10.0 9.96 7.72
9.78 9.92 7.73
10.2 10.0 7.78
11.4 10.3 7.89
11.3 10.3 7.92
11.0 10.2 7.94
10.9 10.3 7.97
10.7 10.2 7.98
10.2 10.1 7.98
9.93 10.1 7.98
10.4 10.2 8.04
10.2 10.1 8.05
10.3 10.2 8.08
9.67 10.0 8.06
9.86 10.1 8.09
9.72 10.0 8.10
9.59 10.0 8.11
9.41 9.95 8.11
9.94 10.0 8.17
10.2 10.1 8.20
11.0 10.3 8.28
10.7 10.2 8.29
10.6 10.2 8.31
11.5 10.4 8.41
11.1 10.4 8.41
12.7 10.8 8.55
14.5 11.2 8.71
14.3 11.3 8.76
13.9 11.3 8.79
13.2 11.2 8.80
12.5 11.2 8.80
12.1 11.1 8.81
11.8 11.1 8.83
11.5 11.0 8.84
11.4 11.0 8.86
11.6 11.1 8.90
11.0 10.9 8.88
10.5 10.8 8.88
10.5 10.8 8.89
10.2 10.8 8.89
9.87 10.7 8.88
9.70 10.6 8.88
9.99 10.7 8.91
10.2 10.7 8.94
9.65 10.5 8.91
9.94 10.6 8.94
9.47 10.4 8.92
9.67 10.5 8.94
9.37 10.4 8.93
9.26 10.3 8.93
9.78 10.4 8.96
10.2 10.5 9.00
10.8 10.6 9.06
11.3 10.7 9.11
11.6 10.8 9.16
10.9 10.7 9.14
10.6 10.6 9.14
11.2 10.7 9.19
10.6 10.6 9.17
10.5 10.6 9.18
11.1 10.7 9.24
10.9 10.7 9.24
10.7 10.7 9.25
10.5 10.6 9.25
10.2 10.5 9.24
10.6 10.6 9.27
10.7 10.6 9.29
11.3 10.8 9.35
10.7 10.7 9.33


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_2500_v0/batch_processing_times.csv <==
0 1.3459999561309814
1 0.2870001792907715
2 0.15599989891052246
3 0.1809999942779541
4 0.1549999713897705
5 0.14800000190734863
6 0.10000014305114746
7 0.125
8 0.07899999618530273
9 0.14399981498718262
10 0.07899999618530273
11 0.08299994468688965
12 0.09299993515014648
13 0.11400008201599121
14 0.06299996376037598
15 0.06500005722045898
16 0.09500002861022949
17 0.09599995613098145
18 0.056999921798706055
19 0.10099983215332031
20 0.10799980163574219
21 0.059999942779541016
22 0.19499993324279785
23 0.1679999828338623
24 0.1640000343322754
25 0.0559999942779541
26 0.12199997901916504
27 0.05299997329711914
28 0.12200021743774414
29 0.0559999942779541
30 0.10299992561340332
31 0.0819997787475586
32 0.14800000190734863
33 0.07999992370605469
34 0.059999942779541016
35 0.06400012969970703
36 0.06299996376037598
37 0.1419999599456787
38 0.0820000171661377
39 0.08599996566772461
40 0.10300016403198242
41 0.09399986267089844
42 0.06500005722045898
43 0.07200002670288086
44 0.06599998474121094
45 0.05500006675720215
46 0.0690000057220459
47 0.07599997520446777
48 0.1119999885559082
49 0.10700011253356934
50 0.09299993515014648
51 0.15199995040893555
52 0.13400006294250488
53 0.04999995231628418
54 0.08599996566772461
55 0.09100008010864258
56 0.05500006675720215
57 0.07400012016296387
58 0.046000003814697266
59 0.09800004959106445
60 0.04699993133544922
61 0.11400008201599121
62 0.04699993133544922
63 0.04400014877319336
64 0.053999900817871094
65 0.04500007629394531
66 0.06200003623962402
67 0.04900002479553223
68 0.06799983978271484
69 0.05099987983703613
70 0.04799985885620117
71 0.09500002861022949
72 0.056999921798706055
73 0.054000139236450195
74 0.042999982833862305
75 0.0839998722076416
76 0.051999807357788086
77 0.05200004577636719
78 0.07200002670288086
79 0.04699993133544922
80 0.0559999942779541
81 0.04799985885620117
82 0.04399991035461426
83 0.18900012969970703
84 0.037999868392944336
85 0.17800021171569824
86 0.09200000762939453
87 0.04400014877319336
88 0.054000139236450195
89 0.09099984169006348
90 0.0690000057220459
91 0.039999961853027344
92 0.07699990272521973
93 0.03800010681152344
94 0.09599995613098145
95 0.03600001335144043
96 0.08100008964538574
97 0.0989999771118164
98 0.0690000057220459
99 0.14400005340576172
100 0.03800010681152344
101 0.06200003623962402
102 0.04200005531311035
103 0.05499982833862305
104 0.07800006866455078
105 0.03699994087219238
106 0.06200003623962402
107 0.05500006675720215
108 0.05800008773803711
109 0.0969998836517334
110 0.04800009727478027
111 0.06800007820129395
112 0.08999991416931152
113 0.05900001525878906
114 0.0709998607635498
115 0.03800010681152344
116 0.09800004959106445
117 0.07999992370605469
118 0.04999995231628418
119 0.04900002479553223
120 0.04799985885620117
121 0.0690000057220459
122 0.04800009727478027
123 0.051000118255615234
124 0.06599998474121094
125 0.05299997329711914
126 0.06500005722045898
127 0.04800009727478027
128 0.0409998893737793
129 0.04399991035461426
130 0.05200004577636719
131 0.07599997520446777
132 0.04999995231628418
133 0.05900001525878906
134 0.06699991226196289
135 0.042999982833862305
136 0.042999982833862305
137 0.04700016975402832
138 0.04400014877319336
139 0.056999921798706055
140 0.1510000228881836
141 0.05200004577636719
142 0.12899994850158691
143 0.0710000991821289
144 0.053999900817871094
145 0.0409998893737793
146 0.039999961853027344
147 0.06999993324279785
148 0.04999995231628418
149 0.10300016403198242
150 0.03600001335144043
151 0.07400012016296387
152 0.032000064849853516
153 0.06299996376037598
154 0.05099987983703613
155 0.059999942779541016
156 0.07499980926513672
157 0.057000160217285156
158 0.04500007629394531
159 0.07599997520446777
160 0.03399991989135742
161 0.06999993324279785
162 0.04499983787536621
163 0.06999993324279785
164 0.04900002479553223
165 0.05800008773803711
166 0.042999982833862305
167 0.06399989128112793
168 0.032000064849853516
169 0.11999988555908203
170 0.04700016975402832
171 0.04799985885620117
172 0.06800007820129395
173 0.05800008773803711
174 0.048999786376953125
175 0.06999993324279785
176 0.03600001335144043
177 0.04699993133544922
178 0.05900001525878906
179 0.05200004577636719
180 0.04900002479553223
181 0.039999961853027344

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_2500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_2500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.40 4.19 7.66
3.02 4.45 7.71
6.30 5.09 7.88
8.58 5.62 8.02
9.02 5.81 8.06
9.32 5.98 8.09
9.65 6.16 8.13
9.74 6.31 8.15
12.0 6.89 8.33
11.6 6.98 8.34
11.5 7.10 8.36
11.4 7.22 8.39
11.3 7.33 8.41
11.6 7.52 8.46
11.7 7.70 8.51
11.9 7.86 8.55
11.6 7.93 8.57
11.4 8.00 8.59
10.9 8.02 8.58
11.8 8.29 8.67
11.1 8.27 8.66
11.3 8.41 8.70
10.3 8.29 8.66
10.9 8.48 8.72
10.5 8.48 8.71
9.75 8.38 8.68
9.99 8.49 8.71
10.0 8.54 8.72
10.2 8.63 8.75
9.79 8.60 8.74
10.0 8.68 8.76
10.5 8.83 8.81
10.2 8.82 8.81
9.93 8.81 8.81
10.4 8.95 8.85
10.1 8.94 8.85
9.48 8.84 8.82
9.58 8.88 8.83
9.35 8.85 8.82
11.0 9.23 8.95
11.7 9.45 9.02
12.2 9.62 9.08
15.5 10.4 9.34
16.1 10.7 9.46
14.8 10.6 9.44
14.4 10.7 9.47
13.6 10.6 9.47
12.9 10.6 9.46
13.4 10.8 9.54
13.0 10.8 9.55
12.2 10.7 9.53
11.2 10.5 9.49
11.0 10.5 9.50
11.0 10.5 9.52
10.9 10.5 9.52
11.3 10.6 9.57
11.3 10.6 9.59
11.0 10.6 9.58
10.8 10.6 9.58
10.0 10.4 9.54
10.2 10.4 9.56
10.2 10.4 9.56
9.97 10.4 9.56
9.36 10.2 9.52
9.75 10.3 9.55
10.8 10.5 9.63
11.6 10.7 9.70
12.3 10.8 9.76
11.2 10.7 9.72
11.3 10.7 9.74
10.8 10.6 9.72
11.0 10.7 9.75
10.5 10.6 9.72
9.97 10.4 9.69
9.70 10.4 9.68
9.60 10.3 9.67
9.05 10.2 9.63
9.72 10.3 9.67
9.22 10.2 9.64
10.7 10.4 9.73
10.8 10.5 9.75
10.4 10.4 9.73
10.4 10.4 9.74
10.1 10.3 9.72
9.94 10.3 9.72
9.85 10.3 9.72
9.49 10.2 9.70
9.57 10.2 9.70
10.8 10.4 9.79
10.5 10.4 9.77
9.87 10.2 9.74
10.6 10.4 9.79
10.1 10.3 9.77
9.98 10.3 9.76
10.2 10.3 9.78
9.80 10.2 9.76
9.53 10.1 9.74
9.33 10.1 9.72
10.2 10.2 9.78
10.4 10.3 9.80
9.92 10.2 9.77
9.17 10.0 9.72
9.48 10.1 9.74
10.3 10.2 9.79
11.1 10.4 9.85
10.9 10.4 9.85
11.1 10.4 9.88
10.9 10.4 9.88
11.1 10.5 9.91
10.2 10.3 9.86
10.5 10.4 9.88
9.62 10.2 9.83
9.83 10.2 9.84
9.66 10.2 9.83
9.42 10.1 9.81
9.27 10.0 9.79
9.54 10.1 9.81
9.72 10.1 9.81
11.4 10.4 9.93
11.3 10.4 9.94
11.3 10.5 9.95
10.5 10.3 9.91
9.42 10.1 9.84
9.96 10.2 9.87
10.3 10.2 9.90
9.99 10.2 9.88
10.4 10.3 9.92
11.2 10.4 9.98
10.7 10.4 9.95
10.2 10.3 9.93
9.92 10.2 9.91
10.6 10.3 9.96
9.96 10.2 9.92
9.82 10.2 9.91
9.94 10.2 9.92
9.49 10.1 9.88
9.26 10.0 9.86
10.1 10.2 9.91
10.2 10.2 9.93
10.1 10.2 9.91
10.4 10.2 9.94
9.69 10.1 9.90
9.29 9.98 9.87
9.43 10.0 9.87
9.38 9.97 9.87
9.83 10.0 9.89
10.6 10.2 9.94
10.9 10.3 9.97
10.1 10.1 9.92
10.5 10.2 9.96
10.5 10.2 9.96
11.2 10.4 10.0
10.6 10.3 9.98
10.0 10.2 9.95
10.3 10.2 9.97
11.4 10.4 10.1
11.3 10.5 10.1
10.4 10.3 10.0
10.8 10.4 10.0
10.7 10.4 10.0
11.6 10.6 10.1
10.3 10.3 10.0
10.2 10.3 10.0
9.60 10.2 9.99
9.36 10.1 9.97
9.84 10.2 10.0
10.0 10.2 10.0
13.1 10.9 10.2
13.0 10.9 10.2
12.4 10.9 10.2
12.4 10.9 10.3
11.3 10.7 10.2
11.1 10.7 10.2
10.9 10.7 10.2
11.6 10.8 10.3
11.0 10.7 10.2
10.7 10.7 10.2
10.0 10.5 10.2
9.96 10.5 10.2
10.4 10.6 10.2
9.91 10.5 10.2
9.23 10.3 10.1
8.90 10.2 10.1
9.93 10.4 10.1
9.59 10.3 10.1
9.57 10.2 10.1
9.39 10.2 10.1
9.76 10.2 10.1
10.1 10.3 10.1
9.75 10.2 10.1
9.10 10.1 10.1
9.02 10.0 10.0
9.55 10.1 10.1
9.70 10.1 10.1
10.7 10.3 10.1
10.2 10.2 10.1
10.0 10.2 10.1
9.54 10.1 10.1
9.65 10.1 10.1
10.2 10.2 10.1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_250_v0/batch_processing_times.csv <==
0 1.063000202178955
1 0.21500015258789062
2 0.22600007057189941
3 0.21300005912780762
4 0.2049999237060547
5 0.12199997901916504
6 0.12199997901916504
7 0.1640000343322754
8 0.11299991607666016
9 0.05900001525878906
10 0.09800004959106445
11 0.06599998474121094
12 0.11100006103515625
13 0.06500005722045898
14 0.06400012969970703
15 0.11100006103515625
16 0.04700016975402832
17 0.10399985313415527
18 0.06400012969970703
19 0.06200003623962402
20 0.10700011253356934
21 0.0710000991821289
22 0.127000093460083
23 0.053999900817871094
24 0.11899995803833008
25 0.08500003814697266
26 0.05799984931945801
27 0.07899999618530273
28 0.05200004577636719
29 0.07800006866455078
30 0.043000221252441406
31 0.046000003814697266
32 0.11699986457824707
33 0.042999982833862305
34 0.09399986267089844
35 0.05799984931945801
36 0.10300016403198242
37 0.06599998474121094
38 0.06699991226196289
39 0.04200005531311035
40 0.12199997901916504
41 0.04199981689453125
42 0.06399989128112793
43 0.054000139236450195
44 0.09599995613098145
45 0.051000118255615234
46 0.0820000171661377
47 0.05299997329711914
48 0.06099987030029297
49 0.05499982833862305
50 0.20800018310546875
51 0.08999991416931152
52 0.1809999942779541
53 0.07200002670288086
54 0.16100001335144043
55 0.07300019264221191
56 0.1099998950958252
57 0.039999961853027344
58 0.08699989318847656
59 0.06499981880187988
60 0.06199979782104492
61 0.09800004959106445
62 0.04399991035461426
63 0.04500007629394531
64 0.04800009727478027
65 0.08000016212463379
66 0.04199981689453125
67 0.06199979782104492
68 0.08099985122680664
69 0.05299997329711914
70 0.059999942779541016
71 0.05099987983703613
72 0.03600001335144043
73 0.06599998474121094
74 0.04799985885620117
75 0.051000118255615234
76 0.03099989891052246
77 0.07699990272521973
78 0.06700015068054199
79 0.0710000991821289
80 0.08599996566772461
81 0.04699993133544922
82 0.03900003433227539
83 0.042999982833862305
84 0.08299994468688965
85 0.04699993133544922
86 0.03900003433227539
87 0.04200005531311035
88 0.05299997329711914
89 0.11999988555908203
90 0.03699994087219238
91 0.034999847412109375
92 0.029999971389770508
93 0.06800007820129395
94 0.06500005722045898
95 0.04799985885620117
96 0.1919999122619629
97 0.05499982833862305
98 0.037999868392944336
99 0.046000003814697266
100 0.06800007820129395
101 0.09300017356872559
102 0.053999900817871094
103 0.05500006675720215
104 0.03699994087219238
105 0.046000003814697266
106 0.05299997329711914
107 0.07599997520446777
108 0.03399991989135742
109 0.056999921798706055
110 0.03299999237060547
111 0.05499982833862305
112 0.029999971389770508
113 0.05500006675720215
114 0.04199981689453125
115 0.06299996376037598
116 0.04200005531311035
117 0.06599998474121094
118 0.0280001163482666
119 0.10500001907348633
120 0.07000017166137695
121 0.10599994659423828
122 0.05099987983703613
123 0.08800005912780762
124 0.05900001525878906
125 0.09999990463256836
126 0.04699993133544922
127 0.06000018119812012
128 0.059999942779541016
129 0.07299995422363281
130 0.04799985885620117
131 0.10000014305114746
132 0.07300019264221191
133 0.03399991989135742
134 0.06099987030029297
135 0.046000003814697266
136 0.05500006675720215
137 0.04500007629394531
138 0.04499983787536621
139 0.037000179290771484
140 0.0559999942779541
141 0.031000137329101562
142 0.03299999237060547
143 0.039999961853027344
144 0.03900003433227539
145 0.037000179290771484
146 0.04499983787536621
147 0.04200005531311035
148 0.04500007629394531
149 0.03900003433227539
150 0.05200004577636719
151 0.039999961853027344
152 0.04799985885620117
153 0.029999971389770508
154 0.03800010681152344
155 0.032000064849853516
156 0.05900001525878906
157 0.08800005912780762
158 0.06099987030029297
159 0.03400015830993652
160 0.04200005531311035
161 0.0709998607635498
162 0.04800009727478027
163 0.025999784469604492
164 0.03299999237060547
165 0.042999982833862305
166 0.04200005531311035
167 0.042999982833862305
168 0.03900003433227539
169 0.0279998779296875
170 0.06599998474121094
171 0.10300016403198242
172 0.07999992370605469
173 0.046000003814697266
174 0.04399991035461426
175 0.04199981689453125
176 0.06500005722045898
177 0.04399991035461426
178 0.04999995231628418
179 0.046000003814697266
180 0.07299995422363281
181 0.03299999237060547
182 0.059999942779541016
183 0.056999921798706055

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_250_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_250_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.01 4.01 7.42
3.62 4.47 7.54
4.39 4.60 7.55
5.86 4.91 7.62
6.56 5.10 7.65
6.81 5.19 7.65
7.61 5.42 7.70
7.59 5.49 7.70
7.66 5.57 7.70
8.31 5.78 7.75
8.43 5.89 7.76
9.36 6.17 7.83
9.80 6.38 7.88
10.7 6.68 7.97
10.2 6.71 7.96
10.7 6.93 8.02
11.1 7.14 8.07
10.8 7.20 8.09
11.9 7.56 8.19
11.6 7.64 8.21
11.3 7.71 8.23
11.8 7.94 8.30
11.9 8.09 8.34
12.8 8.40 8.44
12.3 8.45 8.46
12.5 8.62 8.51
12.6 8.76 8.56
11.5 8.65 8.53
11.6 8.76 8.57
11.4 8.82 8.59
11.8 8.99 8.64
12.2 9.17 8.71
12.2 9.28 8.75
11.7 9.27 8.75
11.6 9.31 8.77
12.1 9.50 8.84
11.5 9.47 8.83
11.2 9.45 8.84
10.3 9.32 8.80
9.33 9.15 8.75
8.97 9.08 8.73
8.95 9.07 8.73
9.06 9.09 8.74
9.54 9.19 8.77
8.77 9.03 8.73
8.53 8.97 8.71
8.31 8.90 8.69
8.55 8.94 8.70
8.95 9.01 8.73
9.82 9.19 8.79
10.8 9.41 8.87
10.3 9.35 8.85
9.71 9.26 8.83
10.4 9.41 8.88
12.5 9.89 9.05
11.9 9.85 9.04
11.7 9.89 9.06
12.5 10.1 9.15
12.4 10.2 9.17
11.6 10.1 9.16
11.1 10.0 9.15
10.5 9.92 9.13
9.88 9.81 9.10
10.4 9.92 9.14
10.9 10.1 9.19
11.0 10.1 9.22
11.6 10.3 9.28
11.3 10.2 9.29
11.2 10.2 9.29
11.4 10.3 9.33
10.5 10.2 9.29
10.9 10.3 9.33
13.1 10.7 9.49
13.5 10.9 9.56
12.9 10.9 9.56
12.2 10.8 9.55
11.9 10.8 9.56
11.3 10.7 9.54
11.3 10.7 9.56
11.0 10.6 9.55
10.8 10.6 9.55
10.8 10.6 9.56
10.8 10.6 9.58
11.4 10.8 9.64
11.7 10.8 9.68
11.8 10.9 9.71
11.8 10.9 9.73
12.2 11.1 9.78
12.0 11.1 9.80
12.0 11.1 9.82
12.0 11.1 9.84
11.5 11.0 9.83
11.2 11.0 9.83
11.4 11.0 9.85
11.2 11.0 9.86
11.8 11.1 9.91
10.9 11.0 9.87
11.9 11.2 9.95
11.5 11.1 9.94
11.9 11.2 9.99
11.8 11.2 10.0
11.3 11.1 9.99
10.1 10.9 9.92
9.32 10.7 9.86
9.71 10.7 9.89
9.73 10.7 9.89
9.69 10.7 9.89
10.0 10.7 9.91
10.9 10.9 9.97
10.7 10.8 9.97
10.7 10.8 9.98
10.2 10.7 9.95
10.2 10.7 9.95
11.2 10.9 10.0
10.4 10.7 9.98
9.43 10.5 9.91
9.35 10.4 9.90
9.38 10.4 9.90
9.93 10.5 9.93
9.92 10.5 9.93
9.83 10.4 9.93
10.0 10.5 9.94
10.7 10.6 9.99
10.2 10.5 9.96
11.2 10.7 10.0
11.6 10.8 10.1
11.6 10.8 10.1
12.1 11.0 10.1
12.1 11.0 10.2
11.0 10.8 10.1
10.9 10.8 10.1
10.7 10.8 10.1
9.94 10.6 10.1
10.2 10.6 10.1
10.7 10.7 10.1
11.0 10.8 10.1
11.7 10.9 10.2
11.3 10.9 10.2
10.9 10.8 10.2
10.8 10.8 10.2
10.2 10.7 10.1
9.63 10.5 10.1
9.91 10.5 10.1
10.2 10.6 10.1
9.60 10.4 10.1
9.81 10.5 10.1
11.1 10.7 10.2
10.4 10.6 10.1
11.2 10.7 10.2
10.9 10.7 10.2
10.9 10.7 10.2
10.5 10.6 10.2
10.8 10.7 10.2
11.8 10.9 10.3
10.9 10.7 10.2
11.0 10.8 10.2
10.9 10.7 10.2
10.8 10.7 10.2
10.2 10.6 10.2
10.3 10.6 10.2
10.3 10.6 10.2
9.55 10.4 10.2
9.31 10.3 10.1
8.95 10.2 10.1
8.78 10.2 10.1
8.82 10.1 10.1
9.08 10.1 10.1
9.23 10.1 10.1
9.43 10.2 10.1
9.65 10.2 10.1
10.6 10.3 10.2
10.5 10.3 10.2
11.3 10.5 10.2
10.6 10.4 10.2
10.3 10.3 10.2
9.92 10.2 10.1
9.84 10.2 10.1
9.76 10.2 10.1
9.34 10.1 10.1
9.13 10.0 10.1
8.91 9.95 10.0
9.87 10.1 10.1
8.98 9.91 10.0
9.45 9.98 10.0
9.15 9.90 10.0
9.51 9.95 10.0
9.89 10.0 10.1
9.91 10.0 10.1
10.1 10.1 10.1
10.0 10.0 10.1
11.1 10.3 10.1
10.5 10.2 10.1
11.6 10.4 10.2
11.0 10.3 10.2
11.6 10.5 10.2
10.7 10.3 10.2
10.7 10.3 10.2
12.0 10.6 10.2
12.8 10.8 10.3
13.9 11.1 10.4


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_500_v0/batch_processing_times.csv <==
0 1.1580002307891846
1 0.2109999656677246
2 0.24500012397766113
3 0.2969999313354492
4 0.14100003242492676
5 0.13699984550476074
6 0.1359999179840088
7 0.14499998092651367
8 0.08300018310546875
9 0.06099987030029297
10 0.04999995231628418
11 0.19500017166137695
12 0.08000016212463379
13 0.06199979782104492
14 0.059999942779541016
15 0.05299997329711914
16 0.13000011444091797
17 0.05099987983703613
18 0.11400008201599121
19 0.059999942779541016
20 0.0839998722076416
21 0.06599998474121094
22 0.12900018692016602
23 0.10799980163574219
24 0.11899995803833008
25 0.17799997329711914
26 0.08599996566772461
27 0.07200002670288086
28 0.04699993133544922
29 0.11800003051757812
30 0.06099987030029297
31 0.10199999809265137
32 0.06499981880187988
33 0.08599996566772461
34 0.06500005722045898
35 0.06399989128112793
36 0.05899977684020996
37 0.06099987030029297
38 0.07499980926513672
39 0.05299997329711914
40 0.03900003433227539
41 0.0970001220703125
42 0.1099998950958252
43 0.08299994468688965
44 0.125
45 0.03299999237060547
46 0.042999982833862305
47 0.08899998664855957
48 0.0410001277923584
49 0.054000139236450195
50 0.054000139236450195
51 0.06299996376037598
52 0.07299995422363281
53 0.13099980354309082
54 0.03699994087219238
55 0.03699994087219238
56 0.07200002670288086
57 0.0820000171661377
58 0.11100006103515625
59 0.042999982833862305
60 0.03900003433227539
61 0.05799984931945801
62 0.05200004577636719
63 0.03600001335144043
64 0.0819997787475586
65 0.03900003433227539
66 0.06599998474121094
67 0.07500004768371582
68 0.07200002670288086
69 0.059999942779541016
70 0.08800005912780762
71 0.042999982833862305
72 0.05800008773803711
73 0.03299999237060547
74 0.07199978828430176
75 0.1099998950958252
76 0.03500008583068848
77 0.13100004196166992
78 0.06700015068054199
79 0.08299994468688965
80 0.07399988174438477
81 0.0410001277923584
82 0.03900003433227539
83 0.05900001525878906
84 0.04900002479553223
85 0.09500002861022949
86 0.042999982833862305
87 0.0410001277923584
88 0.06399989128112793
89 0.07800006866455078
90 0.06299996376037598
91 0.04700016975402832
92 0.04399991035461426
93 0.046000003814697266
94 0.03800010681152344
95 0.12000012397766113
96 0.06999993324279785
97 0.07499980926513672
98 0.053999900817871094
99 0.05500006675720215
100 0.039999961853027344
101 0.053999900817871094
102 0.04500007629394531
103 0.06100010871887207
104 0.04999995231628418
105 0.031999826431274414
106 0.11599993705749512
107 0.03400015830993652
108 0.04200005531311035
109 0.05500006675720215
110 0.051000118255615234
111 0.04700016975402832
112 0.03699994087219238
113 0.042999982833862305
114 0.0839998722076416
115 0.032000064849853516
116 0.04799985885620117
117 0.06999993324279785
118 0.05800008773803711
119 0.029999971389770508
120 0.048999786376953125
121 0.04400014877319336
122 0.06099987030029297
123 0.032000064849853516
124 0.04399991035461426
125 0.04399991035461426
126 0.05200004577636719
127 0.04399991035461426
128 0.05200004577636719
129 0.12100005149841309
130 0.06299996376037598
131 0.07299995422363281
132 0.05900001525878906
133 0.059999942779541016
134 0.05300021171569824
135 0.07200002670288086
136 0.04199981689453125
137 0.07800006866455078
138 0.0410001277923584
139 0.07200002670288086
140 0.05099987983703613
141 0.03600001335144043
142 0.06099987030029297
143 0.04500007629394531
144 0.03399991989135742
145 0.051999807357788086
146 0.053999900817871094
147 0.046000003814697266
148 0.03900003433227539
149 0.05299997329711914
150 0.037999868392944336
151 0.06799983978271484
152 0.046000003814697266
153 0.029999971389770508
154 0.04900002479553223
155 0.042999982833862305
156 0.04699993133544922
157 0.03800010681152344
158 0.03299999237060547
159 0.0559999942779541
160 0.1099998950958252
161 0.04199981689453125
162 0.053999900817871094
163 0.06399989128112793
164 0.06699991226196289
165 0.032000064849853516
166 0.042999982833862305
167 0.04399991035461426
168 0.03500008583068848
169 0.026999950408935547
170 0.03600001335144043
171 0.06700015068054199
172 0.04900002479553223
173 0.04500007629394531
174 0.04200005531311035
175 0.0840001106262207
176 0.09299993515014648
177 0.03299999237060547
178 0.13199996948242188
179 0.06399989128112793
180 0.13199996948242188
181 0.04199981689453125

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.94 4.02 7.46
3.66 4.52 7.59
6.56 5.11 7.75
7.45 5.35 7.80
8.21 5.59 7.85
8.25 5.68 7.86
9.08 5.94 7.92
9.05 6.04 7.93
10.3 6.42 8.03
9.82 6.44 8.02
9.81 6.54 8.04
9.47 6.57 8.03
9.17 6.60 8.02
9.24 6.70 8.04
8.79 6.69 8.02
8.96 6.80 8.04
9.42 6.97 8.09
9.23 7.01 8.09
8.56 6.94 8.05
9.98 7.30 8.16
10.2 7.45 8.20
10.2 7.54 8.22
10.2 7.64 8.25
10.9 7.86 8.31
10.9 7.96 8.34
10.1 7.90 8.32
9.78 7.90 8.31
9.26 7.86 8.29
9.28 7.91 8.31
8.87 7.87 8.29
9.51 8.04 8.34
9.42 8.07 8.35
9.26 8.08 8.35
9.36 8.14 8.37
9.67 8.25 8.40
9.79 8.33 8.42
9.69 8.35 8.43
9.63 8.39 8.44
9.63 8.42 8.45
9.65 8.46 8.46
10.2 8.61 8.51
10.7 8.76 8.56
10.5 8.78 8.57
11.4 9.04 8.66
11.7 9.17 8.70
11.9 9.31 8.75
12.1 9.42 8.79
11.3 9.35 8.78
11.0 9.36 8.79
10.3 9.26 8.76
9.45 9.11 8.72
9.16 9.05 8.70
9.75 9.18 8.75
9.62 9.18 8.75
9.01 9.06 8.72
10.0 9.27 8.79
11.6 9.64 8.92
12.3 9.85 8.99
11.9 9.84 9.00
11.1 9.75 8.98
11.5 9.87 9.03
10.6 9.74 8.99
11.1 9.87 9.04
10.7 9.84 9.04
10.6 9.84 9.05
10.2 9.78 9.04
11.4 10.0 9.13
11.4 10.1 9.16
11.0 10.0 9.15
11.8 10.2 9.23
11.2 10.2 9.21
11.0 10.2 9.22
10.4 10.1 9.20
10.0 9.98 9.18
10.8 10.1 9.24
9.94 9.98 9.20
10.5 10.1 9.25
10.6 10.1 9.26
11.7 10.4 9.35
11.2 10.3 9.34
11.4 10.4 9.38
11.0 10.3 9.37
10.1 10.2 9.33
10.9 10.3 9.40
11.3 10.4 9.44
12.1 10.7 9.52
12.9 10.9 9.60
12.5 10.9 9.61
12.4 10.9 9.63
12.9 11.0 9.70
13.4 11.2 9.77
17.3 12.1 10.1
15.9 12.0 10.1
16.1 12.1 10.1
15.1 12.1 10.1
14.4 12.0 10.1
13.3 11.9 10.1
13.0 11.8 10.1
12.7 11.8 10.1
12.7 11.9 10.2
12.5 11.8 10.2
13.4 12.1 10.2
12.8 12.0 10.2
11.6 11.7 10.2
10.6 11.5 10.1
9.90 11.3 10.1
10.2 11.3 10.1
10.0 11.3 10.1
10.0 11.2 10.1
9.02 11.0 10.0
8.82 10.9 10.0
8.83 10.8 9.99
9.34 10.9 10.0
9.60 10.9 10.0
9.21 10.7 9.99
9.15 10.7 9.98
8.98 10.6 9.96
8.99 10.5 9.95
9.62 10.6 9.98
9.13 10.5 9.94
9.35 10.5 9.95
9.23 10.4 9.93
9.21 10.4 9.92
8.58 10.2 9.87
9.43 10.3 9.92
9.23 10.3 9.90
9.75 10.3 9.93
9.64 10.3 9.92
9.00 10.1 9.87
9.62 10.2 9.90
9.30 10.1 9.88
9.22 10.1 9.87
9.13 10.0 9.85
9.63 10.1 9.88
9.00 9.97 9.83
9.24 9.99 9.84
9.05 9.92 9.82
8.58 9.79 9.78
8.63 9.77 9.77
8.58 9.72 9.76
9.25 9.83 9.79
8.91 9.74 9.76
8.84 9.70 9.75
8.18 9.53 9.69
8.07 9.46 9.67
8.56 9.52 9.69
9.85 9.76 9.76
10.3 9.87 9.80
11.0 10.0 9.85
11.2 10.1 9.88
11.0 10.1 9.88
10.4 10.0 9.85
9.89 9.90 9.81
10.4 10.0 9.85
10.2 9.97 9.84
10.2 9.97 9.84
9.52 9.84 9.80
9.28 9.78 9.78
9.31 9.77 9.78
10.2 9.95 9.84
10.5 10.0 9.86
9.81 9.89 9.82
10.8 10.1 9.89
10.7 10.1 9.89
9.98 9.97 9.85
10.1 10.0 9.86
10.2 10.0 9.87
11.1 10.2 9.94
10.9 10.2 9.94
11.1 10.3 9.96
10.8 10.2 9.95
12.3 10.6 10.1
12.1 10.6 10.1
12.6 10.8 10.1
12.5 10.8 10.2
12.9 10.9 10.2
12.0 10.8 10.2
11.3 10.7 10.1
11.6 10.8 10.2
10.7 10.6 10.1
10.4 10.5 10.1
11.0 10.7 10.2
10.9 10.7 10.2
9.90 10.4 10.1
10.2 10.5 10.1
10.1 10.5 10.1
9.53 10.3 10.1
9.36 10.3 10.1
9.09 10.2 10.0
9.94 10.3 10.1
10.2 10.4 10.1
10.2 10.3 10.1
10.9 10.5 10.1
11.6 10.7 10.2
10.7 10.5 10.2
10.1 10.4 10.1
9.61 10.3 10.1
9.90 10.3 10.1
10.2 10.4 10.1
10.7 10.4 10.2


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_750_v0/batch_processing_times.csv <==
0 1.2599999904632568
1 0.21300005912780762
2 0.3540000915527344
3 0.21300005912780762
4 0.1699998378753662
5 0.12899994850158691
6 0.0839998722076416
7 0.1700000762939453
8 0.07599997520446777
9 0.07999992370605469
10 0.08999991416931152
11 0.06599998474121094
12 0.08599996566772461
13 0.06200003623962402
14 0.09499979019165039
15 0.1230001449584961
16 0.05000019073486328
17 0.09800004959106445
18 0.06500005722045898
19 0.056999921798706055
20 0.08599996566772461
21 0.042999982833862305
22 0.05299997329711914
23 0.12100005149841309
24 0.08699989318847656
25 0.12999987602233887
26 0.07899999618530273
27 0.08899998664855957
28 0.11300015449523926
29 0.07699990272521973
30 0.09000015258789062
31 0.09000015258789062
32 0.07599997520446777
33 0.1269998550415039
34 0.0410001277923584
35 0.08800005912780762
36 0.04999995231628418
37 0.05099987983703613
38 0.04399991035461426
39 0.05299997329711914
40 0.04900002479553223
41 0.0709998607635498
42 0.046000003814697266
43 0.059999942779541016
44 0.09500002861022949
45 0.04999995231628418
46 0.05200004577636719
47 0.06399989128112793
48 0.04200005531311035
49 0.04900002479553223
50 0.05099987983703613
51 0.06299996376037598
52 0.08799982070922852
53 0.08800005912780762
54 0.06800007820129395
55 0.07700014114379883
56 0.03800010681152344
57 0.08100008964538574
58 0.0709998607635498
59 0.04900002479553223
60 0.06999993324279785
61 0.054000139236450195
62 0.07699990272521973
63 0.03399991989135742
64 0.05900001525878906
65 0.056999921798706055
66 0.04399991035461426
67 0.06500005722045898
68 0.04800009727478027
69 0.09100008010864258
70 0.09399986267089844
71 0.06199979782104492
72 0.0710000991821289
73 0.14800000190734863
74 0.06800007820129395
75 0.08999991416931152
76 0.04500007629394531
77 0.04699993133544922
78 0.04699993133544922
79 0.03800010681152344
80 0.059999942779541016
81 0.10100007057189941
82 0.10800004005432129
83 0.031999826431274414
84 0.05200004577636719
85 0.12899994850158691
86 0.07800006866455078
87 0.04499983787536621
88 0.06500005722045898
89 0.04500007629394531
90 0.09800004959106445
91 0.05799984931945801
92 0.04800009727478027
93 0.053999900817871094
94 0.059999942779541016
95 0.0710000991821289
96 0.0559999942779541
97 0.06299996376037598
98 0.039999961853027344
99 0.04800009727478027
100 0.06500005722045898
101 0.07799983024597168
102 0.07299995422363281
103 0.051000118255615234
104 0.06200003623962402
105 0.06800007820129395
106 0.05200004577636719
107 0.0409998893737793
108 0.053999900817871094
109 0.042999982833862305
110 0.053999900817871094
111 0.05800008773803711
112 0.053999900817871094
113 0.04199981689453125
114 0.0409998893737793
115 0.03900003433227539
116 0.04399991035461426
117 0.03699994087219238
118 0.17599987983703613
119 0.04799985885620117
120 0.10199999809265137
121 0.03900003433227539
122 0.11699986457824707
123 0.06400012969970703
124 0.1979999542236328
125 0.0409998893737793
126 0.05500006675720215
127 0.04699993133544922
128 0.04200005531311035
129 0.04400014877319336
130 0.04500007629394531
131 0.03699994087219238
132 0.07299995422363281
133 0.039999961853027344
134 0.2369999885559082
135 0.05099987983703613
136 0.029999971389770508
137 0.04999995231628418
138 0.06100010871887207
139 0.03800010681152344
140 0.034999847412109375
141 0.034999847412109375
142 0.056999921798706055
143 0.07400012016296387
144 0.026000022888183594
145 0.03800010681152344
146 0.059999942779541016
147 0.03099989891052246
148 0.03699994087219238
149 0.031999826431274414
150 0.0559999942779541
151 0.0559999942779541
152 0.06700015068054199
153 0.05200004577636719
154 0.05299997329711914
155 0.06999993324279785
156 0.03600001335144043
157 0.04999995231628418
158 0.05200004577636719
159 0.04200005531311035
160 0.04399991035461426
161 0.03800010681152344
162 0.12599992752075195
163 0.04900002479553223
164 0.06299996376037598
165 0.05500006675720215
166 0.08599996566772461
167 0.029000043869018555
168 0.031999826431274414
169 0.04399991035461426
170 0.06400012969970703
171 0.039999961853027344
172 0.04400014877319336
173 0.07199978828430176
174 0.031000137329101562
175 0.028999805450439453
176 0.05099987983703613
177 0.05299997329711914
178 0.03399991989135742
179 0.028999805450439453
180 0.042999982833862305
181 0.04399991035461426
182 0.06200003623962402
183 0.051000118255615234

==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_750_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/identity_ncli_1_sgx_1_sr_750_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.79 3.96 7.31
3.26 4.21 7.36
4.05 4.35 7.37
5.71 4.70 7.45
6.51 4.91 7.49
8.12 5.32 7.60
7.80 5.34 7.58
10.6 6.02 7.78
11.6 6.40 7.88
11.8 6.62 7.94
11.1 6.63 7.93
11.2 6.79 7.97
10.7 6.83 7.97
11.7 7.18 8.07
10.7 7.11 8.04
11.2 7.34 8.10
11.9 7.62 8.18
10.9 7.55 8.16
10.3 7.53 8.14
11.3 7.83 8.23
10.8 7.84 8.23
10.8 7.93 8.26
10.1 7.88 8.24
10.8 8.10 8.30
10.6 8.14 8.32
10.5 8.20 8.33
10.4 8.26 8.35
10.5 8.35 8.38
10.8 8.49 8.43
10.9 8.59 8.46
10.3 8.55 8.45
11.5 8.86 8.55
11.8 9.02 8.61
11.0 8.93 8.58
11.1 9.03 8.62
10.1 8.88 8.58
11.4 9.21 8.69
11.0 9.19 8.68
11.0 9.26 8.71
10.4 9.20 8.70
10.6 9.28 8.73
10.7 9.35 8.76
10.7 9.41 8.79
10.5 9.41 8.79
10.1 9.36 8.79
9.49 9.25 8.76
9.54 9.27 8.77
10.7 9.52 8.85
11.1 9.63 8.90
11.2 9.71 8.93
11.3 9.77 8.96
10.5 9.65 8.93
9.97 9.56 8.91
11.7 9.95 9.04
11.9 10.1 9.08
11.7 10.1 9.10
10.9 9.96 9.08
11.3 10.1 9.12
11.4 10.1 9.15
11.2 10.1 9.16
10.2 9.97 9.12
10.1 9.94 9.12
9.30 9.77 9.07
9.10 9.71 9.06
9.41 9.76 9.08
9.28 9.72 9.08
9.97 9.84 9.12
9.65 9.78 9.11
10.6 9.97 9.18
10.3 9.94 9.18
10.7 10.0 9.22
10.3 9.97 9.21
10.9 10.1 9.26
10.3 10.0 9.24
10.1 9.97 9.23
10.5 10.1 9.27
10.8 10.1 9.30
11.2 10.2 9.35
11.5 10.3 9.38
10.9 10.3 9.37
10.3 10.1 9.34
9.70 10.0 9.31
9.57 9.98 9.30
9.62 9.98 9.31
9.45 9.93 9.30
9.74 9.98 9.33
10.1 10.1 9.35
10.6 10.2 9.40
9.91 10.0 9.36
9.21 9.87 9.32
9.52 9.93 9.34
9.03 9.81 9.31
10.0 9.98 9.37
9.78 9.94 9.37
10.3 10.0 9.40
9.85 9.95 9.38
9.80 9.94 9.38
10.2 10.0 9.42
9.90 9.96 9.40
9.07 9.78 9.35
8.52 9.64 9.31
8.62 9.62 9.30
8.45 9.55 9.28
9.84 9.81 9.37
9.17 9.67 9.33
9.23 9.66 9.33
9.52 9.71 9.35
9.53 9.70 9.35
9.24 9.63 9.33
9.81 9.74 9.37
12.5 10.3 9.56
12.1 10.3 9.56
11.2 10.1 9.52
11.5 10.2 9.56
10.7 10.1 9.53
10.5 10.1 9.53
10.5 10.1 9.54
10.0 10.0 9.52
9.15 9.84 9.46
8.98 9.78 9.45
9.23 9.80 9.46
9.38 9.81 9.46
9.25 9.77 9.45
8.75 9.64 9.42
9.29 9.72 9.44
9.56 9.76 9.46
8.92 9.62 9.42
8.72 9.55 9.40
9.17 9.63 9.43
9.43 9.68 9.44
9.14 9.60 9.42
9.42 9.65 9.44
8.90 9.53 9.40
9.79 9.69 9.46
10.2 9.79 9.49
9.58 9.66 9.45
10.1 9.77 9.49
11.0 9.98 9.56
10.7 9.94 9.55
10.0 9.83 9.52
10.1 9.85 9.53
10.4 9.92 9.56
10.7 10.0 9.59
10.9 10.1 9.62
10.1 9.92 9.57
9.28 9.76 9.52
10.3 9.97 9.59
12.0 10.3 9.71
11.8 10.3 9.73
11.9 10.4 9.76
11.5 10.4 9.75
10.9 10.3 9.73
11.8 10.5 9.80
10.9 10.3 9.76
10.7 10.3 9.76
10.8 10.4 9.78
10.8 10.4 9.79
10.4 10.3 9.77
9.94 10.2 9.75
11.4 10.5 9.85
11.7 10.6 9.89
11.3 10.6 9.88
10.5 10.4 9.84
10.6 10.4 9.85
10.6 10.4 9.86
10.1 10.3 9.83
10.1 10.3 9.83
9.92 10.3 9.83
9.47 10.2 9.80
9.50 10.2 9.79
10.6 10.4 9.86
10.6 10.4 9.88
10.5 10.3 9.87
10.4 10.3 9.87
11.0 10.5 9.92
11.1 10.5 9.95
10.6 10.4 9.92
10.1 10.3 9.89
10.2 10.3 9.90
10.2 10.4 9.91
10.4 10.4 9.93
10.8 10.5 9.97
10.8 10.5 9.97
11.7 10.7 10.0
11.7 10.7 10.1
12.4 10.9 10.1
12.4 11.0 10.2
12.4 11.0 10.2
11.6 10.9 10.2
11.8 10.9 10.2
11.4 10.9 10.2
10.6 10.7 10.1
10.3 10.7 10.1
10.1 10.6 10.1
9.30 10.4 10.0
9.63 10.5 10.1
9.86 10.5 10.1
10.8 10.7 10.1
11.3 10.8 10.2
12.1 11.0 10.2


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1000_v0/batch_processing_times.csv <==
0 4.26800012588501
1 3.5940001010894775
2 3.5849997997283936
3 3.5189998149871826
4 6.9100000858306885
5 4.851999998092651
6 4.8399999141693115
7 4.882999897003174
8 6.499000072479248
9 6.539000034332275
10 6.523999929428101
11 6.51200008392334
12 0.05499982833862305
13 11.006999969482422
14 0.08000016212463379
15 8.960000038146973
16 13.611000061035156
17 0.05500006675720215
18 8.473999977111816
19 10.667999982833862
20 10.785000085830688
21 10.716000080108643
22 10.63699984550476
23 13.091000080108643
24 13.21399998664856
25 13.085999965667725
26 13.08400011062622
27 10.586999893188477
28 10.555999994277954
29 10.567000150680542
30 10.568000078201294
31 8.342000007629395
32 8.430999994277954
33 8.384000062942505
34 8.340999841690063
35 6.396000146865845
36 6.398999929428101
37 6.397000074386597
38 6.391000032424927
39 6.390000104904175
40 4.743000030517578
41 4.715000152587891
42 4.711999893188477
43 4.730000019073486
44 6.73199987411499
45 3.438000202178955
46 3.4549999237060547
47 3.4709999561309814
48 3.4670000076293945
49 4.885999917984009
50 4.858999967575073
51 4.86899995803833
52 4.858999967575073
53 4.85699987411499
54 7.645999908447266
55 6.601999998092651
56 6.565000057220459
57 6.5329999923706055
58 6.543999910354614
59 0.04900002479553223
60 13.389999866485596
61 8.532999992370605
62 0.026999950408935547
63 8.486999988555908
64 8.483000040054321
65 10.855000019073486
66 10.753999948501587
67 10.819999933242798
68 10.63100004196167
69 12.927000045776367
70 12.937000036239624
71 12.973999977111816
72 12.950999975204468
73 10.472999811172485
74 10.586000204086304
75 10.462999820709229
76 10.43500018119812
77 8.282999992370605
78 8.309999942779541
79 8.228999853134155
80 8.238999843597412
81 8.222000122070312
82 6.327000141143799
83 6.313000202178955
84 7.490000009536743
85 6.309999942779541
86 6.293999910354614
87 4.697000026702881
88 4.642000198364258
89 4.644999980926514
90 4.648999929428101
91 4.641999959945679
92 3.5
93 3.498999834060669
94 6.634999990463257
95 3.5160000324249268
96 3.4880001544952393
97 4.937000036239624
98 4.9120001792907715
99 4.9120001792907715
100 4.9070000648498535
101 4.920000076293945
102 6.622999906539917
103 6.620999813079834
104 0.040000200271606445
105 14.42799997329712
106 6.634999990463257
107 0.03900003433227539
108 13.442999839782715
109 8.630000114440918
110 0.023000001907348633
111 8.61299991607666
112 10.885999917984009
113 10.894000053405762
114 10.874000072479248
115 10.993000030517578
116 10.657999992370605
117 12.843999862670898
118 12.825000047683716
119 12.833000183105469
120 12.828999996185303
121 10.38100004196167
122 10.342000007629395
123 10.33400011062622
124 10.500999927520752
125 10.347000122070312
126 8.130000114440918
127 8.125
128 8.150000095367432
129 8.157999992370605
130 6.205999851226807
131 6.2230000495910645
132 6.2170000076293945
133 6.255000114440918
134 6.208999872207642
135 4.565999984741211
136 4.552999973297119
137 4.555000066757202
138 4.5950000286102295
139 4.562999963760376
140 3.5460000038146973
141 3.5410001277923584
142 3.563000202178955
143 3.552000045776367
144 6.848999977111816
145 4.990999937057495
146 4.988000154495239
147 5.03600001335144
148 5.02400016784668
149 0.023000001907348633
150 13.424999952316284
151 6.726999998092651
152 0.029000043869018555
153 13.423999786376953
154 9.155999898910522
155 0.046000003814697266
156 13.48799991607666
157 0.023000001907348633
158 8.73200011253357
159 13.54099988937378
160 0.03400015830993652
161 10.997999906539917
162 10.628000020980835
163 12.717999935150146
164 12.717000007629395
165 12.690999984741211
166 12.728000164031982
167 10.228999853134155
168 10.233999967575073
169 10.230000019073486
170 10.264000177383423
171 10.027000188827515
172 8.04800009727478
173 8.038000106811523
174 8.631999969482422
175 8.05299997329712
176 6.197999954223633
177 6.148000001907349
178 6.181999921798706
179 6.116999864578247
180 6.119999885559082
181 4.516000032424927
182 4.521999835968018
183 4.491999864578247
184 6.68999981880188
185 3.5959999561309814
186 3.638000011444092
187 3.5940001010894775
188 3.5869998931884766
189 3.5940001010894775
190 5.062000036239624
191 5.055000066757202
192 5.042999982833862
193 5.055000066757202
194 0.03299999237060547
195 12.764999866485596
196 6.785999774932861
197 0.039999961853027344

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1000_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1000_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.60 0.31 0.45
0.82 0.37 0.47
1.02 0.42 0.48
1.18 0.48 0.50
1.32 0.53 0.52
1.28 0.54 0.52
1.24 0.56 0.53
1.21 0.57 0.53
1.18 0.59 0.54
1.16 0.60 0.54
1.14 0.62 0.55
1.05 0.61 0.55
1.05 0.62 0.55
0.89 0.60 0.55
1.07 0.65 0.56
1.35 0.73 0.59
1.30 0.74 0.59
1.57 0.81 0.62
1.78 0.88 0.64
1.67 0.89 0.65
1.72 0.92 0.66
1.76 0.96 0.68
1.80 0.99 0.69
1.83 1.03 0.71
1.86 1.06 0.72
1.88 1.09 0.74
1.90 1.12 0.75
1.91 1.15 0.76
1.93 1.18 0.78
1.94 1.21 0.79
1.95 1.23 0.80
1.96 1.26 0.82
1.96 1.28 0.83
1.97 1.31 0.84
1.97 1.33 0.86
1.98 1.35 0.87
1.98 1.38 0.88
1.99 1.40 0.89
2.50 1.53 0.94
2.50 1.56 0.96
2.28 1.55 0.96
2.08 1.53 0.96
1.92 1.51 0.96
1.79 1.49 0.96
1.67 1.48 0.96
1.58 1.46 0.96
1.66 1.48 0.97
1.72 1.50 0.99
1.78 1.52 1.00
1.82 1.53 1.01
1.70 1.52 1.01
1.60 1.50 1.01
1.52 1.48 1.01
1.44 1.47 1.01
1.38 1.45 1.01
1.33 1.44 1.01
1.37 1.44 1.01
1.32 1.43 1.01
1.35 1.43 1.02
1.31 1.41 1.01
1.10 1.37 1.00
1.25 1.39 1.01
1.52 1.44 1.04
1.43 1.43 1.03
1.37 1.41 1.03
1.47 1.43 1.04
1.55 1.45 1.06
1.62 1.47 1.07
1.68 1.49 1.08
1.73 1.51 1.09
1.77 1.52 1.10
1.81 1.54 1.11
1.84 1.55 1.12
1.86 1.57 1.13
1.88 1.58 1.14
1.90 1.60 1.15
1.92 1.61 1.16
1.93 1.62 1.17
1.94 1.64 1.18
1.95 1.65 1.19
2.04 1.68 1.20
2.03 1.69 1.21
2.03 1.70 1.22
2.02 1.71 1.23
2.02 1.72 1.24
2.02 1.73 1.24
2.01 1.74 1.25
1.86 1.72 1.25
1.74 1.69 1.25
1.63 1.67 1.25
1.50 1.64 1.24
1.42 1.62 1.24
1.35 1.60 1.23
1.29 1.58 1.23
1.38 1.59 1.24
1.47 1.60 1.25
1.39 1.58 1.25
1.47 1.60 1.25
1.39 1.58 1.25
1.32 1.56 1.25
1.27 1.54 1.25
1.22 1.52 1.24
1.18 1.50 1.24
1.15 1.49 1.24
1.12 1.47 1.24
1.09 1.45 1.23
0.92 1.41 1.22
1.24 1.46 1.24
1.35 1.48 1.25
1.15 1.43 1.24
1.59 1.51 1.27
1.65 1.53 1.27
1.40 1.48 1.26
1.49 1.50 1.27
1.57 1.51 1.28
1.64 1.53 1.29
1.69 1.55 1.29
1.74 1.56 1.30
1.78 1.58 1.31
1.81 1.59 1.32
1.84 1.60 1.32
1.87 1.62 1.33
1.89 1.63 1.34
1.91 1.64 1.35
1.92 1.66 1.36
1.93 1.67 1.36
1.94 1.68 1.37
1.95 1.69 1.38
1.96 1.70 1.38
1.97 1.71 1.39
1.97 1.72 1.40
1.98 1.73 1.40
1.98 1.74 1.41
2.14 1.78 1.43
2.27 1.82 1.45
2.07 1.79 1.44
1.90 1.77 1.44
1.75 1.74 1.43
1.63 1.72 1.43
1.53 1.69 1.42
1.44 1.67 1.42
1.37 1.65 1.42
1.16 1.59 1.40
0.98 1.54 1.38
0.83 1.49 1.37
0.70 1.44 1.35
0.74 1.42 1.35
0.77 1.41 1.35
0.80 1.40 1.34
0.83 1.38 1.34
0.85 1.37 1.34
0.72 1.33 1.32
1.06 1.38 1.34
1.35 1.43 1.36
1.14 1.39 1.34
1.42 1.44 1.36
1.51 1.46 1.37
1.28 1.41 1.36
1.70 1.50 1.38
1.44 1.45 1.37
1.76 1.52 1.39
2.11 1.60 1.42
1.78 1.54 1.40
1.82 1.56 1.41
1.85 1.57 1.42
1.87 1.59 1.42
1.89 1.60 1.43
1.91 1.62 1.44
1.92 1.63 1.45
1.93 1.64 1.45
1.94 1.65 1.46
1.95 1.67 1.46
1.96 1.68 1.47
1.97 1.69 1.48
1.97 1.70 1.48
2.12 1.74 1.50
2.10 1.75 1.50
2.25 1.79 1.52
2.21 1.80 1.53
2.16 1.81 1.53
1.98 1.78 1.53
1.82 1.75 1.52
1.69 1.73 1.52
1.58 1.70 1.51
1.48 1.68 1.51
1.40 1.66 1.50
1.33 1.64 1.49
1.13 1.58 1.48
0.95 1.53 1.46
0.81 1.48 1.45
0.68 1.43 1.43
0.58 1.38 1.41
0.64 1.37 1.41
0.69 1.36 1.41
0.73 1.35 1.40
0.76 1.33 1.40
0.64 1.29 1.38
1.00 1.35 1.40
1.32 1.40 1.42
1.11 1.35 1.40


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_100_v0/batch_processing_times.csv <==
0 0.5889999866485596
1 0.44099998474121094
2 0.35699987411499023
3 0.2990000247955322
4 0.28800010681152344
5 0.2909998893737793
6 0.2239999771118164
7 0.21700000762939453
8 0.23599982261657715
9 0.22099995613098145
10 0.21900010108947754
11 0.20399999618530273
12 0.1790001392364502
13 0.18199992179870605
14 0.1679999828338623
15 0.1789999008178711
16 0.18999981880187988
17 0.20999979972839355
18 0.16499996185302734
19 0.16700005531311035
20 0.1979999542236328
21 0.16199994087219238
22 0.1400001049041748
23 0.1510000228881836
24 0.1400001049041748
25 0.15400004386901855
26 0.14400005340576172
27 0.1510000228881836
28 0.14400005340576172
29 0.13199996948242188
30 0.15400004386901855
31 0.12600016593933105
32 0.13199996948242188
33 0.1419999599456787
34 0.11599993705749512
35 0.127000093460083
36 0.13499999046325684
37 0.12199997901916504
38 0.11500000953674316
39 0.11100006103515625
40 0.12599992752075195
41 0.09200000762939453
42 0.10500001907348633
43 0.10299992561340332
44 0.10299992561340332
45 0.10800004005432129
46 0.12900018692016602
47 0.11300015449523926
48 0.12199997901916504
49 0.1100001335144043
50 0.11699986457824707
51 0.10899996757507324
52 0.10699987411499023
53 0.08999991416931152
54 0.0989999771118164
55 0.1400001049041748
56 0.1359999179840088
57 0.10800004005432129
58 0.10800004005432129
59 0.13399982452392578
60 0.0989999771118164
61 0.10500001907348633
62 0.12800002098083496
63 0.127000093460083
64 0.11599993705749512
65 0.10800004005432129
66 0.15599989891052246
67 0.11299991607666016
68 0.1359999179840088
69 0.11600017547607422
70 0.11099982261657715
71 0.1399998664855957
72 0.13100004196166992
73 0.03699994087219238
74 0.20099997520446777
75 0.13299989700317383
76 0.031000137329101562
77 0.2590000629425049
78 0.12599992752075195
79 0.04900002479553223
80 0.24900007247924805
81 0.14599990844726562
82 0.02500009536743164
83 0.18700003623962402
84 0.03399991989135742
85 0.1490001678466797
86 0.3059999942779541
87 0.0279998779296875
88 0.16500020027160645
89 0.19000005722045898
90 0.02500009536743164
91 0.17600011825561523
92 0.20799994468688965
93 0.03400015830993652
94 0.18899989128112793
95 0.19099998474121094
96 0.039999961853027344
97 0.19300007820129395
98 0.1809999942779541
99 0.15200018882751465
100 0.16500020027160645
101 0.1490001678466797
102 0.16500020027160645
103 0.1510000228881836
104 0.20300006866455078
105 0.15900015830993652
106 0.14399981498718262
107 0.16700005531311035
108 0.1400001049041748
109 0.13200020790100098
110 0.127000093460083
111 0.12400007247924805
112 0.15599989891052246
113 0.1420001983642578
114 0.13200020790100098
115 0.14100003242492676
116 0.1400001049041748
117 0.13100004196166992
118 0.12199997901916504
119 0.11600017547607422
120 0.125
121 0.125
122 0.10800004005432129
123 0.11700010299682617
124 0.10300016403198242
125 0.10600018501281738
126 0.13200020790100098
127 0.0989999771118164
128 0.0970001220703125
129 0.10399985313415527
130 0.08999991416931152
131 0.08099985122680664
132 0.08700013160705566
133 0.09500002861022949
134 0.10900020599365234
135 0.08299994468688965
136 0.1359999179840088
137 0.0989999771118164
138 0.10199999809265137
139 0.07599997520446777
140 0.09399986267089844
141 0.0839998722076416
142 0.08600020408630371
143 0.07799983024597168
144 0.09100008010864258
145 0.13300013542175293
146 0.12100005149841309
147 0.10199999809265137
148 0.14700007438659668
149 0.11399984359741211
150 0.11400008201599121
151 0.11099982261657715
152 0.0969998836517334
153 0.11399984359741211
154 0.09500002861022949
155 0.1119999885559082
156 0.1269998550415039
157 0.031000137329101562
158 0.2070000171661377
159 0.12800002098083496
160 0.023000001907348633
161 0.22300004959106445
162 0.11999988555908203
163 0.02200007438659668
164 0.1940000057220459
165 0.14499998092651367
166 0.02200007438659668
167 0.18899989128112793
168 0.13399982452392578
169 0.0410001277923584
170 0.18199992179870605
171 0.1359999179840088
172 0.024000167846679688
173 0.17599987983703613
174 0.03000020980834961
175 0.13499999046325684
176 0.312999963760376
177 0.0280001163482666
178 0.17499995231628418
179 0.16300010681152344
180 0.16899991035461426
181 0.16899991035461426
182 0.16499996185302734
183 0.17100000381469727
184 0.17100000381469727
185 0.1529998779296875
186 0.17699980735778809
187 0.14899992942810059
188 0.14699983596801758
189 0.1549999713897705
190 0.1529998779296875
191 0.14899992942810059
192 0.1510000228881836
193 0.14700007438659668
194 0.1380000114440918
195 0.1399998664855957
196 0.13499999046325684
197 0.15199995040893555
198 0.12199997901916504
199 0.12999987602233887

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_100_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_100_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.31 0.07 0.02
0.26 0.06 0.02
0.22 0.06 0.02
0.18 0.06 0.02
0.16 0.06 0.02
0.13 0.05 0.02
0.11 0.05 0.02
0.09 0.05 0.01
0.08 0.05 0.01
0.07 0.05 0.01
0.06 0.04 0.01
0.05 0.04 0.01
0.04 0.04 0.01
0.03 0.04 0.01
0.03 0.04 0.01
0.02 0.03 0.01
0.02 0.03 0.01
0.02 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
0.01 0.03    0
   0 0.02    0
0.08 0.04 0.01
0.07 0.04    0
0.06 0.04    0
0.05 0.04    0
0.04 0.03    0
0.04 0.03    0
0.03 0.03    0
0.02 0.03    0
0.02 0.03    0
0.02 0.03    0
0.01 0.03    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
0.01 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.04 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1500_v0/batch_processing_times.csv <==
0 15.42799997329712
1 11.010999917984009
2 11.03600001335144
3 10.912000179290771
4 10.860999822616577
5 14.785999774932861
6 7.827000141143799
7 7.794000148773193
8 7.773000001907349
9 10.921000003814697
10 10.871000051498413
11 10.853000164031982
12 10.854000091552734
13 14.776999950408936
14 0.05800008773803711
15 30.60199999809265
16 14.68999981880188
17 0.05299997329711914
18 30.563999891281128
19 0.05500006675720215
20 19.08899998664856
21 26.132999897003174
22 0.04700016975402832
23 24.14400005340576
24 24.175000190734863
25 24.069999933242798
26 29.644999980926514
27 29.66100001335144
28 29.66000008583069
29 23.97099995613098
30 23.96299982070923
31 23.9469997882843
32 18.919000148773193
33 18.878000020980835
34 18.89199995994568
35 20.076000213623047
36 14.52400016784668
37 14.536999940872192
38 14.469000101089478
39 14.458999872207642
40 10.764000177383423
41 10.714999914169312
42 10.708000183105469
43 10.740000009536743
44 7.741000175476074
45 14.661999940872192
46 7.7179999351501465
47 7.723999977111816
48 10.97000002861023
49 10.907999992370605
50 10.907000064849854
51 10.91100001335144
52 14.70799994468689
53 14.73799991607666
54 14.71399998664856
55 0.05799984931945801
56 17.174999952316284
57 30.59999990463257
58 0.0280001163482666
59 19.21499991416931
60 19.210999965667725
61 24.293999910354614
62 24.330999851226807
63 24.098000049591064
64 29.54800009727478
65 29.600000143051147
66 29.587000131607056
67 23.82800006866455
68 23.841000080108643
69 23.82699990272522
70 23.819000005722046
71 18.789000034332275
72 18.783999919891357
73 18.813999891281128
74 18.750999927520752
75 16.96399998664856
76 14.358999967575073
77 14.33899998664856
78 14.38699984550476
79 10.555999994277954
80 10.565000057220459
81 10.584999799728394
82 7.804999828338623
83 7.761999845504761
84 7.766000032424927
85 14.666999816894531
86 10.963000059127808
87 11.039999961853027
88 10.967000007629395
89 10.975000143051147
90 14.832000017166138
91 14.847000122070312
92 14.805000066757202
93 14.801999807357788
94 0.03900003433227539
95 49.11099982261658
96 19.294999837875366
97 0.0409998893737793
98 19.283999919891357
99 24.448999881744385
100 24.41599988937378
101 24.419000148773193
102 24.064000129699707
103 29.37600016593933
104 29.38099980354309
105 29.376999855041504
106 23.697999954223633
107 23.691999912261963
108 23.723000049591064
109 23.70300006866455
110 18.649999856948853
111 18.645000219345093
112 18.638999938964844
113 16.79800009727478
114 14.276000022888184
115 14.335999965667725
116 14.26200008392334
117 10.525000095367432
118 10.490000009536743
119 10.505000114440918

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.16 0.62 0.94
0.46 0.67 0.96
0.69 0.71 0.97
1.04 0.79 0.99
1.35 0.86 1.01
1.61 0.93 1.03
1.83 1.00 1.06
1.86 1.03 1.07
1.88 1.07 1.08
2.21 1.16 1.11
2.48 1.26 1.14
2.72 1.35 1.17
2.53 1.35 1.17
2.60 1.41 1.20
2.67 1.46 1.21
2.57 1.48 1.22
2.48 1.50 1.23
2.71 1.58 1.26
2.91 1.66 1.29
2.77 1.67 1.30
2.65 1.68 1.31
2.55 1.69 1.32
2.77 1.77 1.35
2.96 1.84 1.37
2.81 1.85 1.38
2.69 1.86 1.39
2.58 1.86 1.39
2.80 1.93 1.42
2.99 2.00 1.45
2.83 2.00 1.46
2.71 2.00 1.46
2.60 2.00 1.47
2.50 2.00 1.48
2.43 2.00 1.48
2.39 2.00 1.48
2.33 2.00 1.49
2.28 2.00 1.50
2.24 2.00 1.50
2.27 2.02 1.51
2.23 2.02 1.52
2.20 2.01 1.52
2.16 2.01 1.53
2.14 2.01 1.54
2.12 2.01 1.54
2.10 2.01 1.55
2.08 2.01 1.55
2.07 2.01 1.56
2.14 2.02 1.57
2.12 2.02 1.57
2.10 2.02 1.58
2.08 2.02 1.58
2.07 2.02 1.59
2.06 2.02 1.59
2.20 2.05 1.61
2.17 2.05 1.61
2.14 2.05 1.62
2.12 2.05 1.62
2.10 2.04 1.63
2.08 2.04 1.63
2.07 2.04 1.64
2.06 2.04 1.64
2.05 2.04 1.65
2.04 2.03 1.65
2.04 2.03 1.65
2.03 2.03 1.66
2.17 2.06 1.67
2.31 2.09 1.69
2.66 2.17 1.72
2.56 2.17 1.72
2.62 2.19 1.74
2.67 2.22 1.75
2.71 2.25 1.76
2.60 2.24 1.77
2.82 2.29 1.79
2.84 2.32 1.80
2.71 2.31 1.81
2.75 2.33 1.82
2.78 2.35 1.83
2.81 2.37 1.85
2.83 2.39 1.86
2.86 2.41 1.87
2.73 2.40 1.87
2.77 2.42 1.89
2.65 2.40 1.89
2.55 2.39 1.89
2.62 2.41 1.90
2.84 2.46 1.92
2.85 2.48 1.94
2.72 2.46 1.94
2.61 2.45 1.94
2.44 2.42 1.93
2.37 2.40 1.93
2.32 2.39 1.94
2.27 2.38 1.94
2.23 2.36 1.94
2.19 2.35 1.94
2.16 2.34 1.94
2.14 2.33 1.94
2.11 2.32 1.94
2.10 2.31 1.94
2.08 2.29 1.94
2.07 2.28 1.94
2.06 2.27 1.95
2.05 2.26 1.95
2.04 2.26 1.95
2.03 2.25 1.95
2.03 2.24 1.95
2.02 2.23 1.95
2.02 2.22 1.95
2.02 2.21 1.95
2.01 2.21 1.95
2.01 2.20 1.95
2.01 2.19 1.95
2.08 2.20 1.96
2.07 2.20 1.96
2.06 2.19 1.96
2.05 2.18 1.96
2.04 2.17 1.97
2.03 2.17 1.97
2.19 2.20 1.98
2.16 2.19 1.98
2.13 2.18 1.98
2.11 2.18 1.98
2.10 2.17 1.98
2.08 2.16 1.98
2.07 2.16 1.98
2.06 2.15 1.98
2.28 2.20 2.00
2.39 2.22 2.01
2.33 2.22 2.01
2.28 2.21 2.01
2.40 2.23 2.02
2.50 2.26 2.03
2.58 2.29 2.04
2.65 2.31 2.05
2.86 2.37 2.07
3.04 2.42 2.09
2.88 2.41 2.09
2.90 2.43 2.10
2.92 2.44 2.11
2.94 2.46 2.12
2.96 2.48 2.13
2.97 2.50 2.14
2.82 2.48 2.14
2.84 2.50 2.15
2.87 2.52 2.16
2.74 2.50 2.15
2.70 2.50 2.16
2.75 2.51 2.17
2.63 2.50 2.16
2.54 2.48 2.16
2.45 2.46 2.16
2.38 2.45 2.16
2.32 2.43 2.16
2.27 2.42 2.15
2.23 2.40 2.15
2.20 2.39 2.15
2.16 2.38 2.15
2.14 2.36 2.15
2.12 2.35 2.14
2.10 2.34 2.14
2.08 2.33 2.14
2.07 2.32 2.14
2.06 2.31 2.14
2.05 2.30 2.14
2.04 2.29 2.13
2.03 2.28 2.13
2.03 2.27 2.13
2.02 2.26 2.13
2.02 2.25 2.13
2.02 2.24 2.12
2.01 2.23 2.12
2.01 2.22 2.12
2.01 2.21 2.12
2.01 2.21 2.12
2.01 2.20 2.11
2.00 2.19 2.11
2.00 2.19 2.11
2.00 2.18 2.11
2.00 2.17 2.11
2.16 2.20 2.12
2.14 2.19 2.11
2.11 2.19 2.11
2.10 2.18 2.11
2.08 2.17 2.11
2.07 2.17 2.11
2.06 2.16 2.10
2.05 2.16 2.10
2.04 2.15 2.10
2.18 2.18 2.11
2.15 2.17 2.11
2.13 2.16 2.10
2.35 2.21 2.12
2.29 2.20 2.12
2.40 2.23 2.13
2.50 2.25 2.14
2.58 2.28 2.15
2.64 2.30 2.15
2.69 2.33 2.16
2.73 2.35 2.17


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1_v0/batch_processing_times.csv <==
0 0.5750000476837158
1 0.24099993705749512
2 0.21600008010864258
3 0.12299990653991699
4 0.13299989700317383
5 0.182999849319458
6 0.11700010299682617
7 0.13499999046325684
8 0.08599996566772461
9 0.09100008010864258
10 0.08100008964538574
11 0.08099985122680664
12 0.07599997520446777
13 0.08700013160705566
14 0.06999993324279785
15 0.06299996376037598
16 0.0820000171661377
17 0.07899999618530273
18 0.0690000057220459
19 0.03900003433227539
20 0.07799983024597168
21 0.06999993324279785
22 0.059999942779541016
23 0.06700015068054199
24 0.06800007820129395
25 0.05299997329711914
26 0.11600017547607422
27 0.05800008773803711
28 0.07299995422363281
29 0.040000200271606445
30 0.06699991226196289
31 0.043000221252441406
32 0.07999992370605469
33 0.07399988174438477
34 0.06099987030029297
35 0.06699991226196289
36 0.04900002479553223
37 0.059999942779541016
38 0.04999995231628418
39 0.07599997520446777
40 0.04400014877319336
41 0.0559999942779541
42 0.05299997329711914
43 0.056999921798706055
44 0.04800009727478027
45 0.053999900817871094
46 0.04999995231628418
47 0.05500006675720215
48 0.05800008773803711
49 0.053999900817871094
50 0.03800010681152344
51 0.06599998474121094
52 0.03900003433227539
53 0.06299996376037598
54 0.04399991035461426
55 0.05299997329711914
56 0.09200000762939453
57 0.06399989128112793
58 0.04900002479553223
59 0.059999942779541016
60 0.042999982833862305
61 0.04499983787536621
62 0.046000003814697266
63 0.05499982833862305
64 0.05499982833862305
65 0.04699993133544922
66 0.05200004577636719
67 0.05500006675720215
68 0.05299997329711914
69 0.04199981689453125
70 0.0559999942779541
71 0.032000064849853516
72 0.059999942779541016
73 0.0559999942779541
74 0.056999921798706055
75 0.042999982833862305
76 0.04800009727478027
77 0.05299997329711914
78 0.0559999942779541
79 0.051999807357788086
80 0.04699993133544922
81 0.03299999237060547
82 0.08100008964538574
83 0.04200005531311035
84 0.057000160217285156
85 0.042999982833862305
86 0.042999982833862305
87 0.04199981689453125
88 0.05799984931945801
89 0.0710000991821289
90 0.04400014877319336
91 0.042999982833862305
92 0.0280001163482666
93 0.04800009727478027
94 0.054000139236450195
95 0.03899979591369629
96 0.04500007629394531
97 0.04700016975402832
98 0.0409998893737793
99 0.09300017356872559
100 0.04500007629394531
101 0.03900003433227539
102 0.02500009536743164
103 0.04799985885620117
104 0.05200004577636719
105 0.06300020217895508
106 0.04800009727478027
107 0.046000003814697266
108 0.04900002479553223
109 0.07800006866455078
110 0.037000179290771484
111 0.046000003814697266
112 0.03600001335144043
113 0.042999982833862305
114 0.05299997329711914
115 0.03699994087219238
116 0.04500007629394531
117 0.04799985885620117
118 0.06300020217895508
119 0.0559999942779541
120 0.051000118255615234
121 0.03900003433227539
122 0.0410001277923584
123 0.023999929428100586
124 0.03699994087219238
125 0.04200005531311035
126 0.04900002479553223
127 0.046000003814697266
128 0.04200005531311035
129 0.040000200271606445
130 0.04200005531311035
131 0.0410001277923584
132 0.042999982833862305
133 0.023999929428100586
134 0.054000139236450195
135 0.032000064849853516
136 0.04199981689453125
137 0.04400014877319336
138 0.04500007629394531
139 0.04800009727478027
140 0.06500005722045898
141 0.04199981689453125
142 0.06100010871887207
143 0.03800010681152344
144 0.03600001335144043
145 0.04699993133544922
146 0.03699994087219238
147 0.04499983787536621
148 0.0559999942779541
149 0.03699994087219238
150 0.04900002479553223
151 0.03699994087219238
152 0.04399991035461426
153 0.034999847412109375
154 0.031000137329101562
155 0.04900002479553223
156 0.032000064849853516
157 0.04900002479553223
158 0.04900002479553223
159 0.0710000991821289
160 0.04900002479553223
161 0.0409998893737793
162 0.046000003814697266
163 0.04500007629394531
164 0.04400014877319336
165 0.02500009536743164
166 0.0409998893737793
167 0.04499983787536621
168 0.03699994087219238
169 0.05200004577636719
170 0.039999961853027344
171 0.03900003433227539
172 0.03699994087219238
173 0.03600001335144043
174 0.0409998893737793
175 0.023000001907348633
176 0.04399991035461426
177 0.03600001335144043
178 0.03900003433227539
179 0.042999982833862305
180 0.042999982833862305
181 0.037000179290771484
182 0.0409998893737793
183 0.039999961853027344
184 0.03699994087219238
185 0.023999929428100586
186 0.04999995231628418
187 0.023000001907348633
188 0.03800010681152344
189 0.042999982833862305
190 0.0409998893737793
191 0.03900003433227539
192 0.039999961853027344
193 0.039999961853027344
194 0.03399991989135742
195 0.04199981689453125
196 0.023000001907348633
197 0.04499983787536621
198 0.03900003433227539
199 0.06399989128112793

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.08 0.02 0.01
0.51 0.11 0.04
0.73 0.18 0.06
1.20 0.30 0.10
1.39 0.37 0.13
1.54 0.44 0.15
1.75 0.52 0.18
1.70 0.56 0.20
1.81 0.62 0.22
1.53 0.60 0.22
1.29 0.58 0.21
1.09 0.56 0.21
0.93 0.54 0.21
0.78 0.52 0.20
0.66 0.50 0.20
0.56 0.49 0.20
0.47 0.47 0.20
0.40 0.45 0.19
0.41 0.46 0.20
0.35 0.44 0.19
0.29 0.43 0.19
0.25 0.41 0.19
0.21 0.40 0.18
0.18 0.38 0.18
0.15 0.37 0.18
0.13 0.36 0.18
0.11 0.35 0.18
0.09 0.33 0.17
0.08 0.32 0.17
0.06 0.31 0.17
0.05 0.30 0.17
0.04 0.29 0.17
0.04 0.28 0.16
0.03 0.27 0.16
0.03 0.26 0.16
0.02 0.25 0.16
0.02 0.24 0.16
0.01 0.23 0.15
0.01 0.23 0.15
0.01 0.22 0.15
0.01 0.21 0.15
0.01 0.20 0.15
   0 0.20 0.14
   0 0.19 0.14
   0 0.18 0.14
   0 0.18 0.14
   0 0.17 0.14
   0 0.16 0.13
   0 0.16 0.13
   0 0.15 0.13
   0 0.15 0.13
   0 0.14 0.13
   0 0.14 0.12
   0 0.13 0.12
   0 0.13 0.12
   0 0.12 0.12
   0 0.12 0.12
   0 0.11 0.12
   0 0.11 0.11
   0 0.11 0.11
   0 0.10 0.11
   0 0.10 0.11
   0 0.09 0.11
   0 0.09 0.10
   0 0.09 0.10
   0 0.08 0.10
   0 0.08 0.10
   0 0.08 0.10
   0 0.07 0.09
   0 0.07 0.09
   0 0.07 0.09
   0 0.07 0.09
   0 0.06 0.09
   0 0.06 0.09
   0 0.06 0.09
   0 0.06 0.09
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.05 0.08
   0 0.04 0.08
   0 0.04 0.08
   0 0.04 0.08
0.08 0.06 0.08
0.07 0.05 0.08
0.06 0.05 0.08
0.05 0.05 0.08
0.04 0.05 0.08
0.03 0.05 0.08
0.03 0.04 0.08
0.02 0.04 0.08
0.02 0.04 0.07
0.02 0.04 0.07
0.01 0.04 0.07
0.01 0.03 0.07
0.01 0.03 0.07
0.01 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.03 0.07
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.02 0.06
   0 0.01 0.06
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0 0.01 0.05
   0    0 0.05
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.04
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.03
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.02
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0 0.01
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_2500_v0/batch_processing_times.csv <==
0 54.49399995803833
1 0.1119999885559082
2 53.882999897003174
3 53.831000089645386
4 68.18699979782104
5 68.32400012016296
6 68.2099997997284
7 84.36400008201599
8 84.29700016975403
9 68.13000011444092
10 67.57599997520447
11 67.50300002098083
12 53.30299997329712
13 53.23599982261658
14 53.23399996757507
15 48.99600005149841
16 40.80400013923645
17 40.77199983596802
18 40.806999921798706
19 30.113999843597412
20 30.092000007629395
21 30.13099980354309
22 21.385000228881836
23 21.43499994277954
24 21.32200002670288
25 42.835999965667725
26 30.313999891281128
27 30.359999895095825
28 41.02999997138977
29 0.04399991035461426
30 86.05100011825562
31 0.042999982833862305
32 41.02800011634827
33 86.41999983787537
34 0.04200005531311035
35 53.62100005149841
36 68.73300004005432
37 67.78500008583069
38 67.68899989128113
39 83.40300011634827

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_2500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_2500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.17 0.55 1.03
0.30 0.56 1.03
0.64 0.63 1.05
0.85 0.67 1.06
1.03 0.72 1.07
1.18 0.76 1.08
1.31 0.80 1.09
1.41 0.84 1.10
1.50 0.88 1.11
1.58 0.92 1.12
1.81 0.99 1.14
1.84 1.02 1.15
2.01 1.09 1.17
2.01 1.12 1.18
2.00 1.15 1.19
2.00 1.18 1.20
2.00 1.20 1.21
2.00 1.23 1.22
2.00 1.26 1.22
2.00 1.28 1.23
2.00 1.31 1.24
2.16 1.36 1.26
2.13 1.38 1.27
2.11 1.40 1.28
2.10 1.42 1.29
2.08 1.44 1.29
2.07 1.46 1.30
1.98 1.46 1.30
1.99 1.48 1.31
1.99 1.50 1.32
1.99 1.52 1.33
2.14 1.57 1.35
2.12 1.58 1.35
2.10 1.60 1.36
2.08 1.61 1.37
2.07 1.62 1.38
2.06 1.64 1.38
2.05 1.65 1.39
2.04 1.66 1.40
2.04 1.67 1.40
2.03 1.68 1.41
2.10 1.71 1.42
2.09 1.72 1.43
2.07 1.73 1.44
2.06 1.74 1.44
2.05 1.75 1.45
2.04 1.76 1.46
2.04 1.77 1.46
2.03 1.77 1.47
2.03 1.78 1.47
2.02 1.79 1.48
2.18 1.83 1.50
2.15 1.84 1.50
2.20 1.86 1.51
2.17 1.86 1.52
2.14 1.87 1.53
2.12 1.87 1.53
2.10 1.88 1.54
2.09 1.88 1.54
2.07 1.89 1.55
2.06 1.89 1.55
2.21 1.93 1.57
2.18 1.93 1.57
2.15 1.93 1.58
2.13 1.94 1.58
2.11 1.94 1.59
2.09 1.94 1.59
2.08 1.94 1.60
2.06 1.95 1.60
2.05 1.95 1.61
2.04 1.95 1.61
2.04 1.95 1.62
2.11 1.97 1.63
2.09 1.97 1.63
2.07 1.97 1.64
2.21 2.01 1.65
2.18 2.00 1.66
2.15 2.00 1.66
2.13 2.00 1.66
2.11 2.00 1.67
2.25 2.03 1.68
2.21 2.03 1.69
2.18 2.03 1.69
2.15 2.03 1.69
2.13 2.03 1.70
2.11 2.03 1.70
2.09 2.03 1.71
2.15 2.04 1.72
2.20 2.06 1.72
2.25 2.07 1.73
2.21 2.07 1.74
2.18 2.07 1.74
2.15 2.06 1.74
2.13 2.06 1.75
2.48 2.14 1.78
2.40 2.13 1.78
2.65 2.20 1.80
2.55 2.19 1.81
2.46 2.18 1.81
2.39 2.18 1.81
2.64 2.24 1.84
2.54 2.23 1.84
2.46 2.22 1.84
2.39 2.21 1.84
2.64 2.27 1.86
2.54 2.26 1.87
2.45 2.25 1.87
2.38 2.24 1.87
2.49 2.27 1.88
2.56 2.29 1.90
2.47 2.28 1.90
2.56 2.31 1.91
2.62 2.33 1.92
2.52 2.32 1.92
2.60 2.34 1.93
2.66 2.36 1.95
2.56 2.35 1.95
2.63 2.37 1.96
2.84 2.43 1.98
3.02 2.48 2.00
3.17 2.53 2.03
3.30 2.58 2.05
3.41 2.62 2.07
3.34 2.64 2.08
3.13 2.62 2.08
2.96 2.59 2.08
2.81 2.57 2.08
2.68 2.56 2.08
2.89 2.60 2.10
2.90 2.62 2.11
2.76 2.60 2.10
2.95 2.64 2.12
2.95 2.65 2.13
2.81 2.63 2.13
2.99 2.68 2.15
2.84 2.65 2.15
2.71 2.63 2.15
2.60 2.61 2.15
2.81 2.66 2.17
3.00 2.70 2.19
3.15 2.75 2.21
3.13 2.75 2.22
3.27 2.80 2.23
3.07 2.77 2.23
2.91 2.74 2.23
2.77 2.72 2.23
2.65 2.69 2.22
2.70 2.70 2.23
2.59 2.68 2.23
2.50 2.66 2.23
2.42 2.64 2.22
2.66 2.68 2.24
2.87 2.72 2.26
3.04 2.77 2.28
3.19 2.81 2.30
3.24 2.83 2.31
3.35 2.87 2.33
3.15 2.84 2.33
2.97 2.81 2.32
2.98 2.82 2.33
2.83 2.79 2.33
2.70 2.77 2.32
2.59 2.74 2.32
2.50 2.71 2.32
2.42 2.69 2.31
2.36 2.67 2.31
2.30 2.64 2.30
2.26 2.62 2.30
2.22 2.60 2.30
2.18 2.58 2.29
2.15 2.56 2.29
2.13 2.54 2.28
2.11 2.52 2.28
2.09 2.51 2.28
2.08 2.49 2.27
2.07 2.47 2.27
2.06 2.46 2.27
2.05 2.44 2.26
2.04 2.43 2.26
2.03 2.41 2.26
2.03 2.40 2.25
2.02 2.38 2.25
2.02 2.37 2.25
2.02 2.36 2.25
2.01 2.35 2.24
2.01 2.33 2.24
2.33 2.39 2.26
2.28 2.38 2.26
2.23 2.36 2.25
2.20 2.35 2.25
2.17 2.34 2.25
2.14 2.33 2.24
2.12 2.32 2.24
2.10 2.31 2.24
2.08 2.29 2.24
2.07 2.28 2.23
2.06 2.27 2.23
2.05 2.26 2.23
2.04 2.26 2.22
2.04 2.25 2.22


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_250_v0/batch_processing_times.csv <==
0 1.180999994277954
1 0.5769999027252197
2 0.17400002479553223
3 0.996999979019165
4 0.5319998264312744
5 0.07899999618530273
6 0.998999834060669
7 0.06999993324279785
8 0.6129999160766602
9 0.9570000171661377
10 0.06400012969970703
11 0.6129999160766602
12 0.9470000267028809
13 0.04900002479553223
14 0.7379999160766602
15 1.5909998416900635
16 0.04900002479553223
17 0.7569999694824219
18 0.9340000152587891
19 0.07299995422363281
20 0.7860000133514404
21 0.7280001640319824
22 0.8550000190734863
23 0.8459999561309814
24 0.8510000705718994
25 0.8870000839233398
26 0.8880000114440918
27 0.8519999980926514
28 0.7079999446868896
29 0.7130000591278076
30 0.7160000801086426
31 0.7079999446868896
32 0.690000057220459
33 0.6970000267028809
34 0.7009999752044678
35 0.7139999866485596
36 0.623999834060669
37 0.5909998416900635
38 0.5580000877380371
39 0.5880000591278076
40 0.560999870300293
41 0.5439999103546143
42 0.560999870300293
43 0.6099998950958252
44 0.437000036239624
45 0.5060000419616699
46 0.4199998378753662
47 0.4249999523162842
48 0.4440000057220459
49 0.4519999027252197
50 0.41899991035461426
51 0.34399986267089844
52 0.3340001106262207
53 0.3230001926422119
54 0.3599998950958252
55 0.504000186920166
56 0.35500001907348633
57 0.3399999141693115
58 0.3359999656677246
59 0.3269999027252197
60 0.2969999313354492
61 0.2849998474121094
62 0.27300000190734863
63 0.2780001163482666
64 0.3039999008178711
65 0.4679999351501465
66 0.28299999237060547
67 0.39800000190734863
68 0.3619999885559082
69 0.3839998245239258
70 0.37399983406066895
71 0.375
72 0.3819999694824219
73 0.375
74 0.48400020599365234
75 0.5540001392364502
76 0.4930000305175781
77 0.03400015830993652
78 0.8829998970031738
79 0.5720000267028809
80 0.04400014877319336
81 0.8840000629425049
82 0.6169998645782471
83 0.04999995231628418
84 0.877000093460083
85 0.628000020980835
86 0.029000043869018555
87 0.8789999485015869
88 0.04699993133544922
89 0.6140000820159912
90 0.8899998664855957
91 0.029999971389770508
92 0.7430000305175781
93 0.8819999694824219
94 0.04800009727478027
95 0.7860000133514404
96 0.747999906539917
97 0.6909999847412109
98 0.7890000343322754
99 0.8000001907348633
100 0.7809998989105225
101 0.7839999198913574
102 0.7839999198913574
103 0.7909998893737793
104 0.6579999923706055
105 0.6540000438690186
106 0.6540000438690186
107 0.6469998359680176
108 0.628000020980835
109 0.6459999084472656
110 0.6369998455047607
111 0.5119998455047607
112 0.5109999179840088
113 0.5099999904632568
114 0.49699997901916504
115 0.5539999008178711
116 0.5419998168945312
117 0.5039999485015869
118 0.495999813079834
119 0.3899998664855957
120 0.4200000762939453
121 0.38300013542175293
122 0.4179999828338623
123 0.39300012588500977
124 0.3840000629425049
125 0.4930000305175781
126 0.3900001049041748
127 0.3039999008178711
128 0.2980000972747803
129 0.2990000247955322
130 0.28800010681152344
131 0.2929999828338623
132 0.2909998893737793
133 0.29600000381469727
134 0.2910001277923584
135 0.4589998722076416
136 0.3059999942779541
137 0.3059999942779541
138 0.30500006675720215
139 0.2910001277923584
140 0.3210000991821289
141 0.2950000762939453
142 0.39299988746643066
143 0.38899993896484375
144 0.4070000648498535
145 0.5060000419616699
146 0.38699984550476074
147 0.39100003242492676
148 0.41899991035461426
149 0.4010000228881836
150 0.5089998245239258
151 0.5060000419616699
152 0.5310001373291016
153 0.5219998359680176
154 0.5169999599456787
155 0.5799999237060547
156 0.5299999713897705
157 0.0280001163482666
158 0.8829998970031738
159 0.6499998569488525
160 0.023000001907348633
161 0.6400001049041748
162 0.943000078201294
163 0.029000043869018555
164 0.6469998359680176
165 0.7960000038146973
166 0.7979998588562012
167 0.8309998512268066
168 0.7909998893737793
169 0.7869999408721924
170 0.8070001602172852
171 0.7899999618530273
172 0.6959998607635498
173 0.7379999160766602
174 0.7419998645782471
175 0.7909998893737793
176 0.75
177 0.748999834060669
178 0.7430000305175781
179 0.6040000915527344
180 0.5929999351501465
181 0.5999999046325684
182 0.6140000820159912
183 0.6140000820159912
184 0.5950000286102295
185 0.6310000419616699
186 0.4649999141693115
187 0.4869999885559082
188 0.4890000820159912
189 0.4739999771118164
190 0.45799994468688965
191 0.4830000400543213
192 0.4830000400543213
193 0.4739999771118164
194 0.3840000629425049
195 0.4159998893737793
196 0.3529999256134033
197 0.4219999313354492
198 0.3599998950958252
199 0.4049999713897705

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_250_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_250_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.40 0.08 0.03
0.34 0.08 0.03
0.29 0.08 0.02
0.24 0.07 0.02
0.20 0.07 0.02
0.17 0.07 0.02
0.14 0.07 0.02
0.12 0.06 0.02
0.10 0.06 0.02
0.09 0.06 0.02
0.07 0.06 0.02
0.06 0.05 0.02
0.05 0.05 0.02
0.04 0.05 0.01
0.04 0.05 0.01
0.03 0.05 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.02 0.04 0.01
0.01 0.04 0.01
0.01 0.04 0.01
0.01 0.03 0.01
0.01 0.03 0.01
0.01 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.03    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.02    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0 0.01    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.01    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
0.08 0.02 0.01
0.07 0.02    0
0.06 0.02    0
0.05 0.01    0
0.04 0.01    0
0.03 0.01    0
0.03 0.01    0
0.02 0.01    0
0.02 0.01    0
0.02 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01 0.01    0
0.01    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
   0    0    0
0.07 0.02    0
0.36 0.08 0.03
0.45 0.11 0.04
0.45 0.12 0.04
0.90 0.23 0.08
1.13 0.31 0.10
1.03 0.31 0.11
1.24 0.39 0.13
1.64 0.50 0.17
1.39 0.49 0.17
1.32 0.50 0.18
1.48 0.57 0.21
1.26 0.55 0.20
1.21 0.56 0.21
1.17 0.58 0.22
1.14 0.59 0.23
1.41 0.67 0.26
1.34 0.68 0.27
1.28 0.69 0.27
1.23 0.70 0.28
1.19 0.71 0.29
1.16 0.72 0.30
1.12 0.73 0.30
1.10 0.74 0.31
1.08 0.75 0.32
1.06 0.75 0.33
1.04 0.76 0.33
1.03 0.77 0.34
1.02 0.78 0.35
1.01 0.78 0.36
1.00 0.79 0.36
1.00 0.80 0.37
0.99 0.80 0.38
0.98 0.81 0.38
0.98 0.82 0.39
0.98 0.82 0.39
0.97 0.83 0.40
0.97 0.83 0.41
0.97 0.84 0.41
0.97 0.84 0.42
0.97 0.85 0.43
0.96 0.85 0.43
0.96 0.86 0.44
0.96 0.86 0.45
0.96 0.87 0.45
0.96 0.87 0.46
0.96 0.87 0.46
0.96 0.88 0.47


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_500_v0/batch_processing_times.csv <==
0 2.4070000648498535
1 2.3289999961853027
2 0.19099998474121094
3 2.2319998741149902
4 3.505000114440918
5 0.07400012016296387
6 2.30400013923645
7 2.736999988555908
8 2.7660000324249268
9 2.753999948501587
10 2.749000072479248
11 2.7290000915527344
12 2.7139999866485596
13 3.319999933242798
14 3.312999963760376
15 3.3489999771118164
16 3.3279998302459717
17 2.9800000190734863
18 2.677999973297119
19 2.699000120162964
20 2.6760001182556152
21 2.7109999656677246
22 2.6710000038146973
23 2.1060001850128174
24 2.1080000400543213
25 2.2639999389648438
26 2.119999885559082
27 2.109999895095825
28 2.1610000133514404
29 1.6530001163482666
30 1.621999979019165
31 1.624000072479248
32 1.63100004196167
33 1.6059999465942383
34 1.2549998760223389
35 1.7369999885559082
36 1.2249999046325684
37 1.1999998092651367
38 1.2209999561309814
39 1.1970000267028809
40 0.9219999313354492
41 0.937999963760376
42 0.9110000133514404
43 0.9179999828338623
44 0.940000057220459
45 1.6749999523162842
46 1.2770001888275146
47 1.2660000324249268
48 1.2630000114440918
49 1.2870001792907715
50 1.2829999923706055
51 1.7340002059936523
52 1.690999984741211
53 1.7039999961853027
54 0.059999942779541016
55 5.009000062942505
56 1.7390000820159912
57 0.0280001163482666
58 3.378000020980835
59 0.032000064849853516
60 2.186000108718872
61 3.378000020980835
62 0.026999950408935547
63 2.751999855041504
64 3.386000156402588
65 0.03399991989135742
66 2.75
67 2.7990000247955322
68 2.680999994277954
69 3.200000047683716
70 3.200000047683716
71 3.2070000171661377
72 3.205000162124634
73 2.9040000438690186
74 2.5879998207092285
75 2.625
76 2.5909998416900635
77 2.6019999980926514
78 2.642000198364258
79 2.0329999923706055
80 2.0309998989105225
81 2.0370001792907715
82 2.0390000343322754
83 2.0339999198913574
84 2.0310001373291016
85 1.9679999351501465
86 1.564000129699707
87 1.561000108718872
88 1.571000099182129
89 1.5600001811981201
90 1.1530001163482666
91 1.1720001697540283
92 1.2120001316070557
93 1.1540000438690186
94 1.1550002098083496
95 1.7369999885559082
96 0.9580001831054688
97 0.9550001621246338
98 0.9360001087188721
99 0.9470000267028809
100 0.9600000381469727
101 0.937999963760376
102 1.2969999313354492
103 1.2950000762939453
104 1.3479998111724854
105 1.7660000324249268
106 1.3000001907348633
107 1.3020000457763672
108 0.029000043869018555
109 3.3480000495910645
110 1.7209999561309814
111 0.02499985694885254
112 3.3459999561309814
113 1.7259998321533203
114 0.0280001163482666
115 5.510999917984009
116 2.2699999809265137
117 0.029000043869018555
118 3.422999858856201
119 0.03699994087219238
120 2.81000018119812
121 2.8000001907348633
122 2.8000001907348633
123 2.819000005722046
124 2.819000005722046
125 2.697000026702881
126 3.117000102996826
127 3.119999885559082
128 3.121000051498413
129 3.115000009536743
130 2.870999813079834
131 2.5180001258850098
132 2.5410001277923584
133 2.51200008392334
134 2.511000156402588
135 2.616000175476074
136 1.9810001850128174
137 1.9760000705718994
138 1.9879999160766602
139 1.9749999046325684
140 1.9930000305175781
141 1.9780001640319824
142 1.5230000019073486
143 1.5160000324249268
144 1.5190000534057617
145 1.88100004196167
146 1.511000156402588
147 1.500999927520752
148 1.1100001335144043
149 1.1030001640319824
150 1.1089999675750732
151 1.0989999771118164
152 1.122999906539917
153 0.9690001010894775
154 0.9680001735687256
155 1.680999994277954
156 0.9910001754760742
157 0.9749999046325684
158 0.9800000190734863
159 1.3410000801086426
160 1.3450000286102295
161 1.3389999866485596
162 1.3350000381469727
163 1.3399999141693115
164 1.3399999141693115
165 1.804999828338623
166 1.7839999198913574
167 1.7760000228881836
168 1.7820000648498535
169 1.7990000247955322
170 2.296999931335449
171 0.023000001907348633
172 2.2810001373291016
173 3.364000082015991
174 0.02200007438659668
175 2.296999931335449
176 2.9719998836517334
177 0.02500009536743164
178 2.884000062942505
179 2.886000156402588
180 2.8910000324249268
181 2.877000093460083
182 2.6760001182556152
183 3.0460000038146973
184 3.055999994277954
185 3.062999963760376
186 3.05400013923645
187 3.052999973297119
188 2.452000141143799
189 2.4610002040863037
190 2.4590001106262207
191 2.4579999446868896
192 2.446000099182129
193 1.9119999408721924
194 1.9199998378753662
195 2.110999822616577
196 1.934000015258789
197 1.9810001850128174
198 1.9260001182556152
199 1.6619999408721924

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.23 0.37 0.35
0.49 0.42 0.37
0.56 0.44 0.38
0.48 0.43 0.37
0.55 0.45 0.38
0.76 0.50 0.39
0.64 0.48 0.39
0.69 0.50 0.40
0.73 0.51 0.40
0.77 0.53 0.41
0.80 0.54 0.42
0.82 0.56 0.42
0.84 0.57 0.43
0.86 0.59 0.43
0.87 0.60 0.44
0.89 0.61 0.45
0.90 0.63 0.45
0.91 0.64 0.46
0.92 0.65 0.46
0.92 0.66 0.47
0.93 0.67 0.47
0.93 0.68 0.48
0.94 0.69 0.49
0.94 0.70 0.49
0.94 0.71 0.50
0.94 0.72 0.50
0.95 0.73 0.51
0.95 0.74 0.51
0.95 0.75 0.52
0.95 0.75 0.52
0.95 0.76 0.53
0.95 0.77 0.53
0.95 0.78 0.54
0.95 0.78 0.54
0.95 0.79 0.55
0.95 0.80 0.55
0.96 0.80 0.56
0.96 0.81 0.56
0.96 0.82 0.57
0.96 0.82 0.57
0.96 0.83 0.58
0.81 0.80 0.57
0.76 0.79 0.57
0.64 0.76 0.56
0.62 0.75 0.56
0.67 0.76 0.56
0.71 0.77 0.57
0.82 0.79 0.58
0.85 0.80 0.58
0.88 0.81 0.59
0.91 0.81 0.59
0.93 0.82 0.59
0.94 0.82 0.60
0.96 0.83 0.60
0.97 0.84 0.61
0.82 0.81 0.60
0.86 0.81 0.60
0.88 0.82 0.61
0.75 0.79 0.60
0.95 0.83 0.62
0.81 0.81 0.61
0.84 0.81 0.62
1.03 0.85 0.63
0.87 0.82 0.62
0.90 0.83 0.63
1.08 0.87 0.64
0.91 0.84 0.64
0.93 0.85 0.64
1.03 0.87 0.65
1.03 0.87 0.65
1.03 0.88 0.66
1.04 0.88 0.66
1.04 0.89 0.66
1.04 0.89 0.67
1.04 0.89 0.67
1.04 0.90 0.67
1.04 0.90 0.68
1.04 0.90 0.68
1.04 0.91 0.68
1.04 0.91 0.69
1.04 0.91 0.69
1.04 0.92 0.69
1.04 0.92 0.70
1.04 0.92 0.70
1.04 0.93 0.70
1.04 0.93 0.71
1.04 0.93 0.71
1.04 0.93 0.71
1.04 0.94 0.72
1.04 0.94 0.72
1.04 0.94 0.72
0.88 0.91 0.72
0.74 0.88 0.71
0.63 0.85 0.70
0.53 0.82 0.69
0.45 0.79 0.68
0.54 0.80 0.69
0.46 0.77 0.68
0.39 0.75 0.67
0.33 0.72 0.66
0.28 0.70 0.66
0.23 0.68 0.65
0.20 0.65 0.64
0.17 0.63 0.63
0.14 0.61 0.63
0.12 0.59 0.62
0.26 0.60 0.62
0.22 0.58 0.62
0.18 0.56 0.61
0.16 0.54 0.60
0.45 0.59 0.62
0.54 0.61 0.62
0.46 0.58 0.62
0.71 0.63 0.63
0.84 0.66 0.64
0.71 0.64 0.63
0.76 0.65 0.64
0.80 0.66 0.64
0.68 0.64 0.63
0.90 0.69 0.65
0.76 0.66 0.64
0.80 0.67 0.64
0.84 0.68 0.65
0.87 0.70 0.65
0.90 0.71 0.66
0.92 0.72 0.66
0.94 0.73 0.66
1.03 0.75 0.67
1.03 0.76 0.67
1.03 0.77 0.68
1.03 0.78 0.68
1.03 0.78 0.68
1.04 0.79 0.69
1.04 0.80 0.69
1.04 0.81 0.70
1.04 0.81 0.70
1.04 0.82 0.70
1.04 0.83 0.71
1.04 0.83 0.71
1.04 0.84 0.71
1.04 0.84 0.72
1.04 0.85 0.72
1.04 0.85 0.72
0.88 0.82 0.71
0.74 0.80 0.71
0.63 0.77 0.70
0.85 0.81 0.71
0.72 0.78 0.71
0.61 0.76 0.70
0.52 0.73 0.69
0.44 0.71 0.68
0.37 0.68 0.67
0.31 0.66 0.67
0.26 0.64 0.66
0.22 0.62 0.65
0.19 0.60 0.64
0.16 0.58 0.64
0.13 0.56 0.63
0.11 0.54 0.62
0.10 0.52 0.61
0.08 0.50 0.61
0.07 0.49 0.60
0.06 0.47 0.59
0.05 0.45 0.59
0.04 0.44 0.58
0.03 0.42 0.57
0.03 0.41 0.57
0.02 0.39 0.56
0.02 0.38 0.55
0.02 0.37 0.55
0.01 0.36 0.54
0.17 0.38 0.55
0.14 0.36 0.54
0.28 0.39 0.54
0.56 0.44 0.56
0.47 0.42 0.55
0.56 0.44 0.56
0.79 0.50 0.57
0.67 0.48 0.57
0.73 0.50 0.57
0.78 0.51 0.58
0.82 0.53 0.58
0.85 0.55 0.58
0.88 0.56 0.59
0.91 0.58 0.59
0.93 0.59 0.60
0.94 0.60 0.60
0.96 0.62 0.61
0.97 0.63 0.61
0.98 0.64 0.62
0.99 0.65 0.62
1.00 0.67 0.62
1.01 0.68 0.63
1.01 0.69 0.63
0.86 0.66 0.63
0.72 0.64 0.62
0.61 0.62 0.61
0.52 0.60 0.61
0.44 0.58 0.60
0.37 0.56 0.59


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_750_v0/batch_processing_times.csv <==
0 0.5520000457763672
1 7.448999881744385
2 7.443000078201294
3 5.980000019073486
4 5.95199990272522
5 6.015000104904175
6 5.9679999351501465
7 5.931999921798706
8 4.800999879837036
9 4.700999975204468
10 4.6559998989105225
11 4.6579999923706055
12 4.683000087738037
13 3.5829999446868896
14 3.629000186920166
15 4.264999866485596
16 3.630000114440918
17 3.558000087738037
18 2.756999969482422
19 2.6600000858306885
20 2.631999969482422
21 2.690999984741211
22 2.63100004196167
23 2.6429998874664307
24 1.9119999408721924
25 3.614000082015991
26 1.9119999408721924
27 1.9709999561309814
28 1.9169998168945312
29 2.700000047683716
30 2.7160000801086426
31 2.7070000171661377
32 2.7139999866485596
33 2.7139999866485596
34 0.05000019073486328
35 10.83899998664856
36 3.6649999618530273
37 0.056999921798706055
38 7.42900013923645
39 4.687000036239624
40 0.03699994087219238
41 7.416999816894531
42 0.031000137329101562
43 4.7220001220703125
44 6.463000059127808
45 0.03500008583068848
46 5.976999998092651
47 5.953000068664551
48 5.93999981880188
49 5.884999990463257
50 7.143999814987183
51 7.1519999504089355
52 7.1549999713897705
53 7.129000186920166
54 7.133000135421753
55 5.868000030517578
56 5.738999843597412
57 5.736000061035156
58 5.740999937057495
59 5.753000020980835
60 4.557000160217285
61 4.537999868392944
62 4.5290000438690186
63 4.5920000076293945
64 4.555999994277954
65 4.167999982833862
66 3.4720001220703125
67 3.578000068664551
68 3.4689998626708984
69 3.5929999351501465
70 2.565000057220459
71 2.5900001525878906
72 2.569000005722046
73 2.568000078201294
74 2.563999891281128
75 3.624000072479248
76 1.9789998531341553
77 1.9629998207092285
78 1.9600000381469727
79 2.056999921798706
80 2.748000144958496
81 2.754999876022339
82 2.7350001335144043
83 2.73799991607666
84 2.736999988555908
85 4.351000070571899
86 3.677999973297119
87 3.677000045776367
88 0.059999942779541016
89 7.380999803543091
90 4.757000207901001
91 0.03399991989135742
92 7.425999879837036
93 4.7779998779296875
94 0.023999929428100586
95 4.78600001335144
96 6.142000198364258
97 6.019000053405762
98 6.014000177383423
99 6.04200005531311
100 5.838000059127808
101 7.0370001792907715
102 7.0370001792907715
103 7.038000106811523
104 7.121000051498413
105 5.776000022888184
106 5.684000015258789
107 5.66700005531311
108 5.680000066757202
109 5.669000148773193
110 4.503000020980835
111 4.485999822616577
112 4.459000110626221
113 4.4750001430511475
114 4.4670000076293945
115 4.104999780654907
116 3.4820001125335693
117 3.4040000438690186
118 3.4110000133514404
119 3.42900013923645
120 2.51200008392334
121 2.5250000953674316
122 2.5270001888275146
123 2.5190000534057617
124 2.509000062942505
125 3.6019999980926514
126 1.994999885559082
127 1.988999843597412
128 2.003999948501587
129 1.9930000305175781
130 2.3310000896453857
131 2.7929999828338623
132 2.7850000858306885
133 2.7870001792907715
134 2.806999921798706
135 3.817000150680542
136 3.736999988555908
137 3.805999994277954
138 3.7360000610351562
139 3.746000051498413
140 0.023999929428100586
141 6.037999868392944
142 0.02700018882751465
143 4.840000152587891
144 7.414999961853027
145 0.024000167846679688
146 4.857999801635742
147 7.45799994468689
148 0.03500008583068848
149 6.11299991607666
150 6.13700008392334
151 5.853000164031982
152 6.953999996185303
153 6.930000066757202
154 6.961000204086304
155 6.958000183105469
156 5.5960001945495605
157 5.58899998664856
158 5.625999927520752
159 5.605000019073486
160 5.586999893188477
161 4.421000003814697
162 4.484999895095825
163 4.393999814987183
164 4.383999824523926
165 4.806999921798706
166 4.4040000438690186
167 3.3519999980926514
168 3.3480000495910645
169 3.3389999866485596
170 3.3500001430511475
171 3.3470001220703125
172 2.4639999866485596
173 2.455000162124634
174 2.4630000591278076
175 3.700000047683716
176 2.4800000190734863
177 2.07099986076355
178 2.0380001068115234
179 2.0440001487731934
180 2.063999891281128
181 2.047999858856201
182 2.8570001125335693
183 2.8460001945495605
184 2.8519999980926514
185 3.878000020980835
186 2.9179999828338623
187 3.819999933242798
188 0.02200007438659668
189 7.418999910354614
190 3.812999963760376
191 0.031000137329101562
192 6.062999963760376
193 4.925999879837036
194 0.03600001335144043
195 12.206000089645386
196 0.02200007438659668
197 4.932999849319458
198 7.185999870300293
199 0.02200007438659668

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_750_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_0_sr_750_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
   0    0    0
   0    0    0
0.16 0.03 0.01
0.30 0.06 0.02
0.41 0.10 0.03
0.51 0.13 0.04
0.59 0.15 0.05
0.66 0.18 0.06
0.72 0.21 0.07
0.77 0.24 0.08
0.81 0.26 0.09
0.85 0.29 0.10
0.88 0.31 0.11
0.90 0.33 0.12
0.76 0.32 0.12
0.64 0.31 0.12
0.55 0.30 0.11
0.46 0.29 0.11
0.39 0.28 0.11
0.33 0.27 0.11
0.28 0.26 0.11
0.24 0.25 0.10
0.20 0.24 0.10
0.17 0.23 0.10
0.14 0.23 0.10
0.12 0.22 0.10
0.10 0.21 0.10
0.08 0.20 0.09
0.07 0.20 0.09
0.06 0.19 0.09
0.05 0.18 0.09
0.04 0.18 0.09
0.04 0.17 0.09
0.03 0.16 0.09
0.02 0.16 0.08
0.02 0.15 0.08
0.18 0.18 0.09
0.30 0.21 0.10
0.25 0.20 0.10
0.37 0.23 0.11
0.47 0.25 0.12
0.40 0.24 0.12
0.66 0.30 0.14
0.56 0.29 0.14
0.63 0.31 0.15
0.86 0.37 0.17
0.72 0.36 0.16
0.77 0.38 0.17
0.81 0.40 0.18
0.85 0.42 0.19
0.88 0.44 0.20
0.90 0.46 0.21
0.92 0.48 0.22
0.94 0.49 0.22
0.96 0.51 0.23
0.97 0.53 0.24
0.98 0.54 0.25
0.99 0.56 0.26
1.00 0.57 0.27
1.08 0.60 0.28
1.07 0.62 0.29
0.91 0.60 0.28
0.77 0.58 0.28
0.65 0.56 0.28
0.55 0.54 0.27
0.46 0.52 0.27
0.39 0.50 0.27
0.33 0.49 0.26
0.28 0.47 0.26
0.24 0.45 0.26
0.20 0.44 0.25
0.17 0.42 0.25
0.14 0.41 0.25
0.12 0.39 0.25
0.10 0.38 0.24
0.08 0.37 0.24
0.07 0.36 0.24
0.06 0.34 0.23
0.05 0.33 0.23
0.04 0.32 0.23
0.04 0.31 0.22
0.03 0.30 0.22
0.02 0.29 0.22
0.02 0.28 0.22
0.02 0.27 0.21
0.01 0.26 0.21
0.23 0.30 0.22
0.27 0.31 0.23
0.30 0.31 0.23
0.70 0.40 0.26
1.12 0.50 0.29
1.09 0.52 0.30
1.15 0.55 0.31
1.59 0.66 0.35
1.64 0.71 0.37
1.39 0.68 0.37
1.47 0.73 0.38
1.55 0.77 0.40
1.77 0.84 0.43
1.95 0.91 0.46
1.96 0.95 0.47
1.96 0.99 0.49
1.97 1.02 0.51
1.98 1.05 0.52
1.98 1.08 0.54
1.98 1.11 0.56
1.99 1.14 0.57
1.99 1.17 0.59
1.99 1.20 0.60
2.07 1.24 0.63
2.06 1.27 0.64
2.03 1.29 0.66
2.02 1.32 0.67
2.00 1.34 0.68
1.99 1.36 0.70
1.98 1.38 0.71
1.82 1.37 0.72
1.83 1.39 0.73
1.85 1.41 0.74
1.86 1.43 0.76
1.87 1.44 0.77
1.87 1.46 0.78
1.88 1.48 0.79
1.89 1.50 0.81
1.89 1.51 0.82
1.89 1.53 0.83
1.75 1.51 0.83
1.78 1.53 0.85
1.80 1.54 0.86
1.82 1.56 0.87
1.83 1.57 0.88
1.84 1.58 0.90
1.86 1.60 0.91
1.87 1.61 0.92
1.87 1.62 0.93
1.88 1.63 0.94
1.74 1.61 0.94
1.77 1.62 0.95
1.79 1.64 0.96
1.81 1.65 0.98
1.83 1.66 0.99
1.54 1.60 0.98
1.92 1.68 1.01
1.63 1.63 1.00
1.52 1.61 1.00
1.74 1.65 1.02
1.48 1.60 1.01
1.40 1.58 1.01
1.80 1.66 1.04
1.52 1.60 1.03
1.59 1.62 1.04
1.66 1.63 1.05
1.71 1.64 1.06
1.76 1.65 1.07
1.79 1.67 1.08
1.83 1.68 1.09
1.85 1.69 1.10
1.88 1.70 1.11
1.90 1.71 1.12
1.91 1.72 1.13
1.93 1.73 1.14
2.18 1.79 1.17
1.99 1.76 1.17
1.83 1.74 1.16
1.70 1.71 1.16
1.58 1.69 1.16
1.49 1.67 1.16
1.41 1.64 1.16
1.49 1.65 1.17
1.55 1.67 1.18
1.61 1.68 1.18
1.66 1.69 1.19
1.70 1.70 1.20
1.73 1.71 1.21
1.76 1.71 1.22
1.78 1.72 1.23
1.66 1.70 1.22
1.70 1.71 1.23
1.73 1.72 1.24
1.76 1.73 1.25
1.78 1.74 1.26
1.80 1.74 1.27
1.82 1.75 1.27
1.83 1.76 1.28
1.85 1.77 1.29
1.86 1.77 1.30
1.72 1.75 1.29
1.75 1.75 1.30
1.63 1.73 1.30
1.38 1.67 1.28
1.62 1.72 1.30
1.52 1.69 1.30
1.29 1.64 1.28
1.54 1.68 1.30
1.45 1.66 1.30
1.23 1.60 1.28
1.35 1.62 1.29
1.29 1.60 1.29
1.24 1.58 1.28
1.66 1.66 1.31


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1000_v0/batch_processing_times.csv <==
0 19.021000146865845
1 11.848999977111816
2 17.44099998474121
3 15.519000053405762
4 17.17799997329712
5 14.754999876022339
6 11.397000074386597
7 14.71500015258789
8 11.338000059127808
9 13.434999942779541
10 12.276000022888184
11 14.144999980926514
12 14.49399995803833
13 17.200000047683716
14 20.125
15 18.003000020980835
16 0.0709998607635498
17 40.98200011253357
18 18.894999980926514
19 0.14100003242492676
20 42.52799987792969
21 22.111999988555908
22 0.07599997520446777
23 17.322999954223633
24 21.628999948501587
25 25.421000003814697
26 21.95799994468689
27 24.766000032424927
28 22.45299983024597
29 27.950000047683716
30 41.407999992370605
31 27.308000087738037
32 33.008999824523926
33 27.5239999294281
34 32.25800013542175
35 21.932000160217285
36 26.039000034332275
37 22.711999893188477
38 16.691999912261963
39 18.007999897003174
40 21.384000062942505
41 23.66599988937378
42 18.860999822616577
43 16.18400001525879
44 15.192999839782715
45 13.953999996185303
46 18.942000150680542
47 12.56499981880188
48 14.055000066757202
49 14.001000165939331
50 13.10099983215332
51 13.854000091552734
52 11.132000207901001
53 13.537999868392944
54 12.523000001907349
55 12.789000034332275
56 14.879999876022339
57 12.404000043869019
58 14.97000002861023
59 18.335999965667725
60 11.907000064849854
61 0.11800003051757812
62 39.50999999046326
63 13.018999814987183
64 0.07599997520446777
65 35.23399996757507
66 23.89800000190735
67 0.08999991416931152
68 47.53699994087219
69 0.12800002098083496
70 20.51200008392334
71 41.430999994277954
72 0.13400006294250488
73 21.110999822616577
74 25.610999822616577
75 28.597000122070312
76 36.990999937057495
77 29.871999979019165
78 32.41100001335144
79 30.490999937057495
80 25.85199999809265
81 29.118000030517578
82 25.480000019073486
83 22.286999940872192
84 16.138000011444092
85 20.812000036239624
86 22.00600004196167
87 23.438999891281128
88 23.35699987411499
89 12.383999824523926
90 16.64300012588501
91 15.897000074386597
92 18.653000116348267
93 13.141000032424927
94 17.121999979019165
95 11.865999937057495
96 16.174999952316284
97 13.434000015258789
98 11.085000038146973
99 11.796000003814697
100 13.063999891281128
101 13.720999956130981
102 16.391000032424927
103 12.711000204086304

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1000_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1000_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.25 5.84 10.2
5.03 6.32 10.3
5.96 6.48 10.3
7.73 6.83 10.4
8.66 7.06 10.4
10.7 7.54 10.5
11.0 7.72 10.6
12.6 8.17 10.7
13.5 8.53 10.8
14.0 8.80 10.8
14.0 8.96 10.9
13.4 9.01 10.9
12.9 9.04 10.8
14.8 9.57 11.0
15.3 9.84 11.1
14.6 9.87 11.1
14.5 10.0 11.1
14.6 10.2 11.2
14.5 10.3 11.2
14.1 10.3 11.2
14.2 10.5 11.2
16.0 11.0 11.4
16.4 11.3 11.5
15.5 11.2 11.5
14.9 11.3 11.5
14.8 11.3 11.5
15.6 11.6 11.6
15.7 11.8 11.6
16.0 12.0 11.7
17.1 12.3 11.8
17.9 12.6 11.9
18.1 12.9 12.0
16.7 12.7 12.0
16.1 12.7 12.0
15.4 12.7 12.0
16.7 13.1 12.1
16.2 13.1 12.1
15.2 13.0 12.1
14.6 12.9 12.1
13.7 12.8 12.0
13.5 12.8 12.1
13.5 12.8 12.1
13.6 12.8 12.1
13.6 12.9 12.1
13.2 12.8 12.1
12.7 12.7 12.1
12.2 12.6 12.0
11.7 12.5 12.0
13.1 12.8 12.1
13.4 12.8 12.1
12.7 12.7 12.1
13.6 12.9 12.2
12.8 12.7 12.1
13.2 12.8 12.2
13.6 12.9 12.2
15.6 13.4 12.4
16.1 13.6 12.4
18.1 14.1 12.6
17.1 14.0 12.6
15.8 13.8 12.6
16.0 13.9 12.6
16.3 14.1 12.7
16.0 14.1 12.7
15.5 14.0 12.7
15.0 13.9 12.7
14.5 13.9 12.7
13.5 13.7 12.6
13.6 13.7 12.6
13.1 13.6 12.6
14.2 13.8 12.7
14.1 13.8 12.7
14.3 13.8 12.7
15.3 14.1 12.8
14.2 13.9 12.8
13.9 13.8 12.8
15.6 14.2 12.9
15.2 14.2 12.9
14.7 14.1 12.9
14.6 14.1 12.9
13.9 14.0 12.9
13.1 13.8 12.8
13.5 13.8 12.8
13.3 13.8 12.8
12.8 13.7 12.8
12.5 13.6 12.8
13.6 13.8 12.8
13.2 13.7 12.8
13.4 13.7 12.8
14.3 13.9 12.9
13.9 13.8 12.9
14.1 13.8 12.9
14.9 14.1 13.0
14.1 13.9 13.0
14.5 14.0 13.0
16.5 14.4 13.2
15.8 14.3 13.1
15.5 14.3 13.2
16.9 14.7 13.3
18.3 15.1 13.4
18.0 15.1 13.4
17.3 15.1 13.4
17.4 15.2 13.5
18.0 15.4 13.6
18.9 15.6 13.7
19.2 15.8 13.8
18.2 15.7 13.8
18.1 15.8 13.8
16.7 15.5 13.8
16.6 15.6 13.8
16.9 15.7 13.8
18.8 16.1 14.0
18.2 16.1 14.0
17.3 15.9 14.0
16.0 15.7 13.9
16.6 15.8 14.0
17.8 16.1 14.1
17.2 16.1 14.1
18.2 16.3 14.2
18.3 16.4 14.3
16.7 16.1 14.2
17.3 16.3 14.3
17.6 16.4 14.3
18.0 16.5 14.4
17.3 16.4 14.4
16.5 16.2 14.3
16.1 16.2 14.3
19.3 16.9 14.6
20.8 17.3 14.7
19.1 17.0 14.7
18.1 16.9 14.7
17.0 16.7 14.6
16.2 16.5 14.6
16.8 16.6 14.7
19.0 17.1 14.8
18.8 17.1 14.8
19.0 17.2 14.9
17.7 17.0 14.9
17.9 17.1 14.9
18.3 17.2 15.0
17.7 17.1 15.0
19.2 17.4 15.1
19.4 17.5 15.2
17.8 17.2 15.1
16.8 17.1 15.1
17.4 17.2 15.1
16.6 17.0 15.1
15.5 16.8 15.0
14.8 16.6 15.0
14.1 16.4 14.9
13.4 16.1 14.9
14.2 16.2 14.9
13.3 16.0 14.8
12.6 15.7 14.8
13.8 15.9 14.8
16.9 16.5 15.0
17.4 16.6 15.1
17.2 16.6 15.1
17.2 16.6 15.1
16.6 16.5 15.1
15.7 16.3 15.1
15.2 16.2 15.0
14.8 16.1 15.0
15.0 16.0 15.0
14.0 15.8 14.9
14.3 15.8 14.9
14.1 15.7 14.9
13.2 15.4 14.8
12.6 15.2 14.8
13.9 15.4 14.8
15.8 15.8 15.0
15.4 15.7 15.0
14.5 15.5 14.9
14.8 15.5 14.9
16.2 15.8 15.0
15.9 15.8 15.0
16.3 15.8 15.0
15.2 15.6 15.0
16.9 16.0 15.1
17.0 16.0 15.1
18.6 16.4 15.2
18.1 16.4 15.2
17.2 16.2 15.2
17.1 16.2 15.2
16.7 16.2 15.2
15.5 15.9 15.2
17.5 16.3 15.3
18.6 16.6 15.4
17.3 16.4 15.3
18.1 16.6 15.4
18.2 16.7 15.5
20.1 17.1 15.6
20.1 17.3 15.7
19.1 17.1 15.7
19.4 17.3 15.7
19.7 17.4 15.8
19.6 17.5 15.8
18.5 17.3 15.8
18.1 17.2 15.8
17.2 17.1 15.7
18.1 17.3 15.8


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_100_v0/batch_processing_times.csv <==
0 1.937000036239624
1 0.9140000343322754
2 0.8499999046325684
3 0.5929999351501465
4 0.24699997901916504
5 1.0209999084472656
6 0.5739998817443848
7 0.16299986839294434
8 0.7909998893737793
9 0.13100004196166992
10 0.440000057220459
11 0.8489999771118164
12 0.12800002098083496
13 0.4030001163482666
14 0.6749999523162842
15 0.1549999713897705
16 0.5859999656677246
17 0.810999870300293
18 0.09000015258789062
19 0.39100003242492676
20 0.8199999332427979
21 0.10700011253356934
22 0.5829999446868896
23 0.7269999980926514
24 0.13100004196166992
25 0.44500017166137695
26 0.6050000190734863
27 0.7680001258850098
28 0.46700000762939453
29 0.43200016021728516
30 0.7160000801086426
31 0.6969997882843018
32 0.4519999027252197
33 0.41499996185302734
34 0.6619999408721924
35 0.5159997940063477
36 0.37599992752075195
37 0.5220000743865967
38 0.5499999523162842
39 0.4869999885559082
40 0.5060000419616699
41 0.309999942779541
42 0.2909998893737793
43 0.3639998435974121
44 0.6160001754760742
45 0.30900001525878906
46 0.27300000190734863
47 0.2330000400543213
48 0.4070000648498535
49 0.33700013160705566
50 0.3900001049041748
51 0.43399977684020996
52 0.30699992179870605
53 0.2999999523162842
54 0.4220001697540283
55 0.26200008392333984
56 0.4660000801086426
57 0.25100016593933105
58 0.24300003051757812
59 0.2820000648498535
60 0.3409998416900635
61 0.25300002098083496
62 0.32899999618530273
63 0.33899998664855957
64 0.3059999942779541
65 0.24699997901916504
66 0.2779998779296875
67 0.25300002098083496
68 0.27499985694885254
69 0.26600003242492676
70 0.22699999809265137
71 0.18499994277954102
72 0.26999998092651367
73 0.3269999027252197
74 0.2690000534057617
75 0.25499987602233887
76 0.33099985122680664
77 0.2999999523162842
78 0.312000036239624
79 0.33099985122680664
80 0.32899999618530273
81 0.22799992561340332
82 0.2690000534057617
83 0.2849998474121094
84 0.24400019645690918
85 0.2630000114440918
86 0.36700010299682617
87 0.2820000648498535
88 0.30299997329711914
89 0.23099994659423828
90 0.28800010681152344
91 0.2630000114440918
92 0.4220001697540283
93 0.2389998435974121
94 0.3510000705718994
95 0.4010000228881836
96 0.5820000171661377
97 0.31099987030029297
98 0.04799985885620117
99 0.5480000972747803
100 0.051000118255615234
101 0.437000036239624
102 0.5420000553131104
103 0.0410001277923584
104 0.5460000038146973
105 0.5329999923706055
106 0.053999900817871094
107 0.562000036239624
108 0.5639998912811279
109 0.6210000514984131
110 0.749000072479248
111 0.30500006675720215
112 0.37800002098083496
113 0.5329999923706055
114 0.41699981689453125
115 0.6739997863769531
116 0.5950000286102295
117 0.6640000343322754
118 0.44500017166137695
119 0.3640000820159912
120 0.38899993896484375
121 0.7940001487731934
122 0.3530001640319824
123 0.3810000419616699
124 0.28100013732910156
125 0.6200001239776611
126 0.690000057220459
127 0.503000020980835
128 0.2910001277923584
129 0.32000017166137695
130 0.4159998893737793
131 0.5789999961853027
132 0.3259999752044678
133 0.2369999885559082
134 0.5989999771118164
135 0.43000006675720215
136 0.3639998435974121
137 0.5230000019073486
138 0.379000186920166
139 0.2839999198913574
140 0.4249999523162842
141 0.4630000591278076
142 0.24000000953674316
143 0.3209998607635498
144 0.3560001850128174
145 0.22699999809265137
146 0.2849998474121094
147 0.30499982833862305
148 0.3269999027252197
149 0.33300018310546875
150 0.20799994468688965
151 0.29399991035461426
152 0.30299997329711914
153 0.24599981307983398
154 0.27699995040893555
155 0.21700000762939453
156 0.29399991035461426
157 0.23199987411499023
158 0.2929999828338623
159 0.2220001220703125
160 0.2200000286102295
161 0.33099985122680664
162 0.33299994468688965
163 0.29799985885620117
164 0.315000057220459
165 0.31399989128112793
166 0.34200000762939453
167 0.1919999122619629
168 0.2200000286102295
169 0.3300001621246338
170 0.2259998321533203
171 0.34400010108947754
172 0.3169999122619629
173 0.41899991035461426
174 0.2739999294281006
175 0.2739999294281006
176 0.2929999828338623
177 0.3100001811981201
178 0.4230000972747803
179 0.03299999237060547
180 0.6730000972747803
181 0.25799989700317383
182 0.07899999618530273
183 0.7389998435974121
184 0.32200002670288086
185 0.04699993133544922
186 0.7690000534057617
187 0.32200002670288086
188 0.05300021171569824
189 0.8600001335144043
190 0.36299991607666016
191 0.06200003623962402
192 0.5930001735687256
193 0.04500007629394531
194 0.5320000648498535
195 0.9170000553131104
196 0.059999942779541016
197 0.38000011444091797
198 0.7569999694824219

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_100_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_100_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.88 5.27 7.72
4.22 5.47 7.77
4.98 5.59 7.78
7.05 6.00 7.89
7.20 6.07 7.89
7.75 6.23 7.92
8.34 6.40 7.96
9.13 6.64 8.02
9.83 6.87 8.08
11.2 7.27 8.20
11.0 7.34 8.21
11.1 7.49 8.25
12.2 7.84 8.36
11.8 7.90 8.37
11.9 8.05 8.42
12.5 8.31 8.50
11.7 8.27 8.48
11.0 8.24 8.47
11.6 8.46 8.54
11.7 8.58 8.58
12.3 8.81 8.65
12.1 8.87 8.67
11.8 8.91 8.69
12.1 9.07 8.75
11.2 8.99 8.72
10.1 8.82 8.67
9.73 8.78 8.66
9.90 8.85 8.68
9.99 8.91 8.70
10.8 9.11 8.77
10.7 9.14 8.78
10.9 9.24 8.82
10.0 9.10 8.78
9.87 9.09 8.78
9.51 9.04 8.77
8.66 8.87 8.71
9.64 9.08 8.78
11.0 9.39 8.89
13.5 9.98 9.09
12.9 9.97 9.09
12.8 9.98 9.10
13.1 10.2 9.16
12.6 10.1 9.17
12.6 10.2 9.21
11.9 10.2 9.20
10.8 9.96 9.15
11.6 10.2 9.22
11.0 10.1 9.21
11.5 10.2 9.26
11.2 10.2 9.27
11.3 10.3 9.29
10.7 10.2 9.27
9.60 9.95 9.21
10.1 10.0 9.25
9.97 10.0 9.25
10.2 10.1 9.28
9.54 9.93 9.24
9.50 9.92 9.24
9.74 9.96 9.26
10.6 10.1 9.32
11.3 10.3 9.39
11.5 10.4 9.42
11.6 10.4 9.45
11.8 10.5 9.49
11.0 10.4 9.46
10.3 10.2 9.43
11.5 10.5 9.52
11.7 10.6 9.56
11.7 10.6 9.58
11.9 10.7 9.62
11.7 10.7 9.62
11.0 10.6 9.60
10.3 10.4 9.57
10.5 10.5 9.59
10.2 10.4 9.58
10.2 10.4 9.58
10.7 10.5 9.63
11.4 10.7 9.69
11.5 10.7 9.72
11.2 10.7 9.71
10.9 10.7 9.71
11.2 10.7 9.74
11.0 10.7 9.74
10.3 10.5 9.70
10.0 10.5 9.69
9.85 10.4 9.68
10.6 10.6 9.74
9.63 10.4 9.68
10.9 10.6 9.77
11.2 10.7 9.80
11.4 10.8 9.83
11.9 10.9 9.88
11.5 10.8 9.88
12.3 11.0 9.96
12.5 11.1 9.99
12.6 11.2 10.0
12.1 11.1 10.0
11.2 10.9 9.98
12.4 11.2 10.1
12.3 11.2 10.1
12.5 11.3 10.1
12.3 11.3 10.1
12.9 11.5 10.2
13.0 11.5 10.2
12.8 11.6 10.3
12.2 11.5 10.2
12.9 11.6 10.3
12.3 11.6 10.3
12.5 11.6 10.3
11.7 11.5 10.3
11.4 11.4 10.3
10.9 11.3 10.3
10.7 11.3 10.3
10.2 11.1 10.2
9.92 11.0 10.2
10.6 11.1 10.3
11.9 11.4 10.4
12.1 11.5 10.4
11.7 11.4 10.4
11.9 11.4 10.4
11.2 11.3 10.4
11.6 11.4 10.4
11.4 11.4 10.4
11.4 11.3 10.4
11.9 11.5 10.5
11.2 11.3 10.4
11.0 11.3 10.4
10.7 11.2 10.4
10.5 11.1 10.4
10.4 11.1 10.4
10.0 11.0 10.4
9.40 10.8 10.3
9.21 10.8 10.3
8.64 10.6 10.2
8.53 10.5 10.2
8.46 10.4 10.2
8.50 10.3 10.2
9.24 10.4 10.2
10.1 10.6 10.3
10.1 10.6 10.2
9.68 10.4 10.2
9.62 10.4 10.2
9.35 10.3 10.2
8.97 10.2 10.2
8.92 10.2 10.1
8.76 10.1 10.1
8.98 10.1 10.1
10.3 10.3 10.2
10.6 10.4 10.2
10.1 10.3 10.2
10.8 10.4 10.2
10.4 10.4 10.2
10.4 10.4 10.2
10.5 10.4 10.2
10.4 10.4 10.2
10.6 10.4 10.2
11.3 10.6 10.3
11.6 10.7 10.3
12.1 10.8 10.4
11.5 10.7 10.3
10.7 10.6 10.3
10.2 10.5 10.3
10.3 10.5 10.3
10.1 10.4 10.3
9.68 10.3 10.2
9.10 10.2 10.2
8.77 10.1 10.2
8.81 10.1 10.1
9.01 10.1 10.1
10.3 10.3 10.2
10.8 10.4 10.2
10.1 10.3 10.2
11.0 10.5 10.3
10.8 10.4 10.3
11.6 10.6 10.3
10.9 10.5 10.3
11.1 10.6 10.3
10.9 10.5 10.3
11.3 10.6 10.3
11.2 10.6 10.3
10.5 10.5 10.3
10.8 10.6 10.3
10.1 10.4 10.3
9.42 10.3 10.2
8.95 10.1 10.2
9.94 10.3 10.2
9.47 10.2 10.2
9.75 10.2 10.2
9.66 10.2 10.2
10.2 10.3 10.2
10.4 10.3 10.3
10.7 10.4 10.3
10.1 10.3 10.2
9.72 10.2 10.2
9.21 10.1 10.2
9.58 10.1 10.2
9.55 10.1 10.2
9.24 10.0 10.2
9.05 9.96 10.1
9.39 9.99 10.1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1500_v0/batch_processing_times.csv <==
0 32.801000118255615
1 32.312999963760376
2 35.36500000953674
3 34.90400004386902
4 27.236999988555908
5 26.3270001411438
6 38.99199986457825
7 38.586000204086304
8 35.360000133514404
9 37.07099986076355
10 39.079999923706055
11 42.875
12 45.40000009536743
13 0.16900014877319336
14 91.45699977874756
15 59.68400001525879
16 0.127000093460083
17 53.83200001716614
18 61.35799980163574
19 58.35000014305115
20 67.37999987602234
21 57.175999879837036
22 58.44599986076355
23 75.83299994468689
24 75.10199999809265
25 69.57299995422363
26 58.51799988746643
27 57.88599991798401
28 52.00699996948242
29 54.00999999046326
30 51.92199993133545
31 44.986000061035156
32 50.96300005912781
33 52.206000089645386
34 39.03200006484985
35 39.056999921798706
36 40.55800008773804
37 36.496999979019165
38 30.377000093460083
39 36.39800000190735
40 31.488999843597412
41 32.35199999809265
42 28.301000118255615

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
3.40 6.60 10.5
6.04 7.07 10.6
7.24 7.29 10.7
9.41 7.75 10.8
10.8 8.09 10.8
11.7 8.37 10.9
13.9 8.95 11.1
13.8 9.08 11.1
13.8 9.24 11.1
13.5 9.32 11.1
13.9 9.56 11.2
13.9 9.69 11.2
14.5 9.95 11.3
15.2 10.2 11.4
14.4 10.2 11.3
14.7 10.4 11.4
16.0 10.8 11.5
15.1 10.8 11.5
18.2 11.6 11.8
17.6 11.7 11.8
18.7 12.2 11.9
17.7 12.2 11.9
17.9 12.4 12.0
17.7 12.5 12.1
17.9 12.8 12.1
18.7 13.1 12.3
19.8 13.5 12.4
19.0 13.6 12.4
18.0 13.5 12.4
17.3 13.5 12.4
17.1 13.6 12.5
17.1 13.7 12.5
16.6 13.7 12.5
17.3 14.0 12.6
17.8 14.2 12.7
17.7 14.3 12.8
17.2 14.3 12.8
18.0 14.6 12.9
17.6 14.6 12.9
17.5 14.7 13.0
18.1 14.9 13.1
17.3 14.8 13.1
16.1 14.6 13.0
15.1 14.5 13.0
16.6 14.8 13.1
15.5 14.6 13.1
15.1 14.6 13.1
15.7 14.7 13.1
15.6 14.7 13.2
15.5 14.8 13.2
15.4 14.7 13.2
14.8 14.6 13.2
14.2 14.5 13.1
15.0 14.7 13.2
17.5 15.2 13.4
17.9 15.4 13.5
18.8 15.7 13.6
17.4 15.5 13.6
16.6 15.4 13.5
16.1 15.3 13.5
16.6 15.4 13.6
16.8 15.5 13.6
15.6 15.3 13.6
14.4 15.1 13.5
14.3 15.0 13.5
14.4 15.0 13.5
15.6 15.2 13.6
15.2 15.2 13.6
16.9 15.5 13.8
15.9 15.4 13.7
14.7 15.1 13.7
15.8 15.3 13.8
15.8 15.3 13.8
16.1 15.4 13.8
17.1 15.7 13.9
16.2 15.5 13.9
16.9 15.7 14.0
16.1 15.6 13.9
17.1 15.8 14.0
16.9 15.8 14.1
17.1 15.9 14.1
16.6 15.8 14.1
15.7 15.7 14.1
16.7 15.9 14.2
17.3 16.1 14.2
17.0 16.0 14.2
17.2 16.1 14.3
17.7 16.2 14.3
17.1 16.2 14.3
18.0 16.4 14.4
17.1 16.2 14.4
16.3 16.1 14.4
17.4 16.3 14.5
18.1 16.5 14.6
18.6 16.7 14.6
17.9 16.6 14.6
17.5 16.6 14.6
17.1 16.5 14.6
16.8 16.4 14.6
15.7 16.2 14.6
17.0 16.5 14.7
16.8 16.5 14.7
16.3 16.4 14.7
15.2 16.1 14.6
14.3 15.9 14.6
15.4 16.1 14.7
14.8 15.9 14.6
14.8 15.9 14.6
14.4 15.8 14.6
15.6 16.0 14.7
14.4 15.7 14.6
15.3 15.9 14.7
15.5 15.9 14.7
15.7 15.9 14.7
17.1 16.2 14.8
16.6 16.2 14.8
17.2 16.3 14.9
18.8 16.7 15.0
17.1 16.4 14.9
17.1 16.4 14.9
16.4 16.3 14.9
16.4 16.3 14.9
15.8 16.1 14.9
15.1 16.0 14.9
15.0 15.9 14.9
15.1 15.9 14.9
14.1 15.7 14.8
13.5 15.5 14.8
13.5 15.4 14.7
13.0 15.2 14.7
13.3 15.2 14.7
13.5 15.2 14.7
14.0 15.3 14.7
14.2 15.3 14.7
14.2 15.2 14.7
13.6 15.1 14.7
13.1 14.9 14.6
15.0 15.2 14.7
15.3 15.3 14.8
15.9 15.4 14.8
16.1 15.5 14.8
16.8 15.7 14.9
17.2 15.8 14.9
16.5 15.7 14.9
16.1 15.6 14.9
16.8 15.8 15.0
16.1 15.7 14.9
17.2 15.9 15.0
16.4 15.8 15.0
15.8 15.7 15.0
15.8 15.7 15.0
14.8 15.5 14.9
13.7 15.2 14.8
14.6 15.3 14.9
13.8 15.2 14.8
13.5 15.1 14.8
13.5 15.0 14.8
13.5 15.0 14.8
12.9 14.8 14.7
13.2 14.8 14.7
14.5 15.0 14.8
14.9 15.1 14.8
16.0 15.3 14.9
15.5 15.2 14.9
15.4 15.2 14.9
15.1 15.1 14.8
14.4 15.0 14.8
14.1 14.9 14.8
15.4 15.1 14.9
15.7 15.2 14.9
15.7 15.2 14.9
15.1 15.1 14.9
14.8 15.1 14.8
14.0 14.9 14.8
16.6 15.4 15.0
15.2 15.1 14.9
14.6 15.0 14.8
14.2 14.9 14.8
14.9 15.1 14.8
14.6 15.0 14.8
15.6 15.2 14.9
14.2 14.9 14.8
13.9 14.8 14.8
14.0 14.8 14.8
14.7 14.9 14.8
14.5 14.9 14.8
14.5 14.9 14.8
15.1 15.0 14.8
14.4 14.8 14.8
13.9 14.7 14.8
14.9 14.9 14.8
17.0 15.3 15.0
17.4 15.5 15.0
18.0 15.7 15.1
18.8 15.9 15.2
17.9 15.8 15.2
16.4 15.6 15.1
18.1 16.0 15.2
17.4 15.9 15.2
17.6 16.0 15.2


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1_v0/batch_processing_times.csv <==
0 1.5190000534057617
1 0.6080000400543213
2 0.17499995231628418
3 0.26600003242492676
4 0.3839998245239258
5 0.28299999237060547
6 0.22900009155273438
7 0.24400019645690918
8 0.32899999618530273
9 0.15599989891052246
10 0.1419999599456787
11 0.27500009536743164
12 0.06500005722045898
13 0.18700003623962402
14 0.14800000190734863
15 0.1400001049041748
16 0.18599987030029297
17 0.24300003051757812
18 0.17499995231628418
19 0.1510000228881836
20 0.11899995803833008
21 0.10700011253356934
22 0.13400006294250488
23 0.10599994659423828
24 0.2480001449584961
25 0.10500001907348633
26 0.125
27 0.11899995803833008
28 0.12199997901916504
29 0.09400010108947754
30 0.16700005531311035
31 0.09299993515014648
32 0.14599990844726562
33 0.05299997329711914
34 0.15600013732910156
35 0.10899996757507324
36 0.11999988555908203
37 0.10799980163574219
38 0.12599992752075195
39 0.09200000762939453
40 0.14999985694885254
41 0.0970001220703125
42 0.08299994468688965
43 0.10500001907348633
44 0.11500000953674316
45 0.09399986267089844
46 0.10700011253356934
47 0.07899999618530273
48 0.12299990653991699
49 0.11599993705749512
50 0.08099985122680664
51 0.09200000762939453
52 0.13499999046325684
53 0.1269998550415039
54 0.09500002861022949
55 0.10400009155273438
56 0.14300012588500977
57 0.15699982643127441
58 0.11299991607666016
59 0.10400009155273438
60 0.07200002670288086
61 0.09099984169006348
62 0.053999900817871094
63 0.1700000762939453
64 0.059999942779541016
65 0.07599997520446777
66 0.10000014305114746
67 0.11899995803833008
68 0.07599997520446777
69 0.10299992561340332
70 0.20200014114379883
71 0.12900018692016602
72 0.0820000171661377
73 0.04900002479553223
74 0.20300006866455078
75 0.054000139236450195
76 0.09999990463256836
77 0.08900022506713867
78 0.10800004005432129
79 0.08800005912780762
80 0.15700006484985352
81 0.09200000762939453
82 0.10599994659423828
83 0.06700015068054199
84 0.17499995231628418
85 0.06999993324279785
86 0.07699990272521973
87 0.07800006866455078
88 0.11699986457824707
89 0.11699986457824707
90 0.09000015258789062
91 0.11300015449523926
92 0.10299992561340332
93 0.08899998664855957
94 0.06199979782104492
95 0.0989999771118164
96 0.07700014114379883
97 0.0690000057220459
98 0.12800002098083496
99 0.11400008201599121
100 0.09299993515014648
101 0.11399984359741211
102 0.0839998722076416
103 0.09200000762939453
104 0.05800008773803711
105 0.14499998092651367
106 0.06799983978271484
107 0.12600016593933105
108 0.09300017356872559
109 0.07199978828430176
110 0.059999942779541016
111 0.11800003051757812
112 0.11599993705749512
113 0.06500005722045898
114 0.0559999942779541
115 0.07300019264221191
116 0.06399989128112793
117 0.12800002098083496
118 0.06299996376037598
119 0.10500001907348633
120 0.10399985313415527
121 0.06999993324279785
122 0.07800006866455078
123 0.11899995803833008
124 0.0969998836517334
125 0.05299997329711914
126 0.08800005912780762
127 0.08799982070922852
128 0.10899996757507324
129 0.056999921798706055
130 0.0559999942779541
131 0.0559999942779541
132 0.08099985122680664
133 0.06400012969970703
134 0.09200000762939453
135 0.056999921798706055
136 0.08599996566772461
137 0.05499982833862305
138 0.06500005722045898
139 0.10900020599365234
140 0.06400012969970703
141 0.08800005912780762
142 0.07599997520446777
143 0.07800006866455078
144 0.10299992561340332
145 0.07400012016296387
146 0.05900001525878906
147 0.07400012016296387
148 0.05900001525878906
149 0.07200002670288086
150 0.0969998836517334
151 0.06699991226196289
152 0.09599995613098145
153 0.06699991226196289
154 0.09300017356872559
155 0.07699990272521973
156 0.04200005531311035
157 0.10399985313415527
158 0.0989999771118164
159 0.06800007820129395
160 0.07399988174438477
161 0.11100006103515625
162 0.07299995422363281
163 0.07899999618530273
164 0.0710000991821289
165 0.09200000762939453
166 0.0989999771118164
167 0.127000093460083
168 0.042999982833862305
169 0.0820000171661377
170 0.07699990272521973
171 0.0710000991821289
172 0.06599998474121094
173 0.06799983978271484
174 0.06200003623962402
175 0.06699991226196289
176 0.0690000057220459
177 0.037999868392944336
178 0.08100008964538574
179 0.07699990272521973
180 0.06099987030029297
181 0.07400012016296387
182 0.08999991416931152
183 0.05799984931945801
184 0.12100005149841309
185 0.06399989128112793
186 0.06999993324279785
187 0.04799985885620117
188 0.14899992942810059
189 0.0709998607635498
190 0.21200013160705566
191 0.08700013160705566
192 0.10199999809265137
193 0.056999921798706055
194 0.06999993324279785
195 0.12800002098083496
196 0.06299996376037598
197 0.09299993515014648
198 0.06599998474121094

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_1_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.02 0.77 1.26
3.90 1.40 1.46
3.68 1.44 1.47
3.96 1.57 1.51
5.11 1.90 1.62
6.35 2.27 1.74
6.30 2.39 1.79
7.00 2.67 1.89
6.95 2.80 1.94
7.57 3.07 2.04
7.89 3.28 2.12
7.51 3.36 2.15
8.20 3.64 2.26
8.22 3.80 2.33
8.64 4.04 2.42
8.37 4.14 2.47
12.1 5.07 2.79
14.1 5.74 3.04
13.1 5.80 3.08
12.9 6.00 3.18
12.5 6.15 3.26
12.1 6.28 3.33
11.8 6.42 3.41
11.1 6.43 3.45
10.4 6.45 3.49
9.89 6.47 3.52
9.54 6.50 3.57
9.78 6.65 3.65
10.5 6.93 3.77
10.6 7.06 3.85
10.5 7.14 3.91
9.95 7.14 3.94
9.88 7.22 4.00
9.79 7.29 4.06
9.35 7.28 4.09
9.12 7.31 4.14
9.95 7.54 4.25
9.95 7.62 4.31
9.58 7.62 4.34
9.99 7.77 4.43
10.4 7.92 4.51
10.2 7.96 4.56
10.8 8.17 4.67
10.3 8.15 4.70
9.66 8.08 4.71
9.57 8.11 4.76
9.17 8.07 4.78
9.15 8.10 4.83
8.76 8.05 4.85
9.21 8.17 4.92
9.18 8.20 4.96
9.45 8.29 5.03
10.1 8.46 5.12
10.8 8.66 5.22
10.4 8.66 5.26
9.70 8.55 5.26
9.13 8.47 5.27
9.33 8.53 5.33
8.97 8.48 5.34
9.56 8.63 5.43
9.40 8.63 5.46
9.62 8.69 5.51
9.70 8.73 5.56
10.2 8.86 5.64
10.6 8.98 5.71
10.3 8.98 5.75
10.7 9.10 5.82
10.2 9.05 5.84
10.5 9.14 5.90
9.74 9.02 5.90
9.94 9.09 5.96
9.70 9.07 5.98
9.37 9.02 6.00
9.56 9.07 6.05
10.2 9.21 6.13
10.0 9.21 6.16
9.39 9.10 6.16
8.70 8.96 6.15
8.68 8.95 6.17
9.49 9.12 6.26
9.75 9.18 6.31
9.94 9.24 6.36
10.3 9.33 6.42
10.5 9.42 6.48
11.6 9.69 6.60
11.1 9.63 6.61
11.5 9.78 6.69
11.4 9.82 6.74
11.2 9.81 6.77
10.7 9.75 6.78
10.3 9.70 6.80
10.1 9.68 6.83
9.72 9.61 6.83
10.1 9.69 6.89
10.7 9.85 6.97
10.7 9.87 7.01
10.3 9.82 7.02
11.7 10.1 7.16
12.8 10.4 7.28
12.1 10.3 7.29
11.5 10.3 7.31
11.5 10.3 7.35
11.3 10.3 7.38
11.3 10.3 7.42
10.7 10.2 7.42
10.5 10.2 7.44
10.9 10.3 7.50
10.6 10.3 7.52
9.74 10.1 7.49
9.54 10.0 7.50
10.1 10.1 7.56
10.6 10.2 7.63
9.52 10.0 7.58
9.39 9.98 7.59
10.3 10.2 7.68
9.83 10.1 7.67
9.39 9.96 7.66
9.59 9.98 7.69
9.49 9.94 7.71
8.81 9.78 7.68
9.21 9.84 7.72
9.01 9.78 7.72
9.98 9.96 7.81
9.50 9.87 7.80
10.6 10.1 7.89
10.7 10.1 7.93
10.6 10.1 7.95
9.81 9.96 7.92
9.74 9.94 7.94
9.77 9.95 7.96
9.18 9.81 7.94
9.03 9.76 7.94
8.97 9.72 7.95
9.57 9.82 8.00
10.2 9.95 8.06
10.4 10.0 8.10
10.6 10.1 8.14
10.3 10.0 8.14
10.9 10.2 8.21
10.1 10.0 8.18
10.4 10.1 8.22
13.5 10.7 8.46
15.5 11.3 8.66
14.6 11.2 8.67
13.9 11.2 8.69
13.8 11.2 8.74
13.4 11.2 8.76
13.7 11.4 8.83
12.4 11.2 8.79
12.2 11.2 8.81
11.5 11.1 8.80
11.1 11.0 8.80
11.8 11.1 8.87
12.7 11.3 8.96
12.8 11.4 9.01
13.0 11.5 9.06
13.2 11.6 9.12
13.7 11.7 9.20
13.6 11.8 9.24
14.6 12.1 9.35
14.0 12.0 9.37
13.3 11.9 9.37
13.1 11.9 9.40
12.5 11.8 9.40
13.5 12.1 9.50
12.8 12.0 9.50
12.0 11.8 9.47
11.7 11.8 9.48
11.2 11.7 9.47
10.6 11.5 9.45
10.5 11.5 9.45
10.9 11.5 9.50
10.1 11.3 9.45
12.2 11.8 9.61
12.9 11.9 9.69
12.5 11.9 9.69
11.8 11.7 9.68
11.1 11.6 9.65
10.3 11.4 9.61
10.9 11.5 9.66
11.5 11.6 9.72
11.8 11.7 9.76
10.8 11.5 9.71
10.8 11.4 9.72
10.2 11.3 9.69
10.5 11.3 9.72
10.0 11.2 9.70
9.74 11.1 9.68
11.2 11.4 9.78
11.5 11.4 9.81
11.9 11.5 9.86
11.2 11.4 9.83
10.8 11.3 9.82
11.7 11.4 9.89
11.4 11.4 9.89
11.9 11.5 9.94
11.4 11.4 9.93
12.3 11.6 10.0
11.7 11.5 10.0
12.4 11.7 10.1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_2500_v0/batch_processing_times.csv <==
0 2.559000015258789
1 147.0899999141693
2 131.81399989128113
3 125.61899995803833
4 142.40100002288818
5 112.34400010108948
6 113.75799989700317
7 92.69000005722046
8 105.87600016593933
9 87.80800008773804
10 85.17700004577637
11 87.34299993515015
12 78.98699998855591
13 83.625
14 95.36899995803833
15 76.88300013542175
16 79.97300004959106
17 91.12899994850159
18 107.38100004196167
19 114.83200001716614

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_2500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_2500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.20 6.25 11.3
3.06 6.49 11.4
5.61 6.92 11.4
8.02 7.38 11.6
10.7 7.97 11.7
12.0 8.35 11.8
12.7 8.62 11.8
12.2 8.65 11.8
12.5 8.82 11.8
12.6 8.95 11.8
13.6 9.28 11.9
14.6 9.63 12.0
13.8 9.62 12.0
14.6 9.91 12.0
15.2 10.2 12.1
14.8 10.3 12.1
14.0 10.2 12.1
14.4 10.4 12.1
15.6 10.8 12.2
15.1 10.9 12.2
14.2 10.8 12.2
14.8 11.1 12.3
14.0 11.0 12.2
13.7 11.1 12.2
13.4 11.1 12.2
13.4 11.2 12.2
14.1 11.4 12.3
14.2 11.5 12.3
13.1 11.3 12.3
13.7 11.5 12.3
14.0 11.7 12.4
15.6 12.1 12.5
14.7 12.0 12.4
16.3 12.4 12.6
15.1 12.3 12.6
15.0 12.4 12.6
15.0 12.4 12.6
16.4 12.8 12.7
15.6 12.8 12.7
14.7 12.7 12.7
13.9 12.6 12.6
13.7 12.6 12.6
13.7 12.6 12.7
13.9 12.7 12.7
15.8 13.2 12.8
15.8 13.2 12.8
15.7 13.3 12.9
15.4 13.3 12.9
16.6 13.6 13.0
15.2 13.4 12.9
14.3 13.3 12.9
13.8 13.2 12.9
12.9 13.1 12.8
13.4 13.2 12.9
13.5 13.2 12.9
13.7 13.2 12.9
12.9 13.1 12.8
12.4 13.0 12.8
12.9 13.1 12.8
14.8 13.5 13.0
14.8 13.5 13.0
15.0 13.6 13.0
14.8 13.6 13.0
15.8 13.8 13.1
16.7 14.1 13.2
15.4 13.9 13.2
14.2 13.7 13.1
13.8 13.6 13.1
13.5 13.6 13.1
13.7 13.6 13.1
16.6 14.2 13.3
17.3 14.5 13.4
17.6 14.6 13.4
17.0 14.6 13.4
17.6 14.8 13.5
19.2 15.2 13.7
18.2 15.2 13.7
17.5 15.1 13.7
16.3 14.9 13.6
16.4 15.0 13.7
16.9 15.1 13.7
16.8 15.2 13.8
16.6 15.2 13.8
16.0 15.1 13.8
15.5 15.0 13.7
14.5 14.8 13.7
14.0 14.7 13.7
13.7 14.6 13.7
13.1 14.4 13.6
14.2 14.6 13.7
14.0 14.6 13.7
14.9 14.8 13.7
14.4 14.6 13.7
16.2 15.0 13.8
16.0 15.0 13.9
15.6 15.0 13.9
17.5 15.4 14.0
16.2 15.2 14.0
15.5 15.1 13.9
14.6 14.9 13.9
15.3 15.1 13.9
17.3 15.5 14.1
16.4 15.3 14.1
16.2 15.3 14.1
15.4 15.2 14.1
15.9 15.3 14.1
16.1 15.4 14.1
15.3 15.2 14.1
15.1 15.2 14.1
16.6 15.5 14.2
16.5 15.5 14.2
15.6 15.3 14.2
15.2 15.3 14.2
16.5 15.6 14.3
15.3 15.3 14.2
16.1 15.5 14.3
17.6 15.8 14.4
17.1 15.8 14.4
16.8 15.8 14.4
16.8 15.8 14.4
16.5 15.8 14.4
14.9 15.4 14.3
15.3 15.5 14.4
14.8 15.4 14.4
15.3 15.5 14.4
16.9 15.8 14.5
16.2 15.7 14.5
16.3 15.8 14.5
15.7 15.6 14.5
15.9 15.7 14.5
15.7 15.7 14.5
17.2 16.0 14.6
15.7 15.7 14.6
16.1 15.8 14.6
15.9 15.7 14.6
15.1 15.6 14.6
16.1 15.8 14.6
15.8 15.7 14.6
16.9 15.9 14.7
15.9 15.8 14.7
16.1 15.8 14.7
15.8 15.8 14.7
15.4 15.7 14.7
15.1 15.6 14.7
14.6 15.5 14.7
15.3 15.6 14.7
16.2 15.8 14.8
17.6 16.1 14.9
16.9 16.0 14.8
17.8 16.2 14.9
16.5 16.0 14.9
17.1 16.1 14.9
17.4 16.2 15.0
18.1 16.4 15.1
18.8 16.6 15.1
19.5 16.8 15.2
18.3 16.7 15.2
17.6 16.6 15.2
17.8 16.7 15.2
17.0 16.5 15.2
18.0 16.8 15.3
17.8 16.8 15.3
17.8 16.8 15.3
18.0 16.9 15.4
17.5 16.8 15.3
16.5 16.6 15.3
17.0 16.7 15.3
16.8 16.7 15.4
16.5 16.6 15.3
15.9 16.5 15.3
15.4 16.4 15.3
16.2 16.5 15.3
16.5 16.6 15.4
16.8 16.6 15.4
15.9 16.4 15.4
15.3 16.3 15.3
17.3 16.7 15.5
18.4 17.0 15.6
17.7 16.8 15.6
16.6 16.6 15.5
16.6 16.6 15.5
16.0 16.5 15.5
16.2 16.5 15.5
15.8 16.4 15.5
15.0 16.2 15.4
15.1 16.2 15.4
14.4 16.1 15.4
15.0 16.1 15.4
17.3 16.6 15.6
16.1 16.3 15.5
15.9 16.3 15.5
16.6 16.4 15.5
16.1 16.3 15.5
15.2 16.1 15.5
15.7 16.2 15.5
15.3 16.1 15.5
14.2 15.8 15.4
14.6 15.9 15.4
14.4 15.8 15.4
15.5 16.0 15.4


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_250_v0/batch_processing_times.csv <==
0 2.6619999408721924
1 2.421999931335449
2 1.934000015258789
3 1.8469998836517334
4 2.552999973297119
5 2.3580000400543213
6 2.003000020980835
7 1.994999885559082
8 1.3619999885559082
9 1.684000015258789
10 1.0780000686645508
11 1.806999921798706
12 1.2599999904632568
13 1.0269999504089355
14 1.4049999713897705
15 0.8899998664855957
16 1.4829998016357422
17 2.3600001335144043
18 1.0379998683929443
19 0.9070000648498535
20 1.376999855041504
21 1.5520000457763672
22 1.248999834060669
23 1.2339999675750732
24 1.0980000495910645
25 1.1899998188018799
26 0.9429998397827148
27 1.2080001831054688
28 1.2879998683929443
29 0.880000114440918
30 1.0190000534057617
31 0.9529998302459717
32 1.176999807357788
33 0.8980000019073486
34 1.7840001583099365
35 2.1040000915527344
36 1.4449999332427979
37 0.07500004768371582
38 4.269999980926514
39 1.5350000858306885
40 0.057000160217285156
41 2.7360000610351562
42 1.7039999961853027
43 0.09399986267089844
44 4.308000087738037
45 0.08999991416931152
46 2.318000078201294
47 5.434999942779541
48 0.13100004196166992
49 3.067000150680542
50 3.4839999675750732
51 0.08999991416931152
52 1.6370000839233398
53 3.384000062942505
54 2.080000162124634
55 1.7810001373291016
56 1.937999963760376
57 2.193000078201294
58 1.7139999866485596
59 3.171999931335449
60 2.9590001106262207
61 2.0930001735687256
62 1.7420001029968262
63 2.9230000972747803
64 1.8480000495910645
65 1.5029997825622559
66 1.625999927520752
67 2.005000114440918
68 1.7230000495910645
69 2.4140000343322754
70 1.6949999332427979
71 2.197999954223633
72 2.453000068664551
73 2.0329999923706055
74 1.7269999980926514
75 1.1779999732971191
76 1.6110000610351562
77 1.8500001430511475
78 1.7059998512268066
79 1.63100004196167
80 1.1649999618530273
81 1.5099999904632568
82 1.6340000629425049
83 1.0759999752044678
84 1.246999979019165
85 1.8870000839233398
86 1.2780001163482666
87 1.936999797821045
88 1.181999921798706
89 1.0929999351501465
90 1.0249998569488525
91 0.7990000247955322
92 1.0220000743865967
93 1.0299999713897705
94 0.9330000877380371
95 0.8859999179840088
96 0.943000078201294
97 1.1549999713897705
98 1.1150000095367432
99 1.1039998531341553
100 0.8559999465942383
101 0.8989999294281006
102 1.0959999561309814
103 1.0299999713897705
104 1.0149998664855957
105 1.0449998378753662
106 1.9089999198913574
107 1.1899998188018799
108 1.2800002098083496
109 0.9860000610351562
110 0.872999906539917
111 1.691999912261963
112 0.04200005531311035
113 3.9129998683929443
114 1.318000078201294
115 0.0820000171661377
116 3.7869999408721924
117 1.5679998397827148
118 0.12000012397766113
119 3.6489999294281006
120 1.4800000190734863
121 0.07500004768371582
122 2.640000104904175
123 0.05900001525878906
124 1.371000051498413
125 3.444999933242798
126 0.057000160217285156
127 1.6340000629425049
128 3.055999994277954
129 0.03600001335144043
130 1.6059999465942383
131 3.1599998474121094
132 1.6399998664855957
133 3.75
134 2.36299991607666
135 2.124000072479248
136 1.946000099182129
137 2.009000062942505
138 2.174999952316284
139 1.9549999237060547
140 3.049999952316284
141 1.938999891281128
142 1.2979998588562012
143 1.636000156402588
144 1.6800000667572021
145 2.873000144958496
146 2.552999973297119
147 3.1489999294281006
148 1.3370001316070557
149 1.556999921798706
150 1.6059999465942383
151 1.1000001430511475
152 1.0699999332427979
153 1.5269999504089355
154 1.309999942779541
155 0.9579999446868896
156 1.934000015258789
157 1.5980000495910645
158 1.0239999294281006
159 1.9909999370574951
160 1.184999942779541
161 0.9650001525878906
162 1.0139999389648438
163 0.8350000381469727
164 1.3900001049041748
165 1.2080001831054688
166 1.2020001411437988
167 1.0860002040863037
168 1.1159999370574951
169 0.9259998798370361
170 0.7899999618530273
171 1.1430001258850098
172 1.2339999675750732
173 1.4029998779296875
174 1.063999891281128
175 0.8350000381469727
176 1.2769999504089355
177 1.4650001525878906
178 1.685999870300293
179 1.3999998569488525
180 1.6659998893737793
181 1.6600000858306885
182 1.1490001678466797
183 0.8949999809265137
184 1.2129998207092285
185 2.1110000610351562
186 1.378000020980835
187 1.4779999256134033
188 1.9149999618530273
189 1.930999994277954
190 0.057000160217285156
191 3.81000018119812
192 0.051999807357788086
193 1.687999963760376
194 3.00600004196167
195 0.0409998893737793
196 1.7319998741149902
197 5.023000001907349
198 0.032000064849853516

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_250_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_250_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
0.61 3.77 7.37
2.67 4.10 7.44
4.28 4.40 7.50
4.70 4.48 7.49
5.36 4.63 7.51
6.88 4.98 7.59
8.72 5.44 7.71
8.30 5.46 7.70
8.73 5.64 7.73
8.61 5.72 7.73
9.31 5.96 7.79
9.11 6.03 7.79
8.85 6.08 7.79
9.17 6.24 7.83
9.37 6.38 7.85
8.95 6.38 7.84
8.98 6.47 7.85
9.14 6.59 7.88
8.74 6.58 7.86
9.31 6.78 7.91
9.89 6.99 7.97
9.73 7.05 7.98
9.36 7.06 7.97
10.3 7.33 8.05
10.3 7.43 8.08
9.90 7.45 8.07
9.77 7.50 8.08
10.2 7.67 8.13
10.2 7.75 8.15
9.51 7.69 8.13
9.13 7.66 8.12
10.2 7.94 8.20
10.2 8.01 8.22
10.2 8.09 8.25
10.2 8.15 8.27
10.6 8.31 8.32
10.6 8.38 8.34
10.3 8.40 8.35
11.0 8.62 8.42
11.9 8.88 8.51
11.4 8.88 8.51
10.9 8.85 8.51
10.3 8.79 8.49
9.71 8.72 8.47
9.62 8.73 8.47
9.77 8.79 8.50
9.98 8.86 8.52
9.76 8.85 8.52
9.43 8.81 8.51
9.61 8.86 8.53
9.97 8.97 8.57
10.1 9.03 8.60
9.92 9.03 8.60
10.3 9.13 8.64
10.0 9.11 8.64
9.71 9.07 8.63
9.66 9.09 8.64
9.49 9.07 8.64
10.7 9.35 8.73
13.2 9.92 8.92
13.0 9.97 8.95
13.6 10.2 9.04
13.9 10.4 9.11
12.6 10.2 9.07
12.2 10.2 9.08
12.0 10.2 9.10
12.0 10.3 9.13
11.9 10.3 9.16
11.6 10.3 9.16
12.1 10.4 9.22
12.0 10.5 9.24
11.8 10.5 9.26
11.6 10.5 9.27
10.7 10.3 9.24
11.0 10.4 9.28
11.0 10.4 9.30
10.4 10.3 9.27
10.4 10.3 9.28
9.97 10.2 9.26
9.37 10.1 9.23
9.73 10.2 9.26
10.1 10.2 9.29
9.85 10.2 9.28
9.27 10.0 9.25
8.91 9.94 9.22
9.90 10.1 9.29
9.38 10.0 9.26
9.62 10.0 9.28
10.5 10.2 9.35
10.4 10.2 9.35
9.98 10.1 9.33
10.5 10.2 9.38
10.5 10.2 9.39
10.3 10.2 9.39
9.69 10.1 9.36
9.57 10.0 9.35
10.1 10.1 9.39
9.73 10.1 9.37
10.0 10.1 9.39
10.7 10.2 9.44
10.6 10.2 9.45
10.5 10.2 9.45
10.6 10.2 9.48
10.2 10.2 9.46
9.79 10.1 9.43
10.0 10.1 9.46
9.41 9.99 9.42
9.75 10.0 9.44
9.58 9.99 9.43
8.96 9.84 9.39
9.27 9.88 9.41
9.57 9.92 9.42
9.73 9.94 9.44
10.2 10.0 9.47
10.8 10.2 9.52
10.2 10.1 9.49
10.3 10.1 9.51
10.8 10.2 9.54
10.6 10.2 9.54
10.6 10.2 9.56
10.2 10.1 9.54
10.3 10.1 9.55
10.4 10.2 9.57
10.6 10.2 9.59
10.9 10.3 9.63
11.6 10.4 9.68
10.6 10.3 9.64
10.5 10.3 9.64
10.1 10.2 9.62
11.8 10.6 9.75
11.5 10.5 9.75
10.9 10.4 9.72
10.4 10.3 9.70
10.8 10.4 9.74
11.3 10.5 9.78
11.0 10.5 9.78
11.8 10.7 9.85
11.7 10.7 9.86
12.1 10.8 9.91
11.6 10.8 9.90
10.9 10.6 9.87
10.8 10.6 9.87
10.5 10.6 9.86
10.8 10.6 9.89
10.8 10.6 9.90
10.5 10.6 9.89
9.92 10.4 9.85
10.3 10.5 9.88
10.8 10.6 9.92
10.6 10.6 9.92
10.1 10.5 9.89
9.86 10.4 9.88
9.34 10.3 9.84
9.65 10.3 9.86
9.66 10.3 9.86
9.33 10.2 9.83
10.2 10.4 9.89
9.71 10.3 9.86
10.1 10.3 9.88
9.87 10.3 9.87
10.2 10.3 9.89
9.71 10.2 9.86
9.81 10.2 9.87
9.93 10.2 9.87
10.0 10.2 9.88
10.8 10.4 9.93
10.4 10.3 9.92
9.96 10.2 9.89
10.2 10.3 9.91
10.0 10.2 9.90
9.57 10.1 9.87
9.58 10.1 9.86
9.89 10.2 9.88
9.53 10.1 9.86
9.67 10.1 9.86
9.20 9.97 9.83
9.56 10.0 9.85
9.01 9.88 9.80
9.72 10.0 9.84
9.87 10.0 9.85
10.3 10.1 9.88
10.1 10.1 9.87
9.69 9.98 9.85
9.52 9.93 9.83
11.9 10.4 9.99
10.8 10.2 9.93
11.8 10.5 10.0
11.8 10.5 10.0
10.9 10.3 9.98
10.8 10.3 9.98
10.1 10.2 9.95
10.1 10.2 9.95
9.42 10.1 9.90
9.12 9.98 9.88
9.74 10.1 9.91
10.4 10.2 9.96
10.5 10.2 9.97
9.52 10.0 9.90
9.38 9.98 9.89
10.7 10.2 9.98


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_500_v0/batch_processing_times.csv <==
0 5.036999940872192
1 3.6010000705718994
2 4.338000059127808
3 5.677000045776367
4 4.142000198364258
5 6.394000053405762
6 5.496999979019165
7 3.7219998836517334
8 0.17100000381469727
9 12.625
10 4.796999931335449
11 0.14499998092651367
12 10.63699984550476
13 5.642000198364258
14 0.16100001335144043
15 18.05299997329712
16 0.07600021362304688
17 4.444999933242798
18 7.509000062942505
19 5.233999967575073
20 7.4670000076293945
21 8.068000078201294
22 9.791000127792358
23 6.936000108718872
24 6.450999975204468
25 11.20199990272522
26 6.79800009727478
27 8.250999927520752
28 5.240000009536743
29 5.440999984741211
30 7.851999998092651
31 6.620000123977661
32 6.6529998779296875
33 9.84500002861023
34 5.182999849319458
35 5.358999967575073
36 4.571000099182129
37 4.878999948501587
38 6.5329999923706055
39 3.9630000591278076
40 4.016999959945679
41 3.9790000915527344
42 6.505999803543091
43 5.656999826431274
44 4.875
45 3.6010000705718994
46 3.4039998054504395
47 3.7339999675750732
48 3.5
49 4.243000030517578
50 2.8359999656677246
51 3.128999948501587
52 3.30400013923645
53 3.299999952316284
54 3.625
55 3.496999979019165
56 3.4159998893737793
57 4.145999908447266
58 3.0889999866485596
59 4.115000009536743
60 4.132999897003174
61 4.503999948501587
62 4.582000017166138
63 5.257000207901001
64 5.811000108718872
65 3.813999891281128
66 6.06000018119812
67 9.062000036239624
68 0.0690000057220459
69 6.909999847412109
70 8.639999866485596
71 0.06700015068054199
72 4.566999912261963
73 10.282999992370605
74 0.053999900817871094
75 5.294999837875366
76 8.627000093460083
77 5.579999923706055
78 7.1579999923706055
79 10.65499997138977
80 6.163000106811523
81 13.091000080108643
82 7.5309998989105225
83 8.713000059127808
84 6.5899999141693115
85 6.644000053405762
86 8.674000024795532
87 5.82099986076355
88 9.17199993133545
89 6.299999952316284
90 5.330999851226807
91 5.122999906539917
92 5.238000154495239
93 5.682000160217285
94 4.246000051498413
95 6.685999870300293
96 5.145999908447266
97 3.419999837875366
98 4.766000032424927
99 5.689000129699707
100 5.115999937057495
101 2.9710001945495605
102 3.427000045776367
103 3.515000104904175
104 3.508000135421753
105 4.819999933242798
106 2.6969997882843018
107 3.38100004196167
108 3.3560001850128174
109 2.881999969482422
110 4.0
111 2.9769999980926514
112 4.078999996185303
113 5.569000005722046
114 3.4079999923706055
115 6.156000137329102
116 5.051999807357788
117 5.549000024795532
118 6.551999807357788
119 5.305000066757202
120 3.701000213623047
121 8.556999921798706
122 0.06500005722045898
123 8.282999992370605
124 9.126999855041504
125 0.0989999771118164
126 7.686000108718872
127 10.721999883651733
128 0.12100005149841309
129 8.01800012588501
130 5.479000091552734
131 6.453000068664551
132 11.111999988555908
133 9.098000049591064
134 9.864000082015991
135 7.413000106811523
136 6.3420000076293945
137 10.52999997138977
138 8.266000032424927
139 7.648999929428101
140 6.536999940872192
141 9.864000082015991
142 5.098999977111816
143 6.013999938964844
144 5.2769999504089355
145 8.219000101089478
146 6.634000062942505
147 5.171999931335449
148 4.921999931335449
149 7.378999948501587
150 4.638999938964844
151 6.5340001583099365
152 5.923999786376953
153 3.184999942779541
154 6.207000017166138
155 4.375999927520752
156 3.736999988555908
157 4.938999891281128
158 3.3329999446868896
159 3.812999963760376
160 4.9070000648498535
161 3.8389999866485596
162 5.0959999561309814
163 4.031000137329102
164 3.0290000438690186
165 4.087000131607056
166 3.0789999961853027
167 4.890999794006348
168 5.08899998664856
169 4.607000112533569
170 3.8460001945495605
171 3.313000202178955
172 4.352999925613403
173 5.144000053405762
174 0.03899979591369629
175 14.601999998092651
176 3.7739999294281006
177 0.0559999942779541
178 12.88700008392334
179 0.1099998950958252
180 6.330999851226807
181 12.17199993133545
182 0.04400014877319336
183 8.61899995803833
184 15.490000009536743
185 0.06500005722045898
186 9.561000108718872
187 9.172999858856201
188 6.567999839782715
189 6.98799991607666
190 9.26800012588501
191 9.713000059127808
192 10.90499997138977
193 7.726999998092651
194 6.544999837875366
195 6.854000091552734
196 5.08899998664856
197 4.976999998092651

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_500_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_500_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
1.14 3.75 7.14
3.78 4.23 7.26
6.08 4.72 7.39
6.67 4.89 7.42
7.90 5.22 7.50
8.27 5.40 7.53
8.30 5.50 7.54
8.33 5.60 7.55
8.44 5.71 7.57
8.73 5.87 7.60
8.75 5.97 7.61
9.60 6.25 7.69
9.86 6.42 7.73
9.95 6.56 7.76
11.5 7.00 7.89
11.3 7.11 7.92
11.2 7.23 7.95
11.5 7.42 8.00
13.3 7.96 8.17
12.6 7.98 8.18
12.0 8.01 8.18
12.8 8.32 8.29
12.0 8.30 8.28
12.0 8.42 8.32
11.7 8.47 8.33
11.2 8.47 8.34
10.9 8.49 8.34
11.6 8.72 8.42
12.7 9.04 8.53
13.1 9.26 8.60
12.8 9.31 8.63
12.1 9.29 8.63
12.4 9.44 8.69
12.4 9.54 8.73
12.1 9.58 8.75
11.7 9.57 8.76
12.7 9.87 8.86
13.2 10.1 8.94
14.3 10.4 9.07
14.2 10.5 9.11
13.3 10.5 9.11
11.8 10.2 9.05
11.1 10.1 9.03
10.4 10.0 9.00
11.6 10.3 9.10
12.5 10.5 9.19
12.6 10.6 9.24
12.8 10.7 9.29
12.3 10.7 9.29
12.4 10.8 9.33
12.1 10.8 9.35
12.3 10.9 9.39
12.1 10.9 9.41
11.3 10.7 9.38
10.9 10.7 9.37
9.83 10.4 9.31
9.98 10.5 9.33
9.83 10.4 9.33
9.26 10.3 9.29
10.3 10.4 9.36
12.0 10.8 9.49
12.0 10.9 9.52
12.0 10.9 9.55
11.3 10.8 9.52
10.7 10.7 9.50
10.1 10.5 9.47
10.7 10.7 9.52
10.8 10.7 9.54
10.6 10.6 9.54
11.0 10.7 9.57
11.9 10.9 9.65
12.2 11.0 9.69
12.6 11.1 9.75
13.1 11.3 9.81
13.2 11.4 9.86
12.9 11.4 9.87
12.6 11.3 9.88
11.7 11.2 9.85
11.9 11.2 9.88
12.8 11.5 9.96
12.3 11.4 9.96
12.7 11.5 10.0
13.0 11.6 10.1
13.7 11.8 10.2
14.9 12.2 10.3
14.7 12.2 10.3
15.7 12.5 10.4
16.5 12.8 10.5
16.6 12.9 10.6
16.4 13.0 10.7
17.9 13.4 10.8
17.9 13.6 10.9
19.3 14.0 11.1
19.7 14.3 11.2
20.1 14.6 11.3
19.0 14.5 11.3
19.5 14.8 11.5
19.0 14.8 11.5
20.1 15.2 11.7
18.5 15.0 11.6
18.2 15.1 11.7
16.7 14.8 11.7
15.7 14.7 11.7
15.9 14.8 11.7
16.6 15.0 11.8
16.2 14.9 11.8
15.4 14.8 11.8
14.8 14.7 11.8
14.3 14.6 11.8
13.9 14.5 11.8
13.6 14.4 11.8
13.3 14.3 11.8
14.8 14.6 11.9
14.2 14.5 11.9
14.8 14.7 12.0
16.1 14.9 12.1
16.4 15.1 12.2
16.1 15.0 12.2
16.5 15.2 12.3
18.7 15.7 12.5
18.5 15.7 12.5
19.1 16.0 12.7
17.8 15.8 12.6
18.2 15.9 12.7
16.5 15.7 12.7
15.7 15.5 12.7
15.0 15.4 12.6
14.1 15.2 12.6
14.4 15.2 12.6
14.6 15.2 12.7
14.1 15.1 12.7
16.2 15.5 12.8
16.5 15.6 12.9
16.2 15.6 12.9
16.3 15.6 12.9
16.3 15.6 13.0
15.8 15.6 13.0
15.1 15.4 12.9
15.0 15.4 13.0
14.6 15.3 12.9
15.7 15.5 13.1
14.7 15.3 13.0
15.1 15.3 13.1
14.1 15.1 13.0
15.0 15.3 13.1
14.5 15.2 13.1
14.1 15.1 13.1
14.3 15.1 13.1
14.4 15.1 13.1
15.1 15.2 13.2
14.4 15.1 13.1
14.0 14.9 13.1
14.2 15.0 13.2
13.8 14.8 13.1
14.9 15.1 13.2
15.8 15.2 13.3
15.9 15.3 13.3
15.3 15.2 13.3
14.4 15.0 13.3
14.6 15.0 13.3
13.7 14.8 13.3
14.4 14.9 13.3
14.0 14.8 13.3
14.5 14.9 13.3
14.0 14.8 13.3
14.3 14.8 13.4
15.7 15.1 13.5
16.0 15.2 13.5
16.0 15.3 13.6
14.5 15.0 13.5
14.4 14.9 13.5
14.2 14.9 13.5
13.8 14.8 13.4
14.3 14.9 13.5
14.3 14.9 13.5
14.7 14.9 13.5
14.9 15.0 13.6
14.3 14.8 13.6
15.8 15.1 13.7
14.4 14.8 13.6
14.5 14.8 13.6
14.4 14.8 13.6
14.4 14.8 13.6
14.5 14.8 13.6
15.4 15.0 13.7
15.8 15.1 13.8
17.4 15.5 13.9
17.3 15.5 13.9
18.0 15.8 14.0
17.3 15.7 14.0
16.3 15.5 14.0
15.6 15.4 13.9
16.5 15.6 14.0
16.7 15.7 14.1
17.9 16.0 14.2
17.0 15.8 14.2
17.1 15.9 14.2
16.2 15.7 14.2
15.4 15.6 14.1
15.0 15.5 14.1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_750_v0/batch_processing_times.csv <==
0 2.185999870300293
1 16.36899995803833
2 15.013000011444092
3 12.343999862670898
4 12.39299988746643
5 14.10700011253357
6 14.960000038146973
7 10.702000141143799
8 12.041000127792358
9 9.361000061035156
10 10.02999997138977
11 11.259999990463257
12 9.976999998092651
13 7.598999977111816
14 8.73200011253357
15 9.292999982833862
16 8.840999841690063
17 7.00600004196167
18 6.759999990463257
19 8.684999942779541
20 8.992000102996826
21 6.379999876022339
22 9.27400016784668
23 7.476999998092651
24 9.730999946594238
25 6.2840001583099365
26 9.055999994277954
27 12.854000091552734
28 0.0820000171661377
29 23.871000051498413
30 11.47000002861023
31 0.09799981117248535
32 20.10700011253357
33 12.569999933242798
34 0.12199997901916504
35 24.133999824523926
36 0.10899996757507324
37 12.358999967575073
38 23.74500012397766
39 0.09200000762939453
40 11.46399998664856
41 15.853000164031982
42 12.945000171661377
43 13.193000078201294
44 18.615999937057495
45 14.746000051498413
46 15.248999834060669
47 14.408999919891357
48 13.786999940872192
49 14.85099983215332
50 13.51800012588501
51 15.047000169754028
52 16.384999990463257
53 11.449999809265137
54 13.08400011062622
55 14.297000169754028
56 12.833999872207642
57 14.7260000705719
58 8.013999938964844
59 8.57699990272522
60 7.513000011444092
61 11.429999828338623
62 11.164999961853027
63 6.796999931335449
64 8.092000007629395
65 7.140999794006348
66 7.311000108718872
67 9.178999900817871
68 6.226000070571899
69 8.802000045776367
70 7.379999876022339
71 8.550999879837036
72 7.096999883651733
73 7.208000183105469
74 7.759999990463257
75 8.82800006866455
76 6.611999988555908
77 8.396999835968018
78 12.786999940872192
79 9.516999959945679
80 8.293999910354614
81 9.01800012588501
82 0.05000019073486328
83 19.65499997138977
84 15.140000104904175
85 0.11800003051757812
86 32.25499987602234
87 11.079999923706055
88 0.059999942779541016
89 14.222000122070312
90 11.424000024795532
91 13.752000093460083
92 18.46500015258789
93 18.236999988555908
94 12.226999998092651
95 20.901000022888184
96 23.794000148773193
97 16.421000003814697
98 17.049999952316284
99 16.633999824523926
100 11.460000038146973
101 11.276999950408936
102 15.739000082015991
103 11.130000114440918
104 10.555000066757202
105 9.644000053405762
106 11.568000078201294
107 9.577000141143799
108 9.7260000705719
109 8.63099980354309
110 11.007999897003174
111 8.976999998092651
112 8.970999956130981
113 11.428999900817871
114 13.636000156402588
115 8.662999868392944
116 9.01200008392334
117 7.575000047683716
118 7.616000175476074
119 7.234999895095825
120 7.244999885559082
121 7.741999864578247
122 9.484000205993652
123 7.490000009536743
124 8.697999954223633
125 7.776000022888184
126 7.73199987411499
127 8.421000003814697
128 8.628000020980835
129 8.893999814987183
130 8.272000074386597
131 9.13700008392334
132 13.794000148773193
133 12.952000141143799
134 0.1119999885559082
135 23.295000076293945
136 0.04699993133544922
137 10.810999870300293
138 24.89299988746643
139 0.04199981689453125
140 18.348999977111816
141 16.115999937057495
142 16.64800000190735
143 14.94700002670288
144 13.08299994468689
145 16.062999963760376
146 20.276000022888184
147 19.14299988746643
148 16.56500005722046
149 14.555999994277954
150 15.276000022888184
151 11.766999959945679
152 15.693000078201294
153 18.139999866485596
154 9.36899995803833
155 10.001999855041504
156 12.433000087738037
157 11.788000106811523
158 15.629000186920166
159 11.128999948501587
160 9.775000095367432
161 11.187999963760376
162 11.001999855041504
163 9.363999843597412
164 11.158999919891357
165 8.827000141143799
166 9.253000020980835
167 6.568999767303467
168 6.29200005531311
169 10.440999984741211
170 7.819999933242798
171 7.731000185012817
172 7.848999977111816
173 7.045000076293945
174 10.460999965667725
175 11.184000015258789
176 10.404000043869019

==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_750_v0/clients.csv <==
Active clients:	 1
Total clients:	 1


==> resources/plots/streaming/throughput/old_data/sdnn_ncli_1_sgx_1_sr_750_v0/cpu_load.csv <==
[7l---load-avg---
 1m   5m  15m 
2.64 1.36 1.72
5.05 1.91 1.89
6.22 2.26 2.01
8.87 2.96 2.24
10.2 3.44 2.40
10.4 3.72 2.51
10.8 4.03 2.62
12.8 4.67 2.84
14.2 5.23 3.04
13.6 5.40 3.12
13.5 5.65 3.23
14.6 6.14 3.42
15.5 6.62 3.60
14.8 6.78 3.68
16.1 7.30 3.89
17.0 7.79 4.09
16.6 7.99 4.19
16.7 8.31 4.34
16.7 8.57 4.46
17.1 8.93 4.62
16.7 9.11 4.73
15.7 9.14 4.79
16.1 9.45 4.93
17.8 10.0 5.17
18.4 10.4 5.35
17.9 10.6 5.45
16.7 10.6 5.51
15.6 10.5 5.55
17.0 11.0 5.76
18.4 11.5 5.98
18.6 11.8 6.12
19.5 12.2 6.32
19.9 12.5 6.49
20.4 12.9 6.67
20.2 13.1 6.80
19.8 13.2 6.92
18.2 13.1 6.95
19.5 13.6 7.16
20.0 13.8 7.33
18.1 13.7 7.34
16.8 13.5 7.36
16.3 13.5 7.43
16.4 13.6 7.52
16.8 13.8 7.65
15.6 13.6 7.66
16.1 13.8 7.77
16.0 13.9 7.86
16.2 14.0 7.97
17.6 14.3 8.15
17.2 14.3 8.22
16.5 14.3 8.27
16.0 14.3 8.32
15.8 14.3 8.39
15.8 14.3 8.47
16.3 14.5 8.59
15.5 14.4 8.61
16.0 14.5 8.72
15.3 14.4 8.74
15.0 14.4 8.80
14.7 14.3 8.84
14.5 14.3 8.89
14.1 14.2 8.93
14.0 14.2 8.97
14.2 14.2 9.04
15.4 14.5 9.19
16.9 14.9 9.36
15.7 14.7 9.36
14.3 14.4 9.33
13.3 14.2 9.31
13.4 14.2 9.36
13.4 14.2 9.41
14.6 14.4 9.53
14.1 14.3 9.55
13.8 14.2 9.58
14.2 14.3 9.65
14.3 14.3 9.70
16.1 14.7 9.88
16.3 14.8 9.96
15.7 14.7 9.99
16.3 14.9 10.1
16.0 14.8 10.1
15.3 14.7 10.2
14.5 14.6 10.2
14.7 14.6 10.2
14.5 14.6 10.2
14.1 14.5 10.3
13.0 14.2 10.2
13.7 14.3 10.3
13.8 14.3 10.3
15.1 14.6 10.5
15.8 14.8 10.6
16.2 14.9 10.7
15.6 14.8 10.7
14.9 14.7 10.7
14.6 14.6 10.7
14.0 14.5 10.7
14.3 14.6 10.8
13.5 14.4 10.8
13.8 14.4 10.8
13.0 14.2 10.8
12.9 14.1 10.8
14.2 14.4 10.9
14.5 14.5 11.0
13.9 14.3 11.0
13.3 14.2 10.9
13.2 14.1 11.0
13.3 14.1 11.0
13.1 14.1 11.0
14.9 14.4 11.2
16.0 14.7 11.3
14.9 14.5 11.2
15.6 14.7 11.3
14.5 14.4 11.3
14.2 14.4 11.3
14.4 14.4 11.4
15.4 14.6 11.5
14.2 14.4 11.4
14.9 14.5 11.5
17.6 15.1 11.7
16.9 15.0 11.7
17.7 15.3 11.8
17.4 15.3 11.9
16.6 15.2 11.9
16.4 15.2 11.9
15.7 15.1 11.9
17.1 15.4 12.1
17.1 15.5 12.1
15.7 15.2 12.1
16.3 15.4 12.2
16.0 15.3 12.2
16.1 15.4 12.2
16.9 15.6 12.3
17.1 15.6 12.4
16.2 15.5 12.4
17.1 15.7 12.5
16.2 15.6 12.5
15.8 15.5 12.5
16.5 15.6 12.6
16.7 15.7 12.6
17.0 15.8 12.7
16.0 15.6 12.7
15.9 15.6 12.7
17.6 16.0 12.8
16.9 15.9 12.8
16.6 15.8 12.8
15.8 15.7 12.8
16.0 15.8 12.9
15.9 15.7 12.9
14.6 15.5 12.8
15.0 15.5 12.9
16.6 15.8 13.0
17.0 15.9 13.1
17.2 16.0 13.2
16.9 16.0 13.2
17.8 16.2 13.3
16.6 16.0 13.2
16.0 15.9 13.2
16.2 15.9 13.3
16.2 15.9 13.3
15.6 15.8 13.3
16.5 16.0 13.4
15.2 15.7 13.3
15.0 15.7 13.3
14.8 15.6 13.3
16.4 15.9 13.5
16.0 15.9 13.5
17.0 16.1 13.6
15.8 15.8 13.5
15.6 15.8 13.5
14.1 15.5 13.4
13.9 15.4 13.4
13.2 15.2 13.4
12.8 15.0 13.3
12.5 14.9 13.3
14.8 15.3 13.5
13.9 15.1 13.4
13.9 15.1 13.4
13.0 14.8 13.4
12.8 14.7 13.4
13.0 14.7 13.4
13.1 14.7 13.4
13.0 14.6 13.4
13.8 14.7 13.4
16.3 15.2 13.6
17.2 15.5 13.7
16.6 15.4 13.7
16.4 15.4 13.7
16.3 15.4 13.7
16.8 15.5 13.8
16.1 15.4 13.8
15.7 15.4 13.8
16.0 15.4 13.8
16.2 15.5 13.8
16.7 15.6 13.9
16.7 15.7 13.9
16.9 15.8 14.0
17.9 16.0 14.1
18.1 16.1 14.1
18.7 16.3 14.2
19.9 16.7 14.4


==> resources/plots/streaming/throughput/sdnnnojoin_0_throughput.dat <==
0.2 0.17049999999999998 0.0034999999999999892
0.6000000000000001 0.16799999999999998 0.0049999999999999906
1.0 0.111 0.0
1.4000000000000001 0.1145 0.0025000000000000022
1.8 0.1805 0.0005000000000000004
2.2 0.1805 0.0005000000000000004


==> resources/plots/streaming/throughput/sdnnnojoin_0_throughput_reshuffled.dat <==
0.2 0.17049999999999998 0.0034999999999999892
1.7 0.16799999999999998 0.0049999999999999906
3.2 0.111 0.0
4.7 0.1145 0.0025000000000000022
6.2 0.1805 0.0005000000000000004
7.7 0.2255 0.0005000000000000004


==> resources/plots/streaming/throughput/sdnnnojoin_1_throughput.dat <==
3.2 0.3788 0.008704022058795585
3.6 0.49119999999999997 0.016726027621644057
4.0 0.7087999999999999 0.03279878046513314
4.4 1.0366 0.029655353648203223
4.8 1.7841999999999998 0.12914240202195412
5.2 2.9314 0.08197706996471636


==> resources/plots/streaming/throughput/sdnnnojoin_1_throughput_reshuffled.dat <==
0.6 0.46525 0.0034933333999999892
2.1 0.47 0.0059994923991999906
3.6 0.408 0.0
5.1 0.4972 0.0025000000000000022
6.6 0.5355 0.0005000000000000004
8.1 0.649 0.0005000000000000004


==> resources/plots/streaming/throughput/sdnnnojoin_enclave_throughput.dat <==
6.2 0.3788 0.008704022058795585
6.6 0.49119999999999997 0.016726027621644057
7.0 0.7087999999999999 0.03279878046513314
7.4 1.0366 0.029655353648203223
7.8 1.7841999999999998 0.12914240202195412
8.2 2.9314 0.08197706996471636


==> resources/plots/streaming/throughput/sdnnnojoin_enclave_throughput_reshuffled.dat <==
1.0 0.765 0.0034999999999999892
2.5 0.767 0.0049999999999999906
4.0 0.81 0.0
5.5 0.834 0.0025000000000000022
7.0 0.84 0.0005000000000000004
8.5 1.0125 0.0005000000000000004

